A Switched Systems Approach to Image-Based Feature Tracking for Autonomous Satellite Inspection

This paper presents an information-based guidance and control architecture for an autonomous deputy spacecraft tasked with inspecting a chief satellite in orbit. The primary objective is for the deputy spacecraft to maximize information gain while tracking features on the chief satellite. The deputy spacecraft needs to respect various constraints such as illumination, field-of-view (FOV), fuel limitations, and avoidance regions. Additionally, the absence of GPS information poses a significant challenge for relative localization within the space environment. To learn the structure of the chief satellite while achieving relative self-localization and maximizing the information gain, this paper integrates a memory regression extension (MRE)-based distance observer with an information-maximizing adaptive controller. The distance observer utilizes feedback from a camera. A switched systems approach is used to determine the minimum dwell time required for a feature to remain within the FOV of the camera to ensure accurate estimation. A k-means clustering algorithm acts as a high-level planner to intermittently generate goal locations that guide the deputy spacecraft toward the nearest cluster of uninspected points on the chief satellite, subject to illumination and FOV constraints. A Lyapunov-based stability analysis is conducted to analyze the developed architecture, and simulation results validate the theoretical results of the paper.

==> data/PData10.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -5.0000005e+01  -1.0984249e-10   2.0806634e-10
  -5.0000011e+01  -4.3938624e-10   8.3226148e-10
  -5.0000038e+01  -5.3824229e-09   1.0194966e-08
  -5.0000172e+01  -1.1246845e-07   2.1302918e-07
  -5.0000835e+01  -2.7056572e-06   5.1249026e-06
  -5.0003976e+01  -6.6926725e-05   1.2677538e-04
  -5.0007499e+01  -2.6695792e-04   5.0571572e-04
  -5.0010500e+01  -5.8867475e-04   1.1152361e-03
  -5.0013014e+01  -1.0203951e-03   1.9332452e-03
  -5.0015180e+01  -1.5823818e-03   2.9981810e-03
  -5.0016941e+01  -2.2661601e-03   4.2940329e-03
  -5.0018284e+01  -3.0587878e-03   5.7963174e-03
  -5.0019224e+01  -3.9474286e-03   7.4807429e-03
  -5.0019786e+01  -4.9221963e-03   9.3286020e-03
  -5.0020000e+01  -5.9779168e-03   1.1330114e-02
  -5.0019888e+01  -7.1152369e-03   1.3486534e-02
  -5.0019463e+01  -8.3416152e-03   1.5812034e-02
  -5.0018720e+01  -9.6727875e-03   1.8336490e-02
  -5.0017634e+01  -1.1135481e-02   2.1110639e-02
  -5.0016150e+01  -1.2772739e-02   2.4216188e-02
  -5.0014159e+01  -1.4654965e-02   2.7786786e-02
  -5.0011457e+01  -1.6905341e-02   3.2056295e-02
  -5.0007297e+01  -1.9991508e-02   3.7912379e-02
  -5.0001311e+01  -2.3984881e-02   4.5491321e-02
  -5.0001283e+01  -2.4002592e-02   4.5524938e-02
  -5.0001144e+01  -2.4091237e-02   4.5693195e-02
  -5.0000604e+01  -2.4433241e-02   4.6342352e-02
  -5.0000055e+01  -2.4778322e-02   4.6997364e-02
  -4.9999497e+01  -2.5126984e-02   4.7659190e-02
  -4.9998929e+01  -2.5479343e-02   4.8328050e-02
  -4.9998311e+01  -2.5859827e-02   4.9050320e-02
  -4.9997635e+01  -2.6273707e-02   4.9836016e-02
  -4.9996914e+01  -2.6711373e-02   5.0666902e-02
  -4.9996164e+01  -2.7163466e-02   5.1525217e-02
  -4.9995398e+01  -2.7622031e-02   5.2395867e-02
  -4.9994617e+01  -2.8085593e-02   5.3276054e-02
  -4.9993841e+01  -2.8543413e-02   5.4145391e-02
  -4.9993091e+01  -2.8982442e-02   5.4979099e-02
  -4.9992399e+01  -2.9385246e-02   5.5744063e-02
  -4.9991702e+01  -2.9788448e-02   5.6509828e-02
  -4.9990993e+01  -3.0196975e-02   5.7285758e-02
  -4.9990252e+01  -3.0620998e-02   5.8091173e-02
  -4.9989354e+01  -3.1131497e-02   5.9060921e-02
  -4.9988295e+01  -3.1729820e-02   6.0197607e-02
  -4.9987064e+01  -3.2419948e-02   6.1508856e-02
  -4.9985645e+01  -3.3207842e-02   6.3006065e-02
  -4.9985450e+01  -3.3315889e-02   6.3211400e-02
  -4.9984464e+01  -3.3858497e-02   6.4242652e-02
  -4.9982669e+01  -3.4839090e-02   6.6106601e-02
  -4.9980629e+01  -3.5940894e-02   6.8201398e-02
  -4.9978309e+01  -3.7179916e-02   7.0557669e-02
  -4.9975669e+01  -3.8572289e-02   7.3206340e-02
  -4.9972664e+01  -4.0137459e-02   7.6184721e-02
  -4.9969235e+01  -4.1898950e-02   7.9537995e-02
  -4.9965313e+01  -4.3885453e-02   8.3321330e-02
  -4.9964476e+01  -4.4305846e-02   8.4122213e-02
  -4.9960200e+01  -4.6434214e-02   8.8178228e-02
  -4.9954905e+01  -4.9031467e-02   9.3130766e-02
  -4.9948766e+01  -5.1993547e-02   9.8783027e-02
  -4.9941590e+01  -5.5399150e-02   1.0528705e-01
  -4.9933122e+01  -5.9347815e-02   1.1283553e-01
  -4.9931086e+01  -6.0287091e-02   1.1463227e-01
  -4.9920580e+01  -6.5077627e-02   1.2380303e-01
  -4.9907769e+01  -7.0807895e-02   1.3478804e-01
  -4.9891803e+01  -7.7805000e-02   1.4822396e-01
  -4.9888251e+01  -7.9342622e-02   1.5117977e-01
  -4.9869836e+01  -8.7216723e-02   1.6633456e-01
  -4.9839948e+01  -9.9702395e-02   1.9042584e-01
  -4.9834489e+01  -1.0194933e-01   1.9476906e-01
  -4.9806122e+01  -1.1348319e-01   2.1709941e-01
  -4.9744666e+01  -1.3780868e-01   2.6438402e-01
  -4.9735691e+01  -1.4129889e-01   2.7118833e-01
  -4.9689007e+01  -1.5924450e-01   3.0624909e-01
  -4.9677972e+01  -1.6344012e-01   3.1446372e-01
  -4.9622316e+01  -1.8437161e-01   3.5554063e-01
  -4.9608808e+01  -1.8939950e-01   3.6543035e-01
  -4.9544331e+01  -2.1315750e-01   4.1227511e-01
  -4.9527925e+01  -2.1914558e-01   4.2411057e-01
  -4.9451828e+01  -2.4665729e-01   4.7862755e-01
  -4.9431975e+01  -2.5377107e-01   4.9276014e-01
  -4.9340496e+01  -2.8625515e-01   5.5747262e-01
  -4.9316482e+01  -2.9470994e-01   5.7436163e-01
  -4.9204090e+01  -3.3393941e-01   6.5295973e-01
  -4.9174965e+01  -3.4402240e-01   6.7322124e-01
  -4.9032771e+01  -3.9283009e-01   7.7162389e-01
  -4.8997201e+01  -4.0494167e-01   7.9612213e-01
  -4.8821440e+01  -4.6430050e-01   9.1661792e-01
  -4.8777885e+01  -4.7889696e-01   9.4635257e-01
  -4.8594794e+01  -5.3983473e-01   1.0709089e+00
  -4.8542635e+01  -5.5708122e-01   1.1062784e+00
  -4.8353930e+01  -6.1910657e-01   1.2338888e+00
  -4.8292578e+01  -6.3915736e-01   1.2752724e+00
  -4.8099847e+01  -7.0181668e-01   1.4049920e+00
  -4.8028745e+01  -7.2481593e-01   1.4527509e+00
  -4.7634294e+01  -8.5140343e-01   1.7169321e+00
  -4.7545181e+01  -8.7978687e-01   1.7764582e+00
  -4.7149455e+01  -1.0049929e+00   2.0402432e+00
  -4.7041470e+01  -1.0389384e+00   2.1120840e+00
  -4.6929322e+01  -1.0740989e+00   2.1866375e+00
  -4.6812849e+01  -1.1105182e+00   2.2640083e+00
  -4.6691877e+01  -1.1482424e+00   2.3443083e+00
  -4.6566225e+01  -1.1873199e+00   2.4276540e+00
  -4.6435704e+01  -1.2278006e+00   2.5141665e+00
  -4.6300115e+01  -1.2697363e+00   2.6039725e+00
  -4.6159253e+01  -1.3131808e+00   2.6972038e+00
  -4.6012900e+01  -1.3581902e+00   2.7939980e+00
  -4.5860964e+01  -1.4047817e+00   2.8944108e+00
  -4.5703358e+01  -1.4529703e+00   2.9984929e+00
  -4.5539872e+01  -1.5028078e+00   3.1063761e+00
  -4.5370290e+01  -1.5543476e+00   3.2181963e+00
  -4.5194385e+01  -1.6076444e+00   3.3340940e+00
  -4.5011924e+01  -1.6627544e+00   3.4542142e+00
  -4.4822665e+01  -1.7197353e+00   3.5787065e+00
  -4.4626355e+01  -1.7786461e+00   3.7077251e+00
  -4.4422736e+01  -1.8395474e+00   3.8414292e+00
  -4.4211536e+01  -1.9025012e+00   3.9799829e+00
  -4.3992477e+01  -1.9675710e+00   4.1235550e+00
  -4.3765269e+01  -2.0348220e+00   4.2723197e+00
  -4.3529611e+01  -2.1043206e+00   4.4264561e+00
  -4.3285193e+01  -2.1761348e+00   4.5861484e+00
  -4.3034140e+01  -2.2496196e+00   4.7499909e+00
  -4.2784676e+01  -2.3223636e+00   4.9126082e+00
  -4.2536915e+01  -2.3943433e+00   5.0739285e+00
  -4.2290960e+01  -2.4655390e+00   5.2338874e+00
  -4.2046902e+01  -2.5359339e+00   5.3924285e+00
  -4.1804823e+01  -2.6055141e+00   5.5495015e+00
  -4.1564796e+01  -2.6742683e+00   5.7050620e+00
  -4.1326885e+01  -2.7421877e+00   5.8590718e+00
  -4.1091148e+01  -2.8092651e+00   6.0114971e+00
  -4.0857635e+01  -2.8754954e+00   6.1623087e+00
  -4.0626392e+01  -2.9408754e+00   6.3114822e+00
  -4.0397456e+01  -3.0054029e+00   6.4589963e+00
  -4.0170862e+01  -3.0690776e+00   6.6048336e+00
  -3.9946639e+01  -3.1318997e+00   6.7489795e+00
  -3.9724812e+01  -3.1938711e+00   6.8914225e+00
  -3.9505401e+01  -3.2549942e+00   7.0321537e+00
  -3.9288424e+01  -3.3152724e+00   7.1711663e+00
  -3.9073896e+01  -3.3747098e+00   7.3084561e+00
  -3.8861827e+01  -3.4333110e+00   7.4440205e+00
  -3.8652225e+01  -3.4910815e+00   7.5778587e+00
  -3.8445097e+01  -3.5480270e+00   7.7099720e+00
  -3.8240445e+01  -3.6041537e+00   7.8403627e+00
  -3.8038271e+01  -3.6594683e+00   7.9690344e+00
  -3.7838575e+01  -3.7139776e+00   8.0959920e+00
  -3.7641355e+01  -3.7676887e+00   8.2212415e+00
  -3.7446606e+01  -3.8206090e+00   8.3447899e+00
  -3.7254323e+01  -3.8727460e+00   8.4666449e+00
  -3.7064500e+01  -3.9241075e+00   8.5868152e+00
  -3.6877129e+01  -3.9747013e+00   8.7053101e+00
  -3.6692200e+01  -4.0245352e+00   8.8221395e+00
  -3.6509705e+01  -4.0736173e+00   8.9373139e+00
  -3.6329631e+01  -4.1219556e+00   9.0508445e+00
  -3.6151969e+01  -4.1695581e+00   9.1627424e+00
  -3.5976704e+01  -4.2164329e+00   9.2730198e+00
  -3.5803824e+01  -4.2625879e+00   9.3816887e+00
  -3.5633316e+01  -4.3080313e+00   9.4887615e+00
  -3.5465166e+01  -4.3527707e+00   9.5942505e+00
  -3.5313193e+01  -4.3931422e+00   9.6895023e+00
  -3.5178089e+01  -4.4289823e+00   9.7741105e+00
  -3.5057842e+01  -4.4608418e+00   9.8493582e+00
  -3.4950705e+01  -4.4891968e+00   9.9163570e+00
  -3.4855157e+01  -4.5144602e+00   9.9760729e+00
  -3.4769869e+01  -4.5369914e+00   1.0029348e+01
  -3.4693680e+01  -4.5571037e+00   1.0076916e+01
  -3.4625569e+01  -4.5750712e+00   1.0119422e+01
  -3.4564641e+01  -4.5911344e+00   1.0157432e+01
  -3.4504063e+01  -4.6070960e+00   1.0195208e+01
  -3.4455853e+01  -4.6197925e+00   1.0225263e+01
  -3.4407866e+01  -4.6324247e+00   1.0255169e+01
  -3.4369636e+01  -4.6424841e+00   1.0278989e+01
  -3.4331549e+01  -4.6525027e+00   1.0302714e+01
  -3.4301182e+01  -4.6604881e+00   1.0321626e+01
  -3.4270905e+01  -4.6684474e+00   1.0340478e+01
  -3.4246749e+01  -4.6747962e+00   1.0355517e+01
  -3.4222651e+01  -4.6811283e+00   1.0370518e+01
  -3.4198611e+01  -4.6874438e+00   1.0385480e+01
  -3.4181817e+01  -4.6918547e+00   1.0395931e+01
  -3.4165052e+01  -4.6962576e+00   1.0406363e+01
  -3.4148314e+01  -4.7006524e+00   1.0416777e+01
  -3.4131605e+01  -4.7050391e+00   1.0427172e+01
  -3.4121594e+01  -4.7076673e+00   1.0433400e+01
  -3.4111592e+01  -4.7102925e+00   1.0439621e+01
  -3.4101600e+01  -4.7129149e+00   1.0445835e+01
  -3.4091619e+01  -4.7155343e+00   1.0452043e+01
  -3.4081648e+01  -4.7181508e+00   1.0458245e+01
  -3.4071687e+01  -4.7207645e+00   1.0464439e+01
  -3.4067705e+01  -4.7218091e+00   1.0466915e+01
  -3.4063725e+01  -4.7228533e+00   1.0469390e+01
  -3.4059747e+01  -4.7238970e+00   1.0471864e+01
  -3.4055770e+01  -4.7249403e+00   1.0474337e+01
  -3.4051795e+01  -4.7259831e+00   1.0476808e+01
  -3.4047821e+01  -4.7270254e+00   1.0479279e+01
  -3.4043849e+01  -4.7280673e+00   1.0481748e+01
  -3.4039879e+01  -4.7291087e+00   1.0484217e+01
  -3.4035910e+01  -4.7301497e+00   1.0486684e+01


==> data/PData1000.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -5.0017002e+01  -2.2652936e-03   4.3610156e-03
  -5.0011938e+01  -1.7534250e-02   3.3839594e-02
  -4.9997641e+01  -2.7389522e-02   5.2912719e-02
  -4.9987740e+01  -3.3215817e-02   6.4205678e-02
  -4.9965489e+01  -4.5025693e-02   8.7153515e-02
  -4.9890997e+01  -7.9123552e-02   1.5390661e-01
  -4.9553828e+01  -2.0535231e-01   4.0685130e-01
  -4.8789701e+01  -4.4682845e-01   9.0916887e-01
  -4.6799569e+01  -9.8921271e-01   2.0953031e+00
  -4.5191063e+01  -1.3851272e+00   2.9986570e+00
  -4.2742121e+01  -1.9456098e+00   4.3202847e+00
  -3.9890931e+01  -2.5544461e+00   5.8019848e+00
  -3.7324058e+01  -3.0748271e+00   7.0972374e+00
  -3.5072789e+01  -3.5164587e+00   8.2103505e+00
  -3.3132343e+01  -3.8899882e+00   9.1568042e+00
  -3.1484402e+01  -4.2043697e+00   9.9536391e+00
  -3.0106647e+01  -4.4665463e+00   1.0616335e+01
  -2.8977055e+01  -4.6817726e+00   1.1158015e+01
  -2.8075828e+01  -4.8540198e+00   1.1589458e+01
  -2.7386166e+01  -4.9862797e+00   1.1919331e+01
  -2.6900631e+01  -5.0795284e+00   1.2151502e+01
  -2.6604032e+01  -5.1360209e+00   1.2293407e+01
  -2.6452023e+01  -5.1657127e+00   1.2366031e+01
  -2.6044687e+01  -5.2529557e+00   1.2559508e+01
  -2.5134146e+01  -5.4489274e+00   1.2991892e+01
  -2.4181245e+01  -5.6536725e+00   1.3444504e+01
  -2.3298522e+01  -5.8440025e+00   1.3863750e+01
  -2.2510180e+01  -6.0153526e+00   1.4238032e+01
  -2.1814982e+01  -6.1680705e+00   1.4567913e+01
  -2.1204688e+01  -6.3037377e+00   1.4857322e+01
  -2.0669805e+01  -6.4241248e+00   1.5110797e+01
  -1.9767385e+01  -6.6311012e+00   1.5537998e+01
  -1.8573388e+01  -6.9151910e+00   1.6102024e+01
  -1.7900894e+01  -7.0832245e+00   1.6418763e+01
  -1.7480339e+01  -7.1934327e+00   1.6616241e+01
  -1.7266447e+01  -7.2520666e+00   1.6716376e+01
  -1.7243756e+01  -7.2447773e+00   1.6674468e+01
  -1.7137244e+01  -7.1789823e+00   1.6377210e+01
  -1.6821966e+01  -6.9631600e+00   1.5398277e+01
  -1.6371525e+01  -6.6546479e+00   1.3910738e+01
  -1.5954744e+01  -6.3733024e+00   1.2486199e+01
  -1.5589450e+01  -6.1286911e+00   1.1216632e+01
  -1.5274476e+01  -5.9182337e+00   1.0113323e+01
  -1.5005002e+01  -5.7380113e+00   9.1659124e+00
  -1.4776050e+01  -5.5845518e+00   8.3595229e+00
  -1.4583211e+01  -5.4549639e+00   7.6796709e+00
  -1.4422741e+01  -5.3468546e+00   7.1135991e+00
  -1.4184864e+01  -5.1860950e+00   6.2739965e+00
  -1.4016240e+01  -5.0720045e+00   5.6785920e+00
  -1.4024996e+01  -5.0627974e+00   5.5692609e+00
  -1.4085151e+01  -5.0547744e+00   5.3312918e+00
  -1.4182045e+01  -5.0493416e+00   5.0168850e+00
  -1.4283744e+01  -5.0467240e+00   4.7153154e+00
  -1.4391737e+01  -5.0462577e+00   4.4166701e+00
  -1.4742417e+01  -5.0619132e+00   3.6061680e+00
  -1.4752299e+01  -5.0620493e+00   3.5810378e+00
  -1.4754883e+01  -5.0601814e+00   3.5583301e+00
  -1.4814845e+01  -5.0343900e+00   3.1771343e+00
  -1.4892078e+01  -5.0351229e+00   2.9791083e+00
  -1.4895585e+01  -5.0342559e+00   2.9627011e+00
  -1.4909144e+01  -5.0211201e+00   2.8166383e+00
  -1.4950258e+01  -5.0199998e+00   2.6999305e+00
  -1.4952000e+01  -5.0194742e+00   2.6910973e+00
  -1.4964069e+01  -5.0104401e+00   2.5849118e+00
  -1.4980884e+01  -5.0106114e+00   2.5430326e+00
  -1.4981866e+01  -5.0102052e+00   2.5372067e+00
  -1.4998488e+01  -5.0042086e+00   2.4455226e+00
  -1.5000241e+01  -5.0040427e+00   2.4397328e+00
  -1.5006249e+01  -4.9995882e+00   2.3882694e+00
  -1.5012553e+01  -4.9995881e+00   2.3723529e+00
  -1.5013271e+01  -4.9967384e+00   2.3475615e+00
  -1.5020996e+01  -4.9963617e+00   2.3250956e+00
  -1.5021335e+01  -4.9962283e+00   2.3231844e+00
  -1.5027407e+01  -4.9937198e+00   2.2879169e+00
  -1.5027924e+01  -4.9936613e+00   2.2861692e+00
  -1.5028888e+01  -4.9916792e+00   2.2679880e+00
  -1.5028899e+01  -4.9916776e+00   2.2679411e+00
  -1.5010484e+01  -4.9963195e+00   2.2344575e+00
  -1.4979631e+01  -5.0031944e+00   2.1888540e+00
  -1.4886785e+01  -5.0365278e+00   2.0340703e+00
  -1.4706323e+01  -5.1331199e+00   1.6805590e+00
  -1.4498378e+01  -5.2681710e+00   1.2299734e+00
  -1.4330642e+01  -5.3978959e+00   8.2490097e-01
  -1.4228029e+01  -5.4930616e+00   5.4500348e-01
  -1.4166779e+01  -5.5587465e+00   3.5992871e-01
  -1.4100421e+01  -5.6398964e+00   1.3924981e-01
  -1.4072284e+01  -5.6779172e+00   3.8415676e-02
  -1.4053841e+01  -5.7040584e+00  -3.0116973e-02
  -1.4027396e+01  -5.7431944e+00  -1.3167357e-01
  -1.3988282e+01  -5.8043136e+00  -2.8825100e-01
  -1.3944640e+01  -5.8759429e+00  -4.6954716e-01
  -1.3873902e+01  -5.9948613e+00  -7.6796950e-01
  -1.3770096e+01  -6.1642758e+00  -1.1928161e+00
  -1.3758662e+01  -6.1832807e+00  -1.2406981e+00
  -1.3718176e+01  -6.2447353e+00  -1.3896339e+00
  -1.3621642e+01  -6.3786372e+00  -1.7208316e+00
  -1.3484658e+01  -6.5496325e+00  -2.1489766e+00
  -1.3405312e+01  -6.6428233e+00  -2.3802642e+00
  -1.3349692e+01  -6.7082895e+00  -2.5389322e+00
  -1.3316624e+01  -6.7496703e+00  -2.6354081e+00
  -1.3298164e+01  -6.7761476e+00  -2.6939127e+00
  -1.3292964e+01  -6.7843190e+00  -2.7083055e+00
  -1.3252065e+01  -6.8376141e+00  -2.7640149e+00
  -1.3123672e+01  -7.0022307e+00  -2.9349097e+00
  -1.2813397e+01  -7.4159755e+00  -3.3581918e+00
  -1.2493072e+01  -7.8558000e+00  -3.8043229e+00
  -1.2202072e+01  -8.2621287e+00  -4.2139997e+00
  -1.1947133e+01  -8.6216814e+00  -4.5745528e+00
  -1.1727042e+01  -8.9340963e+00  -4.8862159e+00
  -1.1538735e+01  -9.2026477e+00  -5.1527923e+00
  -1.1379011e+01  -9.4312999e+00  -5.3786989e+00
  -1.1244988e+01  -9.6237879e+00  -5.5680499e+00
  -1.1135339e+01  -9.7843449e+00  -5.7249860e+00
  -1.1025447e+01  -9.9673983e+00  -5.9001743e+00
  -1.0958086e+01  -1.0088089e+01  -6.0144550e+00
  -1.0893731e+01  -1.0184742e+01  -6.1085208e+00
  -1.0874884e+01  -1.0212151e+01  -6.1339207e+00
  -1.0736126e+01  -1.0414182e+01  -6.3177172e+00
  -1.0462161e+01  -1.0813563e+01  -6.6799884e+00
  -1.0271910e+01  -1.1095560e+01  -6.9295953e+00
  -1.0160565e+01  -1.1264039e+01  -7.0741821e+00
  -1.0090250e+01  -1.1372666e+01  -7.1645164e+00
  -1.0050875e+01  -1.1434771e+01  -7.2145445e+00
  -1.0029415e+01  -1.1469264e+01  -7.2415300e+00
  -1.0027438e+01  -1.1469933e+01  -7.2426732e+00
  -1.0021193e+01  -1.1459891e+01  -7.2398997e+00
  -1.0001940e+01  -1.1420024e+01  -7.2263841e+00
  -9.9910573e+00  -1.1398747e+01  -7.2191873e+00
  -9.9819622e+00  -1.1383959e+01  -7.2146026e+00
  -9.9772849e+00  -1.1379513e+01  -7.2138460e+00
  -9.9744532e+00  -1.1381791e+01  -7.2159953e+00
  -9.9739653e+00  -1.1390675e+01  -7.2208950e+00
  -9.9750906e+00  -1.1403794e+01  -7.2275693e+00
  -9.9767510e+00  -1.1416721e+01  -7.2339912e+00
  -9.9784103e+00  -1.1428323e+01  -7.2397030e+00
  -9.9798928e+00  -1.1438328e+01  -7.2446036e+00
  -9.9811555e+00  -1.1446751e+01  -7.2487137e+00
  -9.9822001e+00  -1.1453688e+01  -7.2520871e+00
  -9.9830411e+00  -1.1459244e+01  -7.2547809e+00
  -9.9836951e+00  -1.1463514e+01  -7.2568451e+00
  -9.9841776e+00  -1.1466578e+01  -7.2583223e+00
  -9.9845051e+00  -1.1468507e+01  -7.2592534e+00
  -9.9846702e+00  -1.1469462e+01  -7.2597078e+00
  -9.9852611e+00  -1.1474174e+01  -7.2618551e+00
  -9.9860104e+00  -1.1480301e+01  -7.2646531e+00
  -9.9867429e+00  -1.1486297e+01  -7.2673948e+00
  -9.9874059e+00  -1.1491761e+01  -7.2698880e+00
  -9.9879890e+00  -1.1496630e+01  -7.2720998e+00
  -9.9884964e+00  -1.1500937e+01  -7.2740450e+00
  -9.9889357e+00  -1.1504735e+01  -7.2757503e+00
  -9.9893155e+00  -1.1508084e+01  -7.2772435e+00
  -9.9896435e+00  -1.1511034e+01  -7.2785505e+00
  -9.9899266e+00  -1.1513634e+01  -7.2796943e+00
  -9.9901708e+00  -1.1515924e+01  -7.2806953e+00
  -9.9903814e+00  -1.1517941e+01  -7.2815712e+00
  -9.9905629e+00  -1.1519719e+01  -7.2823377e+00
  -9.9907194e+00  -1.1521285e+01  -7.2830085e+00
  -9.9912971e+00  -1.1527492e+01  -7.2856116e+00
  -9.9914681e+00  -1.1529580e+01  -7.2864568e+00
  -9.9910698e+00  -1.1530235e+01  -7.2871462e+00
  -9.9785974e+00  -1.1532279e+01  -7.2995961e+00
  -9.9313657e+00  -1.1537041e+01  -7.3448317e+00
  -9.8651951e+00  -1.1547870e+01  -7.4112307e+00
  -9.7660441e+00  -1.1572507e+01  -7.5168519e+00
  -9.6405614e+00  -1.1613840e+01  -7.6580170e+00
  -9.5290257e+00  -1.1656427e+01  -7.7878196e+00
  -9.4322908e+00  -1.1695854e+01  -7.9021701e+00
  -9.3492743e+00  -1.1730729e+01  -8.0009498e+00
  -9.2785903e+00  -1.1760885e+01  -8.0852623e+00
  -9.2189430e+00  -1.1786571e+01  -8.1564616e+00
  -9.1692113e+00  -1.1808127e+01  -8.2158278e+00
  -9.1251645e+00  -1.1827322e+01  -8.2683995e+00
  -9.0394678e+00  -1.1864904e+01  -8.3707372e+00
  -9.0296231e+00  -1.1869512e+01  -8.3823989e+00
  -8.9723605e+00  -1.1896733e+01  -8.4500067e+00
  -8.8580423e+00  -1.1951468e+01  -8.5848987e+00
  -8.7921169e+00  -1.1984045e+01  -8.6624005e+00
  -8.7516554e+00  -1.2004757e+01  -8.7097564e+00
  -8.7290780e+00  -1.2016727e+01  -8.7360605e+00
  -8.7156728e+00  -1.2024075e+01  -8.7516079e+00
  -8.7085784e+00  -1.2028085e+01  -8.7598008e+00
  -8.7036667e+00  -1.2030993e+01  -8.7646816e+00
  -8.6630648e+00  -1.2052267e+01  -8.8031390e+00
  -8.5547439e+00  -1.2111260e+01  -8.9074911e+00
  -8.3731048e+00  -1.2219358e+01  -9.0890433e+00
  -8.1980550e+00  -1.2330603e+01  -9.2689770e+00
  -8.0416859e+00  -1.2433462e+01  -9.4319886e+00
  -7.9056171e+00  -1.2524608e+01  -9.5747147e+00
  -7.7886479e+00  -1.2603788e+01  -9.6976851e+00
  -7.6889820e+00  -1.2671731e+01  -9.8025185e+00
  -7.6048603e+00  -1.2729388e+01  -9.8909840e+00
  -7.5347321e+00  -1.2777671e+01  -9.9647008e+00
  -7.3890183e+00  -1.2878680e+01  -1.0117759e+01
  -7.3523809e+00  -1.2904116e+01  -1.0156301e+01
  -7.3111927e+00  -1.2934595e+01  -1.0198974e+01
  -7.2160205e+00  -1.3005226e+01  -1.0297528e+01
  -7.0419302e+00  -1.3136230e+01  -1.0477396e+01
  -6.9677481e+00  -1.3193928e+01  -1.0553531e+01
  -6.9250525e+00  -1.3228113e+01  -1.0597083e+01
  -6.8993889e+00  -1.3249249e+01  -1.0623100e+01
  -6.8839757e+00  -1.3262305e+01  -1.0638626e+01
  -6.8785158e+00  -1.3267950e+01  -1.0639295e+01
  -6.7824857e+00  -1.3387308e+01  -1.0535780e+01
  -6.3914603e+00  -1.3869515e+01  -1.0107764e+01
  -5.5899705e+00  -1.4859314e+01  -9.2267754e+00
  -4.7774909e+00  -1.5866918e+01  -8.3328760e+00
  -4.0383715e+00  -1.6787473e+01  -7.5200457e+00
  -3.3898393e+00  -1.7598534e+01  -6.8075729e+00
  -2.8294908e+00  -1.8302080e+01  -6.1927689e+00
  -2.3499179e+00  -1.8906469e+01  -5.6673015e+00
  -1.9431197e+00  -1.9420946e+01  -5.2221591e+00
  -1.6018031e+00  -1.9854011e+01  -4.8491240e+00
  -1.3196907e+00  -2.0213016e+01  -4.5411247e+00
  -1.0915223e+00  -2.0504139e+01  -4.2922375e+00
  -7.2878641e-01  -2.0968358e+01  -3.8967766e+00
  -6.4530127e-01  -2.1074941e+01  -3.8054881e+00
  -4.4434952e-01  -2.1344540e+01  -3.5915098e+00
  -1.6459358e-01  -2.1720314e+01  -3.2935581e+00
   4.1996102e-01  -2.2508932e+01  -2.6715528e+00
   9.3131951e-01  -2.3211322e+01  -2.1316257e+00
   1.2086849e+00  -2.3601502e+01  -1.8419754e+00
   1.3548532e+00  -2.3811719e+01  -1.6909404e+00
   1.4520099e+00  -2.3954483e+01  -1.5916104e+00
   1.4869735e+00  -2.4006817e+01  -1.5561998e+00
   1.5003797e+00  -2.4006065e+01  -1.5279743e+00
   1.6253797e+00  -2.3956877e+01  -1.2380293e+00
   1.8024155e+00  -2.3880082e+01  -8.2223960e-01
   1.9841932e+00  -2.3804725e+01  -3.9594592e-01
   2.1129292e+00  -2.3754245e+01  -9.4921321e-02
   2.2450322e+00  -2.3704941e+01   2.1316055e-01
   2.4081573e+00  -2.3647348e+01   5.9248782e-01
   2.5818526e+00  -2.3589637e+01   9.9517005e-01
   2.7930298e+00  -2.3523770e+01   1.4832858e+00
   3.0262666e+00  -2.3455401e+01   2.0209028e+00
   3.2268523e+00  -2.3399338e+01   2.4823348e+00
   3.3978116e+00  -2.3352962e+01   2.8751415e+00
   3.5421084e+00  -2.3314513e+01   3.2064538e+00
   3.8657444e+00  -2.3229599e+01   3.9490656e+00
   3.9720448e+00  -2.3201984e+01   4.1927958e+00
   4.0233419e+00  -2.3188401e+01   4.3105781e+00
   4.1810013e+00  -2.3146621e+01   4.6726749e+00
   4.4352468e+00  -2.3079255e+01   5.2566059e+00
   4.5783589e+00  -2.3041119e+01   5.5853985e+00
   4.6750532e+00  -2.3015171e+01   5.8076356e+00
   4.7278686e+00  -2.3000887e+01   5.9290772e+00
   4.7562415e+00  -2.2993156e+01   5.9943450e+00
   4.7669053e+00  -2.2990226e+01   6.0188880e+00
   4.7708281e+00  -2.2975337e+01   6.0365538e+00
   4.7889034e+00  -2.2886401e+01   6.1296612e+00
   4.8374685e+00  -2.2648123e+01   6.3800280e+00
   4.8992432e+00  -2.2369562e+01   6.6861862e+00
   4.9594560e+00  -2.2118668e+01   6.9743278e+00
   5.0142828e+00  -2.1902292e+01   7.2307870e+00
   5.0626155e+00  -2.1717730e+01   7.4539153e+00
   5.1044290e+00  -2.1560878e+01   7.6456510e+00
   5.1401086e+00  -2.1428113e+01   7.8087998e+00
   5.1701639e+00  -2.1316536e+01   7.9461500e+00
   5.1951070e+00  -2.1223870e+01   8.0601970e+00
   5.2154029e+00  -2.1148314e+01   8.1530767e+00
   5.2564524e+00  -2.0995572e+01   8.3406334e+00
   5.2602572e+00  -2.0980584e+01   8.3584900e+00
   5.2856115e+00  -2.0873938e+01   8.4817706e+00
   5.3327155e+00  -2.0675733e+01   8.7106241e+00
   5.3709450e+00  -2.0509168e+01   8.8994932e+00
   5.3931167e+00  -2.0407256e+01   9.0120164e+00
   5.4047203e+00  -2.0350922e+01   9.0725935e+00
   5.4121648e+00  -2.0312689e+01   9.1126350e+00
   5.4157062e+00  -2.0293421e+01   9.1322910e+00
   5.4175350e+00  -2.0288761e+01   9.1371438e+00
   5.4354503e+00  -2.0246592e+01   9.1806219e+00
   5.4759797e+00  -2.0164287e+01   9.2745289e+00
   5.5226836e+00  -2.0076618e+01   9.3804652e+00
   5.5664406e+00  -1.9997874e+01   9.4787152e+00
   5.6053373e+00  -1.9929339e+01   9.5656651e+00
   5.6391599e+00  -1.9870282e+01   9.6411577e+00
   5.6682217e+00  -1.9819663e+01   9.7060199e+00
   5.6929660e+00  -1.9776522e+01   9.7612793e+00
   5.7138333e+00  -1.9740048e+01   9.8079197e+00
   5.7340318e+00  -1.9704624e+01   9.8531061e+00
   5.7757936e+00  -1.9631094e+01   9.9464947e+00
   5.7793847e+00  -1.9624448e+01   9.9546349e+00
   5.7983284e+00  -1.9588102e+01   9.9982375e+00
   5.8349069e+00  -1.9517623e+01   1.0082522e+01
   5.8581732e+00  -1.9471455e+01   1.0136612e+01
   5.8710065e+00  -1.9445066e+01   1.0166783e+01
   5.8792756e+00  -1.9427427e+01   1.0186455e+01
   5.8839353e+00  -1.9417082e+01   1.0197688e+01
   5.8858161e+00  -1.9412760e+01   1.0202275e+01
   5.8863835e+00  -1.9395546e+01   1.0223006e+01
   5.8882978e+00  -1.9330416e+01   1.0302585e+01
   5.8939241e+00  -1.9178474e+01   1.0494422e+01
   5.9011190e+00  -1.9022429e+01   1.0698147e+01
   5.9085017e+00  -1.8881667e+01   1.0886025e+01
   5.9153763e+00  -1.8758838e+01   1.1051925e+01
   5.9214684e+00  -1.8652870e+01   1.1195759e+01
   5.9267197e+00  -1.8562028e+01   1.1319162e+01
   5.9311667e+00  -1.8484663e+01   1.1424109e+01
   5.9348805e+00  -1.8419363e+01   1.1512474e+01
   5.9381862e+00  -1.8360505e+01   1.1591891e+01
   5.9452409e+00  -1.8233482e+01   1.1762446e+01
   5.9458213e+00  -1.8222461e+01   1.1777005e+01
   5.9479836e+00  -1.8163040e+01   1.1851903e+01
   5.9523254e+00  -1.8043458e+01   1.2002381e+01
   5.9553249e+00  -1.7948706e+01   1.2119405e+01
   5.9568904e+00  -1.7884967e+01   1.2195950e+01
   5.9575093e+00  -1.7848707e+01   1.2238189e+01
   5.9577049e+00  -1.7829308e+01   1.2260138e+01
   5.9577475e+00  -1.7818571e+01   1.2271971e+01
   5.9620780e+00  -1.7815576e+01   1.2272090e+01
   5.9905432e+00  -1.7799380e+01   1.2269951e+01
   6.0648380e+00  -1.7760246e+01   1.2263438e+01
   6.1538783e+00  -1.7715460e+01   1.2255538e+01
   6.2373393e+00  -1.7674676e+01   1.2248299e+01
   6.3114149e+00  -1.7639029e+01   1.2242012e+01
   6.3757440e+00  -1.7608289e+01   1.2236632e+01
   6.4309716e+00  -1.7581960e+01   1.2232053e+01
   6.4779648e+00  -1.7559558e+01   1.2228175e+01
   6.5175646e+00  -1.7540660e+01   1.2224914e+01
   6.5686700e+00  -1.7516227e+01   1.2220708e+01
   6.6352999e+00  -1.7484363e+01   1.2215196e+01
   6.6434189e+00  -1.7480334e+01   1.2214523e+01
   6.6835437e+00  -1.7460248e+01   1.2211225e+01
   6.7543150e+00  -1.7424762e+01   1.2205418e+01
   6.8011062e+00  -1.7400941e+01   1.2201575e+01
   6.8267673e+00  -1.7387630e+01   1.2199464e+01
   6.8409839e+00  -1.7380120e+01   1.2198293e+01
   6.8502030e+00  -1.7375160e+01   1.2197532e+01
   6.8535310e+00  -1.7373340e+01   1.2197257e+01
   6.8586721e+00  -1.7343992e+01   1.2172831e+01
   6.8768229e+00  -1.7233876e+01   1.2080383e+01
   6.9190145e+00  -1.6989903e+01   1.1872243e+01
   6.9649295e+00  -1.6740299e+01   1.1656205e+01
   7.0080986e+00  -1.6514595e+01   1.1459445e+01
   7.0465913e+00  -1.6317118e+01   1.1286969e+01
   7.0800701e+00  -1.6146394e+01   1.1138041e+01
   7.1087795e+00  -1.5999819e+01   1.1010530e+01
   7.1331422e+00  -1.5874850e+01   1.0902181e+01
   7.1536016e+00  -1.5769267e+01   1.0810956e+01
   7.1705634e+00  -1.5681196e+01   1.0735110e+01
   7.1843776e+00  -1.5609075e+01   1.0673181e+01
   7.2043680e+00  -1.5504193e+01   1.0583407e+01
   7.2132749e+00  -1.5458011e+01   1.0543783e+01
   7.2220069e+00  -1.5405526e+01   1.0501348e+01
   7.2328007e+00  -1.5339977e+01   1.0448563e+01
   7.2434591e+00  -1.5275470e+01   1.0396580e+01
   7.2623317e+00  -1.5160183e+01   1.0304093e+01
   7.2860150e+00  -1.5009758e+01   1.0185405e+01
   7.3006391e+00  -1.4910496e+01   1.0109173e+01
   7.3080361e+00  -1.4856534e+01   1.0068879e+01
   7.3120424e+00  -1.4825182e+01   1.0046072e+01
   7.3145677e+00  -1.4803882e+01   1.0030986e+01
   7.3147790e+00  -1.4801808e+01   1.0029556e+01
   7.3151259e+00  -1.4798097e+01   1.0027300e+01
   7.3219550e+00  -1.4804891e+01   1.0030088e+01
   7.3356225e+00  -1.4825321e+01   1.0039471e+01
   7.3476015e+00  -1.4843951e+01   1.0047993e+01
   7.3510272e+00  -1.4849218e+01   1.0050350e+01
   7.3530333e+00  -1.4852494e+01   1.0051734e+01
   7.3601737e+00  -1.4864365e+01   1.0056751e+01
   7.3635945e+00  -1.4870163e+01   1.0059132e+01
   7.3656432e+00  -1.4873704e+01   1.0060540e+01
   7.3668360e+00  -1.4875805e+01   1.0061349e+01
   7.3675133e+00  -1.4877021e+01   1.0061802e+01
   7.3678883e+00  -1.4877705e+01   1.0062051e+01
   7.3701861e+00  -1.4873828e+01   1.0052055e+01
   7.3855806e+00  -1.4846176e+01   9.9826364e+00
   7.4284655e+00  -1.4767609e+01   9.7861576e+00
   7.4895606e+00  -1.4655342e+01   9.5044364e+00
   7.5477930e+00  -1.4548144e+01   9.2349844e+00
   7.5996457e+00  -1.4452355e+01   8.9944680e+00
   7.6446486e+00  -1.4368837e+01   8.7853095e+00
   7.6832135e+00  -1.4296909e+01   8.6057631e+00
   7.7159526e+00  -1.4235546e+01   8.4531079e+00
   7.7434675e+00  -1.4183735e+01   8.3246424e+00
   7.7662897e+00  -1.4140584e+01   8.2179703e+00
   7.7848697e+00  -1.4105333e+01   8.1310580e+00
   7.8018634e+00  -1.4073007e+01   8.0515399e+00
   7.8214596e+00  -1.4035806e+01   7.9600576e+00
   7.8334688e+00  -1.4011200e+01   7.9024794e+00
   7.8493211e+00  -1.3978419e+01   7.8261938e+00
   7.8650270e+00  -1.3945974e+01   7.7506552e+00
   7.8793464e+00  -1.3916315e+01   7.6817407e+00
   7.8920420e+00  -1.3889868e+01   7.6205366e+00
   7.9031848e+00  -1.3866481e+01   7.5666929e+00
   7.9129280e+00  -1.3845858e+01   7.5194866e+00
   7.9214354e+00  -1.3827692e+01   7.4781509e+00
   7.9288595e+00  -1.3811694e+01   7.4419725e+00
   7.9353370e+00  -1.3797608e+01   7.4103130e+00
   7.9409878e+00  -1.3785205e+01   7.3826098e+00
   7.9585184e+00  -1.3745814e+01   7.2959954e+00
   7.9672148e+00  -1.3725479e+01   7.2524446e+00
   7.9722886e+00  -1.3713162e+01   7.2267029e+00
   7.9743604e+00  -1.3707970e+01   7.2160720e+00
   7.9744905e+00  -1.3706268e+01   7.2137222e+00
   7.9710930e+00  -1.3692854e+01   7.2048004e+00
   7.9626811e+00  -1.3665320e+01   7.1900963e+00
   7.9588101e+00  -1.3652653e+01   7.1835515e+00
   7.9575140e+00  -1.3648182e+01   7.1812426e+00
   7.9566447e+00  -1.3645291e+01   7.1798531e+00
   7.9534679e+00  -1.3634979e+01   7.1749663e+00
   7.9521149e+00  -1.3630555e+01   7.1729308e+00
   7.9512917e+00  -1.3627841e+01   7.1717180e+00
   7.9507672e+00  -1.3626099e+01   7.1709622e+00
   7.9504708e+00  -1.3625106e+01   7.1705444e+00
   7.9503148e+00  -1.3624580e+01   7.1703291e+00
   7.9572952e+00  -1.3618378e+01   7.1474338e+00
   8.0047412e+00  -1.3576229e+01   6.9915555e+00
   8.1379999e+00  -1.3463028e+01   6.5596874e+00
   8.3373805e+00  -1.3302081e+01   5.9236521e+00
   8.5300881e+00  -1.3151516e+01   5.3151463e+00
   8.7028557e+00  -1.3018446e+01   4.7721987e+00
   8.8533315e+00  -1.2903058e+01   4.3001917e+00
   8.9825407e+00  -1.2803964e+01   3.8951045e+00
   9.0923709e+00  -1.2719565e+01   3.5507580e+00
   9.1530559e+00  -1.2673040e+01   3.3607943e+00
   9.2399417e+00  -1.2615971e+01   3.1045931e+00
   9.3109620e+00  -1.2580804e+01   2.9142146e+00
   9.3685537e+00  -1.2560619e+01   2.7736730e+00
   9.4334037e+00  -1.2548465e+01   2.6329621e+00
   9.4843735e+00  -1.2549149e+01   2.5393397e+00
   9.5562382e+00  -1.2575149e+01   2.4490354e+00
   9.5803166e+00  -1.2584047e+01   2.4193708e+00
   9.5894329e+00  -1.2585389e+01   2.4048348e+00
   9.6149791e+00  -1.2579737e+01   2.3489409e+00
   9.6402926e+00  -1.2562573e+01   2.2747420e+00
   9.7014588e+00  -1.2527446e+01   2.1047643e+00
   9.7697130e+00  -1.2504859e+01   1.9417001e+00
   9.8256967e+00  -1.2495311e+01   1.8226209e+00
   9.8353850e+00  -1.2493512e+01   1.8018051e+00
   9.8581464e+00  -1.2481408e+01   1.7402369e+00
   9.8991069e+00  -1.2456082e+01   1.6234328e+00
   9.9404795e+00  -1.2443594e+01   1.5265698e+00
   9.9426762e+00  -1.2443204e+01   1.5218729e+00
   9.9585081e+00  -1.2435360e+01   1.4799545e+00
   9.9888289e+00  -1.2416891e+01   1.3939922e+00
   1.0010523e+01  -1.2410134e+01   1.3429259e+00
   1.0016552e+01  -1.2405490e+01   1.3243047e+00
   1.0044237e+01  -1.2391510e+01   1.2505245e+00
   1.0051049e+01  -1.2387833e+01   1.2320171e+00
   1.0071481e+01  -1.2376668e+01   1.1762517e+00
   1.0079989e+01  -1.2370923e+01   1.1512979e+00
   1.0091404e+01  -1.2365509e+01   1.1214854e+00
   1.0095135e+01  -1.2363387e+01   1.1111858e+00
   1.0106706e+01  -1.2356772e+01   1.0791828e+00
   1.0109621e+01  -1.2355095e+01   1.0711104e+00
   1.0118863e+01  -1.2349722e+01   1.0454215e+00
   1.0121230e+01  -1.2348342e+01   1.0388421e+00
   1.0128753e+01  -1.2343911e+01   1.0178522e+00
   1.0130748e+01  -1.2342731e+01   1.0122833e+00
   1.0137025e+01  -1.2339017e+01   9.9475232e-01
   1.0143277e+01  -1.2335099e+01   9.7695170e-01
   1.0145390e+01  -1.2334001e+01   9.7130062e-01
   1.0149970e+01  -1.2331241e+01   9.5844257e-01
   1.0151188e+01  -1.2330502e+01   9.5501732e-01
   1.0155225e+01  -1.2328071e+01   9.4369048e-01
   1.0156237e+01  -1.2327429e+01   9.4080145e-01
   1.0160404e+01  -1.2324952e+01   9.2916846e-01
   1.0163694e+01  -1.2322870e+01   9.1978810e-01
   1.0164569e+01  -1.2322332e+01   9.1731853e-01
   1.0168014e+01  -1.2320226e+01   9.0761847e-01
   1.0170419e+01  -1.2318710e+01   9.0076989e-01
   1.0171175e+01  -1.2318262e+01   8.9866448e-01
   1.0173589e+01  -1.2316804e+01   8.9189347e-01
   1.0175989e+01  -1.2315273e+01   8.8502952e-01
   1.0176607e+01  -1.2314868e+01   8.8324415e-01
   1.0178864e+01  -1.2313483e+01   8.7687099e-01
   1.0180524e+01  -1.2312445e+01   8.7214896e-01
   1.0182312e+01  -1.2311281e+01   8.6698719e-01
   1.0182939e+01  -1.2310931e+01   8.6526719e-01
   1.0184724e+01  -1.2309813e+01   8.6017826e-01
   1.0186022e+01  -1.2308999e+01   8.5647314e-01
   1.0187270e+01  -1.2308154e+01   8.5280580e-01
   1.0187782e+01  -1.2307913e+01   8.5147247e-01
   1.0189001e+01  -1.2307122e+01   8.4794149e-01
   1.0189329e+01  -1.2306913e+01   8.4699715e-01
   1.0190366e+01  -1.2306267e+01   8.4403349e-01
   1.0191537e+01  -1.2305510e+01   8.4064017e-01
   1.0191864e+01  -1.2305314e+01   8.3971609e-01
   1.0192948e+01  -1.2304642e+01   8.3661740e-01
   1.0193828e+01  -1.2304077e+01   8.3406555e-01
   1.0194793e+01  -1.2303455e+01   8.3126134e-01
   1.0195058e+01  -1.2303294e+01   8.3050585e-01
   1.0195816e+01  -1.2302822e+01   8.2832727e-01
   1.0196650e+01  -1.2302279e+01   8.2588829e-01
   1.0196882e+01  -1.2302139e+01   8.2522561e-01
   1.0197524e+01  -1.2301731e+01   8.2336135e-01
   1.0198109e+01  -1.2301322e+01   8.2160109e-01
   1.0198512e+01  -1.2301104e+01   8.2049159e-01
   1.0199088e+01  -1.2300738e+01   8.1881362e-01
   1.0199793e+01  -1.2300287e+01   8.1675391e-01
   1.0199996e+01  -1.2300154e+01   8.1615545e-01
   1.0200518e+01  -1.2299836e+01   8.1465325e-01
   1.0201118e+01  -1.2299448e+01   8.1288707e-01
   1.0201440e+01  -1.2299213e+01   8.1189516e-01
   1.0201861e+01  -1.2298976e+01   8.1071207e-01
   1.0202293e+01  -1.2298700e+01   8.0944277e-01
   1.0202828e+01  -1.2298358e+01   8.0786762e-01
   1.0202996e+01  -1.2298245e+01   8.0736561e-01
   1.0203476e+01  -1.2297948e+01   8.0596546e-01
   1.0203841e+01  -1.2297714e+01   8.0488766e-01
   1.0203978e+01  -1.2297623e+01   8.0447801e-01
   1.0204389e+01  -1.2297373e+01   8.0328143e-01
   1.0204774e+01  -1.2297125e+01   8.0213926e-01
   1.0205168e+01  -1.2296869e+01   8.0096553e-01
   1.0205471e+01  -1.2296661e+01   8.0004258e-01
   1.0205665e+01  -1.2296554e+01   7.9949354e-01
   1.0205974e+01  -1.2296361e+01   7.9858302e-01
   1.0206294e+01  -1.2296152e+01   7.9762311e-01
   1.0206592e+01  -1.2295954e+01   7.9672292e-01
   1.0206726e+01  -1.2295877e+01   7.9633769e-01
   1.0206971e+01  -1.2295723e+01   7.9561006e-01
   1.0207156e+01  -1.2295589e+01   7.9503072e-01
   1.0207349e+01  -1.2295482e+01   7.9448276e-01
   1.0207575e+01  -1.2295336e+01   7.9380346e-01
   1.0207854e+01  -1.2295158e+01   7.9296692e-01
   1.0208082e+01  -1.2295006e+01   7.9227361e-01
   1.0208193e+01  -1.2294942e+01   7.9195113e-01
   1.0208444e+01  -1.2294783e+01   7.9119965e-01
   1.0208685e+01  -1.2294629e+01   7.9047567e-01
   1.0208849e+01  -1.2294524e+01   7.8998060e-01
   1.0208922e+01  -1.2294476e+01   7.8976012e-01
   1.0209130e+01  -1.2294346e+01   7.8913823e-01
   1.0209294e+01  -1.2294242e+01   7.8864489e-01
   1.0209492e+01  -1.2294115e+01   7.8804450e-01
   1.0209596e+01  -1.2294042e+01   7.8771915e-01
   1.0212563e+01  -1.2293589e+01   7.7791727e-01
   1.0236163e+01  -1.2290921e+01   6.9913681e-01
   1.0301765e+01  -1.2284040e+01   4.7983884e-01
   1.0398570e+01  -1.2274501e+01   1.5692622e-01
   1.0447084e+01  -1.2269905e+01  -4.6020764e-03
   1.0499115e+01  -1.2265078e+01  -1.7765385e-01
   1.0594357e+01  -1.2256463e+01  -4.9400676e-01
   1.0695043e+01  -1.2247589e+01  -8.2797838e-01
   1.0813676e+01  -1.2237354e+01  -1.2210318e+00
   1.0916009e+01  -1.2228656e+01  -1.5597873e+00
   1.0969343e+01  -1.2224136e+01  -1.7362542e+00
   1.0988973e+01  -1.2222453e+01  -1.8011921e+00
   1.0994174e+01  -1.2221999e+01  -1.8183996e+00
   1.0995612e+01  -1.2221873e+01  -1.8231569e+00


==> data/PData1000UnSafe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -5.0016986e+01  -2.2821099e-03   4.3496491e-03
  -5.0011893e+01  -1.7659223e-02   3.3645355e-02
  -4.9997509e+01  -2.7682178e-02   5.2735983e-02
  -4.9987740e+01  -3.3503952e-02   6.3827715e-02
  -4.9965440e+01  -4.5514735e-02   8.6739704e-02
  -4.9890850e+01  -8.0267719e-02   1.5335374e-01
  -4.9553538e+01  -2.0991900e-01   4.0597584e-01
  -4.8789375e+01  -4.6133203e-01   9.0890062e-01
  -4.6799295e+01  -1.0374530e+00   2.1016667e+00
  -4.5186029e+01  -1.4663991e+00   3.0165116e+00
  -4.2727706e+01  -2.0808929e+00   4.3604289e+00
  -3.9885100e+01  -2.7487092e+00   5.8615175e+00
  -3.7328562e+01  -3.3195620e+00   7.1752286e+00
  -3.5088096e+01  -3.8019234e+00   8.3045612e+00
  -3.3158045e+01  -4.2071639e+00   9.2645500e+00
  -3.1519512e+01  -4.5455935e+00   1.0072251e+01
  -3.0149872e+01  -4.8255885e+00   1.0743381e+01
  -2.9027023e+01  -5.0537136e+00   1.1291392e+01
  -2.8131234e+01  -5.2350752e+00   1.1727417e+01
  -2.7445856e+01  -5.3736426e+00   1.2060473e+01
  -2.6962900e+01  -5.4713915e+00   1.2295095e+01
  -2.6711962e+01  -5.5224639e+00   1.2417343e+01
  -2.6576569e+01  -5.5504424e+00   1.2483998e+01
  -2.6510454e+01  -5.5635535e+00   1.2515606e+01
  -2.6021513e+01  -5.6572472e+00   1.2743577e+01
  -2.5096144e+01  -5.8345353e+00   1.3174592e+01
  -2.4147236e+01  -6.0169438e+00   1.3617155e+01
  -2.3271937e+01  -6.1852383e+00   1.4025002e+01
  -2.2491009e+01  -6.3350374e+00   1.4387869e+01
  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
  -2.1197245e+01  -6.5817302e+00   1.4985506e+01
  -2.0666605e+01  -6.6821615e+00   1.5228917e+01
  -2.0201428e+01  -6.7697472e+00   1.5441274e+01
  -1.9793713e+01  -6.8461073e+00   1.5626488e+01
  -1.9436384e+01  -6.9126714e+00   1.5788008e+01
  -1.8933828e+01  -7.0056196e+00   1.6013673e+01
  -1.8051726e+01  -7.1662125e+00   1.6404056e+01
  -1.7591487e+01  -7.2480312e+00   1.6603320e+01
  -1.7509961e+01  -7.2623112e+00   1.6638130e+01
  -1.7503460e+01  -7.2634611e+00   1.6640913e+01
  -1.7494311e+01  -7.2607877e+00   1.6634000e+01
  -1.7433155e+01  -7.2200924e+00   1.6527394e+01
  -1.7157936e+01  -7.0025311e+00   1.5928506e+01
  -1.6543812e+01  -6.5012136e+00   1.4434594e+01
  -1.5930357e+01  -6.0128189e+00   1.2796708e+01
  -1.5441329e+01  -5.6453714e+00   1.1361955e+01
  -1.5067676e+01  -5.3862267e+00   1.0157161e+01
  -1.4781555e+01  -5.2050891e+00   9.1529675e+00
  -1.4558019e+01  -5.0753721e+00   8.3147927e+00
  -1.4379592e+01  -4.9788224e+00   7.6150490e+00
  -1.4235285e+01  -4.9043989e+00   7.0336847e+00
  -1.4118466e+01  -4.8458833e+00   6.5562149e+00
  -1.3869182e+01  -4.7238824e+00   5.5273647e+00
  -1.3847755e+01  -4.7134735e+00   5.4378542e+00
  -1.3820600e+01  -4.7003494e+00   5.3278851e+00
  -1.3665721e+01  -4.6257110e+00   4.7054591e+00
  -1.3398702e+01  -4.4973177e+00   3.6344219e+00
  -1.3221580e+01  -4.4124285e+00   2.9307574e+00
  -1.3134465e+01  -4.3708022e+00   2.5881791e+00
  -1.3070412e+01  -4.3402721e+00   2.3384567e+00
  -1.3026446e+01  -4.3193682e+00   2.1685196e+00
  -1.2993161e+01  -4.3035815e+00   2.0409751e+00
  -1.2977743e+01  -4.2962846e+00   1.9823333e+00
  -1.2976214e+01  -4.2955613e+00   1.9765228e+00
  -1.2975346e+01  -4.2951503e+00   1.9732108e+00
  -1.2971276e+01  -4.2995028e+00   1.9579759e+00
  -1.2937379e+01  -4.3468766e+00   1.8345210e+00
  -1.2847177e+01  -4.4725574e+00   1.5160556e+00
  -1.2720781e+01  -4.6429201e+00   1.0807717e+00
  -1.2612993e+01  -4.7849638e+00   7.1458646e-01
  -1.2541188e+01  -4.8786431e+00   4.7201209e-01
  -1.2482368e+01  -4.9550410e+00   2.7377735e-01
  -1.2426690e+01  -5.0271784e+00   8.6371886e-02
  -1.2400569e+01  -5.0609825e+00  -1.5004268e-03
  -1.2380160e+01  -5.0873801e+00  -7.0137502e-02
  -1.2344649e+01  -5.1332944e+00  -1.8954802e-01
  -1.2298492e+01  -5.1929525e+00  -3.4473948e-01
  -1.2248246e+01  -5.2578871e+00  -5.1368276e-01
  -1.2143134e+01  -5.3937771e+00  -8.6724066e-01
  -1.2032457e+01  -5.5371526e+00  -1.2401397e+00
  -1.2022976e+01  -5.5495037e+00  -1.2722383e+00
  -1.2018456e+01  -5.5553879e+00  -1.2875356e+00
  -1.1968722e+01  -5.6200339e+00  -1.4555800e+00
  -1.1883899e+01  -5.7303742e+00  -1.7422697e+00
  -1.1818204e+01  -5.8159981e+00  -1.9646229e+00
  -1.1780730e+01  -5.8649389e+00  -2.0916559e+00
  -1.1755210e+01  -5.8983249e+00  -2.1782804e+00
  -1.1736378e+01  -5.9230004e+00  -2.2422813e+00
  -1.1721951e+01  -5.9419352e+00  -2.2913752e+00
  -1.1710259e+01  -5.9573046e+00  -2.3312101e+00
  -1.1700597e+01  -5.9700283e+00  -2.3641753e+00
  -1.1693281e+01  -5.9796793e+00  -2.3891692e+00
  -1.1693156e+01  -5.9798445e+00  -2.3895972e+00
  -1.1691648e+01  -5.9844049e+00  -2.3941540e+00
  -1.1682645e+01  -6.0135835e+00  -2.4205494e+00
  -1.1650402e+01  -6.1120587e+00  -2.5093065e+00
  -1.1530564e+01  -6.4629437e+00  -2.8265561e+00
  -1.1352590e+01  -6.9883596e+00  -3.2989387e+00
  -1.1183904e+01  -7.4991180e+00  -3.7545468e+00
  -1.1035238e+01  -7.9597096e+00  -4.1629007e+00
  -1.0907375e+01  -8.3629524e+00  -4.5189071e+00
  -1.0798577e+01  -8.7106547e+00  -4.8250228e+00
  -1.0706729e+01  -9.0071528e+00  -5.0855764e+00
  -1.0629893e+01  -9.2571296e+00  -5.3049748e+00
  -1.0561273e+01  -9.4818248e+00  -5.5020071e+00
  -1.0427277e+01  -9.9246503e+00  -5.8899049e+00
  -1.0409129e+01  -9.9844110e+00  -5.9422537e+00
  -1.0406302e+01  -9.9939910e+00  -5.9506286e+00
  -1.0355287e+01  -1.0174904e+01  -6.1082947e+00
  -1.0254270e+01  -1.0533929e+01  -6.4211329e+00
  -1.0148664e+01  -1.0915659e+01  -6.7533746e+00
  -1.0082385e+01  -1.1162915e+01  -6.9681318e+00
  -1.0045322e+01  -1.1305992e+01  -7.0921343e+00
  -1.0027593e+01  -1.1376573e+01  -7.1531900e+00
  -1.0017210e+01  -1.1418960e+01  -7.1898018e+00
  -1.0013422e+01  -1.1434692e+01  -7.2033770e+00
  -1.0013340e+01  -1.1435033e+01  -7.2036712e+00
  -1.0013053e+01  -1.1436214e+01  -7.2046921e+00
  -1.0012817e+01  -1.1437149e+01  -7.2055236e+00
  -1.0012979e+01  -1.1438720e+01  -7.2080222e+00
  -1.0013812e+01  -1.1439540e+01  -7.2107120e+00
  -1.0016680e+01  -1.1440718e+01  -7.2175260e+00
  -1.0020784e+01  -1.1442911e+01  -7.2272449e+00
  -1.0023140e+01  -1.1446042e+01  -7.2343988e+00
  -1.0023935e+01  -1.1448203e+01  -7.2378123e+00
  -1.0024537e+01  -1.1451721e+01  -7.2421609e+00
  -1.0024416e+01  -1.1458051e+01  -7.2480360e+00
  -1.0022966e+01  -1.1466204e+01  -7.2537832e+00
  -1.0020360e+01  -1.1475047e+01  -7.2588967e+00
  -1.0017575e+01  -1.1482457e+01  -7.2627430e+00
  -1.0014963e+01  -1.1488535e+01  -7.2657580e+00
  -1.0012651e+01  -1.1493482e+01  -7.2681733e+00
  -1.0010681e+01  -1.1497492e+01  -7.2701261e+00
  -1.0009050e+01  -1.1500710e+01  -7.2716964e+00
  -1.0007741e+01  -1.1503243e+01  -7.2729343e+00
  -1.0006737e+01  -1.1505167e+01  -7.2738753e+00
  -1.0006021e+01  -1.1506541e+01  -7.2745458e+00
  -1.0005579e+01  -1.1507415e+01  -7.2749679e+00
  -1.0005384e+01  -1.1507819e+01  -7.2751602e+00
  -1.0004389e+01  -1.1509664e+01  -7.2760754e+00
  -1.0003020e+01  -1.1512149e+01  -7.2773146e+00
  -1.0001662e+01  -1.1514599e+01  -7.2785377e+00
  -1.0000423e+01  -1.1516830e+01  -7.2796522e+00
  -9.9993222e+00  -1.1518809e+01  -7.2806417e+00
  -9.9983552e+00  -1.1520550e+01  -7.2815127e+00
  -9.9975084e+00  -1.1522077e+01  -7.2822769e+00
  -9.9967680e+00  -1.1523415e+01  -7.2829468e+00
  -9.9961210e+00  -1.1524586e+01  -7.2835338e+00
  -9.9955559e+00  -1.1525613e+01  -7.2840483e+00
  -9.9950622e+00  -1.1526511e+01  -7.2844991e+00
  -9.9946310e+00  -1.1527299e+01  -7.2848942e+00
  -9.9942227e+00  -1.1528047e+01  -7.2852697e+00
  -9.9930663e+00  -1.1530183e+01  -7.2863435e+00
  -9.9924685e+00  -1.1531303e+01  -7.2869076e+00
  -9.9924621e+00  -1.1531315e+01  -7.2869137e+00
  -9.9924452e+00  -1.1531436e+01  -7.2869684e+00
  -9.9927444e+00  -1.1532784e+01  -7.2875245e+00
  -9.9946011e+00  -1.1539325e+01  -7.2902141e+00
  -9.9973804e+00  -1.1548496e+01  -7.2939321e+00
  -9.9992704e+00  -1.1554342e+01  -7.2962439e+00
  -9.9999338e+00  -1.1556136e+01  -7.2969269e+00
  -1.0002087e+01  -1.1562765e+01  -7.2995439e+00
  -1.0004582e+01  -1.1570426e+01  -7.3025551e+00
  -1.0006822e+01  -1.1577160e+01  -7.3051854e+00
  -1.0008604e+01  -1.1582432e+01  -7.3072325e+00
  -1.0010057e+01  -1.1586682e+01  -7.3088747e+00
  -1.0010804e+01  -1.1588856e+01  -7.3097124e+00
  -1.0010858e+01  -1.1589010e+01  -7.3097713e+00
  -1.0010952e+01  -1.1589264e+01  -7.3098661e+00
  -1.0008622e+01  -1.1590845e+01  -7.3130158e+00
  -9.9932316e+00  -1.1600697e+01  -7.3333952e+00
  -9.9351516e+00  -1.1632599e+01  -7.4065284e+00
  -9.8128854e+00  -1.1686341e+01  -7.5509451e+00
  -9.6867381e+00  -1.1732177e+01  -7.6931561e+00
  -9.5709433e+00  -1.1769912e+01  -7.8206653e+00
  -9.4690853e+00  -1.1801370e+01  -7.9316385e+00
  -9.3811853e+00  -1.1827883e+01  -8.0269875e+00
  -9.3062137e+00  -1.1850288e+01  -8.1081890e+00
  -9.2429418e+00  -1.1869141e+01  -8.1766974e+00
  -9.1902187e+00  -1.1884846e+01  -8.2337941e+00
  -9.0988456e+00  -1.1912108e+01  -8.3328115e+00
  -9.0524727e+00  -1.1925996e+01  -8.3831221e+00
  -9.0489321e+00  -1.1927065e+01  -8.3869783e+00
  -9.0026495e+00  -1.1941129e+01  -8.4375268e+00
  -8.9090396e+00  -1.1969628e+01  -8.5397563e+00
  -8.8217818e+00  -1.1996374e+01  -8.6352525e+00
  -8.7622969e+00  -1.2014802e+01  -8.7006046e+00
  -8.7317417e+00  -1.2024382e+01  -8.7343213e+00
  -8.7171383e+00  -1.2029011e+01  -8.7505014e+00
  -8.7170120e+00  -1.2029051e+01  -8.7506416e+00
  -8.7168857e+00  -1.2029091e+01  -8.7507817e+00
  -8.7039406e+00  -1.2039013e+01  -8.7558064e+00
  -8.6507420e+00  -1.2080633e+01  -8.7754484e+00
  -8.4561670e+00  -1.2228654e+01  -8.8441288e+00
  -8.0194426e+00  -1.2551968e+01  -8.9929953e+00
  -7.5732850e+00  -1.2876807e+01  -9.1421021e+00
  -7.1665110e+00  -1.3170758e+01  -9.2769221e+00
  -6.8098754e+00  -1.3427789e+01  -9.3948228e+00
  -6.5025086e+00  -1.3649260e+01  -9.4964641e+00
  -6.2404155e+00  -1.3838283e+01  -9.5832690e+00
  -6.0191579e+00  -1.3998077e+01  -9.6566982e+00
  -5.8346586e+00  -1.4131528e+01  -9.7180575e+00
  -5.5459603e+00  -1.4340819e+01  -9.8143460e+00
  -5.3482275e+00  -1.4484463e+01  -9.8803639e+00
  -5.3419605e+00  -1.4489028e+01  -9.8824608e+00
  -5.2113549e+00  -1.4586314e+01  -9.9278405e+00
  -4.9475711e+00  -1.4783006e+01  -1.0019548e+01
  -4.5918227e+00  -1.5049942e+01  -1.0144207e+01
  -4.3915418e+00  -1.5202142e+01  -1.0215624e+01
  -4.2737618e+00  -1.5292834e+01  -1.0258391e+01
  -4.2098916e+00  -1.5342659e+01  -1.0282000e+01
  -4.1889342e+00  -1.5359167e+01  -1.0289850e+01
  -4.1879773e+00  -1.5359920e+01  -1.0290210e+01
  -4.1868125e+00  -1.5360828e+01  -1.0290651e+01
  -4.1834454e+00  -1.5364585e+01  -1.0286918e+01
  -4.1469216e+00  -1.5407211e+01  -1.0238644e+01
  -3.9293531e+00  -1.5653868e+01  -9.9383546e+00
  -3.5410063e+00  -1.6075432e+01  -9.3911874e+00
  -3.1607059e+00  -1.6474626e+01  -8.8491929e+00
  -2.9466490e+00  -1.6695214e+01  -8.5424069e+00
  -2.5088567e+00  -1.7139719e+01  -7.9122564e+00
  -2.0238019e+00  -1.7624889e+01  -7.2111042e+00
  -1.5343351e+00  -1.8109718e+01  -6.5015956e+00
  -1.0152124e+00  -1.8621287e+01  -5.7478885e+00
  -6.7062969e-01  -1.8960347e+01  -5.2472606e+00
  -3.2371546e-01  -1.9301825e+01  -4.7431625e+00
  -8.4479036e-02  -1.9537572e+01  -4.3955439e+00
   8.7368591e-02  -1.9707108e+01  -4.1458706e+00
   3.6300723e-01  -1.9979459e+01  -3.7454744e+00
   6.0681393e-01  -2.0220868e+01  -3.3914128e+00
   8.9995795e-01  -2.0511858e+01  -2.9658439e+00
   1.2373943e+00  -2.0847934e+01  -2.4761851e+00
   1.8301325e+00  -2.1441279e+01  -1.6163564e+00
   1.8772299e+00  -2.1487852e+01  -1.5477875e+00
   1.8993681e+00  -2.1510739e+01  -1.5158681e+00
   2.1905503e+00  -2.1820753e+01  -1.0985660e+00
   2.7469252e+00  -2.2413658e+01  -3.0063057e-01
   3.3308168e+00  -2.3045608e+01   5.3490531e-01
   3.7079894e+00  -2.3465372e+01   1.0720213e+00
   3.9064987e+00  -2.3692917e+01   1.3532005e+00
   4.0076857e+00  -2.3812023e+01   1.4958155e+00
   4.0257365e+00  -2.3833610e+01   1.5211791e+00
   4.0263448e+00  -2.3834338e+01   1.5220332e+00
   4.0280134e+00  -2.3834455e+01   1.5277565e+00
   4.0323484e+00  -2.3823720e+01   1.5624146e+00
   4.0430982e+00  -2.3765890e+01   1.7032854e+00
   4.0686393e+00  -2.3570089e+01   2.1405743e+00
   4.1036937e+00  -2.3266020e+01   2.8040765e+00
   4.1366254e+00  -2.2974063e+01   3.4403436e+00
   4.1660402e+00  -2.2714280e+01   4.0082587e+00
   4.1916947e+00  -2.2489056e+01   4.5019095e+00
   4.2137590e+00  -2.2296099e+01   4.9254687e+00
   4.2325323e+00  -2.2132239e+01   5.2853972e+00
   4.2483301e+00  -2.1994465e+01   5.5880855e+00
   4.2614443e+00  -2.1880179e+01   5.8391902e+00
   4.2880735e+00  -2.1649011e+01   6.3473359e+00
   4.2944282e+00  -2.1594662e+01   6.4669020e+00
   4.2982508e+00  -2.1560699e+01   6.5412182e+00
   4.3149455e+00  -2.1411652e+01   6.8671218e+00
   4.3408483e+00  -2.1181271e+01   7.3707250e+00
   4.3553714e+00  -2.1051623e+01   7.6536572e+00
   4.3643175e+00  -2.0971355e+01   7.8285263e+00
   4.3699455e+00  -2.0920624e+01   7.9388758e+00
   4.3739332e+00  -2.0884528e+01   8.0172815e+00
   4.3769774e+00  -2.0856860e+01   8.0773006e+00
   4.3789240e+00  -2.0839100e+01   8.1157778e+00
   4.3811061e+00  -2.0819109e+01   8.1590298e+00
   4.3811928e+00  -2.0818316e+01   8.1607437e+00
   4.3813465e+00  -2.0816925e+01   8.1637495e+00
   4.3834663e+00  -2.0814787e+01   8.1687809e+00
   4.4022776e+00  -2.0802028e+01   8.2004558e+00
   4.4498401e+00  -2.0769570e+01   8.2753254e+00
   4.5181492e+00  -2.0719392e+01   8.3809989e+00
   4.5827856e+00  -2.0669434e+01   8.4805347e+00
   4.6401780e+00  -2.0623995e+01   8.5688127e+00
   4.6899579e+00  -2.0584180e+01   8.6453571e+00
   4.7326247e+00  -2.0549924e+01   8.7109572e+00
   4.7688552e+00  -2.0520802e+01   8.7666582e+00
   4.7993005e+00  -2.0496329e+01   8.8134615e+00
   4.8245313e+00  -2.0476056e+01   8.8522435e+00
   4.8450295e+00  -2.0459596e+01   8.8837436e+00
   4.8611922e+00  -2.0446628e+01   8.9085709e+00
   4.8733420e+00  -2.0436890e+01   8.9272198e+00
   4.8817529e+00  -2.0430159e+01   8.9401101e+00
   4.8867149e+00  -2.0426196e+01   8.9476861e+00
   4.8879576e+00  -2.0425205e+01   8.9495857e+00
   4.8951588e+00  -2.0419463e+01   8.9606662e+00
   4.9120294e+00  -2.0406007e+01   8.9866560e+00
   4.9304067e+00  -2.0391353e+01   9.0149674e+00
   4.9475441e+00  -2.0377696e+01   9.0413658e+00
   4.9628803e+00  -2.0365484e+01   9.0649885e+00
   4.9764104e+00  -2.0354721e+01   9.0858294e+00
   4.9882862e+00  -2.0345283e+01   9.1041229e+00
   4.9986906e+00  -2.0337023e+01   9.1201507e+00
   5.0077995e+00  -2.0329799e+01   9.1341842e+00
   5.0157725e+00  -2.0323483e+01   9.1464684e+00
   5.0227504e+00  -2.0317961e+01   9.1572203e+00
   5.0288573e+00  -2.0313134e+01   9.1666307e+00
   5.0342018e+00  -2.0308913e+01   9.1748669e+00
   5.0388792e+00  -2.0305224e+01   9.1820754e+00
   5.0429727e+00  -2.0301999e+01   9.1883843e+00
   5.0468579e+00  -2.0298942e+01   9.1943725e+00
   5.0549113e+00  -2.0292618e+01   9.2067862e+00
   5.0594746e+00  -2.0289046e+01   9.2138214e+00
   5.0597249e+00  -2.0288850e+01   9.2142063e+00
   5.0602842e+00  -2.0288412e+01   9.2150561e+00
   5.0605220e+00  -2.0288165e+01   9.2155376e+00
   5.0681898e+00  -2.0271073e+01   9.2498344e+00
   5.0939230e+00  -2.0214397e+01   9.3657294e+00
   5.1395315e+00  -2.0117882e+01   9.5688204e+00
   5.1851163e+00  -2.0024274e+01   9.7699209e+00
   5.2264725e+00  -1.9940694e+01   9.9514636e+00
   5.2626879e+00  -1.9868102e+01   1.0110047e+01
   5.2938887e+00  -1.9805846e+01   1.0246498e+01
   5.3204834e+00  -1.9752935e+01   1.0362715e+01
   5.3429178e+00  -1.9708399e+01   1.0460696e+01
   5.3615991e+00  -1.9671384e+01   1.0542242e+01
   5.4072982e+00  -1.9581203e+01   1.0741302e+01
   5.4098825e+00  -1.9576123e+01   1.0752459e+01
   5.4165747e+00  -1.9563208e+01   1.0781555e+01
   5.4409725e+00  -1.9516182e+01   1.0887797e+01
   5.4843973e+00  -1.9432838e+01   1.1076647e+01
   5.5081514e+00  -1.9387812e+01   1.1179718e+01
   5.5241930e+00  -1.9357844e+01   1.1249154e+01
   5.5305352e+00  -1.9346170e+01   1.1276540e+01
   5.5332400e+00  -1.9341241e+01   1.1288201e+01
   5.5332878e+00  -1.9341154e+01   1.1288406e+01
   5.5333805e+00  -1.9340985e+01   1.1288805e+01
   5.5337311e+00  -1.9335599e+01   1.1295923e+01
   5.5348288e+00  -1.9307363e+01   1.1331420e+01
   5.5386112e+00  -1.9209097e+01   1.1455855e+01
   5.5453712e+00  -1.9049697e+01   1.1660919e+01
   5.5524220e+00  -1.8895399e+01   1.1861727e+01
   5.5589741e+00  -1.8757413e+01   1.2042389e+01
   5.5647764e+00  -1.8637396e+01   1.2199970e+01
   5.5697981e+00  -1.8534362e+01   1.2335424e+01
   5.5740847e+00  -1.8446737e+01   1.2450684e+01
   5.5777017e+00  -1.8372961e+01   1.2547749e+01
   5.5807135e+00  -1.8311653e+01   1.2628419e+01
   5.5870163e+00  -1.8184392e+01   1.2795865e+01
   5.5885032e+00  -1.8155593e+01   1.2833734e+01
   5.5894386e+00  -1.8136222e+01   1.2859232e+01
   5.5932058e+00  -1.8057166e+01   1.2963337e+01
   5.5996294e+00  -1.7923665e+01   1.3139163e+01
   5.6036119e+00  -1.7840967e+01   1.3248105e+01
   5.6060619e+00  -1.7789981e+01   1.3315288e+01
   5.6071226e+00  -1.7767862e+01   1.3344442e+01
   5.6076352e+00  -1.7757158e+01   1.3358552e+01
   5.6079650e+00  -1.7750263e+01   1.3367642e+01
   5.6079789e+00  -1.7749973e+01   1.3368025e+01
   5.6079956e+00  -1.7749631e+01   1.3368475e+01
   5.6143385e+00  -1.7746432e+01   1.3364908e+01
   5.6392346e+00  -1.7735729e+01   1.3347455e+01
   5.7136859e+00  -1.7706471e+01   1.3294072e+01
   5.8182578e+00  -1.7668627e+01   1.3219820e+01
   5.9181558e+00  -1.7634252e+01   1.3149616e+01
   6.0072909e+00  -1.7604289e+01   1.3087294e+01
   6.0847478e+00  -1.7578479e+01   1.3033226e+01
   6.1511605e+00  -1.7556390e+01   1.2986864e+01
   6.2075348e+00  -1.7537621e+01   1.2947478e+01
   6.2548727e+00  -1.7521828e+01   1.2914371e+01
   6.2940632e+00  -1.7508724e+01   1.2886933e+01
   6.3258600e+00  -1.7498071e+01   1.2864651e+01
   6.3508851e+00  -1.7489676e+01   1.2847101e+01
   6.3696446e+00  -1.7483383e+01   1.2833939e+01
   6.3825554e+00  -1.7479064e+01   1.2824887e+01
   6.3901240e+00  -1.7476570e+01   1.2819604e+01
   6.3925653e+00  -1.7475733e+01   1.2817875e+01
   6.4036096e+00  -1.7471815e+01   1.2809957e+01
   6.4301977e+00  -1.7462360e+01   1.2790877e+01
   6.4587237e+00  -1.7452243e+01   1.2770424e+01
   6.4852616e+00  -1.7442830e+01   1.2751391e+01
   6.5089807e+00  -1.7434394e+01   1.2734358e+01
   6.5298866e+00  -1.7426928e+01   1.2719317e+01
   6.5482204e+00  -1.7420346e+01   1.2706096e+01
   6.5642687e+00  -1.7414553e+01   1.2694497e+01
   6.5783069e+00  -1.7409458e+01   1.2684325e+01
   6.5905836e+00  -1.7404975e+01   1.2675407e+01
   6.6013189e+00  -1.7401033e+01   1.2667589e+01
   6.6107059e+00  -1.7397566e+01   1.2660736e+01
   6.6189139e+00  -1.7394517e+01   1.2654729e+01
   6.6260907e+00  -1.7391836e+01   1.2649462e+01
   6.6323660e+00  -1.7389477e+01   1.2644845e+01
   6.6378530e+00  -1.7387403e+01   1.2640798e+01
   6.6426506e+00  -1.7385578e+01   1.2637250e+01
   6.6468454e+00  -1.7383974e+01   1.2634140e+01
   6.6505132e+00  -1.7382563e+01   1.2631413e+01
   6.6537202e+00  -1.7381322e+01   1.2629023e+01
   6.6569948e+00  -1.7380046e+01   1.2626575e+01
   6.6588036e+00  -1.7379338e+01   1.2625219e+01
   6.6590521e+00  -1.7379241e+01   1.2625034e+01
   6.6595076e+00  -1.7379058e+01   1.2624690e+01
   6.6605706e+00  -1.7378585e+01   1.2623864e+01
   6.6653545e+00  -1.7375928e+01   1.2619899e+01
   6.6693257e+00  -1.7373467e+01   1.2616482e+01
   6.6710272e+00  -1.7372416e+01   1.2615013e+01
   6.6716922e+00  -1.7372027e+01   1.2614442e+01
   6.6732685e+00  -1.7370923e+01   1.2613000e+01
   6.6739797e+00  -1.7370412e+01   1.2612339e+01
   6.6744465e+00  -1.7370068e+01   1.2611898e+01
   6.6747066e+00  -1.7369871e+01   1.2611648e+01
   6.6748478e+00  -1.7369762e+01   1.2611510e+01
   6.6748516e+00  -1.7369759e+01   1.2611506e+01
   6.6748532e+00  -1.7369757e+01   1.2611504e+01
   6.6760361e+00  -1.7364755e+01   1.2606547e+01
   6.6801870e+00  -1.7348110e+01   1.2589871e+01
   6.6985235e+00  -1.7282628e+01   1.2522571e+01
   6.7538482e+00  -1.7096707e+01   1.2329006e+01
   6.8240828e+00  -1.6859909e+01   1.2083134e+01
   6.8889871e+00  -1.6634229e+01   1.1850805e+01
   6.9453601e+00  -1.6430845e+01   1.1643323e+01
   6.9932310e+00  -1.6251926e+01   1.1462263e+01
   7.0334735e+00  -1.6096787e+01   1.1306305e+01
   7.0670628e+00  -1.5963891e+01   1.1173410e+01
   7.0948654e+00  -1.5851540e+01   1.1061520e+01
   7.1175982e+00  -1.5758118e+01   1.0968773e+01
   7.1667911e+00  -1.5551880e+01   1.0764800e+01
   7.1715260e+00  -1.5532526e+01   1.0745635e+01
   7.1741545e+00  -1.5520444e+01   1.0733806e+01
   7.1967653e+00  -1.5410672e+01   1.0626878e+01
   7.2369053e+00  -1.5215725e+01   1.0437046e+01
   7.2721899e+00  -1.5038108e+01   1.0264659e+01
   7.2910461e+00  -1.4937700e+01   1.0167669e+01
   7.3030800e+00  -1.4869665e+01   1.0102263e+01
   7.3095478e+00  -1.4830593e+01   1.0064888e+01
   7.3102892e+00  -1.4825951e+01   1.0060458e+01
   7.3105963e+00  -1.4824190e+01   1.0058768e+01
   7.3106260e+00  -1.4824029e+01   1.0058612e+01
   7.3107237e+00  -1.4823538e+01   1.0058131e+01
   7.3108978e+00  -1.4822828e+01   1.0057402e+01
   7.3115023e+00  -1.4821180e+01   1.0055510e+01
   7.3139583e+00  -1.4818174e+01   1.0050735e+01
   7.3182285e+00  -1.4817084e+01   1.0045722e+01
   7.3240579e+00  -1.4818116e+01   1.0040883e+01
   7.3282441e+00  -1.4819287e+01   1.0037759e+01
   7.3303092e+00  -1.4819863e+01   1.0036253e+01
   7.3328116e+00  -1.4820608e+01   1.0034415e+01
   7.3350396e+00  -1.4821284e+01   1.0032772e+01
   7.3363769e+00  -1.4821693e+01   1.0031790e+01
   7.3372152e+00  -1.4821952e+01   1.0031178e+01
   7.3376805e+00  -1.4822096e+01   1.0030839e+01
   7.3378411e+00  -1.4822147e+01   1.0030723e+01
   7.3378506e+00  -1.4822149e+01   1.0030716e+01
   7.3378724e+00  -1.4822155e+01   1.0030701e+01
   7.3378936e+00  -1.4822109e+01   1.0030603e+01
   7.3407497e+00  -1.4812346e+01   1.0011714e+01
   7.3551322e+00  -1.4768672e+01   9.9239027e+00
   7.3921494e+00  -1.4676433e+01   9.7247855e+00
   7.4511462e+00  -1.4555570e+01   9.4421681e+00
   7.5108349e+00  -1.4449857e+01   9.1780855e+00
   7.5658326e+00  -1.4360353e+01   8.9450678e+00
   7.6144083e+00  -1.4284708e+01   8.7436322e+00
   7.6563589e+00  -1.4220686e+01   8.5712940e+00
   7.6920536e+00  -1.4166617e+01   8.4251183e+00
   7.7220257e+00  -1.4121274e+01   8.3024041e+00
   7.7468097e+00  -1.4083729e+01   8.2008325e+00
   7.8003634e+00  -1.4002350e+01   7.9810102e+00
   7.8071809e+00  -1.3992187e+01   7.9533850e+00
   7.8144741e+00  -1.3980268e+01   7.9221438e+00
   7.8460318e+00  -1.3927954e+01   7.7857111e+00
   7.8966843e+00  -1.3843607e+01   7.5661498e+00
   7.9358060e+00  -1.3776395e+01   7.3933722e+00
   7.9545045e+00  -1.3742946e+01   7.3087376e+00
   7.9647638e+00  -1.3723900e+01   7.2612244e+00
   7.9694174e+00  -1.3714980e+01   7.2392373e+00
   7.9697445e+00  -1.3714358e+01   7.2377020e+00
   7.9699750e+00  -1.3713937e+01   7.2366512e+00
   7.9700087e+00  -1.3713877e+01   7.2365002e+00
   7.9701493e+00  -1.3713645e+01   7.2358933e+00
   7.9705249e+00  -1.3713185e+01   7.2344790e+00
   7.9723829e+00  -1.3712300e+01   7.2292824e+00
   7.9771410e+00  -1.3712715e+01   7.2194957e+00
   7.9821744e+00  -1.3713943e+01   7.2102008e+00
   7.9843997e+00  -1.3714499e+01   7.2061990e+00
   7.9851662e+00  -1.3714676e+01   7.2048971e+00
   7.9874579e+00  -1.3715273e+01   7.2005775e+00
   7.9885291e+00  -1.3715552e+01   7.1985482e+00
   7.9891575e+00  -1.3715715e+01   7.1973565e+00
   7.9895319e+00  -1.3715812e+01   7.1966456e+00
   7.9897658e+00  -1.3715872e+01   7.1962010e+00
   7.9897677e+00  -1.3715872e+01   7.1961975e+00
   7.9898486e+00  -1.3715808e+01   7.1959419e+00
   7.9968469e+00  -1.3709997e+01   7.1735422e+00
   8.0382763e+00  -1.3676455e+01   7.0420924e+00
   8.1578810e+00  -1.3579621e+01   6.6627630e+00
   8.3555842e+00  -1.3415314e+01   6.0304160e+00
   8.5466545e+00  -1.3252676e+01   5.4144046e+00
   8.7174532e+00  -1.3105316e+01   4.8612325e+00
   8.8659614e+00  -1.2976310e+01   4.3791285e+00
   8.9934062e+00  -1.2865229e+01   3.9649217e+00
   9.1017415e+00  -1.2770645e+01   3.6126136e+00
   9.1929038e+00  -1.2690983e+01   3.3160587e+00
   9.2686061e+00  -1.2624797e+01   3.0697550e+00
   9.4227731e+00  -1.2490002e+01   2.5682268e+00
   9.4601203e+00  -1.2457471e+01   2.4470306e+00
   9.4708201e+00  -1.2448051e+01   2.4121353e+00
   9.5542960e+00  -1.2374218e+01   2.1391350e+00
   9.7074710e+00  -1.2238847e+01   1.6383064e+00
   9.8237100e+00  -1.2135920e+01   1.2579282e+00
   9.8878192e+00  -1.2079021e+01   1.0479526e+00
   9.9220800e+00  -1.2048596e+01   9.3578769e-01


==> data/PData3000.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -4.9999844e+01  -2.6207748e-02   4.9927640e-02
  -4.9942312e+01  -5.6918767e-02   1.0854328e-01
  -4.8548916e+01  -5.3528553e-01   1.0592499e+00
  -4.2996509e+01  -2.0155744e+00   4.2158199e+00
  -3.5866167e+01  -3.6360372e+00   7.9143811e+00
  -3.0991549e+01  -4.6537900e+00   1.0331341e+01
  -2.8060459e+01  -5.2493882e+00   1.1761829e+01
  -2.6744662e+01  -5.5157776e+00   1.2401366e+01
  -2.6299588e+01  -5.6040817e+00   1.2614153e+01
  -2.3899622e+01  -6.0645714e+00   1.3732609e+01
  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
  -2.0322276e+01  -6.7470381e+00   1.5386206e+01
  -1.9288906e+01  -6.9400341e+00   1.5854425e+01
  -1.7518084e+01  -7.2608860e+00   1.6634664e+01
  -1.7498055e+01  -7.2624135e+00   1.6638173e+01
  -1.6787729e+01  -6.7000194e+00   1.5045725e+01
  -1.5293506e+01  -5.5401517e+00   1.0898372e+01
  -1.4540139e+01  -5.0654350e+00   8.2458098e+00
  -1.4137868e+01  -4.8555189e+00   6.6358238e+00
  -1.3859075e+01  -4.7173177e+00   5.4427472e+00
  -1.4061788e+01  -4.7540965e+00   4.7159636e+00
  -1.4556725e+01  -4.8539356e+00   3.2127577e+00
  -1.4921904e+01  -4.9451036e+00   2.5457665e+00
  -1.4995007e+01  -4.9642459e+00   2.4370811e+00
  -1.4980171e+01  -4.9578513e+00   2.3563058e+00
  -1.4887512e+01  -5.1190887e+00   1.9672553e+00
  -1.4555605e+01  -5.5717103e+00   8.0689149e-01
  -1.4384243e+01  -5.8064348e+00   1.9146673e-01
  -1.4315914e+01  -5.9082848e+00  -7.1434992e-02
  -1.4200327e+01  -6.0976445e+00  -5.5116973e-01
  -1.4093390e+01  -6.3594348e+00  -1.1707780e+00
  -1.3984364e+01  -6.6169921e+00  -1.7842499e+00
  -1.3926242e+01  -6.8156837e+00  -2.2359429e+00
  -1.4069746e+01  -7.1137428e+00  -2.7225257e+00
  -1.4016942e+01  -7.1090601e+00  -2.7569905e+00
  -1.4004193e+01  -7.1186044e+00  -2.7789516e+00
  -1.3747336e+01  -7.4170671e+00  -3.0794650e+00
  -1.2712544e+01  -8.5461857e+00  -4.2308902e+00
  -1.1939855e+01  -9.3795799e+00  -5.0861354e+00
  -1.1446733e+01  -9.9127603e+00  -5.6333444e+00
  -1.1058850e+01  -1.0333681e+01  -6.0650267e+00
  -1.0586816e+01  -1.0857249e+01  -6.6001688e+00
  -1.0170473e+01  -1.1324889e+01  -7.0769664e+00
  -1.0056212e+01  -1.1456155e+01  -7.2102675e+00
  -1.0054251e+01  -1.1458419e+01  -7.2125637e+00
  -1.0051026e+01  -1.1456605e+01  -7.2132675e+00
  -1.0032728e+01  -1.1425027e+01  -7.2054741e+00
  -9.9658554e+00  -1.1297841e+01  -7.1706838e+00
  -9.9271536e+00  -1.1230983e+01  -7.1541203e+00
  -9.9093968e+00  -1.1208389e+01  -7.1508147e+00
  -9.9046923e+00  -1.1207074e+01  -7.1524379e+00
  -9.9033546e+00  -1.1209598e+01  -7.1544534e+00
  -9.9031568e+00  -1.1214017e+01  -7.1569264e+00
  -9.9057056e+00  -1.1229985e+01  -7.1643108e+00
  -9.9145164e+00  -1.1272529e+01  -7.1829797e+00
  -9.9264596e+00  -1.1319626e+01  -7.2026424e+00
  -9.9400700e+00  -1.1367674e+01  -7.2220654e+00
  -9.9533306e+00  -1.1411911e+01  -7.2396369e+00
  -9.9642315e+00  -1.1447306e+01  -7.2536106e+00
  -9.9722357e+00  -1.1472931e+01  -7.2637328e+00
  -9.9779213e+00  -1.1490935e+01  -7.2708630e+00
  -9.9799520e+00  -1.1497312e+01  -7.2733970e+00
  -9.9853219e+00  -1.1514651e+01  -7.2808920e+00
  -9.9874129e+00  -1.1520696e+01  -7.2834221e+00
  -9.9914627e+00  -1.1533158e+01  -7.2885465e+00
  -9.9938247e+00  -1.1540120e+01  -7.2913045e+00
  -9.9862855e+00  -1.1543738e+01  -7.3004352e+00
  -9.7762558e+00  -1.1633561e+01  -7.5466707e+00
  -9.4667856e+00  -1.1749911e+01  -7.8979683e+00
  -9.2559500e+00  -1.1826699e+01  -8.1356890e+00
  -9.0447187e+00  -1.1903802e+01  -8.3742107e+00
  -8.9581819e+00  -1.1936075e+01  -8.4728794e+00
  -8.7517421e+00  -1.2013945e+01  -8.7092061e+00
  -8.7173748e+00  -1.2027276e+01  -8.7490093e+00
  -8.7107084e+00  -1.2033164e+01  -8.7571692e+00
  -8.4625868e+00  -1.2243990e+01  -9.0383322e+00
  -8.0082958e+00  -1.2552906e+01  -9.5045057e+00
  -7.6908967e+00  -1.2750903e+01  -9.8196146e+00
  -7.4242879e+00  -1.2915983e+01  -1.0084003e+01
  -7.3287537e+00  -1.2975919e+01  -1.0179547e+01
  -7.0074122e+00  -1.3183567e+01  -1.0507250e+01
  -6.8974306e+00  -1.3257170e+01  -1.0621942e+01
  -6.8902926e+00  -1.3262428e+01  -1.0628473e+01
  -6.5310795e+00  -1.3713439e+01  -1.0343649e+01
  -4.3598922e+00  -1.6377868e+01  -8.5787879e+00
  -2.6321485e+00  -1.8506772e+01  -7.1726482e+00
  -1.7419635e+00  -1.9612922e+01  -6.4501366e+00
  -5.8751236e-01  -2.1059188e+01  -5.5152273e+00
   1.9674192e-01  -2.2096374e+01  -4.8946845e+00
   1.3949298e+00  -2.3722844e+01  -3.9555008e+00
   1.6138886e+00  -2.4037354e+01  -3.7880043e+00
   1.6247259e+00  -2.4038217e+01  -3.7628296e+00
   2.0382250e+00  -2.3617850e+01  -2.2864733e+00
   2.5292412e+00  -2.3073316e+01  -4.9374794e-01
   2.7621945e+00  -2.2810375e+01   3.5985616e-01
   3.1309099e+00  -2.2392482e+01   1.7120897e+00
   3.6760673e+00  -2.1775098e+01   3.7113035e+00
   3.8091898e+00  -2.1625262e+01   4.1989333e+00
   4.3077758e+00  -2.1070975e+01   6.0254058e+00
   4.4645243e+00  -2.0899089e+01   6.5987449e+00
   4.5089472e+00  -2.0850980e+01   6.7610404e+00
   4.5231619e+00  -2.0842224e+01   6.7989780e+00
   4.6766051e+00  -2.0747683e+01   7.1727565e+00
   4.8359227e+00  -2.0635092e+01   7.5629821e+00
   4.9411905e+00  -2.0559418e+01   7.8211561e+00
   5.0398439e+00  -2.0488937e+01   8.0628044e+00
   5.1158788e+00  -2.0436863e+01   8.2490375e+00
   5.1673351e+00  -2.0402091e+01   8.3750010e+00
   5.2056708e+00  -2.0376863e+01   8.4687347e+00
   5.2216795e+00  -2.0366698e+01   8.5078169e+00
   5.2258951e+00  -2.0307125e+01   8.6058267e+00
   5.2514986e+00  -1.9915236e+01   9.2551316e+00
   5.2728180e+00  -1.9598931e+01   9.7830973e+00
   5.2866908e+00  -1.9394370e+01   1.0124905e+01
   5.2985136e+00  -1.9222039e+01   1.0412859e+01
   5.3119363e+00  -1.9020784e+01   1.0749332e+01
   5.3233141e+00  -1.8850554e+01   1.1034019e+01
   5.3248018e+00  -1.8828203e+01   1.1071413e+01
   5.3254521e+00  -1.8810717e+01   1.1094152e+01
   5.3383130e+00  -1.8487677e+01   1.1511786e+01
   5.3542382e+00  -1.8117960e+01   1.1993570e+01
   5.3650158e+00  -1.7871619e+01   1.2315104e+01
   5.3754802e+00  -1.7636103e+01   1.2622541e+01
   5.3812779e+00  -1.7500299e+01   1.2800002e+01
   5.3914746e+00  -1.7263219e+01   1.3109957e+01
   5.3929031e+00  -1.7229875e+01   1.3153588e+01
   5.3930692e+00  -1.7225996e+01   1.3158666e+01
   5.4613685e+00  -1.7187596e+01   1.3155965e+01
   5.6930253e+00  -1.7069788e+01   1.3140225e+01
   5.8634530e+00  -1.6985757e+01   1.3128930e+01
   5.9720085e+00  -1.6932319e+01   1.3121700e+01
   6.0332977e+00  -1.6902135e+01   1.3117572e+01
   6.0556031e+00  -1.6891197e+01   1.3116048e+01
   6.0884221e+00  -1.6874756e+01   1.3113704e+01
   6.1503545e+00  -1.6843735e+01   1.3109299e+01
   6.1957081e+00  -1.6820974e+01   1.3106037e+01
   6.2273050e+00  -1.6805055e+01   1.3103724e+01
   6.2492484e+00  -1.6793952e+01   1.3102088e+01
   6.2644842e+00  -1.6786210e+01   1.3100930e+01
   6.2786071e+00  -1.6778995e+01   1.3099834e+01
   6.2841801e+00  -1.6776136e+01   1.3099391e+01
   6.2865347e+00  -1.6774497e+01   1.3099038e+01
   6.2940578e+00  -1.6767238e+01   1.3097183e+01
   6.2961148e+00  -1.6765090e+01   1.3096607e+01
   6.2971036e+00  -1.6763974e+01   1.3096327e+01
   6.2972201e+00  -1.6763839e+01   1.3096291e+01
   6.2999975e+00  -1.6746046e+01   1.3079889e+01
   6.3780035e+00  -1.6367096e+01   1.2715831e+01
   6.5351252e+00  -1.5727058e+01   1.2081228e+01
   6.6495294e+00  -1.5301867e+01   1.1650579e+01
   6.7443747e+00  -1.4962249e+01   1.1302766e+01
   6.7774166e+00  -1.4844491e+01   1.1181712e+01
   6.8828573e+00  -1.4428826e+01   1.0758172e+01
   6.9282348e+00  -1.4233587e+01   1.0560759e+01
   6.9319485e+00  -1.4215994e+01   1.0543110e+01
   6.9324333e+00  -1.4214199e+01   1.0541223e+01
   6.9402674e+00  -1.4209012e+01   1.0529766e+01
   6.9515815e+00  -1.4212004e+01   1.0521681e+01
   6.9564606e+00  -1.4213599e+01   1.0518417e+01
   6.9588150e+00  -1.4214387e+01   1.0516854e+01
   6.9594796e+00  -1.4213836e+01   1.0515001e+01
   7.0093926e+00  -1.4131708e+01   1.0301732e+01
   7.1796505e+00  -1.3854739e+01   9.5802511e+00
   7.3028462e+00  -1.3647797e+01   9.0496925e+00
   7.3805984e+00  -1.3514631e+01   8.7111243e+00
   7.4403124e+00  -1.3411531e+01   8.4499977e+00
   7.5269192e+00  -1.3247092e+01   8.0475479e+00
   7.5857591e+00  -1.3128844e+01   7.7639166e+00
   7.5937188e+00  -1.3111446e+01   7.7233562e+00
   7.5940996e+00  -1.3110738e+01   7.7215963e+00
   7.6016766e+00  -1.3110203e+01   7.7045236e+00
   7.6089635e+00  -1.3112551e+01   7.6921469e+00
   7.6129475e+00  -1.3113911e+01   7.6851464e+00
   7.6137848e+00  -1.3114196e+01   7.6836679e+00
   7.6166715e+00  -1.3111631e+01   7.6741995e+00
   7.8889880e+00  -1.2871540e+01   6.7843183e+00
   8.3376657e+00  -1.2485901e+01   5.3333741e+00
   8.7242509e+00  -1.2222564e+01   4.1960952e+00
   9.0201136e+00  -1.2103171e+01   3.4603319e+00
   9.2954008e+00  -1.2064823e+01   2.8951201e+00
   9.7368796e+00  -1.2018555e+01   2.0131637e+00
   9.9969621e+00  -1.2056429e+01   1.6003562e+00
   1.0236729e+01  -1.2214276e+01   1.4213918e+00
   1.0229673e+01  -1.2189677e+01   1.3936794e+00
   1.0237676e+01  -1.2183139e+01   1.3548272e+00
   1.0443874e+01  -1.2133314e+01   6.0525041e-01
   1.0667938e+01  -1.2085725e+01  -1.9822828e-01
   1.0919418e+01  -1.2034677e+01  -1.0963491e+00
   1.1200086e+01  -1.1979986e+01  -2.0937467e+00
   1.1483438e+01  -1.1927341e+01  -3.0938159e+00
   1.1596107e+01  -1.1910881e+01  -3.4794106e+00
   1.1786774e+01  -1.1884596e+01  -4.1283093e+00
   1.1905945e+01  -1.1871043e+01  -4.5261989e+00
   1.1948670e+01  -1.1867427e+01  -4.6655135e+00
   1.1983215e+01  -1.1877247e+01  -4.7901432e+00
   1.2426427e+01  -1.1987626e+01  -6.4759355e+00
   1.2860608e+01  -1.2094588e+01  -8.1385144e+00
   1.3150989e+01  -1.2169020e+01  -9.2380910e+00
   1.3420306e+01  -1.2240798e+01  -1.0245035e+01
   1.3538383e+01  -1.2278803e+01  -1.0655668e+01
   1.3920357e+01  -1.2408527e+01  -1.1955210e+01
   1.4013196e+01  -1.2444669e+01  -1.2249670e+01
   1.4015587e+01  -1.2442968e+01  -1.2254824e+01
   1.4079666e+01  -1.2281914e+01  -1.2300558e+01
   1.4210146e+01  -1.1973453e+01  -1.2380079e+01
   1.4303342e+01  -1.1761393e+01  -1.2436260e+01
   1.4361863e+01  -1.1628885e+01  -1.2471484e+01
   1.4393628e+01  -1.1557136e+01  -1.2490532e+01
   1.4402714e+01  -1.1536847e+01  -1.2495901e+01
   1.4427130e+01  -1.1480910e+01  -1.2510623e+01
   1.4462685e+01  -1.1399387e+01  -1.2532099e+01
   1.4488291e+01  -1.1340602e+01  -1.2547555e+01
   1.4506091e+01  -1.1299639e+01  -1.2558294e+01
   1.4518436e+01  -1.1271156e+01  -1.2565738e+01
   1.4526996e+01  -1.1251352e+01  -1.2570897e+01
   1.4532931e+01  -1.1237583e+01  -1.2574472e+01
   1.4537334e+01  -1.1227342e+01  -1.2577123e+01
   1.4551263e+01  -1.1232099e+01  -1.2557518e+01
   1.4909902e+01  -1.1380202e+01  -1.1980450e+01
   1.5324641e+01  -1.1539826e+01  -1.1270736e+01
   1.5600536e+01  -1.1644389e+01  -1.0793811e+01
   1.5864432e+01  -1.1744381e+01  -1.0338258e+01
   1.5934163e+01  -1.1770873e+01  -1.0219156e+01
   1.6251566e+01  -1.1892095e+01  -9.6784814e+00
   1.6325759e+01  -1.1920642e+01  -9.5536414e+00
   1.6327885e+01  -1.1921420e+01  -9.5499701e+00
   1.6339323e+01  -1.1921387e+01  -9.5176807e+00
   1.6342517e+01  -1.1920849e+01  -9.5075390e+00
   1.6344485e+01  -1.1920392e+01  -9.4999689e+00
   1.6344829e+01  -1.1920296e+01  -9.4985737e+00
   1.6345202e+01  -1.1918324e+01  -9.4899395e+00
   1.6388107e+01  -1.1763744e+01  -8.7640406e+00
   1.6548769e+01  -1.1429278e+01  -6.9589220e+00
   1.6677504e+01  -1.1206797e+01  -5.6803591e+00
   1.6773278e+01  -1.1043621e+01  -4.7368068e+00
   1.6820738e+01  -1.0962767e+01  -4.2696230e+00
   1.6927016e+01  -1.0766613e+01  -3.1570413e+00
   1.6982865e+01  -1.0657851e+01  -2.5479161e+00
   1.6988113e+01  -1.0646899e+01  -2.4875406e+00
   1.7039405e+01  -1.0627278e+01  -2.3649699e+00
   1.7301015e+01  -1.0514899e+01  -1.7342260e+00
   1.7501951e+01  -1.0422685e+01  -1.2407672e+00
   1.7631639e+01  -1.0363233e+01  -9.2285044e-01
   1.7740013e+01  -1.0314062e+01  -6.5866096e-01
   1.7904434e+01  -1.0243828e+01  -2.6795234e-01
   1.7968686e+01  -1.0217364e+01  -1.1757121e-01
   1.7994364e+01  -1.0207190e+01  -5.8444828e-02
   1.8005566e+01  -1.0202889e+01  -3.2983434e-02
   1.8007480e+01  -1.0201423e+01  -2.7352770e-02
   1.8009985e+01  -1.0189865e+01  -2.8724941e-03
   1.8010438e+01  -1.0186466e+01   3.8586367e-03
   1.8010482e+01  -1.0184534e+01   7.6545701e-03
   1.8010493e+01  -1.0184223e+01   8.2726805e-03
   1.8012931e+01  -1.0186236e+01   8.8008024e-03
   1.8014573e+01  -1.0187417e+01   9.0431170e-03
   1.8015582e+01  -1.0188474e+01   9.1792383e-03
   1.8015973e+01  -1.0188856e+01   9.2006787e-03
   1.8016258e+01  -1.0186932e+01   9.6648709e-03
   1.8050206e+01  -9.9754773e+00   6.1150658e-02
   1.8157349e+01  -9.5272527e+00   1.7575105e-01
   1.8285968e+01  -9.0781108e+00   2.9395344e-01
   1.8371684e+01  -8.7894306e+00   3.7042150e-01
   1.8444513e+01  -8.5457069e+00   4.3501489e-01
   1.8531909e+01  -8.2446325e+00   5.1456556e-01
   1.8595175e+01  -8.0238956e+00   5.7279082e-01
   1.8604576e+01  -7.9904105e+00   5.8159876e-01
   1.8606427e+01  -7.9855052e+00   5.8296450e-01
   1.8619407e+01  -7.9703779e+00   5.8833057e-01
   1.8623809e+01  -7.9659984e+00   5.8998653e-01
   1.8625520e+01  -7.9642182e+00   5.9066858e-01
   1.8625707e+01  -7.9640339e+00   5.9073979e-01
   1.8643400e+01  -7.9100045e+00   7.2763150e-01
   1.8744583e+01  -7.6157189e+00   1.4803042e+00
   1.8825908e+01  -7.3873548e+00   2.0680796e+00
   1.8878939e+01  -7.2405198e+00   2.4467949e+00
   1.8923098e+01  -7.1200176e+00   2.7579828e+00
   1.8984771e+01  -6.9602988e+00   3.1740682e+00
   1.9029685e+01  -6.8484278e+00   3.4672517e+00
   1.9036204e+01  -6.8330744e+00   3.5078364e+00
   1.9058149e+01  -6.7976033e+00   3.5337260e+00
   1.9243693e+01  -6.4930046e+00   3.7349005e+00
   1.9409197e+01  -6.2183708e+00   3.9140119e+00
   1.9517760e+01  -6.0390412e+00   4.0310288e+00
   1.9614129e+01  -5.8812725e+00   4.1341577e+00
   1.9723733e+01  -5.7080524e+00   4.2488913e+00
   1.9795373e+01  -5.5971501e+00   4.3228747e+00
   1.9817082e+01  -5.5645211e+00   4.3448594e+00
   1.9823711e+01  -5.5547484e+00   4.3514873e+00
   1.9829468e+01  -5.5466160e+00   4.3572112e+00
   1.9835171e+01  -5.5394338e+00   4.3624456e+00
   1.9837737e+01  -5.5359165e+00   4.3650977e+00
   1.9838466e+01  -5.5349294e+00   4.3658555e+00
   1.9838497e+01  -5.5348650e+00   4.3659086e+00
   1.9894741e+01  -5.3134185e+00   4.5530378e+00
   2.0013061e+01  -4.8721923e+00   4.9289443e+00
   2.0097648e+01  -4.5646448e+00   5.1919495e+00
   2.0180840e+01  -4.2668791e+00   5.4470655e+00
   2.0197784e+01  -4.2083464e+00   5.4973966e+00
   2.0290068e+01  -3.8984202e+00   5.7656590e+00
   2.0322446e+01  -3.7954461e+00   5.8555286e+00
   2.0323777e+01  -3.7914066e+00   5.8590743e+00
   2.0329775e+01  -3.7742221e+00   5.8741637e+00
   2.0332243e+01  -3.7680226e+00   5.8796317e+00
   2.0333258e+01  -3.7649016e+00   5.8824462e+00
   2.0333443e+01  -3.7643679e+00   5.8829320e+00
   2.0321215e+01  -3.7265760e+00   5.8658165e+00
   2.0144679e+01  -3.1217890e+00   5.5920541e+00
   1.9950729e+01  -2.4635990e+00   5.2945863e+00
   1.9818170e+01  -2.0249797e+00   5.0962321e+00
   1.9692780e+01  -1.6155825e+00   4.9108483e+00
   1.9618213e+01  -1.3883608e+00   4.8069806e+00
   1.9468607e+01  -9.4386319e-01   4.6030250e+00
   1.9440284e+01  -8.6488061e-01   4.5664087e+00
   1.9437113e+01  -8.5531826e-01   4.5392395e+00
   1.9338290e+01  -5.2281642e-01   3.2982180e+00
   1.9240436e+01  -1.6996616e-01   1.9618665e+00
   1.9189625e+01   1.7848873e-02   1.2485204e+00
   1.9144875e+01   1.8483370e-01   6.1389177e-01
   1.9049663e+01   5.4477819e-01  -7.5432549e-01
   1.9026757e+01   6.3521372e-01  -1.0980983e+00
   1.8944050e+01   9.6988129e-01  -2.3701747e+00
   1.8922975e+01   1.0607804e+00  -2.7156045e+00
   1.8922163e+01   1.0644388e+00  -2.7295077e+00
   1.8906214e+01   1.2232645e+00  -2.8543831e+00
   1.8886311e+01   1.6060568e+00  -3.1478635e+00
   1.8877410e+01   1.8766984e+00  -3.3564564e+00
   1.8870667e+01   2.1136037e+00  -3.5392393e+00
   1.8868480e+01   2.2142769e+00  -3.6169592e+00
   1.8864866e+01   2.4183491e+00  -3.7747081e+00
   1.8863915e+01   2.5007315e+00  -3.8384422e+00
   1.8863712e+01   2.5430592e+00  -3.8712182e+00
   1.8863722e+01   2.5524013e+00  -3.8784567e+00
   1.8863772e+01   2.5535530e+00  -3.8793707e+00
   1.8869412e+01   2.5668803e+00  -3.8932826e+00
   1.8872026e+01   2.5713873e+00  -3.8982484e+00
   1.8873317e+01   2.5739916e+00  -3.9011435e+00
   1.8873576e+01   2.5744830e+00  -3.9016905e+00
   1.8868210e+01   2.6032014e+00  -3.8984529e+00
   1.8817481e+01   2.8961371e+00  -3.8656367e+00
   1.8773466e+01   3.1660931e+00  -3.8356858e+00
   1.8745024e+01   3.3428550e+00  -3.8161174e+00
   1.8720009e+01   3.5004385e+00  -3.7986648e+00
   1.8692133e+01   3.6730502e+00  -3.7796120e+00
   1.8671527e+01   3.8008714e+00  -3.7655239e+00
   1.8668707e+01   3.8184296e+00  -3.7635917e+00
   1.8670480e+01   3.8236383e+00  -3.7596050e+00
   1.8765727e+01   4.0145970e+00  -3.5613079e+00
   1.8892595e+01   4.2898746e+00  -3.2762494e+00
   1.8977853e+01   4.4773617e+00  -3.0826219e+00
   1.9064056e+01   4.6650428e+00  -2.8891219e+00
   1.9102831e+01   4.7462607e+00  -2.8062425e+00
   1.9192188e+01   4.9302852e+00  -2.6191660e+00
   1.9207866e+01   4.9611178e+00  -2.5881545e+00
   1.9209267e+01   4.9638989e+00  -2.5853725e+00
   1.9209346e+01   4.9760744e+00  -2.5736821e+00
   1.9209166e+01   4.9797196e+00  -2.5702124e+00
   1.9208456e+01   4.9831567e+00  -2.5669703e+00
   1.9208305e+01   4.9838639e+00  -2.5663025e+00
   1.9206852e+01   4.9852976e+00  -2.5699346e+00
   1.8997519e+01   5.1940407e+00  -3.1110385e+00
   1.8620027e+01   5.5889619e+00  -4.1448929e+00
   1.8362868e+01   5.8630532e+00  -4.8645737e+00
   1.8157335e+01   6.0834636e+00  -5.4431554e+00
   1.8080498e+01   6.1665013e+00  -5.6608882e+00
   1.7831323e+01   6.4403272e+00  -6.3773478e+00
   1.7732647e+01   6.5509931e+00  -6.6660048e+00
   1.7725284e+01   6.5594204e+00  -6.6879245e+00
   1.7715767e+01   6.5710167e+00  -6.7178233e+00
   1.7709676e+01   6.5790578e+00  -6.7384172e+00
   1.7705739e+01   6.5839575e+00  -6.7509485e+00
   1.7704805e+01   6.5851355e+00  -6.7539505e+00
   1.7704780e+01   6.5851649e+00  -6.7540145e+00
   1.7703395e+01   6.5854922e+00  -6.7547362e+00
   1.7703290e+01   6.5856093e+00  -6.7552886e+00
   1.7702813e+01   6.5856970e+00  -6.7557606e+00
   1.7702671e+01   6.5857174e+00  -6.7558765e+00
   1.7702743e+01   6.5857137e+00  -6.7559269e+00
   1.7703040e+01   6.5857117e+00  -6.7559047e+00
   1.7702765e+01   6.5857184e+00  -6.7559375e+00
   1.7702686e+01   6.5857195e+00  -6.7559459e+00
   1.7702697e+01   6.5857194e+00  -6.7559443e+00
   1.7642671e+01   6.6857413e+00  -6.8216275e+00
   1.7444126e+01   7.0614739e+00  -7.0788420e+00
   1.7307313e+01   7.3388884e+00  -7.2725462e+00
   1.7216730e+01   7.5249438e+00  -7.4028149e+00
   1.7150263e+01   7.6626728e+00  -7.4992473e+00
   1.7034267e+01   7.9077543e+00  -7.6713889e+00
   1.6983992e+01   8.0163200e+00  -7.7477607e+00
   1.6979547e+01   8.0261466e+00  -7.7546855e+00
   1.6980803e+01   8.1410635e+00  -7.6540513e+00
   1.6993774e+01   8.9996690e+00  -6.8842810e+00
   1.7004565e+01   9.7301965e+00  -6.2278356e+00
   1.7012573e+01   1.0205782e+01  -5.8013042e+00
   1.7020661e+01   1.0615535e+01  -5.4345312e+00
   1.7034781e+01   1.1045843e+01  -5.0552471e+00
   1.7052326e+01   1.1467408e+01  -4.6869441e+00
   1.7055539e+01   1.1524146e+01  -4.6381475e+00
   1.7055710e+01   1.1527114e+01  -4.6355883e+00
   1.7056784e+01   1.1563862e+01  -4.6047504e+00
   1.7057321e+01   1.1573790e+01  -4.5965292e+00
   1.7057530e+01   1.1582925e+01  -4.5891353e+00
   1.7057590e+01   1.1584399e+01  -4.5879637e+00
   1.7058444e+01   1.1584703e+01  -4.5879127e+00
   1.7058411e+01   1.1585168e+01  -4.5868356e+00
   1.7057945e+01   1.1585267e+01  -4.5862947e+00
   1.7057439e+01   1.1585316e+01  -4.5860002e+00
   1.7057357e+01   1.1585321e+01  -4.5859536e+00
   1.7053276e+01   1.1589940e+01  -4.5742752e+00
   1.6915040e+01   1.1781407e+01  -4.1097694e+00
   1.6757463e+01   1.2057329e+01  -3.4647955e+00
   1.6657884e+01   1.2245345e+01  -3.0295212e+00
   1.6566713e+01   1.2419384e+01  -2.6270307e+00
   1.6542556e+01   1.2465563e+01  -2.5201732e+00
   1.6437921e+01   1.2664019e+01  -2.0608853e+00
   1.6403406e+01   1.2729377e+01  -1.9095655e+00
   1.6402809e+01   1.2730614e+01  -1.9067361e+00
   1.6402886e+01   1.2742455e+01  -1.8831069e+00
   1.6403744e+01   1.2746733e+01  -1.8749795e+00
   1.6404052e+01   1.2749713e+01  -1.8694486e+00
   1.6404119e+01   1.2750264e+01  -1.8684453e+00
   1.6398503e+01   1.2750257e+01  -1.8610219e+00
   1.6134329e+01   1.2754244e+01  -1.4918185e+00
   1.5662700e+01   1.2768668e+01  -7.9940871e-01
   1.5343195e+01   1.2779758e+01  -3.2068277e-01
   1.5123526e+01   1.2787010e+01   9.1508448e-03
   1.4990619e+01   1.2791003e+01   2.0834262e-01
   1.4663761e+01   1.2794110e+01   6.8654214e-01
   1.4528658e+01   1.2793209e+01   8.8044587e-01
   1.4521201e+01   1.2793053e+01   8.9097952e-01
   1.4445160e+01   1.2838137e+01   9.3359094e-01
   1.4059604e+01   1.3104908e+01   1.1642094e+00
   1.3776737e+01   1.3319301e+01   1.3445876e+00
   1.3597159e+01   1.3458091e+01   1.4608383e+00
   1.3446068e+01   1.3575364e+01   1.5589792e+00
   1.3223546e+01   1.3746577e+01   1.7028300e+00
   1.3132351e+01   1.3816562e+01   1.7616978e+00
   1.3101331e+01   1.3840281e+01   1.7816861e+00
   1.3094895e+01   1.3845240e+01   1.7858497e+00
   1.3007160e+01   1.3933640e+01   1.8515603e+00
   1.2673907e+01   1.4271280e+01   2.1019981e+00
   1.2425807e+01   1.4521630e+01   2.2877663e+00
   1.2267379e+01   1.4681771e+01   2.4064860e+00
   1.2143422e+01   1.4807531e+01   2.4995954e+00
   1.1968363e+01   1.4987516e+01   2.6320617e+00
   1.1835834e+01   1.5125318e+01   2.7329941e+00
   1.1817838e+01   1.5144345e+01   2.7468354e+00
   1.1809628e+01   1.5153581e+01   2.7524332e+00
   1.1615627e+01   1.5374261e+01   2.8830871e+00
   1.1372371e+01   1.5654117e+01   3.0480651e+00
   1.1209449e+01   1.5842777e+01   3.1590366e+00
   1.1055680e+01   1.6022035e+01   3.2642365e+00
   1.1006594e+01   1.6080647e+01   3.2983444e+00
   1.0835412e+01   1.6287343e+01   3.4181059e+00
   1.0796258e+01   1.6336048e+01   3.4460339e+00
   1.0791891e+01   1.6341582e+01   3.4491871e+00
   1.0773515e+01   1.6374505e+01   3.5080744e+00
   1.0500717e+01   1.6811578e+01   4.3290935e+00
   1.0197154e+01   1.7268032e+01   5.2007834e+00
   9.9956948e+00   1.7571867e+01   5.7789539e+00
   9.8095025e+00   1.7857164e+01   6.3181043e+00
   9.7233760e+00   1.8002095e+01   6.5809704e+00
   9.5220935e+00   1.8354085e+01   7.2093170e+00
   9.4858789e+00   1.8424785e+01   7.3301302e+00
   9.4758774e+00   1.8424256e+01   7.3264282e+00
   9.3279719e+00   1.8400013e+01   7.2269579e+00
   9.1253479e+00   1.8362577e+01   7.0848567e+00
   8.9832136e+00   1.8332784e+01   6.9856579e+00
   8.8931709e+00   1.8312096e+01   6.9232011e+00
   8.8459944e+00   1.8300623e+01   6.8905944e+00
   8.8324218e+00   1.8297180e+01   6.8812058e+00
   8.7713820e+00   1.8279615e+01   6.8392329e+00
   8.7103123e+00   1.8261763e+01   6.7973280e+00
   8.6666468e+00   1.8248500e+01   6.7674002e+00
   8.6359158e+00   1.8238781e+01   6.7463535e+00
   8.6143372e+00   1.8231696e+01   6.7315808e+00
   8.5992130e+00   1.8226562e+01   6.7212262e+00
   8.5886303e+00   1.8222858e+01   6.7139778e+00
   8.5816463e+00   1.8220346e+01   6.7091912e+00
   8.5810143e+00   1.8220139e+01   6.7087505e+00
   8.5807839e+00   1.8221793e+01   6.7081402e+00
   8.5908592e+00   1.8232584e+01   6.7129961e+00
   8.5972943e+00   1.8239135e+01   6.7161361e+00
   8.6014824e+00   1.8243607e+01   6.7183005e+00


==> data/PData3000Safe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -4.9983811e+01  -3.7571255e-02   7.1832757e-02
  -4.8028648e+01  -7.4548757e-01   1.5019999e+00
  -3.9593636e+01  -3.3503196e+00   7.3091785e+00
  -3.2682566e+01  -5.0822766e+00   1.1390209e+01
  -2.9896807e+01  -5.7966516e+00   1.3080611e+01
  -2.8107740e+01  -6.1735940e+00   1.3982443e+01
  -2.4145500e+01  -6.9155403e+00   1.5758577e+01
  -2.1146004e+01  -7.4412285e+00   1.7018110e+01
  -1.9094572e+01  -7.7744087e+00   1.7818143e+01
  -1.8160096e+01  -6.9902629e+00   1.5265464e+01
  -1.7057352e+01  -6.0499295e+00   1.0429294e+01
  -1.6760781e+01  -5.8286668e+00   8.3871257e+00
  -1.7657918e+01  -6.0829207e+00   7.7309372e+00
  -1.7726462e+01  -6.0375267e+00   6.3834524e+00
  -1.7834015e+01  -5.9461932e+00   3.8430500e+00
  -1.7885283e+01  -5.9301976e+00   3.1892076e+00
  -1.7924761e+01  -6.0643439e+00   2.9304749e+00
  -1.7832672e+01  -6.5301088e+00   1.8912414e+00
  -1.7669659e+01  -7.1273031e+00   4.6614594e-01
  -1.7985545e+01  -7.7751930e+00  -6.4830139e-01
  -1.8379604e+01  -8.0830600e+00  -9.6197757e-01
  -1.7308687e+01  -8.2223617e+00  -2.2171679e+00
  -1.6742162e+01  -8.3841929e+00  -3.0701383e+00
  -1.6600476e+01  -8.6284660e+00  -3.4763415e+00
  -1.5298566e+01  -1.0325033e+01  -6.5475197e+00
  -1.4305773e+01  -1.1460139e+01  -8.7039888e+00
  -1.4401459e+01  -1.2328818e+01  -9.8968845e+00
  -1.3076603e+01  -1.2591453e+01  -1.0984104e+01
  -1.1611507e+01  -1.2816298e+01  -1.2090409e+01
  -1.1532225e+01  -1.2919929e+01  -1.2089701e+01
  -9.4564909e+00  -1.5309410e+01  -1.1341043e+01
  -7.7214979e+00  -1.7251350e+01  -1.0679658e+01
  -7.0278781e+00  -1.8853204e+01  -1.0660499e+01
  -5.6922403e+00  -1.9558618e+01  -9.9163332e+00
  -4.5675792e+00  -2.0046144e+01  -9.2579142e+00
  -4.4142427e+00  -2.0122814e+01  -9.1713049e+00
  -4.3642649e+00  -2.0157500e+01  -9.1524674e+00
  -4.3008651e+00  -2.0249458e+01  -9.1335069e+00
  -4.3109678e+00  -2.0498010e+01  -9.2131618e+00
  -4.4100736e+00  -2.1032054e+01  -9.4425374e+00
  -4.3966293e+00  -2.1014042e+01  -9.4269035e+00
  -4.2984543e+00  -2.0692301e+01  -9.2597378e+00
  -4.2381863e+00  -2.0497510e+01  -9.1579897e+00
  -4.2025005e+00  -2.0383507e+01  -9.0981290e+00
  -4.1813868e+00  -2.0316902e+01  -9.0629560e+00
  -4.1728341e+00  -2.0293660e+01  -9.0489308e+00
  -3.7566913e+00  -2.0825081e+01  -8.2744420e+00
  -3.1989436e+00  -2.1535670e+01  -7.2299901e+00
  -2.9361605e+00  -2.2518408e+01  -6.7668458e+00
  -2.8196306e+00  -2.2706760e+01  -6.5495016e+00
  -2.4510084e+00  -2.2540016e+01  -5.8306166e+00
  -2.2554321e+00  -2.2459975e+01  -5.4496419e+00
  -2.2559114e+00  -2.2487864e+01  -5.4516907e+00
  -2.2479349e+00  -2.2510711e+01  -5.4310575e+00
  -2.2340279e+00  -2.2528338e+01  -5.4042052e+00
  -2.2409891e+00  -2.2714218e+01  -5.4282340e+00
  -2.2936420e+00  -2.3283686e+01  -5.5565119e+00
  -2.2979876e+00  -2.3337995e+01  -5.5670080e+00
  -2.2569489e+00  -2.2996785e+01  -5.4735460e+00
  -2.2287641e+00  -2.2764519e+01  -5.4099086e+00
  -2.2121046e+00  -2.2627920e+01  -5.3723600e+00
  -2.2022684e+00  -2.2547817e+01  -5.3502534e+00
  -2.1976324e+00  -2.2510409e+01  -5.3398655e+00
  -1.9074637e+00  -2.2668804e+01  -5.0496986e+00
  -3.9644144e-01  -2.3324398e+01  -3.5120564e+00
   1.3296660e-01  -2.3559066e+01  -2.9734755e+00
   1.0050036e+00  -2.4161517e+01  -2.1144354e+00
   1.3301332e+00  -2.4744368e+01  -1.8404839e+00
   2.1171791e+00  -2.4507897e+01  -9.6375421e-01
   2.5122854e+00  -2.4378688e+01  -5.2239045e-01
   2.5741016e+00  -2.4379548e+01  -4.4921647e-01
   2.6870460e+00  -2.4141701e+01  -8.4020568e-03
   2.8554357e+00  -2.3785248e+01   6.6775308e-01
   3.0617131e+00  -2.3472347e+01   1.4531423e+00
   3.2711018e+00  -2.3959262e+01   1.9616953e+00
   3.3292066e+00  -2.3452758e+01   2.3349741e+00
   3.3931042e+00  -2.2763230e+01   2.7901766e+00
   3.4122974e+00  -2.2627736e+01   2.9012186e+00
   3.5116673e+00  -2.2645149e+01   3.0599334e+00
   3.9592569e+00  -2.2474023e+01   3.7909034e+00
   4.2066826e+00  -2.2470529e+01   4.1847092e+00
   4.5098118e+00  -2.3117579e+01   4.5963043e+00
   4.6419161e+00  -2.2531138e+01   4.8708056e+00
   4.7145009e+00  -2.2169208e+01   5.0253580e+00
   4.7370952e+00  -2.2074422e+01   5.0774454e+00
   4.9102429e+00  -2.1651178e+01   5.9924416e+00
   5.0936391e+00  -2.1329236e+01   6.8907074e+00
   5.3177703e+00  -2.1608533e+01   7.5895347e+00
   5.3810302e+00  -2.1420359e+01   7.9474018e+00
   5.3674422e+00  -2.0746222e+01   8.2931757e+00
   5.3651198e+00  -2.0530267e+01   8.4117467e+00
   5.4047133e+00  -2.0612427e+01   8.5061718e+00
   5.6076140e+00  -2.0060285e+01   9.4044452e+00
   5.7930454e+00  -1.9667879e+01   1.0172407e+01
   6.0717296e+00  -2.0026670e+01   1.0918399e+01
   6.0727974e+00  -1.9448184e+01   1.1172158e+01
   6.0519712e+00  -1.8877014e+01   1.1349569e+01
   6.0528355e+00  -1.8717112e+01   1.1420782e+01
   6.1490131e+00  -1.8837561e+01   1.1481496e+01
   6.5979605e+00  -1.8706252e+01   1.1217353e+01
   6.9197076e+00  -1.8653958e+01   1.1056464e+01
   7.3901736e+00  -1.9051614e+01   1.1168569e+01
   7.5518410e+00  -1.8971864e+01   1.1048215e+01
   7.6460885e+00  -1.8457641e+01   1.0635539e+01
   7.6721174e+00  -1.8349242e+01   1.0546196e+01
   7.6802864e+00  -1.8356288e+01   1.0548732e+01
   7.6995741e+00  -1.8357308e+01   1.0543579e+01
   7.7554356e+00  -1.8465451e+01   1.0601013e+01
   7.9273657e+00  -1.8864267e+01   1.0827505e+01
   8.0254033e+00  -1.9096547e+01   1.0960176e+01
   7.9152671e+00  -1.8821481e+01   1.0800087e+01
   7.8236498e+00  -1.8591906e+01   1.0666587e+01
   7.7700264e+00  -1.8457288e+01   1.0588263e+01
   7.7387209e+00  -1.8378551e+01   1.0542422e+01
   7.7213480e+00  -1.8334769e+01   1.0516912e+01
   7.7734076e+00  -1.8271121e+01   1.0369874e+01
   8.4045409e+00  -1.7846856e+01   8.9824631e+00
   8.7958930e+00  -1.7726657e+01   8.2875093e+00
   9.2940062e+00  -1.8045132e+01   7.9534355e+00
   9.5050079e+00  -1.8158000e+01   7.7850915e+00
   9.6145025e+00  -1.7458367e+01   6.8130783e+00
   9.7071692e+00  -1.7152971e+01   6.3252446e+00
   9.7131582e+00  -1.7153482e+01   6.3181875e+00
   9.7412137e+00  -1.7160491e+01   6.3224763e+00
   9.7552790e+00  -1.7158840e+01   6.3254012e+00
   9.8030959e+00  -1.7202971e+01   6.3244419e+00
   9.9611220e+00  -1.7457387e+01   6.3880383e+00
   1.0275909e+01  -1.8005250e+01   6.5761970e+00
   1.0234181e+01  -1.7927603e+01   6.5363925e+00
   1.0033437e+01  -1.7560358e+01   6.3722323e+00
   9.9173237e+00  -1.7346719e+01   6.2747913e+00
   9.8513064e+00  -1.7224651e+01   6.2179643e+00
   9.8139453e+00  -1.7155171e+01   6.1848534e+00
   9.8010180e+00  -1.7130712e+01   6.1725459e+00
   9.9420338e+00  -1.7003768e+01   5.5986614e+00
   1.0179818e+01  -1.6913413e+01   4.8483892e+00
   1.0507836e+01  -1.7054612e+01   4.2849879e+00
   1.0985025e+01  -1.7680175e+01   4.2101360e+00
   1.0829920e+01  -1.7123550e+01   3.6059909e+00
   1.0738976e+01  -1.6671595e+01   3.0301006e+00
   1.0739035e+01  -1.6610688e+01   2.9220030e+00
   1.0750593e+01  -1.6609715e+01   2.8928083e+00
   1.0790391e+01  -1.6647776e+01   2.8618029e+00
   1.0955777e+01  -1.6888907e+01   2.8792624e+00
   1.1350607e+01  -1.7494590e+01   2.9743138e+00
   1.1347474e+01  -1.7488159e+01   2.9690204e+00
   1.1086258e+01  -1.7074037e+01   2.8817943e+00
   1.0935102e+01  -1.6833034e+01   2.8295093e+00
   1.0850441e+01  -1.6697433e+01   2.7991575e+00
   1.0803302e+01  -1.6621512e+01   2.7815329e+00
   1.0784041e+01  -1.6590291e+01   2.7739894e+00
   1.0881993e+01  -1.6364329e+01   2.5392626e+00
   1.1267738e+01  -1.5865666e+01   1.8850936e+00
   1.1547044e+01  -1.5765302e+01   1.5912273e+00
   1.2209933e+01  -1.6329851e+01   1.4464651e+00
   1.2114829e+01  -1.5765884e+01   1.1339107e+00
   1.2030787e+01  -1.4923573e+01   6.2196744e-01
   1.2067176e+01  -1.4851281e+01   4.6288215e-01
   1.2287143e+01  -1.4816760e+01  -3.9821548e-01
   1.2770631e+01  -1.4593315e+01  -2.7168850e+00
   1.3134096e+01  -1.4476968e+01  -4.3084723e+00
   1.3858135e+01  -1.4971142e+01  -5.4166109e+00
   1.3623913e+01  -1.4323877e+01  -6.4442754e+00
   1.3306820e+01  -1.3470261e+01  -7.7655180e+00
   1.3298830e+01  -1.3423689e+01  -7.8692396e+00
   1.3290188e+01  -1.3381357e+01  -7.9482650e+00
   1.3328366e+01  -1.3393246e+01  -8.0486334e+00
   1.3520301e+01  -1.3569537e+01  -8.2154662e+00
   1.3964942e+01  -1.4011534e+01  -8.5026877e+00
   1.3925196e+01  -1.3967961e+01  -8.4915456e+00
   1.3627843e+01  -1.3656145e+01  -8.3477191e+00
   1.3454629e+01  -1.3473425e+01  -8.2665289e+00
   1.3355809e+01  -1.3368643e+01  -8.2217683e+00
   1.3299623e+01  -1.3308712e+01  -8.1973532e+00
   1.3278495e+01  -1.3285999e+01  -8.1886879e+00
   1.3281441e+01  -1.3288836e+01  -8.1932924e+00
   1.3316642e+01  -1.3322882e+01  -8.2197994e+00
   1.3488359e+01  -1.3494255e+01  -8.3276457e+00
   1.3947521e+01  -1.3954654e+01  -8.6120793e+00
   1.3954794e+01  -1.3962417e+01  -8.6170180e+00
   1.3648724e+01  -1.3654763e+01  -8.4289950e+00
   1.3466127e+01  -1.3470875e+01  -8.3168251e+00
   1.3362067e+01  -1.3366030e+01  -8.2529497e+00
   1.3302991e+01  -1.3306473e+01  -8.2167203e+00
   1.3277748e+01  -1.3281007e+01  -8.2012550e+00
   1.3391022e+01  -1.3244577e+01  -8.4096739e+00
   1.3862388e+01  -1.3051566e+01  -9.3119577e+00
   1.4176055e+01  -1.3020262e+01  -9.8227761e+00
   1.4840591e+01  -1.3423781e+01  -1.0475120e+01
   1.4679210e+01  -1.3023277e+01  -1.0594089e+01
   1.4497366e+01  -1.2572957e+01  -1.0726228e+01
   1.4496710e+01  -1.2556063e+01  -1.0740628e+01
   1.4509090e+01  -1.2554435e+01  -1.0759061e+01
   1.4507010e+01  -1.2535650e+01  -1.0770780e+01
   1.4596716e+01  -1.2601883e+01  -1.0848923e+01
   1.4909981e+01  -1.2868036e+01  -1.1087331e+01
   1.5147628e+01  -1.3073043e+01  -1.1265299e+01
   1.4968529e+01  -1.2914574e+01  -1.1136309e+01
   1.4755974e+01  -1.2726043e+01  -1.0982660e+01
   1.4631736e+01  -1.2615696e+01  -1.0892989e+01
   1.4559391e+01  -1.2551359e+01  -1.0840862e+01
   1.4517330e+01  -1.2513901e+01  -1.0810612e+01
   1.4524395e+01  -1.2496068e+01  -1.0797700e+01
   1.4973242e+01  -1.1940045e+01  -1.0398970e+01
   1.5461960e+01  -1.1531445e+01  -1.0114073e+01
   1.6273094e+01  -1.1697653e+01  -1.0300573e+01
   1.6270065e+01  -1.1411267e+01  -1.0076278e+01
   1.6136813e+01  -1.0768080e+01  -9.5644236e+00
   1.6126738e+01  -1.0629756e+01  -9.4556404e+00
   1.6251885e+01  -1.0509388e+01  -9.5033519e+00
   1.6568352e+01  -1.0058540e+01  -9.6202518e+00
   1.6894159e+01  -9.8995284e+00  -9.7727006e+00
   1.7533080e+01  -1.0116065e+01  -1.0126085e+01
   1.7193576e+01  -9.5652575e+00  -9.8935124e+00
   1.7037047e+01  -9.2920215e+00  -9.7842370e+00
   1.7008112e+01  -9.2326445e+00  -9.7631222e+00
   1.7003034e+01  -9.2145362e+00  -9.7594400e+00
   1.6997610e+01  -9.2005617e+00  -9.7559129e+00
   1.7022500e+01  -9.2013986e+00  -9.7691845e+00
   1.7165961e+01  -9.2709215e+00  -9.8503245e+00
   1.7645310e+01  -9.5269224e+00  -1.0124829e+01
   1.7791539e+01  -9.6056949e+00  -1.0208695e+01
   1.7498847e+01  -9.4426869e+00  -1.0039875e+01
   1.7276285e+01  -9.3182770e+00  -9.9114081e+00
   1.7146959e+01  -9.2458563e+00  -9.8367338e+00
   1.7072022e+01  -9.2038129e+00  -9.7934486e+00
   1.7032129e+01  -9.1813851e+00  -9.7703972e+00
   1.7032315e+01  -9.1813775e+00  -9.7704687e+00
   1.7038837e+01  -9.1839978e+00  -9.7742156e+00
   1.7097427e+01  -9.2149232e+00  -9.8078647e+00
   1.7373220e+01  -9.3636911e+00  -9.9661139e+00
   1.7809135e+01  -9.5995914e+00  -1.0216298e+01
   1.7641722e+01  -9.5094581e+00  -1.0120292e+01
   1.7359444e+01  -9.3565795e+00  -9.9582038e+00
   1.7194830e+01  -9.2674605e+00  -9.8636603e+00
   1.7099455e+01  -9.2158831e+00  -9.8088745e+00
   1.7047192e+01  -9.1876604e+00  -9.7788468e+00
   1.7032610e+01  -9.1797957e+00  -9.7704623e+00
   1.7448203e+01  -9.0980428e+00  -9.0343405e+00
   1.8603530e+01  -8.8512370e+00  -6.9397610e+00
   1.9490382e+01  -8.7944626e+00  -5.7531376e+00
   2.0252110e+01  -8.9790353e+00  -5.4696267e+00
   2.0238423e+01  -8.5931291e+00  -4.2668754e+00
   2.0231997e+01  -8.3548411e+00  -3.5225280e+00
   2.0250659e+01  -8.2960531e+00  -3.3159456e+00
   2.0286306e+01  -8.3071314e+00  -3.3112896e+00
   2.0300272e+01  -8.2890447e+00  -3.2491643e+00
   2.0372060e+01  -8.3016461e+00  -3.2062628e+00
   2.0680810e+01  -8.4191693e+00  -3.2243372e+00
   2.1178528e+01  -8.6205562e+00  -3.2941267e+00
   2.1027722e+01  -8.5556792e+00  -3.2576560e+00
   2.0700972e+01  -8.4156478e+00  -3.1848094e+00
   2.0508789e+01  -8.3330389e+00  -3.1412865e+00
   2.0396729e+01  -8.2847602e+00  -3.1155226e+00
   2.0331505e+01  -8.2565889e+00  -3.1002784e+00
   2.0318612e+01  -8.2463521e+00  -3.0829214e+00
   2.0603140e+01  -7.9952291e+00  -2.0036352e+00
   2.0948442e+01  -7.7657761e+00  -9.2795884e-01
   2.1802617e+01  -7.8764387e+00  -3.3370684e-01
   2.1690337e+01  -7.6977634e+00   8.9747702e-02
   2.1384120e+01  -7.4105278e+00   6.2982840e-01
   2.1235536e+01  -7.2637973e+00   9.1424763e-01
   2.1377604e+01  -7.2290253e+00   1.0288440e+00
   2.1866253e+01  -6.8836803e+00   1.6792056e+00
   2.2300089e+01  -6.7176695e+00   2.0827198e+00
   2.3051447e+01  -6.8204068e+00   2.3055649e+00
   2.2824439e+01  -6.5634198e+00   2.5142697e+00
   2.2556562e+01  -6.2841514e+00   2.7305667e+00
   2.2543405e+01  -6.2651270e+00   2.7475908e+00
   2.2545670e+01  -6.2558979e+00   2.7570423e+00
   2.2588455e+01  -6.2554122e+00   2.7758098e+00
   2.2805469e+01  -6.3103739e+00   2.8100725e+00
   2.3328398e+01  -6.4543068e+00   2.8770413e+00
   2.3321065e+01  -6.4515785e+00   2.8778853e+00
   2.2987694e+01  -6.3555194e+00   2.8417643e+00
   2.2783627e+01  -6.2965639e+00   2.8196945e+00
   2.2663256e+01  -6.2617731e+00   2.8067065e+00
   2.2592339e+01  -6.2412667e+00   2.7990742e+00
   2.2565977e+01  -6.2336139e+00   2.7962766e+00
   2.2726157e+01  -5.8779800e+00   3.2964777e+00
   2.2968626e+01  -5.3621430e+00   4.0247091e+00
   2.3544217e+01  -5.1526948e+00   4.5380697e+00
   2.3745074e+01  -5.0674638e+00   4.7323888e+00
   2.3358024e+01  -4.6793574e+00   5.0197932e+00
   2.3186146e+01  -4.5050630e+00   5.1497106e+00
   2.3239699e+01  -4.5075970e+00   5.1703943e+00
   2.3234713e+01  -4.4889783e+00   5.1881342e+00
   2.3326509e+01  -4.4976956e+00   5.2198715e+00
   2.3706338e+01  -4.5669597e+00   5.3108681e+00
   2.3995434e+01  -4.6224028e+00   5.3768640e+00
   2.3750676e+01  -4.5713491e+00   5.3271424e+00
   2.3494261e+01  -4.5177789e+00   5.2745351e+00
   2.3342303e+01  -4.4860168e+00   5.2433808e+00
   2.3252474e+01  -4.4672387e+00   5.2249770e+00
   2.3199410e+01  -4.4561435e+00   5.2141145e+00
   2.3191965e+01  -4.4202281e+00   5.2543672e+00
   2.2925521e+01  -3.4449881e+00   6.3231909e+00
   2.2824996e+01  -2.8244751e+00   7.0365739e+00
   2.3233971e+01  -2.4515225e+00   7.6819413e+00
   2.3113270e+01  -2.1635561e+00   7.9796389e+00
   2.2546238e+01  -1.6717582e+00   8.3198683e+00
   2.2352711e+01  -1.5021813e+00   8.4381030e+00
   2.2433078e+01  -1.4899433e+00   8.4351295e+00
   2.2454134e+01  -1.1943785e+00   7.3856633e+00
   2.2538240e+01  -5.3778835e-01   4.9967235e+00
   2.2925786e+01  -5.0440203e-02   3.2570044e+00
   2.3391535e+01   6.1564029e-02   2.9038189e+00
   2.2757807e+01   4.8137941e-01   1.2812601e+00
   2.2513232e+01   6.5025963e-01   6.3039067e-01
   2.2520810e+01   6.8040725e-01   5.2100685e-01
   2.2580403e+01   8.8321887e-01   3.4734810e-01
   2.2547379e+01   1.2798147e+00   2.0775813e-02
   2.2558081e+01   1.5108908e+00  -1.6710452e-01
   2.3068560e+01   1.9095855e+00  -4.6854676e-01
   2.3115420e+01   2.0912262e+00  -6.1490095e-01
   2.2587537e+01   2.3128623e+00  -8.1942412e-01
   2.2392738e+01   2.4019863e+00  -9.0086514e-01
   2.2506610e+01   2.4198613e+00  -9.0988100e-01
   2.2489485e+01   2.4340260e+00  -9.1916894e-01
   2.2484555e+01   2.4450233e+00  -9.2717537e-01
   2.2606135e+01   2.4657979e+00  -9.3903166e-01
   2.3130629e+01   2.5260199e+00  -9.6466316e-01
   2.3333127e+01   2.5482670e+00  -9.7388897e-01
   2.2984039e+01   2.5147581e+00  -9.6379089e-01
   2.2700264e+01   2.4878431e+00  -9.5554732e-01
   2.2533858e+01   2.4721195e+00  -9.5079285e-01
   2.2436489e+01   2.4629577e+00  -9.4806083e-01
   2.2383196e+01   2.4579683e+00  -9.4659415e-01
   2.2382748e+01   2.5541098e+00  -1.0971519e+00
   2.2348926e+01   3.0451800e+00  -1.8706464e+00
   2.2406716e+01   3.3117755e+00  -2.2808567e+00
   2.3160844e+01   3.6450427e+00  -2.7071582e+00
   2.2613972e+01   3.8249965e+00  -3.0589959e+00
   2.2295559e+01   3.9198762e+00  -3.2477296e+00
   2.2194132e+01   3.9543750e+00  -3.3145355e+00
   2.2156453e+01   4.1507720e+00  -3.4449191e+00
   2.2000872e+01   4.7598227e+00  -3.8400024e+00
   2.2025641e+01   5.0891752e+00  -4.0571239e+00
   2.2646652e+01   5.4523303e+00  -4.3164096e+00
   2.2144662e+01   5.6520146e+00  -4.4310397e+00
   2.1750993e+01   5.7749652e+00  -4.4984713e+00
   2.1644044e+01   5.8141359e+00  -4.5205744e+00
   2.1705779e+01   5.8338129e+00  -4.5355163e+00
   2.1717668e+01   5.8531074e+00  -4.5472368e+00
   2.1711559e+01   5.8664359e+00  -4.5549467e+00
   2.1837231e+01   5.9091754e+00  -4.5875255e+00
   2.2348166e+01   6.0508500e+00  -4.6979537e+00
   2.2497974e+01   6.0918060e+00  -4.7301310e+00
   2.2158310e+01   6.0056511e+00  -4.6628040e+00
   2.1902992e+01   5.9411862e+00  -4.6121975e+00
   2.1752907e+01   5.9033564e+00  -4.5825022e+00
   2.1664848e+01   5.8812011e+00  -4.5651127e+00
   2.1619028e+01   5.8696958e+00  -4.5560826e+00
   2.1503379e+01   6.1080007e+00  -4.8059304e+00
   2.1075125e+01   6.9800298e+00  -5.7219796e+00
   2.0974592e+01   7.3969034e+00  -6.1532243e+00
   2.1492527e+01   7.9297044e+00  -6.6629250e+00
   2.0723561e+01   8.1999438e+00  -6.9880504e+00
   2.0347076e+01   8.3259523e+00  -7.1404942e+00
   2.0257991e+01   8.3627395e+00  -7.1836259e+00
   2.0246544e+01   8.3862037e+00  -7.2060939e+00
   2.0280753e+01   8.4214749e+00  -7.2404966e+00
   2.0512336e+01   8.5297521e+00  -7.3363287e+00
   2.0995005e+01   8.7329827e+00  -7.5125596e+00
   2.0881369e+01   8.6900196e+00  -7.4766714e+00
   2.0576579e+01   8.5723016e+00  -7.3764962e+00
   2.0395068e+01   8.5023994e+00  -7.3169973e+00
   2.0288304e+01   8.4613565e+00  -7.2820801e+00
   2.0225582e+01   8.4372919e+00  -7.2616189e+00
   2.0212129e+01   8.4323207e+00  -7.2574145e+00
   2.0219405e+01   8.4368158e+00  -7.2594652e+00
   2.0244659e+01   8.4490059e+00  -7.2695897e+00
   2.0417351e+01   8.5207121e+00  -7.3321635e+00
   2.0938872e+01   8.7371561e+00  -7.5194467e+00
   2.0955982e+01   8.7437872e+00  -7.5256232e+00
   2.0629985e+01   8.6082064e+00  -7.4090785e+00
   2.0426353e+01   8.5236823e+00  -7.3363118e+00
   2.0306594e+01   8.4739591e+00  -7.2935201e+00
   2.0236263e+01   8.4447508e+00  -7.2683925e+00
   2.0207289e+01   8.4327150e+00  -7.2580421e+00
   2.0211730e+01   8.4346142e+00  -7.2597152e+00
   2.0281045e+01   8.4634774e+00  -7.2846336e+00
   2.0571842e+01   8.5842611e+00  -7.3889615e+00
   2.0985780e+01   8.7559658e+00  -7.5374307e+00
   2.0834472e+01   8.6926732e+00  -7.4830804e+00
   2.0547785e+01   8.5737895e+00  -7.3802558e+00
   2.0378002e+01   8.5034190e+00  -7.3193673e+00
   2.0278199e+01   8.4620489e+00  -7.2835753e+00
   2.0222415e+01   8.4389230e+00  -7.2635697e+00
   2.0205776e+01   8.4323302e+00  -7.2578235e+00
   2.0028653e+01   8.7447397e+00  -7.4715389e+00
   1.9810046e+01   9.2328245e+00  -7.8115589e+00
   1.9848564e+01   9.5452264e+00  -8.0399003e+00
   2.0319614e+01   9.9128178e+00  -8.3334349e+00
   1.9764760e+01   9.9666946e+00  -8.3405376e+00
   1.9407438e+01   9.9956473e+00  -8.3407163e+00
   1.9303228e+01   1.0006469e+01  -8.3424307e+00
   1.9297882e+01   1.0701224e+01  -7.7197701e+00
   1.9284560e+01   1.1847426e+01  -6.6740901e+00
   1.9550795e+01   1.2809367e+01  -6.0449411e+00
   1.9767955e+01   1.3281520e+01  -5.8132075e+00
   1.9308455e+01   1.3610413e+01  -5.1045515e+00
   1.9110155e+01   1.3755007e+01  -4.7963563e+00
   1.9140836e+01   1.3783097e+01  -4.7987695e+00
   1.9139598e+01   1.3816105e+01  -4.7723665e+00
   1.9165191e+01   1.3860479e+01  -4.7548362e+00
   1.9365799e+01   1.4019085e+01  -4.7906521e+00
   1.9758310e+01   1.4305818e+01  -4.8837628e+00
   1.9674229e+01   1.4249624e+01  -4.8580103e+00
   1.9414028e+01   1.4071536e+01  -4.7844732e+00
   1.9257779e+01   1.3964727e+01  -4.7402638e+00
   1.9165420e+01   1.3901615e+01  -4.7141010e+00
   1.9110878e+01   1.3864360e+01  -4.6986302e+00
   1.9095241e+01   1.3853757e+01  -4.6941221e+00
   1.9093309e+01   1.3854560e+01  -4.6925992e+00
   1.9129761e+01   1.3883424e+01  -4.7005850e+00
   1.9318500e+01   1.4020328e+01  -4.7467954e+00
   1.9728847e+01   1.4316733e+01  -4.8473909e+00
   1.9667259e+01   1.4271399e+01  -4.8321723e+00
   1.9410104e+01   1.4084968e+01  -4.7690241e+00
   1.9255272e+01   1.3972697e+01  -4.7310120e+00
   1.9163853e+01   1.3906351e+01  -4.7085666e+00
   1.9110920e+01   1.3867909e+01  -4.6955694e+00
   1.9093133e+01   1.3854985e+01  -4.6912016e+00
   1.9062026e+01   1.3950879e+01  -4.5729907e+00
   1.8825523e+01   1.4531649e+01  -3.8095797e+00
   1.8780161e+01   1.4847456e+01  -3.4710070e+00
   1.9218997e+01   1.5469659e+01  -3.2920021e+00
   1.8821626e+01   1.5474554e+01  -2.9197237e+00
   1.8481380e+01   1.5439777e+01  -2.6382463e+00
   1.8387845e+01   1.5432346e+01  -2.5588629e+00
   1.8428638e+01   1.5475043e+01  -2.5570299e+00
   1.8418008e+01   1.5486381e+01  -2.5382323e+00
   1.8497379e+01   1.5563430e+01  -2.5390458e+00
   1.8826793e+01   1.5844503e+01  -2.5791257e+00
   1.9008880e+01   1.5997924e+01  -2.6028305e+00
   1.8776885e+01   1.5808235e+01  -2.5658300e+00
   1.8584509e+01   1.5651174e+01  -2.5354060e+00
   1.8470622e+01   1.5558208e+01  -2.5173759e+00
   1.8403317e+01   1.5503273e+01  -2.5067080e+00
   1.8366140e+01   1.5472931e+01  -2.5008078e+00
   1.8286856e+01   1.5486305e+01  -2.3686337e+00
   1.7716354e+01   1.5618454e+01  -1.3467286e+00
   1.7450600e+01   1.5798009e+01  -6.8655735e-01
   1.7795613e+01   1.6318083e+01  -3.7624480e-01
   1.7107905e+01   1.6046227e+01   1.9184396e-01
   1.6708898e+01   1.5882619e+01   5.1144227e-01
   1.6648707e+01   1.5878470e+01   5.7625464e-01
   1.6203626e+01   1.6272359e+01   1.3322909e+00
   1.5935326e+01   1.6631753e+01   1.8974463e+00
   1.6173871e+01   1.7250606e+01   2.2723463e+00
   1.5988074e+01   1.7304475e+01   2.4819409e+00
   1.5422230e+01   1.7128455e+01   2.7997417e+00
   1.5235219e+01   1.7075890e+01   2.9100047e+00
   1.5355580e+01   1.7236163e+01   2.9326537e+00
   1.4917917e+01   1.7310043e+01   2.6421208e+00
   1.4498408e+01   1.7455860e+01   2.3185457e+00
   1.4507448e+01   1.7785125e+01   2.1901062e+00
   1.4692910e+01   1.8135907e+01   2.1665231e+00
   1.3881051e+01   1.7662227e+01   1.8303834e+00
   1.3730642e+01   1.7586458e+01   1.7629583e+00
   1.3782083e+01   1.7695866e+01   1.7437556e+00
   1.3313499e+01   1.7914576e+01   1.1811121e+00
   1.2987841e+01   1.8175046e+01   7.1764571e-01
   1.3223816e+01   1.8891386e+01   4.8874322e-01
   1.2788106e+01   1.8686252e+01   2.1286969e-01
   1.2346822e+01   1.8437577e+01  -4.0059286e-02
   1.2229825e+01   1.8381642e+01  -1.1334276e-01
   1.2238631e+01   1.8484472e+01  -3.3404971e-02
   1.1927312e+01   1.8723690e+01   6.6665092e-01
   1.1220666e+01   1.9193296e+01   2.1867448e+00
   1.0959453e+01   2.0006187e+01   3.3814309e+00
   1.0871712e+01   2.0226185e+01   3.7313078e+00
   1.0180733e+01   1.9936250e+01   4.4750151e+00
   9.8482160e+00   1.9804123e+01   4.8400956e+00
   9.8382169e+00   1.9809773e+01   4.8578407e+00
   9.8155296e+00   1.9832424e+01   4.9117382e+00
   9.8732323e+00   1.9983760e+01   4.9769596e+00
   1.0107206e+01   2.0469837e+01   5.1096146e+00
   1.0182716e+01   2.0624527e+01   5.1507381e+00
   1.0027296e+01   2.0328296e+01   5.0906923e+00
   9.9036749e+00   2.0093299e+01   5.0428934e+00
   9.8309744e+00   1.9955371e+01   5.0150588e+00
   9.7883070e+00   1.9874586e+01   4.9988955e+00
   9.7652878e+00   1.9831095e+01   4.9902719e+00
   9.7670202e+00   1.9836168e+01   4.9919681e+00
   9.7664725e+00   1.9839416e+01   4.9936284e+00
   9.7914627e+00   1.9890445e+01   5.0071623e+00
   9.9154206e+00   2.0141159e+01   5.0709148e+00
   1.0153520e+01   2.0622353e+01   5.1923340e+00
   1.0103845e+01   2.0520709e+01   5.1670070e+00
   9.9533270e+00   2.0216418e+01   5.0907804e+00
   9.9043052e+00   2.0117500e+01   5.0660676e+00
   9.9124402e+00   2.0134080e+01   5.0703406e+00
   1.0041959e+01   2.0396172e+01   5.1364749e+00
   1.0198015e+01   2.0711660e+01   5.2159995e+00


==> data/PData3000Unsafe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00
  -4.9999844e+01  -2.6207748e-02   4.9927640e-02
  -4.9942312e+01  -5.6918767e-02   1.0854328e-01
  -4.8548916e+01  -5.3528553e-01   1.0592499e+00
  -4.2996509e+01  -2.0155744e+00   4.2158199e+00
  -3.5866167e+01  -3.6360372e+00   7.9143811e+00
  -3.0991549e+01  -4.6537900e+00   1.0331341e+01
  -2.8060459e+01  -5.2493882e+00   1.1761829e+01
  -2.6744662e+01  -5.5157776e+00   1.2401366e+01
  -2.6299588e+01  -5.6040817e+00   1.2614153e+01
  -2.3899622e+01  -6.0645714e+00   1.3732609e+01
  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
  -2.0322276e+01  -6.7470381e+00   1.5386206e+01
  -1.9288906e+01  -6.9400341e+00   1.5854425e+01
  -1.7518084e+01  -7.2608860e+00   1.6634664e+01
  -1.7498055e+01  -7.2624135e+00   1.6638173e+01
  -1.6787729e+01  -6.7000194e+00   1.5045725e+01
  -1.5293506e+01  -5.5401517e+00   1.0898372e+01
  -1.4540139e+01  -5.0654350e+00   8.2458098e+00
  -1.4137868e+01  -4.8555189e+00   6.6358238e+00
  -1.3844439e+01  -4.7118639e+00   5.4241361e+00
  -1.3329163e+01  -4.4639559e+00   3.3572326e+00
  -1.3070412e+01  -4.3402721e+00   2.3384567e+00
  -1.2977754e+01  -4.2962897e+00   1.9823740e+00
  -1.2974848e+01  -4.2953653e+00   1.9713266e+00
  -1.2824621e+01  -4.5033775e+00   1.4376869e+00
  -1.2546565e+01  -4.8716456e+00   4.9015297e-01
  -1.2410784e+01  -5.0477652e+00   3.2860527e-02
  -1.2321516e+01  -5.1631965e+00  -2.6732969e-01
  -1.2122942e+01  -5.4198992e+00  -9.3519777e-01
  -1.2021274e+01  -5.5517216e+00  -1.2780038e+00
  -1.1843859e+01  -5.7825380e+00  -1.8777457e+00
  -1.1749358e+01  -5.9059886e+00  -2.1981601e+00
  -1.1710259e+01  -5.9573046e+00  -2.3312101e+00
  -1.1693164e+01  -5.9798343e+00  -2.3895708e+00
  -1.1674034e+01  -6.0405628e+00  -2.4448136e+00
  -1.1320675e+01  -7.0839964e+00  -3.3845030e+00
  -1.0918179e+01  -8.3286444e+00  -4.4886633e+00
  -1.0656206e+01  -9.1713279e+00  -5.2296938e+00
  -1.0413245e+01  -9.9711152e+00  -5.9305911e+00
  -1.0347443e+01  -1.0202746e+01  -6.1325574e+00
  -1.0094828e+01  -1.1115817e+01  -6.9272621e+00
  -1.0021260e+01  -1.1402306e+01  -7.1754234e+00
  -1.0013244e+01  -1.1435433e+01  -7.2040162e+00
  -1.0012979e+01  -1.1438720e+01  -7.2080222e+00
  -1.0019958e+01  -1.1442281e+01  -7.2251423e+00
  -1.0024270e+01  -1.1449682e+01  -7.2397801e+00
  -1.0022534e+01  -1.1467914e+01  -7.2548377e+00
  -1.0015189e+01  -1.1488032e+01  -7.2655113e+00
  -1.0009605e+01  -1.1499624e+01  -7.2711661e+00
  -1.0006444e+01  -1.1505728e+01  -7.2741492e+00
  -1.0005331e+01  -1.1507921e+01  -7.2752103e+00
  -1.0001902e+01  -1.1514168e+01  -7.2783222e+00
  -9.9987790e+00  -1.1519787e+01  -7.2811308e+00
  -9.9965828e+00  -1.1523750e+01  -7.2831147e+00
  -9.9950622e+00  -1.1526511e+01  -7.2844991e+00
  -9.9932953e+00  -1.1529757e+01  -7.2861293e+00
  -9.9924513e+00  -1.1531344e+01  -7.2869273e+00
  -9.9953181e+00  -1.1541746e+01  -7.2912039e+00
  -9.9998766e+00  -1.1555977e+01  -7.2968655e+00
  -1.0006091e+01  -1.1574977e+01  -7.3043345e+00
  -1.0010625e+01  -1.1588334e+01  -7.3095113e+00
  -1.0010952e+01  -1.1589264e+01  -7.3098662e+00
  -9.9515896e+00  -1.1624181e+01  -7.3862656e+00
  -9.6219346e+00  -1.1753642e+01  -7.7647552e+00
  -9.3595079e+00  -1.1834374e+01  -8.0504727e+00
  -9.1902187e+00  -1.1884846e+01  -8.2337941e+00
  -9.0519022e+00  -1.1926167e+01  -8.3837407e+00
  -8.8623789e+00  -1.1983899e+01  -8.5907825e+00
  -8.7291235e+00  -1.2025208e+01  -8.7372181e+00
  -8.7168863e+00  -1.2029091e+01  -8.7507811e+00
  -8.5552010e+00  -1.2153877e+01  -8.8095261e+00
  -7.4198231e+00  -1.2987866e+01  -9.1930429e+00
  -6.4768785e+00  -1.3667735e+01  -9.5049459e+00
  -5.8656359e+00  -1.4109107e+01  -9.7077463e+00
  -5.3468745e+00  -1.4485435e+01  -9.8808062e+00
  -4.8186971e+00  -1.4879360e+01  -1.0064489e+01
  -4.2737618e+00  -1.5292834e+01  -1.0258391e+01
  -4.1884386e+00  -1.5359558e+01  -1.0290037e+01
  -4.1750441e+00  -1.5374371e+01  -1.0276150e+01
  -3.4641458e+00  -1.6157002e+01  -9.2820293e+00
  -2.5270976e+00  -1.7121344e+01  -7.9385711e+00
  -1.1802921e+00  -1.8458773e+01  -5.9876533e+00
  -2.2126330e-01  -1.9402749e+01  -4.5942921e+00
   3.7644950e-01  -1.9992756e+01  -3.7259507e+00
   1.1421424e+00  -2.0752936e+01  -2.6143831e+00
   1.8773436e+00  -2.1487962e+01  -1.5476213e+00
   2.9480541e+00  -2.2629620e+01  -1.2440721e-02
   3.9064987e+00  -2.3692917e+01   1.3532005e+00
   4.0263420e+00  -2.3834335e+01   1.5220293e+00
   4.0361232e+00  -2.3806906e+01   1.6057594e+00
   4.1099050e+00  -2.3211027e+01   2.9238139e+00
   4.1895148e+00  -2.2508152e+01   4.4600193e+00
   4.2429106e+00  -2.2041720e+01   5.4842643e+00
   4.2929554e+00  -2.1607090e+01   6.4395288e+00
   4.3165925e+00  -2.1396995e+01   6.8991754e+00
   4.3629573e+00  -2.0983585e+01   7.8019009e+00
   4.3756950e+00  -2.0868530e+01   8.0519966e+00
   4.3811065e+00  -2.0819106e+01   8.1590363e+00
   4.3834663e+00  -2.0814787e+01   8.1687809e+00
   4.4995794e+00  -2.0733366e+01   8.3523498e+00
   4.6637273e+00  -2.0605190e+01   8.6050250e+00
   4.7748031e+00  -2.0516020e+01   8.7758022e+00
   4.8433505e+00  -2.0460944e+01   8.8811639e+00
   4.8791103e+00  -2.0432272e+01   8.9360635e+00
   4.8898887e+00  -2.0423665e+01   8.9525534e+00
   4.9320314e+00  -2.0390058e+01   9.0174702e+00
   4.9740787e+00  -2.0356575e+01   9.0822377e+00
   5.0038091e+00  -2.0332963e+01   9.1280363e+00
   5.0244975e+00  -2.0316579e+01   9.1599124e+00
   5.0388792e+00  -2.0305224e+01   9.1820754e+00
   5.0527360e+00  -2.0294324e+01   9.2034330e+00
   5.0599268e+00  -2.0288692e+01   9.2145151e+00
   5.0713663e+00  -2.0263958e+01   9.2641903e+00
   5.1811181e+00  -2.0032410e+01   9.7523328e+00
   5.2830996e+00  -1.9827350e+01   1.0199328e+01
   5.3501256e+00  -1.9694110e+01   1.0492164e+01
   5.4098879e+00  -1.9576112e+01   1.0752482e+01
   5.4796494e+00  -1.9441899e+01   1.1056021e+01
   5.5282775e+00  -1.9350310e+01   1.1266798e+01
   5.5333360e+00  -1.9341066e+01   1.1288614e+01
   5.5348288e+00  -1.9307363e+01   1.1331420e+01
   5.5505288e+00  -1.8936064e+01   1.1808650e+01
   5.5671539e+00  -1.8588548e+01   1.2264175e+01
   5.5782926e+00  -1.8360924e+01   1.2563588e+01
   5.5885028e+00  -1.8155601e+01   1.2833723e+01
   5.5976002e+00  -1.7965771e+01   1.3083704e+01
   5.6066094e+00  -1.7778568e+01   1.3330329e+01
   5.6079734e+00  -1.7750087e+01   1.3367874e+01
   5.6111978e+00  -1.7747863e+01   1.3366928e+01
   5.7705553e+00  -1.7685568e+01   1.3253571e+01
   6.0295604e+00  -1.7596856e+01   1.3071745e+01
   6.2075348e+00  -1.7537621e+01   1.2947478e+01
   6.3178835e+00  -1.7500745e+01   1.2870242e+01
   6.3762040e+00  -1.7481186e+01   1.2829338e+01
   6.3940140e+00  -1.7475223e+01   1.2816840e+01
   6.4561878e+00  -1.7453141e+01   1.2772242e+01
   6.5225968e+00  -1.7429535e+01   1.2724565e+01
   6.5695923e+00  -1.7412624e+01   1.2690642e+01
   6.6022253e+00  -1.7400700e+01   1.2666928e+01
   6.6248565e+00  -1.7392298e+01   1.2650369e+01
   6.6405495e+00  -1.7386379e+01   1.2638805e+01
   6.6514310e+00  -1.7382208e+01   1.2630730e+01
   6.6588036e+00  -1.7379338e+01   1.2625219e+01
   6.6601326e+00  -1.7378787e+01   1.2624208e+01
   6.6702994e+00  -1.7372860e+01   1.2615640e+01
   6.6733788e+00  -1.7370845e+01   1.2612898e+01
   6.6746855e+00  -1.7369887e+01   1.2611668e+01
   6.6748532e+00  -1.7369757e+01   1.2611504e+01
   6.6838899e+00  -1.7334249e+01   1.2575774e+01
   6.8302935e+00  -1.6838653e+01   1.2061160e+01
   6.9851237e+00  -1.6282651e+01   1.1493261e+01
   7.0828960e+00  -1.5900169e+01   1.1109900e+01
   7.1704581e+00  -1.5536730e+01   1.0749813e+01
   7.1967653e+00  -1.5410672e+01   1.0626878e+01
   7.2865370e+00  -1.4962244e+01   1.0191335e+01
   7.3101024e+00  -1.4827102e+01   1.0061558e+01
   7.3106316e+00  -1.4823999e+01   1.0058583e+01
   7.3113978e+00  -1.4821411e+01   1.0055795e+01
   7.3222001e+00  -1.4817656e+01   1.0042321e+01
   7.3305016e+00  -1.4819916e+01   1.0036115e+01
   7.3364866e+00  -1.4821727e+01   1.0031710e+01
   7.3378411e+00  -1.4822147e+01   1.0030723e+01
   7.3378776e+00  -1.4822156e+01   1.0030698e+01
   7.3609418e+00  -1.4752775e+01   9.8907588e+00
   7.5108349e+00  -1.4449857e+01   9.1780855e+00
   7.6455588e+00  -1.4237099e+01   8.6155789e+00
   7.7339040e+00  -1.4103289e+01   8.2537392e+00
   7.8071948e+00  -1.3992167e+01   7.9533301e+00
   7.8921097e+00  -1.3851310e+01   7.5861109e+00
   7.9619028e+00  -1.3729283e+01   7.2745855e+00
   7.9698870e+00  -1.3714096e+01   7.2370488e+00
   7.9701626e+00  -1.3713625e+01   7.2358385e+00
   7.9758280e+00  -1.3712457e+01   7.2220074e+00
   7.9848386e+00  -1.3714596e+01   7.2054848e+00
   7.9887246e+00  -1.3715603e+01   7.1981775e+00
   7.9897658e+00  -1.3715872e+01   7.1962010e+00
   7.9932151e+00  -1.3713009e+01   7.1851633e+00
   8.2466866e+00  -1.3506433e+01   6.3795018e+00
   8.7460971e+00  -1.3080483e+01   4.7683089e+00
   9.0926302e+00  -1.2778604e+01   3.6422491e+00
   9.3648412e+00  -1.2540640e+01   2.7566415e+00
   9.4912403e+00  -1.2429987e+01   2.3453572e+00
   9.8375622e+00  -1.2123606e+01   1.2125178e+00
   9.9587636e+00  -1.2015586e+01   8.1477813e-01
   9.9682540e+00  -1.2012345e+01   7.8741847e-01
   1.0158995e+01  -1.2050748e+01   3.0959410e-01
   1.0367101e+01  -1.2089300e+01  -2.2111779e-01
   1.0748940e+01  -1.2155639e+01  -1.2047301e+00
   1.1186957e+01  -1.2230415e+01  -2.3352516e+00
   1.1568577e+01  -1.2297404e+01  -3.3151417e+00
   1.1707356e+01  -1.2322796e+01  -3.6685677e+00
   1.2127625e+01  -1.2412444e+01  -4.7062753e+00
   1.2279768e+01  -1.2448475e+01  -5.0727822e+00
   1.2312887e+01  -1.2457028e+01  -5.1507148e+00
   1.2316118e+01  -1.2457632e+01  -5.1610274e+00
   1.2450005e+01  -1.2466977e+01  -5.6934194e+00
   1.2800871e+01  -1.2457573e+01  -7.1954542e+00
   1.3132528e+01  -1.2437172e+01  -8.6474876e+00
   1.3360871e+01  -1.2425027e+01  -9.6386450e+00
   1.3540036e+01  -1.2417986e+01  -1.0406523e+01
   1.3826976e+01  -1.2433681e+01  -1.1537715e+01
   1.4001821e+01  -1.2453194e+01  -1.2190580e+01
   1.4021981e+01  -1.2456709e+01  -1.2261178e+01
   1.4045005e+01  -1.2401511e+01  -1.2281838e+01
   1.4175145e+01  -1.2080609e+01  -1.2362318e+01
   1.4280574e+01  -1.1832612e+01  -1.2425027e+01
   1.4348911e+01  -1.1673079e+01  -1.2465573e+01
   1.4388560e+01  -1.1580646e+01  -1.2489036e+01
   1.4405201e+01  -1.1542146e+01  -1.2498782e+01
   1.4417511e+01  -1.1513114e+01  -1.2506061e+01
   1.4454442e+01  -1.1425626e+01  -1.2528023e+01
   1.4482531e+01  -1.1359035e+01  -1.2544714e+01
   1.4502115e+01  -1.1312476e+01  -1.2556343e+01
   1.4515695e+01  -1.1280091e+01  -1.2564400e+01
   1.4525106e+01  -1.1257572e+01  -1.2569980e+01
   1.4531628e+01  -1.1241912e+01  -1.2573844e+01
   1.4537508e+01  -1.1227740e+01  -1.2577324e+01
   1.4538109e+01  -1.1226395e+01  -1.2577621e+01
   1.4767779e+01  -1.1323956e+01  -1.2219480e+01
   1.5221208e+01  -1.1501388e+01  -1.1452792e+01
   1.5534094e+01  -1.1619927e+01  -1.0911422e+01
   1.5823989e+01  -1.1729512e+01  -1.0409790e+01
   1.5884580e+01  -1.1752429e+01  -1.0305404e+01
   1.6206486e+01  -1.1874947e+01  -9.7553780e+00
   1.6321651e+01  -1.1919087e+01  -9.5606386e+00
   1.6326929e+01  -1.1921118e+01  -9.5517931e+00
   1.6332488e+01  -1.1922411e+01  -9.5399316e+00
   1.6341388e+01  -1.1921182e+01  -9.5116439e+00
   1.6343975e+01  -1.1920549e+01  -9.5020669e+00
   1.6344781e+01  -1.1920306e+01  -9.4987510e+00
   1.6345495e+01  -1.1918985e+01  -9.4913408e+00
   1.6409226e+01  -1.1805016e+01  -8.8432030e+00
   1.6583628e+01  -1.1483070e+01  -7.0355006e+00
   1.6705353e+01  -1.1247403e+01  -5.7332101e+00
   1.6781529e+01  -1.1097381e+01  -4.9081419e+00
   1.6839890e+01  -1.0981804e+01  -4.2738957e+00
   1.6935898e+01  -1.0773124e+01  -3.1506377e+00
   1.6985386e+01  -1.0658323e+01  -2.5409790e+00
   1.6989389e+01  -1.0648222e+01  -2.4882215e+00
   1.7058965e+01  -1.0620039e+01  -2.3197187e+00
   1.7322814e+01  -1.0504139e+01  -1.6793374e+00
   1.7516377e+01  -1.0415354e+01  -1.2041295e+00
   1.7676182e+01  -1.0342467e+01  -8.1317143e-01
   1.7759694e+01  -1.0305246e+01  -6.1121942e-01
   1.7928920e+01  -1.0233492e+01  -2.1012165e-01
   1.7976086e+01  -1.0214334e+01  -1.0033661e-01
   1.7999650e+01  -1.0205114e+01  -4.6336713e-02
   1.8005198e+01  -1.0203000e+01  -3.3773723e-02
   1.8005858e+01  -1.0202692e+01  -3.2196858e-02
   1.8008592e+01  -1.0191772e+01  -8.3828023e-03
   1.8009237e+01  -1.0187865e+01  -8.4264590e-04
   1.8009241e+01  -1.0183849e+01   6.8221847e-03
   1.8009221e+01  -1.0183092e+01   8.2480116e-03
   1.8010716e+01  -1.0184279e+01   8.6427920e-03
   1.8012766e+01  -1.0185767e+01   9.0194496e-03
   1.8013909e+01  -1.0186916e+01   9.2014538e-03
   1.8014515e+01  -1.0187518e+01   9.2450050e-03
   1.8014544e+01  -1.0187534e+01   9.2455192e-03
   1.8034601e+01  -1.0052594e+01   4.1856888e-02
   1.8137990e+01  -9.5963653e+00   1.5762342e-01
   1.8271791e+01  -9.1242578e+00   2.8164863e-01
   1.8362734e+01  -8.8180765e+00   3.6275877e-01
   1.8444223e+01  -8.5456812e+00   4.3497211e-01
   1.8494060e+01  -8.3744385e+00   4.8023551e-01
   1.8588470e+01  -8.0474183e+00   5.6658865e-01
   1.8604172e+01  -7.9917948e+00   5.8123174e-01
   1.8604600e+01  -7.9903327e+00   5.8161663e-01
   1.8610200e+01  -7.9810893e+00   5.8452709e-01
   1.8620424e+01  -7.9699283e+00   5.8855891e-01
   1.8624505e+01  -7.9653653e+00   5.9024351e-01
   1.8625676e+01  -7.9640652e+00   5.9072838e-01
   1.8625701e+01  -7.9640428e+00   5.9073672e-01
   1.8660719e+01  -7.8618809e+00   8.5191084e-01
   1.8763512e+01  -7.5675662e+00   1.6069109e+00
   1.8838809e+01  -7.3555770e+00   2.1521658e+00
   1.8888278e+01  -7.2179382e+00   2.5067350e+00
   1.8925822e+01  -7.1151732e+00   2.7718171e+00
   1.9000150e+01  -6.9220516e+00   3.2744730e+00
   1.9033370e+01  -6.8398896e+00   3.4899168e+00
   1.9036496e+01  -6.8325390e+00   3.5093358e+00
   1.9103469e+01  -6.7231605e+00   3.5842737e+00
   1.9304245e+01  -6.3911347e+00   3.8016588e+00
   1.9449891e+01  -6.1499758e+00   3.9587996e+00
   1.9571338e+01  -5.9503487e+00   4.0891118e+00
   1.9615000e+01  -5.8792705e+00   4.1355633e+00
   1.9736859e+01  -5.6872236e+00   4.2627716e+00
   1.9797860e+01  -5.5932696e+00   4.3254948e+00
   1.9818307e+01  -5.5626544e+00   4.3461298e+00
   1.9823733e+01  -5.5546795e+00   4.3515390e+00
   1.9829439e+01  -5.5466328e+00   4.3572015e+00
   1.9835135e+01  -5.5394047e+00   4.3624457e+00
   1.9837719e+01  -5.5358347e+00   4.3651248e+00
   1.9838411e+01  -5.5348897e+00   4.3658471e+00
   1.9838425e+01  -5.5348786e+00   4.3658552e+00
   1.9883416e+01  -5.3529632e+00   4.5189498e+00
   2.0002977e+01  -4.9038116e+00   4.9011635e+00
   2.0090836e+01  -4.5851958e+00   5.1737661e+00
   2.0169456e+01  -4.3044900e+00   5.4144173e+00
   2.0194612e+01  -4.2168466e+00   5.4897019e+00
   2.0290798e+01  -3.8953749e+00   5.7682003e+00
   2.0322599e+01  -3.7948231e+00   5.8560494e+00
   2.0323388e+01  -3.7924429e+00   5.8581374e+00
   2.0328876e+01  -3.7765705e+00   5.8720648e+00
   2.0331245e+01  -3.7708382e+00   5.8770801e+00
   2.0332981e+01  -3.7655413e+00   5.8818342e+00
   2.0333384e+01  -3.7643521e+00   5.8829135e+00
   2.0329348e+01  -3.7516297e+00   5.8771585e+00
   2.0212499e+01  -3.3353469e+00   5.6884704e+00
   2.0007155e+01  -2.6230936e+00   5.3664148e+00
   1.9857185e+01  -2.1285046e+00   5.1428653e+00
   1.9731951e+01  -1.7257361e+00   4.9606177e+00
   1.9672674e+01  -1.5405670e+00   4.8764714e+00
   1.9504353e+01  -1.0429331e+00   4.6486738e+00
   1.9441577e+01  -8.6745860e-01   4.5676082e+00
   1.9440373e+01  -8.6414474e-01   4.5660633e+00
   1.9411470e+01  -7.9455287e-01   4.3236857e+00
   1.9259317e+01  -3.2526306e-01   2.5856980e+00
   1.9188860e+01  -6.0445172e-02   1.5784610e+00
   1.9150314e+01   9.1441228e-02   9.9783191e-01
   1.9102599e+01   2.8299735e-01   2.6445201e-01
   1.9031029e+01   5.7563055e-01  -8.5640842e-01
   1.8989590e+01   7.5531738e-01  -1.5447397e+00
   1.8929439e+01   1.0254407e+00  -2.5792683e+00
   1.8921564e+01   1.0638383e+00  -2.7262894e+00
   1.8920172e+01   1.0779644e+00  -2.7421426e+00
   1.8900863e+01   1.3800263e+00  -2.9770459e+00
   1.8886591e+01   1.7234675e+00  -3.2407493e+00
   1.8878462e+01   1.9523201e+00  -3.4166172e+00
   1.8871473e+01   2.1711381e+00  -3.5848157e+00
   1.8868786e+01   2.2827356e+00  -3.6707354e+00
   1.8865162e+01   2.4497180e+00  -3.7993473e+00
   1.8864165e+01   2.5158926e+00  -3.8503615e+00
   1.8863870e+01   2.5518454e+00  -3.8781037e+00
   1.8863875e+01   2.5531888e+00  -3.8791412e+00
   1.8867452e+01   2.5621900e+00  -3.8883113e+00
   1.8871939e+01   2.5693110e+00  -3.8964109e+00
   1.8874145e+01   2.5731806e+00  -3.9008574e+00
   1.8874718e+01   2.5741479e+00  -3.9019715e+00
   1.8873589e+01   2.5802256e+00  -3.9012977e+00
   1.8837703e+01   2.7743275e+00  -3.8792149e+00
   1.8786859e+01   3.0794449e+00  -3.8452011e+00
   1.8753369e+01   3.2877759e+00  -3.8221429e+00
   1.8719824e+01   3.4994937e+00  -3.7987248e+00
   1.8706048e+01   3.5854543e+00  -3.7892420e+00
   1.8674949e+01   3.7792292e+00  -3.7678981e+00
   1.8668766e+01   3.8179030e+00  -3.7636462e+00
   1.8668516e+01   3.8196958e+00  -3.7634407e+00
   1.8744397e+01   3.9699726e+00  -3.6075844e+00
   1.8877121e+01   4.2558433e+00  -3.3113990e+00
   1.8967810e+01   4.4553238e+00  -3.1053367e+00
   1.9054468e+01   4.6444175e+00  -2.9103818e+00
   1.9097332e+01   4.7347389e+00  -2.8179854e+00
   1.9189444e+01   4.9248056e+00  -2.6246947e+00
   1.9207187e+01   4.9598053e+00  -2.5894680e+00
   1.9208835e+01   4.9629863e+00  -2.5862819e+00
   1.9209759e+01   4.9713167e+00  -2.5782036e+00
   1.9209198e+01   4.9789192e+00  -2.5709752e+00
   1.9208491e+01   4.9828598e+00  -2.5672521e+00
   1.9208288e+01   4.9838723e+00  -2.5662960e+00
   1.9208288e+01   4.9838812e+00  -2.5662890e+00
   1.9077246e+01   5.1183077e+00  -2.9170866e+00
   1.8687599e+01   5.5259490e+00  -3.9845830e+00
   1.8407921e+01   5.8216198e+00  -4.7596248e+00
   1.8230981e+01   6.0095381e+00  -5.2520308e+00
   1.8094608e+01   6.1551094e+00  -5.6331523e+00
   1.7860644e+01   6.4095845e+00  -6.2978495e+00
   1.7739728e+01   6.5433833e+00  -6.6463856e+00
   1.7725682e+01   6.5592543e+00  -6.6876073e+00
   1.7717772e+01   6.5687427e+00  -6.7120967e+00
   1.7709872e+01   6.5790295e+00  -6.7384934e+00
   1.7706113e+01   6.5837111e+00  -6.7504831e+00
   1.7705017e+01   6.5850891e+00  -6.7540005e+00
   1.7704988e+01   6.5851365e+00  -6.7541183e+00
   1.7703540e+01   6.5854494e+00  -6.7545717e+00
   1.7703196e+01   6.5856052e+00  -6.7552797e+00
   1.7702873e+01   6.5856877e+00  -6.7557098e+00
   1.7702685e+01   6.5857156e+00  -6.7558657e+00
   1.7702724e+01   6.5857145e+00  -6.7559178e+00
   1.7703013e+01   6.5857121e+00  -6.7559086e+00
   1.7702791e+01   6.5857181e+00  -6.7559340e+00
   1.7702686e+01   6.5857196e+00  -6.7559453e+00
   1.7701262e+01   6.5884864e+00  -6.7578578e+00
   1.7611947e+01   6.7598233e+00  -6.8757370e+00
   1.7426409e+01   7.1242479e+00  -7.1280139e+00
   1.7297607e+01   7.3800284e+00  -7.3054869e+00
   1.7172048e+01   7.6310738e+00  -7.4797466e+00
   1.7127025e+01   7.7226972e+00  -7.5434513e+00
   1.7008684e+01   7.9656665e+00  -7.7126390e+00
   1.6980253e+01   8.0255419e+00  -7.7544163e+00
   1.6979815e+01   8.0387285e+00  -7.7443050e+00
   1.6984005e+01   8.6364305e+00  -7.2082153e+00
   1.6995970e+01   9.4747163e+00  -6.4548801e+00
   1.7006168e+01   1.0043903e+01  -5.9445417e+00
   1.7017445e+01   1.0575374e+01  -5.4692984e+00
   1.7022289e+01   1.0729253e+01  -5.3331532e+00
   1.7046017e+01   1.1348788e+01  -4.7895399e+00
   1.7055335e+01   1.1523331e+01  -4.6387620e+00
   1.7055553e+01   1.1526875e+01  -4.6357220e+00
   1.7056344e+01   1.1560571e+01  -4.6073771e+00
   1.7056805e+01   1.1571249e+01  -4.5984598e+00
   1.7056932e+01   1.1582379e+01  -4.5893983e+00
   1.7056981e+01   1.1584280e+01  -4.5878773e+00
   1.7057278e+01   1.1584423e+01  -4.5878303e+00
   1.7058362e+01   1.1585100e+01  -4.5869475e+00
   1.7057912e+01   1.1585200e+01  -4.5863692e+00
   1.7057089e+01   1.1585256e+01  -4.5859365e+00
   1.7056905e+01   1.1585262e+01  -4.5858455e+00
   1.7056515e+01   1.1585752e+01  -4.5846259e+00
   1.6959435e+01   1.1718725e+01  -4.2612612e+00
   1.6788441e+01   1.2008891e+01  -3.5799572e+00
   1.6678060e+01   1.2214022e+01  -3.1041331e+00
   1.6600682e+01   1.2359640e+01  -2.7668129e+00
   1.6555981e+01   1.2444242e+01  -2.5708546e+00
   1.6447255e+01   1.2647748e+01  -2.0990209e+00
   1.6405681e+01   1.2725418e+01  -1.9188572e+00
   1.6403628e+01   1.2729257e+01  -1.9099480e+00
   1.6402793e+01   1.2731642e+01  -1.9046709e+00
   1.6403590e+01   1.2744370e+01  -1.8796545e+00
   1.6404127e+01   1.2748006e+01  -1.8727573e+00
   1.6404293e+01   1.2749991e+01  -1.8690587e+00
   1.6404324e+01   1.2750297e+01  -1.8684966e+00
   1.6355148e+01   1.2751653e+01  -1.7953041e+00
   1.5926091e+01   1.2767660e+01  -1.1440888e+00
   1.5525875e+01   1.2780936e+01  -5.5034101e-01
   1.5279816e+01   1.2787958e+01  -1.8988465e-01
   1.5026402e+01   1.2794428e+01   1.7952172e-01
   1.4889739e+01   1.2795142e+01   3.7421572e-01
   1.4585032e+01   1.2794679e+01   8.0439798e-01
   1.4524375e+01   1.2793393e+01   8.8806301e-01
   1.4518365e+01   1.2795461e+01   8.9305704e-01
   1.4308730e+01   1.2923692e+01   1.0094205e+00
   1.3941493e+01   1.3187100e+01   1.2344491e+00
   1.3699608e+01   1.3373729e+01   1.3909201e+00
   1.3522233e+01   1.3512417e+01   1.5068703e+00
   1.3429436e+01   1.3585174e+01   1.5676821e+00
   1.3194075e+01   1.3768168e+01   1.7211503e+00
   1.3126196e+01   1.3820796e+01   1.7653448e+00
   1.3098353e+01   1.3842317e+01   1.7834458e+00
   1.3092965e+01   1.3846852e+01   1.7871022e+00
   1.2963064e+01   1.3978237e+01   1.8846503e+00
   1.2634670e+01   1.4310683e+01   2.1312680e+00
   1.2399895e+01   1.4547652e+01   2.3070852e+00
   1.2244361e+01   1.4704969e+01   2.4236862e+00
   1.2138103e+01   1.4812898e+01   2.5035663e+00
   1.1930099e+01   1.5027028e+01   2.6610794e+00
   1.1828746e+01   1.5132785e+01   2.7384325e+00
   1.1817592e+01   1.5144600e+01   2.7470212e+00
   1.1789961e+01   1.5176154e+01   2.7658265e+00
   1.1545711e+01   1.5456793e+01   2.9315012e+00
   1.1323785e+01   1.5712245e+01   3.0820375e+00
   1.1178939e+01   1.5879726e+01   3.1805602e+00
   1.1051090e+01   1.6028455e+01   3.2678738e+00
   1.0939820e+01   1.6161331e+01   3.3451385e+00
   1.0811652e+01   1.6316901e+01   3.4350666e+00
   1.0793432e+01   1.6339705e+01   3.4481092e+00
   1.0791808e+01   1.6341760e+01   3.4492799e+00
   1.0722777e+01   1.6465232e+01   3.6740417e+00
   1.0383291e+01   1.6996911e+01   4.6800616e+00
   1.0116863e+01   1.7394853e+01   5.4403757e+00
   9.9463580e+00   1.7651754e+01   5.9286267e+00
   9.8099409e+00   1.7859999e+01   6.3222349e+00
   9.6263028e+00   1.8169298e+01   6.8821193e+00
   9.5000251e+00   1.8396890e+01   7.2828219e+00
   9.4865199e+00   1.8423655e+01   7.3282449e+00
   9.4704278e+00   1.8420431e+01   7.3198494e+00
   9.2759393e+00   1.8376012e+01   7.1892928e+00
   9.0697623e+00   1.8331174e+01   7.0478130e+00
   8.9346437e+00   1.8302235e+01   6.9546552e+00
   8.8537096e+00   1.8284989e+01   6.8986774e+00
   8.8144203e+00   1.8276682e+01   6.8714098e+00
   8.8018319e+00   1.8273895e+01   6.8626316e+00
   8.7418902e+00   1.8259555e+01   6.8209720e+00
   8.6885391e+00   1.8246757e+01   6.7838863e+00
   8.6509352e+00   1.8237477e+01   6.7577210e+00
   8.6247033e+00   1.8230784e+01   6.7394502e+00
   8.6064059e+00   1.8225954e+01   6.7266946e+00
   8.5936365e+00   1.8222466e+01   6.7177859e+00
   8.5847215e+00   1.8219947e+01   6.7115620e+00
   8.5794814e+00   1.8218421e+01   6.7079015e+00
   8.5789513e+00   1.8218285e+01   6.7075253e+00
   8.5787398e+00   1.8219841e+01   6.7069933e+00
   8.5886731e+00   1.8230636e+01   6.7118365e+00
   8.5942999e+00   1.8236359e+01   6.7145744e+00
   8.5993246e+00   1.8241781e+01   6.7172085e+00


==> data/PData_end10.dat <==
  -3.4035910e+01  -4.7301497e+00   1.0486684e+01


==> data/PData_end1000.dat <==
   1.0995612e+01  -1.2221873e+01  -1.8231569e+00


==> data/PData_end1000UnSafe.dat <==
   9.9220800e+00  -1.2048596e+01   9.3578769e-01


==> data/PData_end3000.dat <==
   8.6014824e+00   1.8243607e+01   6.7183005e+00


==> data/PData_end3000Safe.dat <==
   1.0198015e+01   2.0711660e+01   5.2159995e+00


==> data/PData_end3000UnSafe.dat <==
   8.5993246e+00   1.8241781e+01   6.7172085e+00


==> data/PData_origin10.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PData_origin1000.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PData_origin1000UnSafe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PData_origin3000.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PData_origin3000Safe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PData_origin3000UnSafe.dat <==
  -5.0000000e+01   6.1232340e-15   0.0000000e+00


==> data/PbhData10.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   1.7930697e-05  -5.0000005e+01  -1.0984249e-10   2.0806634e-10
   3.5861394e-05  -5.0000011e+01  -4.3938624e-10   8.3226148e-10
   1.2551488e-04  -5.0000038e+01  -5.3824229e-09   1.0194966e-08
   5.7378230e-04  -5.0000172e+01  -1.1246845e-07   2.1302918e-07
   2.8151194e-03  -5.0000835e+01  -2.7056572e-06   5.1249026e-06
   1.4021805e-02  -5.0003976e+01  -6.6926725e-05   1.2677538e-04
   2.8056320e-02  -5.0007499e+01  -2.6695792e-04   5.0571572e-04
   4.1738010e-02  -5.0010500e+01  -5.8867475e-04   1.1152361e-03
   5.5047998e-02  -5.0013014e+01  -1.0203951e-03   1.9332452e-03
   6.8674316e-02  -5.0015180e+01  -1.5823818e-03   2.9981810e-03
   8.2331680e-02  -5.0016941e+01  -2.2661601e-03   4.2940329e-03
   9.5822975e-02  -5.0018284e+01  -3.0587878e-03   5.7963174e-03
   1.0904603e-01  -5.0019224e+01  -3.9474286e-03   7.4807429e-03
   1.2197560e-01  -5.0019786e+01  -4.9221963e-03   9.3286020e-03
   1.3464622e-01  -5.0020000e+01  -5.9779168e-03   1.1330114e-02
   1.4713952e-01  -5.0019888e+01  -7.1152369e-03   1.3486534e-02
   1.5957755e-01  -5.0019463e+01  -8.3416152e-03   1.5812034e-02
   1.7212367e-01  -5.0018720e+01  -9.6727875e-03   1.8336490e-02
   1.8499315e-01  -5.0017634e+01  -1.1135481e-02   2.1110639e-02
   1.9847900e-01  -5.0016150e+01  -1.2772739e-02   2.4216188e-02
   2.1300791e-01  -5.0014159e+01  -1.4654965e-02   2.7786786e-02
   2.2926870e-01  -5.0011457e+01  -1.6905341e-02   3.2056295e-02
   2.5000000e-01  -5.0007297e+01  -1.9991508e-02   3.7912379e-02
   2.7472473e-01  -5.0001311e+01  -2.3984881e-02   4.5491321e-02
   2.7482994e-01  -5.0001283e+01  -2.4002592e-02   4.5524938e-02
   2.7535601e-01  -5.0001144e+01  -2.4091237e-02   4.5693195e-02
   2.7737729e-01  -5.0000604e+01  -2.4433241e-02   4.6342352e-02
   2.7940358e-01  -5.0000055e+01  -2.4778322e-02   4.6997364e-02
   2.8143773e-01  -4.9999497e+01  -2.5126984e-02   4.7659190e-02
   2.8348029e-01  -4.9998929e+01  -2.5479343e-02   4.8328050e-02
   2.8567134e-01  -4.9998311e+01  -2.5859827e-02   4.9050320e-02
   2.8803795e-01  -4.9997635e+01  -2.6273707e-02   4.9836016e-02
   2.9052203e-01  -4.9996914e+01  -2.6711373e-02   5.0666902e-02
   2.9306848e-01  -4.9996164e+01  -2.7163466e-02   5.1525217e-02
   2.9563164e-01  -4.9995398e+01  -2.7622031e-02   5.2395867e-02
   2.9820302e-01  -4.9994617e+01  -2.8085593e-02   5.3276054e-02
   3.0072359e-01  -4.9993841e+01  -2.8543413e-02   5.4145391e-02
   3.0312343e-01  -4.9993091e+01  -2.8982442e-02   5.4979099e-02
   3.0531073e-01  -4.9992399e+01  -2.9385246e-02   5.5744063e-02
   3.0748656e-01  -4.9991702e+01  -2.9788448e-02   5.6509828e-02
   3.0967751e-01  -4.9990993e+01  -3.0196975e-02   5.7285758e-02
   3.1193736e-01  -4.9990252e+01  -3.0620998e-02   5.8091173e-02
   3.1463934e-01  -4.9989354e+01  -3.1131497e-02   5.9060921e-02
   3.1778071e-01  -4.9988295e+01  -3.1729820e-02   6.0197607e-02
   3.2137098e-01  -4.9987064e+01  -3.2419948e-02   6.1508856e-02
   3.2542789e-01  -4.9985645e+01  -3.3207842e-02   6.3006065e-02
   3.2598083e-01  -4.9985450e+01  -3.3315889e-02   6.3211400e-02
   3.2874552e-01  -4.9984464e+01  -3.3858497e-02   6.4242652e-02
   3.3369171e-01  -4.9982669e+01  -3.4839090e-02   6.6106601e-02
   3.3917524e-01  -4.9980629e+01  -3.5940894e-02   6.8201398e-02
   3.4525243e-01  -4.9978309e+01  -3.7179916e-02   7.0557669e-02
   3.5197473e-01  -4.9975669e+01  -3.8572289e-02   7.3206340e-02
   3.5940341e-01  -4.9972664e+01  -4.0137459e-02   7.6184721e-02
   3.6761158e-01  -4.9969235e+01  -4.1898950e-02   7.9537995e-02
   3.7668707e-01  -4.9965313e+01  -4.3885453e-02   8.3321330e-02
   3.7858424e-01  -4.9964476e+01  -4.4305846e-02   8.4122213e-02
   3.8807010e-01  -4.9960200e+01  -4.6434214e-02   8.8178228e-02
   3.9939098e-01  -4.9954905e+01  -4.9031467e-02   9.3130766e-02
   4.1198703e-01  -4.9948766e+01  -5.1993547e-02   9.8783027e-02
   4.2608997e-01  -4.9941590e+01  -5.5399150e-02   1.0528705e-01
   4.4198114e-01  -4.9933122e+01  -5.9347815e-02   1.1283553e-01
   4.4569363e-01  -4.9931086e+01  -6.0287091e-02   1.1463227e-01
   4.6425608e-01  -4.9920580e+01  -6.5077627e-02   1.2380303e-01
   4.8571331e-01  -4.9907769e+01  -7.0807895e-02   1.3478804e-01
   5.1094628e-01  -4.9891803e+01  -7.7805000e-02   1.4822396e-01
   5.1636221e-01  -4.9888251e+01  -7.9342622e-02   1.5117977e-01
   5.4344186e-01  -4.9869836e+01  -8.7216723e-02   1.6633456e-01
   5.8440482e-01  -4.9839948e+01  -9.9702395e-02   1.9042584e-01
   5.9154988e-01  -4.9834489e+01  -1.0194933e-01   1.9476906e-01
   6.2727516e-01  -4.9806122e+01  -1.1348319e-01   2.1709941e-01
   6.9821592e-01  -4.9744666e+01  -1.3780868e-01   2.6438402e-01
   7.0797900e-01  -4.9735691e+01  -1.4129889e-01   2.7118833e-01
   7.5679440e-01  -4.9689007e+01  -1.5924450e-01   3.0624909e-01
   7.6790136e-01  -4.9677972e+01  -1.6344012e-01   3.1446372e-01
   8.2180543e-01  -4.9622316e+01  -1.8437161e-01   3.5554063e-01
   8.3441172e-01  -4.9608808e+01  -1.8939950e-01   3.6543035e-01
   8.9242179e-01  -4.9544331e+01  -2.1315750e-01   4.1227511e-01
   9.0667234e-01  -4.9527925e+01  -2.1914558e-01   4.2411057e-01
   9.7047929e-01  -4.9451828e+01  -2.4665729e-01   4.7862755e-01
   9.8657208e-01  -4.9431975e+01  -2.5377107e-01   4.9276014e-01
   1.0582226e+00  -4.9340496e+01  -2.8625515e-01   5.5747262e-01
   1.0764227e+00  -4.9316482e+01  -2.9470994e-01   5.7436163e-01
   1.1587853e+00  -4.9204090e+01  -3.3393941e-01   6.5295973e-01
   1.1794538e+00  -4.9174965e+01  -3.4402240e-01   6.7322124e-01
   1.2770406e+00  -4.9032771e+01  -3.9283009e-01   7.7162389e-01
   1.3006901e+00  -4.8997201e+01  -4.0494167e-01   7.9612213e-01
   1.4138654e+00  -4.8821440e+01  -4.6430050e-01   9.1661792e-01
   1.4410768e+00  -4.8777885e+01  -4.7889696e-01   9.4635257e-01
   1.5524711e+00  -4.8594794e+01  -5.3983473e-01   1.0709089e+00
   1.5834199e+00  -4.8542635e+01  -5.5708122e-01   1.1062784e+00
   1.6929455e+00  -4.8353930e+01  -6.1910657e-01   1.2338888e+00
   1.7278197e+00  -4.8292578e+01  -6.3915736e-01   1.2752724e+00
   1.8353826e+00  -4.8099847e+01  -7.0181668e-01   1.4049920e+00
   1.8743827e+00  -4.8028745e+01  -7.2481593e-01   1.4527509e+00
   2.0853826e+00  -4.7634294e+01  -8.5140343e-01   1.7169321e+00
   2.1319892e+00  -4.7545181e+01  -8.7978687e-01   1.7764582e+00
   2.3353826e+00  -4.7149455e+01  -1.0049929e+00   2.0402432e+00
   2.3900323e+00  -4.7041470e+01  -1.0389384e+00   2.1120840e+00
   2.4464710e+00  -4.6929322e+01  -1.0740989e+00   2.1866375e+00
   2.5047781e+00  -4.6812849e+01  -1.1105182e+00   2.2640083e+00
   2.5650396e+00  -4.6691877e+01  -1.1482424e+00   2.3443083e+00
   2.6273474e+00  -4.6566225e+01  -1.1873199e+00   2.4276540e+00
   2.6917989e+00  -4.6435704e+01  -1.2278006e+00   2.5141665e+00
   2.7584984e+00  -4.6300115e+01  -1.2697363e+00   2.6039725e+00
   2.8275568e+00  -4.6159253e+01  -1.3131808e+00   2.6972038e+00
   2.8990929e+00  -4.6012900e+01  -1.3581902e+00   2.7939980e+00
   2.9731689e+00  -4.5860964e+01  -1.4047817e+00   2.8944108e+00
   3.0498481e+00  -4.5703358e+01  -1.4529703e+00   2.9984929e+00
   3.1292587e+00  -4.5539872e+01  -1.5028078e+00   3.1063761e+00
   3.2115370e+00  -4.5370290e+01  -1.5543476e+00   3.2181963e+00
   3.2968291e+00  -4.5194385e+01  -1.6076444e+00   3.3340940e+00
   3.3852908e+00  -4.5011924e+01  -1.6627544e+00   3.4542142e+00
   3.4770890e+00  -4.4822665e+01  -1.7197353e+00   3.5787065e+00
   3.5724029e+00  -4.4626355e+01  -1.7786461e+00   3.7077251e+00
   3.6714245e+00  -4.4422736e+01  -1.8395474e+00   3.8414292e+00
   3.7743604e+00  -4.4211536e+01  -1.9025012e+00   3.9799829e+00
   3.8814331e+00  -4.3992477e+01  -1.9675710e+00   4.1235550e+00
   3.9928824e+00  -4.3765269e+01  -2.0348220e+00   4.2723197e+00
   4.1089675e+00  -4.3529611e+01  -2.1043206e+00   4.4264561e+00
   4.2299688e+00  -4.3285193e+01  -2.1761348e+00   4.5861484e+00
   4.3549688e+00  -4.3034140e+01  -2.2496196e+00   4.7499909e+00
   4.4799688e+00  -4.2784676e+01  -2.3223636e+00   4.9126082e+00
   4.6049688e+00  -4.2536915e+01  -2.3943433e+00   5.0739285e+00
   4.7299688e+00  -4.2290960e+01  -2.4655390e+00   5.2338874e+00
   4.8549688e+00  -4.2046902e+01  -2.5359339e+00   5.3924285e+00
   4.9799688e+00  -4.1804823e+01  -2.6055141e+00   5.5495015e+00
   5.1049688e+00  -4.1564796e+01  -2.6742683e+00   5.7050620e+00
   5.2299688e+00  -4.1326885e+01  -2.7421877e+00   5.8590718e+00
   5.3549688e+00  -4.1091148e+01  -2.8092651e+00   6.0114971e+00
   5.4799688e+00  -4.0857635e+01  -2.8754954e+00   6.1623087e+00
   5.6049688e+00  -4.0626392e+01  -2.9408754e+00   6.3114822e+00
   5.7299688e+00  -4.0397456e+01  -3.0054029e+00   6.4589963e+00
   5.8549688e+00  -4.0170862e+01  -3.0690776e+00   6.6048336e+00
   5.9799688e+00  -3.9946639e+01  -3.1318997e+00   6.7489795e+00
   6.1049688e+00  -3.9724812e+01  -3.1938711e+00   6.8914225e+00
   6.2299688e+00  -3.9505401e+01  -3.2549942e+00   7.0321537e+00
   6.3549688e+00  -3.9288424e+01  -3.3152724e+00   7.1711663e+00
   6.4799688e+00  -3.9073896e+01  -3.3747098e+00   7.3084561e+00
   6.6049688e+00  -3.8861827e+01  -3.4333110e+00   7.4440205e+00
   6.7299688e+00  -3.8652225e+01  -3.4910815e+00   7.5778587e+00
   6.8549688e+00  -3.8445097e+01  -3.5480270e+00   7.7099720e+00
   6.9799688e+00  -3.8240445e+01  -3.6041537e+00   7.8403627e+00
   7.1049688e+00  -3.8038271e+01  -3.6594683e+00   7.9690344e+00
   7.2299688e+00  -3.7838575e+01  -3.7139776e+00   8.0959920e+00
   7.3549688e+00  -3.7641355e+01  -3.7676887e+00   8.2212415e+00
   7.4799688e+00  -3.7446606e+01  -3.8206090e+00   8.3447899e+00
   7.6049688e+00  -3.7254323e+01  -3.8727460e+00   8.4666449e+00
   7.7299688e+00  -3.7064500e+01  -3.9241075e+00   8.5868152e+00
   7.8549688e+00  -3.6877129e+01  -3.9747013e+00   8.7053101e+00
   7.9799688e+00  -3.6692200e+01  -4.0245352e+00   8.8221395e+00
   8.1049688e+00  -3.6509705e+01  -4.0736173e+00   8.9373139e+00
   8.2299688e+00  -3.6329631e+01  -4.1219556e+00   9.0508445e+00
   8.3549688e+00  -3.6151969e+01  -4.1695581e+00   9.1627424e+00
   8.4799688e+00  -3.5976704e+01  -4.2164329e+00   9.2730198e+00
   8.6049688e+00  -3.5803824e+01  -4.2625879e+00   9.3816887e+00
   8.7299688e+00  -3.5633316e+01  -4.3080313e+00   9.4887615e+00
   8.8549688e+00  -3.5465166e+01  -4.3527707e+00   9.5942505e+00
   8.9694719e+00  -3.5313193e+01  -4.3931422e+00   9.6895023e+00
   9.0725247e+00  -3.5178089e+01  -4.4289823e+00   9.7741105e+00
   9.1652722e+00  -3.5057842e+01  -4.4608418e+00   9.8493582e+00
   9.2487450e+00  -3.4950705e+01  -4.4891968e+00   9.9163570e+00
   9.3238705e+00  -3.4855157e+01  -4.5144602e+00   9.9760729e+00
   9.3914834e+00  -3.4769869e+01  -4.5369914e+00   1.0029348e+01
   9.4523351e+00  -3.4693680e+01  -4.5571037e+00   1.0076916e+01
   9.5071016e+00  -3.4625569e+01  -4.5750712e+00   1.0119422e+01
   9.5563914e+00  -3.4564641e+01  -4.5911344e+00   1.0157432e+01
   9.6056813e+00  -3.4504063e+01  -4.6070960e+00   1.0195208e+01
   9.6451131e+00  -3.4455853e+01  -4.6197925e+00   1.0225263e+01
   9.6845450e+00  -3.4407866e+01  -4.6324247e+00   1.0255169e+01
   9.7160905e+00  -3.4369636e+01  -4.6424841e+00   1.0278989e+01
   9.7476360e+00  -3.4331549e+01  -4.6525027e+00   1.0302714e+01
   9.7728724e+00  -3.4301182e+01  -4.6604881e+00   1.0321626e+01
   9.7981088e+00  -3.4270905e+01  -4.6684474e+00   1.0340478e+01
   9.8182979e+00  -3.4246749e+01  -4.6747962e+00   1.0355517e+01
   9.8384870e+00  -3.4222651e+01  -4.6811283e+00   1.0370518e+01
   9.8586762e+00  -3.4198611e+01  -4.6874438e+00   1.0385480e+01
   9.8728086e+00  -3.4181817e+01  -4.6918547e+00   1.0395931e+01
   9.8869409e+00  -3.4165052e+01  -4.6962576e+00   1.0406363e+01
   9.9010733e+00  -3.4148314e+01  -4.7006524e+00   1.0416777e+01
   9.9152057e+00  -3.4131605e+01  -4.7050391e+00   1.0427172e+01
   9.9236851e+00  -3.4121594e+01  -4.7076673e+00   1.0433400e+01
   9.9321646e+00  -3.4111592e+01  -4.7102925e+00   1.0439621e+01
   9.9406440e+00  -3.4101600e+01  -4.7129149e+00   1.0445835e+01
   9.9491234e+00  -3.4091619e+01  -4.7155343e+00   1.0452043e+01
   9.9576029e+00  -3.4081648e+01  -4.7181508e+00   1.0458245e+01
   9.9660823e+00  -3.4071687e+01  -4.7207645e+00   1.0464439e+01
   9.9694741e+00  -3.4067705e+01  -4.7218091e+00   1.0466915e+01
   9.9728658e+00  -3.4063725e+01  -4.7228533e+00   1.0469390e+01
   9.9762576e+00  -3.4059747e+01  -4.7238970e+00   1.0471864e+01
   9.9796494e+00  -3.4055770e+01  -4.7249403e+00   1.0474337e+01
   9.9830411e+00  -3.4051795e+01  -4.7259831e+00   1.0476808e+01
   9.9864329e+00  -3.4047821e+01  -4.7270254e+00   1.0479279e+01
   9.9898247e+00  -3.4043849e+01  -4.7280673e+00   1.0481748e+01
   9.9932165e+00  -3.4039879e+01  -4.7291087e+00   1.0484217e+01
   9.9966082e+00  -3.4035910e+01  -4.7301497e+00   1.0486684e+01


==> data/PbhData1000.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   8.1472539e-02  -5.0017002e+01  -2.2652936e-03   4.3610156e-03
   2.3222753e-01  -5.0011938e+01  -1.7534250e-02   3.3839594e-02
   2.9306276e-01  -4.9997641e+01  -2.7389522e-02   5.2912719e-02
   3.2434106e-01  -4.9987740e+01  -3.3215817e-02   6.4205678e-02
   3.8109063e-01  -4.9965489e+01  -4.5025693e-02   8.7153515e-02
   5.1662388e-01  -4.9890997e+01  -7.9123552e-02   1.5390661e-01
   8.8539878e-01  -4.9553828e+01  -2.0535231e-01   4.0685130e-01
   1.4240628e+00  -4.8789701e+01  -4.4682845e-01   9.0916887e-01
   2.4612396e+00  -4.6799569e+01  -9.8921271e-01   2.0953031e+00
   3.2054483e+00  -4.5191063e+01  -1.3851272e+00   2.9986570e+00
   4.3244778e+00  -4.2742121e+01  -1.9456098e+00   4.3202847e+00
   5.6994778e+00  -3.9890931e+01  -2.5544461e+00   5.8019848e+00
   7.0744778e+00  -3.7324058e+01  -3.0748271e+00   7.0972374e+00
   8.4494778e+00  -3.5072789e+01  -3.5164587e+00   8.2103505e+00
   9.8244778e+00  -3.3132343e+01  -3.8899882e+00   9.1568042e+00
   1.1199478e+01  -3.1484402e+01  -4.2043697e+00   9.9536391e+00
   1.2574478e+01  -3.0106647e+01  -4.4665463e+00   1.0616335e+01
   1.3949478e+01  -2.8977055e+01  -4.6817726e+00   1.1158015e+01
   1.5324478e+01  -2.8075828e+01  -4.8540198e+00   1.1589458e+01
   1.6699478e+01  -2.7386166e+01  -4.9862797e+00   1.1919331e+01
   1.8051086e+01  -2.6900631e+01  -5.0795284e+00   1.2151502e+01
   1.9335590e+01  -2.6604032e+01  -5.1360209e+00   1.2293407e+01
   2.0126293e+01  -2.6452023e+01  -5.1657127e+00   1.2366031e+01
   2.0973437e+01  -2.6044687e+01  -5.2529557e+00   1.2559508e+01
   2.2340742e+01  -2.5134146e+01  -5.4489274e+00   1.2991892e+01
   2.3715742e+01  -2.4181245e+01  -5.6536725e+00   1.3444504e+01
   2.5090742e+01  -2.3298522e+01  -5.8440025e+00   1.3863750e+01
   2.6465742e+01  -2.2510180e+01  -6.0153526e+00   1.4238032e+01
   2.7840742e+01  -2.1814982e+01  -6.1680705e+00   1.4567913e+01
   2.9215742e+01  -2.1204688e+01  -6.3037377e+00   1.4857322e+01
   3.0590742e+01  -2.0669805e+01  -6.4241248e+00   1.5110797e+01
   3.3425717e+01  -1.9767385e+01  -6.6311012e+00   1.5537998e+01
   3.9006888e+01  -1.8573388e+01  -6.9151910e+00   1.6102024e+01
   4.4336487e+01  -1.7900894e+01  -7.0832245e+00   1.6418763e+01
   4.9993832e+01  -1.7480339e+01  -7.1934327e+00   1.6616241e+01
   5.4772900e+01  -1.7266447e+01  -7.2520666e+00   1.6716376e+01
   5.5059600e+01  -1.7243756e+01  -7.2447773e+00   1.6674468e+01
   5.5620800e+01  -1.7137244e+01  -7.1789823e+00   1.6377210e+01
   5.6685306e+01  -1.6821966e+01  -6.9631600e+00   1.5398277e+01
   5.8060306e+01  -1.6371525e+01  -6.6546479e+00   1.3910738e+01
   5.9435306e+01  -1.5954744e+01  -6.3733024e+00   1.2486199e+01
   6.0810306e+01  -1.5589450e+01  -6.1286911e+00   1.1216632e+01
   6.2185306e+01  -1.5274476e+01  -5.9182337e+00   1.0113323e+01
   6.3560306e+01  -1.5005002e+01  -5.7380113e+00   9.1659124e+00
   6.4935306e+01  -1.4776050e+01  -5.5845518e+00   8.3595229e+00
   6.6310306e+01  -1.4583211e+01  -5.4549639e+00   7.6796709e+00
   6.7685306e+01  -1.4422741e+01  -5.3468546e+00   7.1135991e+00
   7.0466846e+01  -1.4184864e+01  -5.1860950e+00   6.2739965e+00
   7.4447086e+01  -1.4016240e+01  -5.0720045e+00   5.6785920e+00
   7.5283044e+01  -1.4024996e+01  -5.0627974e+00   5.5692609e+00
   7.6436539e+01  -1.4085151e+01  -5.0547744e+00   5.3312918e+00
   7.7811539e+01  -1.4182045e+01  -5.0493416e+00   5.0168850e+00
   7.9186539e+01  -1.4283744e+01  -5.0467240e+00   4.7153154e+00
   8.0686539e+01  -1.4391737e+01  -5.0462577e+00   4.4166701e+00
   8.6050764e+01  -1.4742417e+01  -5.0619132e+00   3.6061680e+00
   8.6258206e+01  -1.4752299e+01  -5.0620493e+00   3.5810378e+00
   8.6436759e+01  -1.4754883e+01  -5.0601814e+00   3.5583301e+00
   8.9936912e+01  -1.4814845e+01  -5.0343900e+00   3.1771343e+00
   9.2370738e+01  -1.4892078e+01  -5.0351229e+00   2.9791083e+00
   9.2588359e+01  -1.4895585e+01  -5.0342559e+00   2.9627011e+00
   9.4662631e+01  -1.4909144e+01  -5.0211201e+00   2.8166383e+00
   9.6719304e+01  -1.4950258e+01  -5.0199998e+00   2.6999305e+00
   9.6885468e+01  -1.4952000e+01  -5.0194742e+00   2.6910973e+00
   9.9046146e+01  -1.4964069e+01  -5.0104401e+00   2.5849118e+00
   1.0006515e+02  -1.4980884e+01  -5.0106114e+00   2.5430326e+00
   1.0020833e+02  -1.4981866e+01  -5.0102052e+00   2.5372067e+00
   1.0271883e+02  -1.4998488e+01  -5.0042086e+00   2.4455226e+00
   1.0289959e+02  -1.5000241e+01  -5.0040427e+00   2.4397328e+00
   1.0458154e+02  -1.5006249e+01  -4.9995882e+00   2.3882694e+00
   1.0517794e+02  -1.5012553e+01  -4.9995881e+00   2.3723529e+00
   1.0611257e+02  -1.5013271e+01  -4.9967384e+00   2.3475615e+00
   1.0707253e+02  -1.5020996e+01  -4.9963617e+00   2.3250956e+00
   1.0715568e+02  -1.5021335e+01  -4.9962283e+00   2.3231844e+00
   1.0879944e+02  -1.5027407e+01  -4.9937198e+00   2.2879169e+00
   1.0888855e+02  -1.5027924e+01  -4.9936613e+00   2.2861692e+00
   1.0982070e+02  -1.5028888e+01  -4.9916792e+00   2.2679880e+00
   1.0982322e+02  -1.5028899e+01  -4.9916776e+00   2.2679411e+00
   1.1022372e+02  -1.5010484e+01  -4.9963195e+00   2.2344575e+00
   1.1049017e+02  -1.4979631e+01  -5.0031944e+00   2.1888540e+00
   1.1112514e+02  -1.4886785e+01  -5.0365278e+00   2.0340703e+00
   1.1226113e+02  -1.4706323e+01  -5.1331199e+00   1.6805590e+00
   1.1363613e+02  -1.4498378e+01  -5.2681710e+00   1.2299734e+00
   1.1496160e+02  -1.4330642e+01  -5.3978959e+00   8.2490097e-01
   1.1597133e+02  -1.4228029e+01  -5.4930616e+00   5.4500348e-01
   1.1669587e+02  -1.4166779e+01  -5.5587465e+00   3.5992871e-01
   1.1763364e+02  -1.4100421e+01  -5.6398964e+00   1.3924981e-01
   1.1809382e+02  -1.4072284e+01  -5.6779172e+00   3.8415676e-02
   1.1841962e+02  -1.4053841e+01  -5.7040584e+00  -3.0116973e-02
   1.1892400e+02  -1.4027396e+01  -5.7431944e+00  -1.3167357e-01
   1.1975978e+02  -1.3988282e+01  -5.8043136e+00  -2.8825100e-01
   1.2083671e+02  -1.3944640e+01  -5.8759429e+00  -4.6954716e-01
   1.2298850e+02  -1.3873902e+01  -5.9948613e+00  -7.6796950e-01
   1.2847930e+02  -1.3770096e+01  -6.1642758e+00  -1.1928161e+00
   1.3019591e+02  -1.3758662e+01  -6.1832807e+00  -1.2406981e+00
   1.3208314e+02  -1.3718176e+01  -6.2447353e+00  -1.3896339e+00
   1.3545823e+02  -1.3621642e+01  -6.3786372e+00  -1.7208316e+00
   1.4149704e+02  -1.3484658e+01  -6.5496325e+00  -2.1489766e+00
   1.4675387e+02  -1.3405312e+01  -6.6428233e+00  -2.3802642e+00
   1.5247300e+02  -1.3349692e+01  -6.7082895e+00  -2.5389322e+00
   1.5806162e+02  -1.3316624e+01  -6.7496703e+00  -2.6354081e+00
   1.6340424e+02  -1.3298164e+01  -6.7761476e+00  -2.6939127e+00
   1.6485789e+02  -1.3292964e+01  -6.7843190e+00  -2.7083055e+00
   1.6534279e+02  -1.3252065e+01  -6.8376141e+00  -2.7640149e+00
   1.6608491e+02  -1.3123672e+01  -7.0022307e+00  -2.9349097e+00
   1.6744248e+02  -1.2813397e+01  -7.4159755e+00  -3.3581918e+00
   1.6881748e+02  -1.2493072e+01  -7.8558000e+00  -3.8043229e+00
   1.7019248e+02  -1.2202072e+01  -8.2621287e+00  -4.2139997e+00
   1.7156748e+02  -1.1947133e+01  -8.6216814e+00  -4.5745528e+00
   1.7294248e+02  -1.1727042e+01  -8.9340963e+00  -4.8862159e+00
   1.7431748e+02  -1.1538735e+01  -9.2026477e+00  -5.1527923e+00
   1.7569248e+02  -1.1379011e+01  -9.4312999e+00  -5.3786989e+00
   1.7706748e+02  -1.1244988e+01  -9.6237879e+00  -5.5680499e+00
   1.7844248e+02  -1.1135339e+01  -9.7843449e+00  -5.7249860e+00
   1.8037631e+02  -1.1025447e+01  -9.9673983e+00  -5.9001743e+00
   1.8214830e+02  -1.0958086e+01  -1.0088089e+01  -6.0144550e+00
   1.8505623e+02  -1.0893731e+01  -1.0184742e+01  -6.1085208e+00
   1.8573104e+02  -1.0874884e+01  -1.0212151e+01  -6.1339207e+00
   1.8807021e+02  -1.0736126e+01  -1.0414182e+01  -6.3177172e+00
   1.9300201e+02  -1.0462161e+01  -1.0813563e+01  -6.6799884e+00
   1.9845319e+02  -1.0271910e+01  -1.1095560e+01  -6.9295953e+00
   2.0378023e+02  -1.0160565e+01  -1.1264039e+01  -7.0741821e+00
   2.0944650e+02  -1.0090250e+01  -1.1372666e+01  -7.1645164e+00
   2.1481441e+02  -1.0050875e+01  -1.1434771e+01  -7.2145445e+00
   2.1955552e+02  -1.0029415e+01  -1.1469264e+01  -7.2415300e+00
   2.1995660e+02  -1.0027438e+01  -1.1469933e+01  -7.2426732e+00
   2.2046434e+02  -1.0021193e+01  -1.1459891e+01  -7.2398997e+00
   2.2145169e+02  -1.0001940e+01  -1.1420024e+01  -7.2263841e+00
   2.2211359e+02  -9.9910573e+00  -1.1398747e+01  -7.2191873e+00
   2.2293207e+02  -9.9819622e+00  -1.1383959e+01  -7.2146026e+00
   2.2366436e+02  -9.9772849e+00  -1.1379513e+01  -7.2138460e+00
   2.2464898e+02  -9.9744532e+00  -1.1381791e+01  -7.2159953e+00
   2.2582014e+02  -9.9739653e+00  -1.1390675e+01  -7.2208950e+00
   2.2719514e+02  -9.9750906e+00  -1.1403794e+01  -7.2275693e+00
   2.2857014e+02  -9.9767510e+00  -1.1416721e+01  -7.2339912e+00
   2.2994514e+02  -9.9784103e+00  -1.1428323e+01  -7.2397030e+00
   2.3132014e+02  -9.9798928e+00  -1.1438328e+01  -7.2446036e+00
   2.3269514e+02  -9.9811555e+00  -1.1446751e+01  -7.2487137e+00
   2.3407014e+02  -9.9822001e+00  -1.1453688e+01  -7.2520871e+00
   2.3544514e+02  -9.9830411e+00  -1.1459244e+01  -7.2547809e+00
   2.3682014e+02  -9.9836951e+00  -1.1463514e+01  -7.2568451e+00
   2.3819514e+02  -9.9841776e+00  -1.1466578e+01  -7.2583223e+00
   2.3957014e+02  -9.9845051e+00  -1.1468507e+01  -7.2592534e+00
   2.4042871e+02  -9.9846702e+00  -1.1469462e+01  -7.2597078e+00
   2.4179927e+02  -9.9852611e+00  -1.1474174e+01  -7.2618551e+00
   2.4317427e+02  -9.9860104e+00  -1.1480301e+01  -7.2646531e+00
   2.4454927e+02  -9.9867429e+00  -1.1486297e+01  -7.2673948e+00
   2.4592427e+02  -9.9874059e+00  -1.1491761e+01  -7.2698880e+00
   2.4729927e+02  -9.9879890e+00  -1.1496630e+01  -7.2720998e+00
   2.4867427e+02  -9.9884964e+00  -1.1500937e+01  -7.2740450e+00
   2.5004927e+02  -9.9889357e+00  -1.1504735e+01  -7.2757503e+00
   2.5142427e+02  -9.9893155e+00  -1.1508084e+01  -7.2772435e+00
   2.5279927e+02  -9.9896435e+00  -1.1511034e+01  -7.2785505e+00
   2.5417427e+02  -9.9899266e+00  -1.1513634e+01  -7.2796943e+00
   2.5554927e+02  -9.9901708e+00  -1.1515924e+01  -7.2806953e+00
   2.5692427e+02  -9.9903814e+00  -1.1517941e+01  -7.2815712e+00
   2.5829927e+02  -9.9905629e+00  -1.1519719e+01  -7.2823377e+00
   2.5967427e+02  -9.9907194e+00  -1.1521285e+01  -7.2830085e+00
   2.6798835e+02  -9.9912971e+00  -1.1527492e+01  -7.2856116e+00
   2.7330940e+02  -9.9914681e+00  -1.1529580e+01  -7.2864568e+00
   2.7512757e+02  -9.9910698e+00  -1.1530235e+01  -7.2871462e+00
   2.7555588e+02  -9.9785974e+00  -1.1532279e+01  -7.2995961e+00
   2.7626799e+02  -9.9313657e+00  -1.1537041e+01  -7.3448317e+00
   2.7701419e+02  -9.8651951e+00  -1.1547870e+01  -7.4112307e+00
   2.7805261e+02  -9.7660441e+00  -1.1572507e+01  -7.5168519e+00
   2.7942761e+02  -9.6405614e+00  -1.1613840e+01  -7.6580170e+00
   2.8080261e+02  -9.5290257e+00  -1.1656427e+01  -7.7878196e+00
   2.8217761e+02  -9.4322908e+00  -1.1695854e+01  -7.9021701e+00
   2.8355261e+02  -9.3492743e+00  -1.1730729e+01  -8.0009498e+00
   2.8492761e+02  -9.2785903e+00  -1.1760885e+01  -8.0852623e+00
   2.8630261e+02  -9.2189430e+00  -1.1786571e+01  -8.1564616e+00
   2.8767761e+02  -9.1692113e+00  -1.1808127e+01  -8.2158278e+00
   2.8917761e+02  -9.1251645e+00  -1.1827322e+01  -8.2683995e+00
   2.9493178e+02  -9.0394678e+00  -1.1864904e+01  -8.3707372e+00
   2.9574017e+02  -9.0296231e+00  -1.1869512e+01  -8.3823989e+00
   2.9818793e+02  -8.9723605e+00  -1.1896733e+01  -8.4500067e+00
   3.0381467e+02  -8.8580423e+00  -1.1951468e+01  -8.5848987e+00
   3.0922278e+02  -8.7921169e+00  -1.1984045e+01  -8.6624005e+00
   3.1486575e+02  -8.7516554e+00  -1.2004757e+01  -8.7097564e+00
   3.2021739e+02  -8.7290780e+00  -1.2016727e+01  -8.7360605e+00
   3.2552537e+02  -8.7156728e+00  -1.2024075e+01  -8.7516079e+00
   3.3004626e+02  -8.7085784e+00  -1.2028085e+01  -8.7598008e+00
   3.3030358e+02  -8.7036667e+00  -1.2030993e+01  -8.7646816e+00
   3.3091609e+02  -8.6630648e+00  -1.2052267e+01  -8.8031390e+00
   3.3187914e+02  -8.5547439e+00  -1.2111260e+01  -8.9074911e+00
   3.3325414e+02  -8.3731048e+00  -1.2219358e+01  -9.0890433e+00
   3.3462914e+02  -8.1980550e+00  -1.2330603e+01  -9.2689770e+00
   3.3600414e+02  -8.0416859e+00  -1.2433462e+01  -9.4319886e+00
   3.3737914e+02  -7.9056171e+00  -1.2524608e+01  -9.5747147e+00
   3.3875414e+02  -7.7886479e+00  -1.2603788e+01  -9.6976851e+00
   3.4012914e+02  -7.6889820e+00  -1.2671731e+01  -9.8025185e+00
   3.4150414e+02  -7.6048603e+00  -1.2729388e+01  -9.8909840e+00
   3.4287914e+02  -7.5347321e+00  -1.2777671e+01  -9.9647008e+00
   3.4734991e+02  -7.3890183e+00  -1.2878680e+01  -1.0117759e+01
   3.5011988e+02  -7.3523809e+00  -1.2904116e+01  -1.0156301e+01
   3.5178647e+02  -7.3111927e+00  -1.2934595e+01  -1.0198974e+01
   3.5452037e+02  -7.2160205e+00  -1.3005226e+01  -1.0297528e+01
   3.6159898e+02  -7.0419302e+00  -1.3136230e+01  -1.0477396e+01
   3.6712156e+02  -6.9677481e+00  -1.3193928e+01  -1.0553531e+01
   3.7248300e+02  -6.9250525e+00  -1.3228113e+01  -1.0597083e+01
   3.7788171e+02  -6.8993889e+00  -1.3249249e+01  -1.0623100e+01
   3.8333669e+02  -6.8839757e+00  -1.3262305e+01  -1.0638626e+01
   3.8492241e+02  -6.8785158e+00  -1.3267950e+01  -1.0639295e+01
   3.8542357e+02  -6.7824857e+00  -1.3387308e+01  -1.0535780e+01
   3.8631986e+02  -6.3914603e+00  -1.3869515e+01  -1.0107764e+01
   3.8769486e+02  -5.5899705e+00  -1.4859314e+01  -9.2267754e+00
   3.8906986e+02  -4.7774909e+00  -1.5866918e+01  -8.3328760e+00
   3.9044486e+02  -4.0383715e+00  -1.6787473e+01  -7.5200457e+00
   3.9181986e+02  -3.3898393e+00  -1.7598534e+01  -6.8075729e+00
   3.9319486e+02  -2.8294908e+00  -1.8302080e+01  -6.1927689e+00
   3.9456986e+02  -2.3499179e+00  -1.8906469e+01  -5.6673015e+00
   3.9594486e+02  -1.9431197e+00  -1.9420946e+01  -5.2221591e+00
   3.9731986e+02  -1.6018031e+00  -1.9854011e+01  -4.8491240e+00
   3.9869486e+02  -1.3196907e+00  -2.0213016e+01  -4.5411247e+00
   4.0006986e+02  -1.0915223e+00  -2.0504139e+01  -4.2922375e+00
   4.0353824e+02  -7.2878641e-01  -2.0968358e+01  -3.8967766e+00
   4.0530299e+02  -6.4530127e-01  -2.1074941e+01  -3.8054881e+00
   4.0696003e+02  -4.4434952e-01  -2.1344540e+01  -3.5915098e+00
   4.0871003e+02  -1.6459358e-01  -2.1720314e+01  -3.2935581e+00
   4.1305758e+02   4.1996102e-01  -2.2508932e+01  -2.6715528e+00
   4.1915688e+02   9.3131951e-01  -2.3211322e+01  -2.1316257e+00
   4.2500560e+02   1.2086849e+00  -2.3601502e+01  -1.8419754e+00
   4.3024517e+02   1.3548532e+00  -2.3811719e+01  -1.6909404e+00
   4.3614816e+02   1.4520099e+00  -2.3954483e+01  -1.5916104e+00
   4.3947343e+02   1.4869735e+00  -2.4006817e+01  -1.5561998e+00
   4.3977646e+02   1.5003797e+00  -2.4006065e+01  -1.5279743e+00
   4.4066779e+02   1.6253797e+00  -2.3956877e+01  -1.2380293e+00
   4.4150551e+02   1.8024155e+00  -2.3880082e+01  -8.2223960e-01
   4.4228291e+02   1.9841932e+00  -2.3804725e+01  -3.9594592e-01
   4.4282757e+02   2.1129292e+00  -2.3754245e+01  -9.4921321e-02
   4.4339655e+02   2.2450322e+00  -2.3704941e+01   2.1316055e-01
   4.4412667e+02   2.4081573e+00  -2.3647348e+01   5.9248782e-01
   4.4495287e+02   2.5818526e+00  -2.3589637e+01   9.9517005e-01
   4.4605035e+02   2.7930298e+00  -2.3523770e+01   1.4832858e+00
   4.4742535e+02   3.0262666e+00  -2.3455401e+01   2.0209028e+00
   4.4880035e+02   3.2268523e+00  -2.3399338e+01   2.4823348e+00
   4.5017535e+02   3.3978116e+00  -2.3352962e+01   2.8751415e+00
   4.5155035e+02   3.5421084e+00  -2.3314513e+01   3.2064538e+00
   4.5622435e+02   3.8657444e+00  -2.3229599e+01   3.9490656e+00
   4.5991158e+02   3.9720448e+00  -2.3201984e+01   4.1927958e+00
   4.6126011e+02   4.0233419e+00  -2.3188401e+01   4.3105781e+00
   4.6394242e+02   4.1810013e+00  -2.3146621e+01   4.6726749e+00
   4.6947815e+02   4.4352468e+00  -2.3079255e+01   5.2566059e+00
   4.7466824e+02   4.5783589e+00  -2.3041119e+01   5.5853985e+00
   4.8069141e+02   4.6750532e+00  -2.3015171e+01   5.8076356e+00
   4.8655807e+02   4.7278686e+00  -2.3000887e+01   5.9290772e+00
   4.9203700e+02   4.7562415e+00  -2.2993156e+01   5.9943450e+00
   4.9519419e+02   4.7669053e+00  -2.2990226e+01   6.0188880e+00
   4.9556060e+02   4.7708281e+00  -2.2975337e+01   6.0365538e+00
   4.9626952e+02   4.7889034e+00  -2.2886401e+01   6.1296612e+00
   4.9750971e+02   4.8374685e+00  -2.2648123e+01   6.3800280e+00
   4.9888471e+02   4.8992432e+00  -2.2369562e+01   6.6861862e+00
   5.0025971e+02   4.9594560e+00  -2.2118668e+01   6.9743278e+00
   5.0163471e+02   5.0142828e+00  -2.1902292e+01   7.2307870e+00
   5.0300971e+02   5.0626155e+00  -2.1717730e+01   7.4539153e+00
   5.0438471e+02   5.1044290e+00  -2.1560878e+01   7.6456510e+00
   5.0575971e+02   5.1401086e+00  -2.1428113e+01   7.8087998e+00
   5.0713471e+02   5.1701639e+00  -2.1316536e+01   7.9461500e+00
   5.0850971e+02   5.1951070e+00  -2.1223870e+01   8.0601970e+00
   5.0988471e+02   5.2154029e+00  -2.1148314e+01   8.1530767e+00
   5.1509763e+02   5.2564524e+00  -2.0995572e+01   8.3406334e+00
   5.1592516e+02   5.2602572e+00  -2.0980584e+01   8.3584900e+00
   5.1821264e+02   5.2856115e+00  -2.0873938e+01   8.4817706e+00
   5.2253624e+02   5.3327155e+00  -2.0675733e+01   8.7106241e+00
   5.2807077e+02   5.3709450e+00  -2.0509168e+01   8.8994932e+00
   5.3374072e+02   5.3931167e+00  -2.0407256e+01   9.0120164e+00
   5.3891984e+02   5.4047203e+00  -2.0350922e+01   9.0725935e+00
   5.4474364e+02   5.4121648e+00  -2.0312689e+01   9.1126350e+00
   5.4955435e+02   5.4157062e+00  -2.0293421e+01   9.1322910e+00
   5.4987642e+02   5.4175350e+00  -2.0288761e+01   9.1371438e+00
   5.5080730e+02   5.4354503e+00  -2.0246592e+01   9.1806219e+00
   5.5210401e+02   5.4759797e+00  -2.0164287e+01   9.2745289e+00
   5.5347901e+02   5.5226836e+00  -2.0076618e+01   9.3804652e+00
   5.5485401e+02   5.5664406e+00  -1.9997874e+01   9.4787152e+00
   5.5622901e+02   5.6053373e+00  -1.9929339e+01   9.5656651e+00
   5.5760401e+02   5.6391599e+00  -1.9870282e+01   9.6411577e+00
   5.5897901e+02   5.6682217e+00  -1.9819663e+01   9.7060199e+00
   5.6035401e+02   5.6929660e+00  -1.9776522e+01   9.7612793e+00
   5.6172901e+02   5.7138333e+00  -1.9740048e+01   9.8079197e+00
   5.6335401e+02   5.7340318e+00  -1.9704624e+01   9.8531061e+00
   5.6991855e+02   5.7757936e+00  -1.9631094e+01   9.9464947e+00
   5.7090925e+02   5.7793847e+00  -1.9624448e+01   9.9546349e+00
   5.7333102e+02   5.7983284e+00  -1.9588102e+01   9.9982375e+00
   5.7858304e+02   5.8349069e+00  -1.9517623e+01   1.0082522e+01
   5.8413371e+02   5.8581732e+00  -1.9471455e+01   1.0136612e+01
   5.8936330e+02   5.8710065e+00  -1.9445066e+01   1.0166783e+01
   5.9517687e+02   5.8792756e+00  -1.9427427e+01   1.0186455e+01
   6.0102200e+02   5.8839353e+00  -1.9417082e+01   1.0197688e+01
   6.0487290e+02   5.8858161e+00  -1.9412760e+01   1.0202275e+01
   6.0541022e+02   5.8863835e+00  -1.9395546e+01   1.0223006e+01
   6.0619992e+02   5.8882978e+00  -1.9330416e+01   1.0302585e+01
   6.0755715e+02   5.8939241e+00  -1.9178474e+01   1.0494422e+01
   6.0893215e+02   5.9011190e+00  -1.9022429e+01   1.0698147e+01
   6.1030715e+02   5.9085017e+00  -1.8881667e+01   1.0886025e+01
   6.1168215e+02   5.9153763e+00  -1.8758838e+01   1.1051925e+01
   6.1305715e+02   5.9214684e+00  -1.8652870e+01   1.1195759e+01
   6.1443215e+02   5.9267197e+00  -1.8562028e+01   1.1319162e+01
   6.1580715e+02   5.9311667e+00  -1.8484663e+01   1.1424109e+01
   6.1718215e+02   5.9348805e+00  -1.8419363e+01   1.1512474e+01
   6.1868215e+02   5.9381862e+00  -1.8360505e+01   1.1591891e+01
   6.2463466e+02   5.9452409e+00  -1.8233482e+01   1.1762446e+01
   6.2581430e+02   5.9458213e+00  -1.8222461e+01   1.1777005e+01
   6.2803931e+02   5.9479836e+00  -1.8163040e+01   1.1851903e+01
   6.3249157e+02   5.9523254e+00  -1.8043458e+01   1.2002381e+01
   6.3783763e+02   5.9553249e+00  -1.7948706e+01   1.2119405e+01
   6.4389264e+02   5.9568904e+00  -1.7884967e+01   1.2195950e+01
   6.4989269e+02   5.9575093e+00  -1.7848707e+01   1.2238189e+01
   6.5534120e+02   5.9577049e+00  -1.7829308e+01   1.2260138e+01
   6.6019633e+02   5.9577475e+00  -1.7818571e+01   1.2271971e+01
   6.6056463e+02   5.9620780e+00  -1.7815576e+01   1.2272090e+01
   6.6132233e+02   5.9905432e+00  -1.7799380e+01   1.2269951e+01
   6.6258128e+02   6.0648380e+00  -1.7760246e+01   1.2263438e+01
   6.6395628e+02   6.1538783e+00  -1.7715460e+01   1.2255538e+01
   6.6533128e+02   6.2373393e+00  -1.7674676e+01   1.2248299e+01
   6.6670628e+02   6.3114149e+00  -1.7639029e+01   1.2242012e+01
   6.6808128e+02   6.3757440e+00  -1.7608289e+01   1.2236632e+01
   6.6945628e+02   6.4309716e+00  -1.7581960e+01   1.2232053e+01
   6.7083128e+02   6.4779648e+00  -1.7559558e+01   1.2228175e+01
   6.7220628e+02   6.5175646e+00  -1.7540660e+01   1.2224914e+01
   6.7447507e+02   6.5686700e+00  -1.7516227e+01   1.2220708e+01
   6.8078339e+02   6.6352999e+00  -1.7484363e+01   1.2215196e+01
   6.8172710e+02   6.6434189e+00  -1.7480334e+01   1.2214523e+01
   6.8426748e+02   6.6835437e+00  -1.7460248e+01   1.2211225e+01
   6.8951764e+02   6.7543150e+00  -1.7424762e+01   1.2205418e+01
   6.9533740e+02   6.8011062e+00  -1.7400941e+01   1.2201575e+01
   7.0089856e+02   6.8267673e+00  -1.7387630e+01   1.2199464e+01
   7.0611526e+02   6.8409839e+00  -1.7380120e+01   1.2198293e+01
   7.1187798e+02   6.8502030e+00  -1.7375160e+01   1.2197532e+01
   7.1513574e+02   6.8535310e+00  -1.7373340e+01   1.2197257e+01
   7.1570265e+02   6.8586721e+00  -1.7343992e+01   1.2172831e+01
   7.1652646e+02   6.8768229e+00  -1.7233876e+01   1.2080383e+01
   7.1788531e+02   6.9190145e+00  -1.6989903e+01   1.1872243e+01
   7.1926031e+02   6.9649295e+00  -1.6740299e+01   1.1656205e+01
   7.2063531e+02   7.0080986e+00  -1.6514595e+01   1.1459445e+01
   7.2201031e+02   7.0465913e+00  -1.6317118e+01   1.1286969e+01
   7.2338531e+02   7.0800701e+00  -1.6146394e+01   1.1138041e+01
   7.2476031e+02   7.1087795e+00  -1.5999819e+01   1.1010530e+01
   7.2613531e+02   7.1331422e+00  -1.5874850e+01   1.0902181e+01
   7.2751031e+02   7.1536016e+00  -1.5769267e+01   1.0810956e+01
   7.2888531e+02   7.1705634e+00  -1.5681196e+01   1.0735110e+01
   7.3026031e+02   7.1843776e+00  -1.5609075e+01   1.0673181e+01
   7.3314547e+02   7.2043680e+00  -1.5504193e+01   1.0583407e+01
   7.3572693e+02   7.2132749e+00  -1.5458011e+01   1.0543783e+01
   7.3730909e+02   7.2220069e+00  -1.5405526e+01   1.0501348e+01
   7.3868409e+02   7.2328007e+00  -1.5339977e+01   1.0448563e+01
   7.4005909e+02   7.2434591e+00  -1.5275470e+01   1.0396580e+01
   7.4291857e+02   7.2623317e+00  -1.5160183e+01   1.0304093e+01
   7.4826455e+02   7.2860150e+00  -1.5009758e+01   1.0185405e+01
   7.5417412e+02   7.3006391e+00  -1.4910496e+01   1.0109173e+01
   7.5960315e+02   7.3080361e+00  -1.4856534e+01   1.0068879e+01
   7.6474333e+02   7.3120424e+00  -1.4825182e+01   1.0046072e+01
   7.7050034e+02   7.3145677e+00  -1.4803882e+01   1.0030986e+01
   7.7125034e+02   7.3147790e+00  -1.4801808e+01   1.0029556e+01
   7.7262442e+02   7.3151259e+00  -1.4798097e+01   1.0027300e+01
   7.7534621e+02   7.3219550e+00  -1.4804891e+01   1.0030088e+01
   7.7960899e+02   7.3356225e+00  -1.4825321e+01   1.0039471e+01
   7.8597591e+02   7.3476015e+00  -1.4843951e+01   1.0047993e+01
   7.9098717e+02   7.3510272e+00  -1.4849218e+01   1.0050350e+01
   7.9312704e+02   7.3530333e+00  -1.4852494e+01   1.0051734e+01
   7.9982798e+02   7.3601737e+00  -1.4864365e+01   1.0056751e+01
   8.0534644e+02   7.3635945e+00  -1.4870163e+01   1.0059132e+01
   8.1092463e+02   7.3656432e+00  -1.4873704e+01   1.0060540e+01
   8.1640007e+02   7.3668360e+00  -1.4875805e+01   1.0061349e+01
   8.2153710e+02   7.3675133e+00  -1.4877021e+01   1.0061802e+01
   8.2602713e+02   7.3678883e+00  -1.4877705e+01   1.0062051e+01
   8.2633773e+02   7.3701861e+00  -1.4873828e+01   1.0052055e+01
   8.2698592e+02   7.3855806e+00  -1.4846176e+01   9.9826364e+00
   8.2809135e+02   7.4284655e+00  -1.4767609e+01   9.7861576e+00
   8.2946635e+02   7.4895606e+00  -1.4655342e+01   9.5044364e+00
   8.3084135e+02   7.5477930e+00  -1.4548144e+01   9.2349844e+00
   8.3221635e+02   7.5996457e+00  -1.4452355e+01   8.9944680e+00
   8.3359135e+02   7.6446486e+00  -1.4368837e+01   8.7853095e+00
   8.3496635e+02   7.6832135e+00  -1.4296909e+01   8.6057631e+00
   8.3634135e+02   7.7159526e+00  -1.4235546e+01   8.4531079e+00
   8.3771635e+02   7.7434675e+00  -1.4183735e+01   8.3246424e+00
   8.3909135e+02   7.7662897e+00  -1.4140584e+01   8.2179703e+00
   8.4046635e+02   7.7848697e+00  -1.4105333e+01   8.1310580e+00
   8.4209135e+02   7.8018634e+00  -1.4073007e+01   8.0515399e+00
   8.4532008e+02   7.8214596e+00  -1.4035806e+01   7.9600576e+00
   8.4678225e+02   7.8334688e+00  -1.4011200e+01   7.9024794e+00
   8.4815725e+02   7.8493211e+00  -1.3978419e+01   7.8261938e+00
   8.4953225e+02   7.8650270e+00  -1.3945974e+01   7.7506552e+00
   8.5090725e+02   7.8793464e+00  -1.3916315e+01   7.6817407e+00
   8.5228225e+02   7.8920420e+00  -1.3889868e+01   7.6205366e+00
   8.5365725e+02   7.9031848e+00  -1.3866481e+01   7.5666929e+00
   8.5503225e+02   7.9129280e+00  -1.3845858e+01   7.5194866e+00
   8.5640725e+02   7.9214354e+00  -1.3827692e+01   7.4781509e+00
   8.5778225e+02   7.9288595e+00  -1.3811694e+01   7.4419725e+00
   8.5915725e+02   7.9353370e+00  -1.3797608e+01   7.4103130e+00
   8.6053225e+02   7.9409878e+00  -1.3785205e+01   7.3826098e+00
   8.6662526e+02   7.9585184e+00  -1.3745814e+01   7.2959954e+00
   8.7198555e+02   7.9672148e+00  -1.3725479e+01   7.2524446e+00
   8.7730891e+02   7.9722886e+00  -1.3713162e+01   7.2267029e+00
   8.8068531e+02   7.9743604e+00  -1.3707970e+01   7.2160720e+00
   8.8153568e+02   7.9744905e+00  -1.3706268e+01   7.2137222e+00
   8.8435486e+02   7.9710930e+00  -1.3692854e+01   7.2048004e+00
   8.9047633e+02   7.9626811e+00  -1.3665320e+01   7.1900963e+00
   8.9588122e+02   7.9588101e+00  -1.3652653e+01   7.1835515e+00
   9.0062274e+02   7.9575140e+00  -1.3648182e+01   7.1812426e+00
   9.0281152e+02   7.9566447e+00  -1.3645291e+01   7.1798531e+00
   9.0997545e+02   7.9534679e+00  -1.3634979e+01   7.1749663e+00
   9.1529539e+02   7.9521149e+00  -1.3630555e+01   7.1729308e+00
   9.2062056e+02   7.9512917e+00  -1.3627841e+01   7.1717180e+00
   9.2628371e+02   7.9507672e+00  -1.3626099e+01   7.1709622e+00
   9.3165052e+02   7.9504708e+00  -1.3625106e+01   7.1705444e+00
   9.3613892e+02   7.9503148e+00  -1.3624580e+01   7.1703291e+00
   9.3644897e+02   7.9572952e+00  -1.3618378e+01   7.1474338e+00
   9.3708946e+02   8.0047412e+00  -1.3576229e+01   6.9915555e+00
   9.3816591e+02   8.1379999e+00  -1.3463028e+01   6.5596874e+00
   9.3954091e+02   8.3373805e+00  -1.3302081e+01   5.9236521e+00
   9.4091591e+02   8.5300881e+00  -1.3151516e+01   5.3151463e+00
   9.4229091e+02   8.7028557e+00  -1.3018446e+01   4.7721987e+00
   9.4366591e+02   8.8533315e+00  -1.2903058e+01   4.3001917e+00
   9.4504091e+02   8.9825407e+00  -1.2803964e+01   3.8951045e+00
   9.4641591e+02   9.0923709e+00  -1.2719565e+01   3.5507580e+00
   9.4728932e+02   9.1530559e+00  -1.2673040e+01   3.3607943e+00
   9.4866432e+02   9.2399417e+00  -1.2615971e+01   3.1045931e+00
   9.4990954e+02   9.3109620e+00  -1.2580804e+01   2.9142146e+00
   9.5102966e+02   9.3685537e+00  -1.2560619e+01   2.7736730e+00
   9.5246042e+02   9.4334037e+00  -1.2548465e+01   2.6329621e+00
   9.5377337e+02   9.4843735e+00  -1.2549149e+01   2.5393397e+00
   9.5612578e+02   9.5562382e+00  -1.2575149e+01   2.4490354e+00
   9.5674449e+02   9.5803166e+00  -1.2584047e+01   2.4193708e+00
   9.5693100e+02   9.5894329e+00  -1.2585389e+01   2.4048348e+00
   9.5750169e+02   9.6149791e+00  -1.2579737e+01   2.3489409e+00
   9.5813524e+02   9.6402926e+00  -1.2562573e+01   2.2747420e+00
   9.5950206e+02   9.7014588e+00  -1.2527446e+01   2.1047643e+00
   9.6088524e+02   9.7697130e+00  -1.2504859e+01   1.9417001e+00
   9.6199987e+02   9.8256967e+00  -1.2495311e+01   1.8226209e+00
   9.6220559e+02   9.8353850e+00  -1.2493512e+01   1.8018051e+00
   9.6282614e+02   9.8581464e+00  -1.2481408e+01   1.7402369e+00
   9.6410320e+02   9.8991069e+00  -1.2456082e+01   1.6234328e+00
   9.6530489e+02   9.9404795e+00  -1.2443594e+01   1.5265698e+00
   9.6536710e+02   9.9426762e+00  -1.2443204e+01   1.5218729e+00
   9.6593146e+02   9.9585081e+00  -1.2435360e+01   1.4799545e+00
   9.6718658e+02   9.9888289e+00  -1.2416891e+01   1.3939922e+00
   9.6801746e+02   1.0010523e+01  -1.2410134e+01   1.3429259e+00
   9.6833323e+02   1.0016552e+01  -1.2405490e+01   1.3243047e+00
   9.6969505e+02   1.0044237e+01  -1.2391510e+01   1.2505245e+00
   9.7006577e+02   1.0051049e+01  -1.2387833e+01   1.2320171e+00
   9.7126783e+02   1.0071481e+01  -1.2376668e+01   1.1762517e+00
   9.7185175e+02   1.0079989e+01  -1.2370923e+01   1.1512979e+00
   9.7259787e+02   1.0091404e+01  -1.2365509e+01   1.1214854e+00
   9.7286779e+02   1.0095135e+01  -1.2363387e+01   1.1111858e+00
   9.7375313e+02   1.0106706e+01  -1.2356772e+01   1.0791828e+00
   9.7398867e+02   1.0109621e+01  -1.2355095e+01   1.0711104e+00
   9.7477496e+02   1.0118863e+01  -1.2349722e+01   1.0454215e+00
   9.7498612e+02   1.0121230e+01  -1.2348342e+01   1.0388421e+00
   9.7568926e+02   1.0128753e+01  -1.2343911e+01   1.0178522e+00
   9.7588394e+02   1.0130748e+01  -1.2342731e+01   1.0122833e+00
   9.7652123e+02   1.0137025e+01  -1.2339017e+01   9.9475232e-01
   9.7720972e+02   1.0143277e+01  -1.2335099e+01   9.7695170e-01
   9.7743850e+02   1.0145390e+01  -1.2334001e+01   9.7130062e-01
   9.7797731e+02   1.0149970e+01  -1.2331241e+01   9.5844257e-01
   9.7812560e+02   1.0151188e+01  -1.2330502e+01   9.5501732e-01
   9.7863133e+02   1.0155225e+01  -1.2328071e+01   9.4369048e-01
   9.7876421e+02   1.0156237e+01  -1.2327429e+01   9.4080145e-01
   9.7931724e+02   1.0160404e+01  -1.2324952e+01   9.2916846e-01
   9.7978491e+02   1.0163694e+01  -1.2322870e+01   9.1978810e-01
   9.7991160e+02   1.0164569e+01  -1.2322332e+01   9.1731853e-01
   9.8042451e+02   1.0168014e+01  -1.2320226e+01   9.0761847e-01
   9.8080241e+02   1.0170419e+01  -1.2318710e+01   9.0076989e-01
   9.8092153e+02   1.0171175e+01  -1.2318262e+01   8.9866448e-01
   9.8131428e+02   1.0173589e+01  -1.2316804e+01   8.9189347e-01
   9.8172848e+02   1.0175989e+01  -1.2315273e+01   8.8502952e-01
   9.8183906e+02   1.0176607e+01  -1.2314868e+01   8.8324415e-01
   9.8224446e+02   1.0178864e+01  -1.2313483e+01   8.7687099e-01
   9.8255590e+02   1.0180524e+01  -1.2312445e+01   8.7214896e-01
   9.8290791e+02   1.0182312e+01  -1.2311281e+01   8.6698719e-01
   9.8302827e+02   1.0182939e+01  -1.2310931e+01   8.6526719e-01
   9.8339295e+02   1.0184724e+01  -1.2309813e+01   8.6017826e-01
   9.8366738e+02   1.0186022e+01  -1.2308999e+01   8.5647314e-01
   9.8394672e+02   1.0187270e+01  -1.2308154e+01   8.5280580e-01
   9.8405070e+02   1.0187782e+01  -1.2307913e+01   8.5147247e-01
   9.8433076e+02   1.0189001e+01  -1.2307122e+01   8.4794149e-01
   9.8440709e+02   1.0189329e+01  -1.2306913e+01   8.4699715e-01
   9.8465076e+02   1.0190366e+01  -1.2306267e+01   8.4403349e-01
   9.8493757e+02   1.0191537e+01  -1.2305510e+01   8.4064017e-01
   9.8501726e+02   1.0191864e+01  -1.2305314e+01   8.3971609e-01
   9.8528945e+02   1.0192948e+01  -1.2304642e+01   8.3661740e-01
   9.8551961e+02   1.0193828e+01  -1.2304077e+01   8.3406555e-01
   9.8577925e+02   1.0194793e+01  -1.2303455e+01   8.3126134e-01
   9.8585049e+02   1.0195058e+01  -1.2303294e+01   8.3050585e-01
   9.8605902e+02   1.0195816e+01  -1.2302822e+01   8.2832727e-01
   9.8629810e+02   1.0196650e+01  -1.2302279e+01   8.2588829e-01
   9.8636419e+02   1.0196882e+01  -1.2302139e+01   8.2522561e-01
   9.8655264e+02   1.0197524e+01  -1.2301731e+01   8.2336135e-01
   9.8673404e+02   1.0198109e+01  -1.2301322e+01   8.2160109e-01
   9.8685054e+02   1.0198512e+01  -1.2301104e+01   8.2049159e-01
   9.8702937e+02   1.0199088e+01  -1.2300738e+01   8.1881362e-01
   9.8725382e+02   1.0199793e+01  -1.2300287e+01   8.1675391e-01
   9.8732008e+02   1.0199996e+01  -1.2300154e+01   8.1615545e-01
   9.8748872e+02   1.0200518e+01  -1.2299836e+01   8.1465325e-01
   9.8769104e+02   1.0201118e+01  -1.2299448e+01   8.1288707e-01
   9.8780659e+02   1.0201440e+01  -1.2299213e+01   8.1189516e-01
   9.8794675e+02   1.0201861e+01  -1.2298976e+01   8.1071207e-01
   9.8809947e+02   1.0202293e+01  -1.2298700e+01   8.0944277e-01
   9.8829276e+02   1.0202828e+01  -1.2298358e+01   8.0786762e-01
   9.8835525e+02   1.0202996e+01  -1.2298245e+01   8.0736561e-01
   9.8853208e+02   1.0203476e+01  -1.2297948e+01   8.0596546e-01
   9.8867066e+02   1.0203841e+01  -1.2297714e+01   8.0488766e-01
   9.8872390e+02   1.0203978e+01  -1.2297623e+01   8.0447801e-01
   9.8888147e+02   1.0204389e+01  -1.2297373e+01   8.0328143e-01
   9.8903456e+02   1.0204774e+01  -1.2297125e+01   8.0213926e-01
   9.8919479e+02   1.0205168e+01  -1.2296869e+01   8.0096553e-01
   9.8932289e+02   1.0205471e+01  -1.2296661e+01   8.0004258e-01
   9.8940018e+02   1.0205665e+01  -1.2296554e+01   7.9949354e-01
   9.8952982e+02   1.0205974e+01  -1.2296361e+01   7.9858302e-01
   9.8966864e+02   1.0206294e+01  -1.2296152e+01   7.9762311e-01
   9.8980096e+02   1.0206592e+01  -1.2295954e+01   7.9672292e-01
   9.8985832e+02   1.0206726e+01  -1.2295877e+01   7.9633769e-01
   9.8996766e+02   1.0206971e+01  -1.2295723e+01   7.9561006e-01
   9.9005568e+02   1.0207156e+01  -1.2295589e+01   7.9503072e-01
   9.9014000e+02   1.0207349e+01  -1.2295482e+01   7.9448276e-01
   9.9024564e+02   1.0207575e+01  -1.2295336e+01   7.9380346e-01
   9.9037766e+02   1.0207854e+01  -1.2295158e+01   7.9296692e-01
   9.9048871e+02   1.0208082e+01  -1.2295006e+01   7.9227361e-01
   9.9054096e+02   1.0208193e+01  -1.2294942e+01   7.9195113e-01
   9.9066396e+02   1.0208444e+01  -1.2294783e+01   7.9119965e-01
   9.9078429e+02   1.0208685e+01  -1.2294629e+01   7.9047567e-01
   9.9086765e+02   1.0208849e+01  -1.2294524e+01   7.8998060e-01
   9.9090505e+02   1.0208922e+01  -1.2294476e+01   7.8976012e-01
   9.9101158e+02   1.0209130e+01  -1.2294346e+01   7.8913823e-01
   9.9109712e+02   1.0209294e+01  -1.2294242e+01   7.8864489e-01
   9.9120251e+02   1.0209492e+01  -1.2294115e+01   7.8804450e-01
   9.9126019e+02   1.0209596e+01  -1.2294042e+01   7.8771915e-01
   9.9144523e+02   1.0212563e+01  -1.2293589e+01   7.7791727e-01
   9.9187690e+02   1.0236163e+01  -1.2290921e+01   6.9913681e-01
   9.9253902e+02   1.0301765e+01  -1.2284040e+01   4.7983884e-01
   9.9330126e+02   1.0398570e+01  -1.2274501e+01   1.5692622e-01
   9.9366126e+02   1.0447084e+01  -1.2269905e+01  -4.6020764e-03
   9.9404689e+02   1.0499115e+01  -1.2265078e+01  -1.7765385e-01
   9.9477561e+02   1.0594357e+01  -1.2256463e+01  -4.9400676e-01
   9.9561703e+02   1.0695043e+01  -1.2247589e+01  -8.2797838e-01
   9.9679162e+02   1.0813676e+01  -1.2237354e+01  -1.2210318e+00
   9.9815136e+02   1.0916009e+01  -1.2228656e+01  -1.5597873e+00
   9.9920106e+02   1.0969343e+01  -1.2224136e+01  -1.7362542e+00
   9.9975794e+02   1.0988973e+01  -1.2222453e+01  -1.8011921e+00
   9.9994069e+02   1.0994174e+01  -1.2221999e+01  -1.8183996e+00
   9.9999526e+02   1.0995612e+01  -1.2221873e+01  -1.8231569e+00


==> data/PbhData1000UnSafe.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   8.1470701e-02  -5.0016986e+01  -2.2821099e-03   4.3496491e-03
   2.3179796e-01  -5.0011893e+01  -1.7659223e-02   3.3645355e-02
   2.9286164e-01  -4.9997509e+01  -2.7682178e-02   5.2735983e-02
   3.2366917e-01  -4.9987740e+01  -3.3503952e-02   6.3827715e-02
   3.8049677e-01  -4.9965440e+01  -4.5514735e-02   8.6739704e-02
   5.1602813e-01  -4.9890850e+01  -8.0267719e-02   1.5335374e-01
   8.8453720e-01  -4.9553538e+01  -2.0991900e-01   4.0597584e-01
   1.4228786e+00  -4.8789375e+01  -4.6133203e-01   9.0890062e-01
   2.4601138e+00  -4.6799295e+01  -1.0374530e+00   2.1016667e+00
   3.2071185e+00  -4.5186029e+01  -1.4663991e+00   3.0165116e+00
   4.3323766e+00  -4.2727706e+01  -2.0808929e+00   4.3604289e+00
   5.7073766e+00  -3.9885100e+01  -2.7487092e+00   5.8615175e+00
   7.0823766e+00  -3.7328562e+01  -3.3195620e+00   7.1752286e+00
   8.4573766e+00  -3.5088096e+01  -3.8019234e+00   8.3045612e+00
   9.8323766e+00  -3.3158045e+01  -4.2071639e+00   9.2645500e+00
   1.1207377e+01  -3.1519512e+01  -4.5455935e+00   1.0072251e+01
   1.2582377e+01  -3.0149872e+01  -4.8255885e+00   1.0743381e+01
   1.3957377e+01  -2.9027023e+01  -5.0537136e+00   1.1291392e+01
   1.5332377e+01  -2.8131234e+01  -5.2350752e+00   1.1727417e+01
   1.6707377e+01  -2.7445856e+01  -5.3736426e+00   1.2060473e+01
   1.8061391e+01  -2.6962900e+01  -5.4713915e+00   1.2295095e+01
   1.9108229e+01  -2.6711962e+01  -5.5224639e+00   1.2417343e+01
   1.9998366e+01  -2.6576569e+01  -5.5504424e+00   1.2483998e+01
   2.0314600e+01  -2.6510454e+01  -5.5635535e+00   1.2515606e+01
   2.1333756e+01  -2.6021513e+01  -5.6572472e+00   1.2743577e+01
   2.2708756e+01  -2.5096144e+01  -5.8345353e+00   1.3174592e+01
   2.4083756e+01  -2.4147236e+01  -6.0169438e+00   1.3617155e+01
   2.5458756e+01  -2.3271937e+01  -6.1852383e+00   1.4025002e+01
   2.6833756e+01  -2.2491009e+01  -6.3350374e+00   1.4387869e+01
   2.8208756e+01  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
   2.9583756e+01  -2.1197245e+01  -6.5817302e+00   1.4985506e+01
   3.0958756e+01  -2.0666605e+01  -6.6821615e+00   1.5228917e+01
   3.2333756e+01  -2.0201428e+01  -6.7697472e+00   1.5441274e+01
   3.3708756e+01  -1.9793713e+01  -6.8461073e+00   1.5626488e+01
   3.5083756e+01  -1.9436384e+01  -6.9126714e+00   1.5788008e+01
   3.7387856e+01  -1.8933828e+01  -7.0056196e+00   1.6013673e+01
   4.3324564e+01  -1.8051726e+01  -7.1662125e+00   1.6404056e+01
   4.8656043e+01  -1.7591487e+01  -7.2480312e+00   1.6603320e+01
   4.9974346e+01  -1.7509961e+01  -7.2623112e+00   1.6638130e+01
   5.0101924e+01  -1.7503460e+01  -7.2634611e+00   1.6640913e+01
   5.0211457e+01  -1.7494311e+01  -7.2607877e+00   1.6634000e+01
   5.0523627e+01  -1.7433155e+01  -7.2200924e+00   1.6527394e+01
   5.1267917e+01  -1.7157936e+01  -7.0025311e+00   1.5928506e+01
   5.2547343e+01  -1.6543812e+01  -6.5012136e+00   1.4434594e+01
   5.3922343e+01  -1.5930357e+01  -6.0128189e+00   1.2796708e+01
   5.5297343e+01  -1.5441329e+01  -5.6453714e+00   1.1361955e+01
   5.6672343e+01  -1.5067676e+01  -5.3862267e+00   1.0157161e+01
   5.8047343e+01  -1.4781555e+01  -5.2050891e+00   9.1529675e+00
   5.9422343e+01  -1.4558019e+01  -5.0753721e+00   8.3147927e+00
   6.0797343e+01  -1.4379592e+01  -4.9788224e+00   7.6150490e+00
   6.2172343e+01  -1.4235285e+01  -4.9043989e+00   7.0336847e+00
   6.3547343e+01  -1.4118466e+01  -4.8458833e+00   6.5562149e+00
   6.8785178e+01  -1.3869182e+01  -4.7238824e+00   5.5273647e+00
   7.0101531e+01  -1.3847755e+01  -4.7134735e+00   5.4378542e+00
   7.0954641e+01  -1.3820600e+01  -4.7003494e+00   5.3278851e+00
   7.3421577e+01  -1.3665721e+01  -4.6257110e+00   4.7054591e+00
   7.8154042e+01  -1.3398702e+01  -4.4973177e+00   3.6344219e+00
   8.2977672e+01  -1.3221580e+01  -4.4124285e+00   2.9307574e+00
   8.6512565e+01  -1.3134465e+01  -4.3708022e+00   2.5881791e+00
   9.0162454e+01  -1.3070412e+01  -4.3402721e+00   2.3384567e+00
   9.3680205e+01  -1.3026446e+01  -4.3193682e+00   2.1685196e+00
   9.7434619e+01  -1.2993161e+01  -4.3035815e+00   2.0409751e+00
   9.9760888e+01  -1.2977743e+01  -4.2962846e+00   1.9823333e+00
   1.0004623e+02  -1.2976214e+01  -4.2955613e+00   1.9765228e+00
   1.0023835e+02  -1.2975346e+01  -4.2951503e+00   1.9732108e+00
   1.0050202e+02  -1.2971276e+01  -4.2995028e+00   1.9579759e+00
   1.0121886e+02  -1.2937379e+01  -4.3468766e+00   1.8345210e+00
   1.0235295e+02  -1.2847177e+01  -4.4725574e+00   1.5160556e+00
   1.0372795e+02  -1.2720781e+01  -4.6429201e+00   1.0807717e+00
   1.0494125e+02  -1.2612993e+01  -4.7849638e+00   7.1458646e-01
   1.0581568e+02  -1.2541188e+01  -4.8786431e+00   4.7201209e-01
   1.0658959e+02  -1.2482368e+01  -4.9550410e+00   2.7377735e-01
   1.0738362e+02  -1.2426690e+01  -5.0271784e+00   8.6371886e-02
   1.0778098e+02  -1.2400569e+01  -5.0609825e+00  -1.5004268e-03
   1.0810412e+02  -1.2380160e+01  -5.0873801e+00  -7.0137502e-02
   1.0869633e+02  -1.2344649e+01  -5.1332944e+00  -1.8954802e-01
   1.0953284e+02  -1.2298492e+01  -5.1929525e+00  -3.4473948e-01
   1.1055145e+02  -1.2248246e+01  -5.2578871e+00  -5.1368276e-01
   1.1325734e+02  -1.2143134e+01  -5.3937771e+00  -8.6724066e-01
   1.1881463e+02  -1.2032457e+01  -5.5371526e+00  -1.2401397e+00
   1.2023708e+02  -1.2022976e+01  -5.5495037e+00  -1.2722383e+00
   1.2072152e+02  -1.2018456e+01  -5.5553879e+00  -1.2875356e+00
   1.2294625e+02  -1.1968722e+01  -5.6200339e+00  -1.4555800e+00
   1.2654137e+02  -1.1883899e+01  -5.7303742e+00  -1.7422697e+00
   1.3036197e+02  -1.1818204e+01  -5.8159981e+00  -1.9646229e+00
   1.3340494e+02  -1.1780730e+01  -5.8649389e+00  -2.0916559e+00
   1.3615494e+02  -1.1755210e+01  -5.8983249e+00  -2.1782804e+00
   1.3879480e+02  -1.1736378e+01  -5.9230004e+00  -2.2422813e+00
   1.4140800e+02  -1.1721951e+01  -5.9419352e+00  -2.2913752e+00
   1.4415800e+02  -1.1710259e+01  -5.9573046e+00  -2.3312101e+00
   1.4716571e+02  -1.1700597e+01  -5.9700283e+00  -2.3641753e+00
   1.5022683e+02  -1.1693281e+01  -5.9796793e+00  -2.3891692e+00
   1.5028921e+02  -1.1693156e+01  -5.9798445e+00  -2.3895972e+00
   1.5042887e+02  -1.1691648e+01  -5.9844049e+00  -2.3941540e+00
   1.5069556e+02  -1.1682645e+01  -6.0135835e+00  -2.4205494e+00
   1.5116570e+02  -1.1650402e+01  -6.1120587e+00  -2.5093065e+00
   1.5224929e+02  -1.1530564e+01  -6.4629437e+00  -2.8265561e+00
   1.5362429e+02  -1.1352590e+01  -6.9883596e+00  -3.2989387e+00
   1.5499929e+02  -1.1183904e+01  -7.4991180e+00  -3.7545468e+00
   1.5637429e+02  -1.1035238e+01  -7.9597096e+00  -4.1629007e+00
   1.5774929e+02  -1.0907375e+01  -8.3629524e+00  -4.5189071e+00
   1.5912429e+02  -1.0798577e+01  -8.7106547e+00  -4.8250228e+00
   1.6049929e+02  -1.0706729e+01  -9.0071528e+00  -5.0855764e+00
   1.6187429e+02  -1.0629893e+01  -9.2571296e+00  -5.3049748e+00
   1.6337429e+02  -1.0561273e+01  -9.4818248e+00  -5.5020071e+00
   1.6840070e+02  -1.0427277e+01  -9.9246503e+00  -5.8899049e+00
   1.7028582e+02  -1.0409129e+01  -9.9844110e+00  -5.9422537e+00
   1.7058618e+02  -1.0406302e+01  -9.9939910e+00  -5.9506286e+00
   1.7259281e+02  -1.0355287e+01  -1.0174904e+01  -6.1082947e+00
   1.7598499e+02  -1.0254270e+01  -1.0533929e+01  -6.4211329e+00
   1.8103879e+02  -1.0148664e+01  -1.0915659e+01  -6.7533746e+00
   1.8639583e+02  -1.0082385e+01  -1.1162915e+01  -6.9681318e+00
   1.9151372e+02  -1.0045322e+01  -1.1305992e+01  -7.0921343e+00
   1.9541450e+02  -1.0027593e+01  -1.1376573e+01  -7.1531900e+00
   1.9872613e+02  -1.0017210e+01  -1.1418960e+01  -7.1898018e+00
   2.0028312e+02  -1.0013422e+01  -1.1434692e+01  -7.2033770e+00
   2.0032130e+02  -1.0013340e+01  -1.1435033e+01  -7.2036712e+00
   2.0045606e+02  -1.0013053e+01  -1.1436214e+01  -7.2046921e+00
   2.0056925e+02  -1.0012817e+01  -1.1437149e+01  -7.2055236e+00
   2.0083803e+02  -1.0012979e+01  -1.1438720e+01  -7.2080222e+00
   2.0107033e+02  -1.0013812e+01  -1.1439540e+01  -7.2107120e+00
   2.0159629e+02  -1.0016680e+01  -1.1440718e+01  -7.2175260e+00
   2.0236393e+02  -1.0020784e+01  -1.1442911e+01  -7.2272449e+00
   2.0301989e+02  -1.0023140e+01  -1.1446042e+01  -7.2343988e+00
   2.0338052e+02  -1.0023935e+01  -1.1448203e+01  -7.2378123e+00
   2.0390461e+02  -1.0024537e+01  -1.1451721e+01  -7.2421609e+00
   2.0477705e+02  -1.0024416e+01  -1.1458051e+01  -7.2480360e+00
   2.0591094e+02  -1.0022966e+01  -1.1466204e+01  -7.2537832e+00
   2.0728594e+02  -1.0020360e+01  -1.1475047e+01  -7.2588967e+00
   2.0866094e+02  -1.0017575e+01  -1.1482457e+01  -7.2627430e+00
   2.1003594e+02  -1.0014963e+01  -1.1488535e+01  -7.2657580e+00
   2.1141094e+02  -1.0012651e+01  -1.1493482e+01  -7.2681733e+00
   2.1278594e+02  -1.0010681e+01  -1.1497492e+01  -7.2701261e+00
   2.1416094e+02  -1.0009050e+01  -1.1500710e+01  -7.2716964e+00
   2.1553594e+02  -1.0007741e+01  -1.1503243e+01  -7.2729343e+00
   2.1691094e+02  -1.0006737e+01  -1.1505167e+01  -7.2738753e+00
   2.1828594e+02  -1.0006021e+01  -1.1506541e+01  -7.2745458e+00
   2.1966094e+02  -1.0005579e+01  -1.1507415e+01  -7.2749679e+00
   2.2059454e+02  -1.0005384e+01  -1.1507819e+01  -7.2751602e+00
   2.2196954e+02  -1.0004389e+01  -1.1509664e+01  -7.2760754e+00
   2.2334454e+02  -1.0003020e+01  -1.1512149e+01  -7.2773146e+00
   2.2471954e+02  -1.0001662e+01  -1.1514599e+01  -7.2785377e+00
   2.2609454e+02  -1.0000423e+01  -1.1516830e+01  -7.2796522e+00
   2.2746954e+02  -9.9993222e+00  -1.1518809e+01  -7.2806417e+00
   2.2884454e+02  -9.9983552e+00  -1.1520550e+01  -7.2815127e+00
   2.3021954e+02  -9.9975084e+00  -1.1522077e+01  -7.2822769e+00
   2.3159454e+02  -9.9967680e+00  -1.1523415e+01  -7.2829468e+00
   2.3296954e+02  -9.9961210e+00  -1.1524586e+01  -7.2835338e+00
   2.3434454e+02  -9.9955559e+00  -1.1525613e+01  -7.2840483e+00
   2.3571954e+02  -9.9950622e+00  -1.1526511e+01  -7.2844991e+00
   2.3709454e+02  -9.9946310e+00  -1.1527299e+01  -7.2848942e+00
   2.3859454e+02  -9.9942227e+00  -1.1528047e+01  -7.2852697e+00
   2.4468418e+02  -9.9930663e+00  -1.1530183e+01  -7.2863435e+00
   2.5030503e+02  -9.9924685e+00  -1.1531303e+01  -7.2869076e+00
   2.5038808e+02  -9.9924621e+00  -1.1531315e+01  -7.2869137e+00
   2.5086871e+02  -9.9924452e+00  -1.1531436e+01  -7.2869684e+00
   2.5226600e+02  -9.9927444e+00  -1.1532784e+01  -7.2875245e+00
   2.5599586e+02  -9.9946011e+00  -1.1539325e+01  -7.2902141e+00
   2.6167401e+02  -9.9973804e+00  -1.1548496e+01  -7.2939321e+00
   2.6713308e+02  -9.9992704e+00  -1.1554342e+01  -7.2962439e+00
   2.7080622e+02  -9.9999338e+00  -1.1556136e+01  -7.2969269e+00
   2.7517900e+02  -1.0002087e+01  -1.1562765e+01  -7.2995439e+00
   2.8037428e+02  -1.0004582e+01  -1.1570426e+01  -7.3025551e+00
   2.8608623e+02  -1.0006822e+01  -1.1577160e+01  -7.3051854e+00
   2.9155531e+02  -1.0008604e+01  -1.1582432e+01  -7.3072325e+00
   2.9675823e+02  -1.0010057e+01  -1.1586682e+01  -7.3088747e+00
   2.9974084e+02  -1.0010804e+01  -1.1588856e+01  -7.3097124e+00
   2.9998040e+02  -1.0010858e+01  -1.1589010e+01  -7.3097713e+00
   3.0049485e+02  -1.0010952e+01  -1.1589264e+01  -7.3098661e+00
   3.0072351e+02  -1.0008622e+01  -1.1590845e+01  -7.3130158e+00
   3.0116397e+02  -9.9932316e+00  -1.1600697e+01  -7.3333952e+00
   3.0203946e+02  -9.9351516e+00  -1.1632599e+01  -7.4065284e+00
   3.0341446e+02  -9.8128854e+00  -1.1686341e+01  -7.5509451e+00
   3.0478946e+02  -9.6867381e+00  -1.1732177e+01  -7.6931561e+00
   3.0616446e+02  -9.5709433e+00  -1.1769912e+01  -7.8206653e+00
   3.0753946e+02  -9.4690853e+00  -1.1801370e+01  -7.9316385e+00
   3.0891446e+02  -9.3811853e+00  -1.1827883e+01  -8.0269875e+00
   3.1028946e+02  -9.3062137e+00  -1.1850288e+01  -8.1081890e+00
   3.1166446e+02  -9.2429418e+00  -1.1869141e+01  -8.1766974e+00
   3.1303946e+02  -9.1902187e+00  -1.1884846e+01  -8.2337941e+00
   3.1645465e+02  -9.0988456e+00  -1.1912108e+01  -8.3328115e+00
   3.2041365e+02  -9.0524727e+00  -1.1925996e+01  -8.3831221e+00
   3.2086652e+02  -9.0489321e+00  -1.1927065e+01  -8.3869783e+00
   3.2298321e+02  -9.0026495e+00  -1.1941129e+01  -8.4375268e+00
   3.2688079e+02  -8.9090396e+00  -1.1969628e+01  -8.5397563e+00
   3.3228238e+02  -8.8217818e+00  -1.1996374e+01  -8.6352525e+00
   3.3882002e+02  -8.7622969e+00  -1.2014802e+01  -8.7006046e+00
   3.4509873e+02  -8.7317417e+00  -1.2024382e+01  -8.7343213e+00
   3.5039786e+02  -8.7171383e+00  -1.2029011e+01  -8.7505014e+00
   3.5045920e+02  -8.7170120e+00  -1.2029051e+01  -8.7506416e+00
   3.5052323e+02  -8.7168857e+00  -1.2029091e+01  -8.7507817e+00
   3.5079508e+02  -8.7039406e+00  -1.2039013e+01  -8.7558064e+00
   3.5118180e+02  -8.6507420e+00  -1.2080633e+01  -8.7754484e+00
   3.5198935e+02  -8.4561670e+00  -1.2228654e+01  -8.8441288e+00
   3.5336435e+02  -8.0194426e+00  -1.2551968e+01  -8.9929953e+00
   3.5473935e+02  -7.5732850e+00  -1.2876807e+01  -9.1421021e+00
   3.5611435e+02  -7.1665110e+00  -1.3170758e+01  -9.2769221e+00
   3.5748935e+02  -6.8098754e+00  -1.3427789e+01  -9.3948228e+00
   3.5886435e+02  -6.5025086e+00  -1.3649260e+01  -9.4964641e+00
   3.6023935e+02  -6.2404155e+00  -1.3838283e+01  -9.5832690e+00
   3.6161435e+02  -6.0191579e+00  -1.3998077e+01  -9.6566982e+00
   3.6298935e+02  -5.8346586e+00  -1.4131528e+01  -9.7180575e+00
   3.6595683e+02  -5.5459603e+00  -1.4340819e+01  -9.8143460e+00
   3.7043886e+02  -5.3482275e+00  -1.4484463e+01  -9.8803639e+00
   3.7072943e+02  -5.3419605e+00  -1.4489028e+01  -9.8824608e+00
   3.7261106e+02  -5.2113549e+00  -1.4586314e+01  -9.9278405e+00
   3.7564166e+02  -4.9475711e+00  -1.4783006e+01  -1.0019548e+01
   3.8137323e+02  -4.5918227e+00  -1.5049942e+01  -1.0144207e+01
   3.8694274e+02  -4.3915418e+00  -1.5202142e+01  -1.0215624e+01
   3.9260171e+02  -4.2737618e+00  -1.5292834e+01  -1.0258391e+01
   3.9782844e+02  -4.2098916e+00  -1.5342659e+01  -1.0282000e+01
   4.0035162e+02  -4.1889342e+00  -1.5359167e+01  -1.0289850e+01
   4.0048869e+02  -4.1879773e+00  -1.5359920e+01  -1.0290210e+01
   4.0067578e+02  -4.1868125e+00  -1.5360828e+01  -1.0290651e+01
   4.0076979e+02  -4.1834454e+00  -1.5364585e+01  -1.0286918e+01
   4.0103345e+02  -4.1469216e+00  -1.5407211e+01  -1.0238644e+01
   4.0168963e+02  -3.9293531e+00  -1.5653868e+01  -9.9383546e+00
   4.0246228e+02  -3.5410063e+00  -1.6075432e+01  -9.3911874e+00
   4.0312235e+02  -3.1607059e+00  -1.6474626e+01  -8.8491929e+00
   4.0348296e+02  -2.9466490e+00  -1.6695214e+01  -8.5424069e+00
   4.0422311e+02  -2.5088567e+00  -1.7139719e+01  -7.9122564e+00
   4.0507405e+02  -2.0238019e+00  -1.7624889e+01  -7.2111042e+00
   4.0599230e+02  -1.5343351e+00  -1.8109718e+01  -6.5015956e+00
   4.0706066e+02  -1.0152124e+00  -1.8621287e+01  -5.7478885e+00
   4.0784084e+02  -6.7062969e-01  -1.8960347e+01  -5.2472606e+00
   4.0869980e+02  -3.2371546e-01  -1.9301825e+01  -4.7431625e+00
   4.0934495e+02  -8.4479036e-02  -1.9537572e+01  -4.3955439e+00
   4.0984030e+02   8.7368591e-02  -1.9707108e+01  -4.1458706e+00
   4.1070199e+02   3.6300723e-01  -1.9979459e+01  -3.7454744e+00
   4.1154951e+02   6.0681393e-01  -2.0220868e+01  -3.3914128e+00
   4.1271073e+02   8.9995795e-01  -2.0511858e+01  -2.9658439e+00
   4.1433573e+02   1.2373943e+00  -2.0847934e+01  -2.4761851e+00
   4.1949625e+02   1.8301325e+00  -2.1441279e+01  -1.6163564e+00
   4.2067573e+02   1.8772299e+00  -2.1487852e+01  -1.5477875e+00
   4.2107410e+02   1.8993681e+00  -2.1510739e+01  -1.5158681e+00
   4.2315490e+02   2.1905503e+00  -2.1820753e+01  -1.0985660e+00
   4.2675569e+02   2.7469252e+00  -2.2413658e+01  -3.0063057e-01
   4.3227914e+02   3.3308168e+00  -2.3045608e+01   5.3490531e-01
   4.3851240e+02   3.7079894e+00  -2.3465372e+01   1.0720213e+00
   4.4438246e+02   3.9064987e+00  -2.3692917e+01   1.3532005e+00
   4.4945429e+02   4.0076857e+00  -2.3812023e+01   1.4958155e+00
   4.5068972e+02   4.0257365e+00  -2.3833610e+01   1.5211791e+00
   4.5073512e+02   4.0263448e+00  -2.3834338e+01   1.5220332e+00
   4.5085318e+02   4.0280134e+00  -2.3834455e+01   1.5277565e+00
   4.5111179e+02   4.0323484e+00  -2.3823720e+01   1.5624146e+00
   4.5163644e+02   4.0430982e+00  -2.3765890e+01   1.7032854e+00
   4.5268704e+02   4.0686393e+00  -2.3570089e+01   2.1405743e+00
   4.5406204e+02   4.1036937e+00  -2.3266020e+01   2.8040765e+00
   4.5543704e+02   4.1366254e+00  -2.2974063e+01   3.4403436e+00
   4.5681204e+02   4.1660402e+00  -2.2714280e+01   4.0082587e+00
   4.5818704e+02   4.1916947e+00  -2.2489056e+01   4.5019095e+00
   4.5956204e+02   4.2137590e+00  -2.2296099e+01   4.9254687e+00
   4.6093704e+02   4.2325323e+00  -2.2132239e+01   5.2853972e+00
   4.6231204e+02   4.2483301e+00  -2.1994465e+01   5.5880855e+00
   4.6368704e+02   4.2614443e+00  -2.1880179e+01   5.8391902e+00
   4.6809544e+02   4.2880735e+00  -2.1649011e+01   6.3473359e+00
   4.7073543e+02   4.2944282e+00  -2.1594662e+01   6.4669020e+00
   4.7178990e+02   4.2982508e+00  -2.1560699e+01   6.5412182e+00
   4.7436767e+02   4.3149455e+00  -2.1411652e+01   6.8671218e+00
   4.7900405e+02   4.3408483e+00  -2.1181271e+01   7.3707250e+00
   4.8287725e+02   4.3553714e+00  -2.1051623e+01   7.6536572e+00
   4.8629006e+02   4.3643175e+00  -2.0971355e+01   7.8285263e+00
   4.8922510e+02   4.3699455e+00  -2.0920624e+01   7.9388758e+00
   4.9197510e+02   4.3739332e+00  -2.0884528e+01   8.0172815e+00
   4.9472510e+02   4.3769774e+00  -2.0856860e+01   8.0773006e+00
   4.9697510e+02   4.3789240e+00  -2.0839100e+01   8.1157778e+00
   5.0028042e+02   4.3811061e+00  -2.0819109e+01   8.1590298e+00
   5.0044381e+02   4.3811928e+00  -2.0818316e+01   8.1607437e+00
   5.0078468e+02   4.3813465e+00  -2.0816925e+01   8.1637495e+00
   5.0106509e+02   4.3834663e+00  -2.0814787e+01   8.1687809e+00
   5.0176798e+02   4.4022776e+00  -2.0802028e+01   8.2004558e+00
   5.0284797e+02   4.4498401e+00  -2.0769570e+01   8.2753254e+00
   5.0422297e+02   4.5181492e+00  -2.0719392e+01   8.3809989e+00
   5.0559797e+02   4.5827856e+00  -2.0669434e+01   8.4805347e+00
   5.0697297e+02   4.6401780e+00  -2.0623995e+01   8.5688127e+00
   5.0834797e+02   4.6899579e+00  -2.0584180e+01   8.6453571e+00
   5.0972297e+02   4.7326247e+00  -2.0549924e+01   8.7109572e+00
   5.1109797e+02   4.7688552e+00  -2.0520802e+01   8.7666582e+00
   5.1247297e+02   4.7993005e+00  -2.0496329e+01   8.8134615e+00
   5.1384797e+02   4.8245313e+00  -2.0476056e+01   8.8522435e+00
   5.1522297e+02   4.8450295e+00  -2.0459596e+01   8.8837436e+00
   5.1659797e+02   4.8611922e+00  -2.0446628e+01   8.9085709e+00
   5.1797297e+02   4.8733420e+00  -2.0436890e+01   8.9272198e+00
   5.1934797e+02   4.8817529e+00  -2.0430159e+01   8.9401101e+00
   5.2072297e+02   4.8867149e+00  -2.0426196e+01   8.9476861e+00
   5.2106371e+02   4.8879576e+00  -2.0425205e+01   8.9495857e+00
   5.2190466e+02   4.8951588e+00  -2.0419463e+01   8.9606662e+00
   5.2324525e+02   4.9120294e+00  -2.0406007e+01   8.9866560e+00
   5.2462025e+02   4.9304067e+00  -2.0391353e+01   9.0149674e+00
   5.2599525e+02   4.9475441e+00  -2.0377696e+01   9.0413658e+00
   5.2737025e+02   4.9628803e+00  -2.0365484e+01   9.0649885e+00
   5.2874525e+02   4.9764104e+00  -2.0354721e+01   9.0858294e+00
   5.3012025e+02   4.9882862e+00  -2.0345283e+01   9.1041229e+00
   5.3149525e+02   4.9986906e+00  -2.0337023e+01   9.1201507e+00
   5.3287025e+02   5.0077995e+00  -2.0329799e+01   9.1341842e+00
   5.3424525e+02   5.0157725e+00  -2.0323483e+01   9.1464684e+00
   5.3562025e+02   5.0227504e+00  -2.0317961e+01   9.1572203e+00
   5.3699525e+02   5.0288573e+00  -2.0313134e+01   9.1666307e+00
   5.3837025e+02   5.0342018e+00  -2.0308913e+01   9.1748669e+00
   5.3974525e+02   5.0388792e+00  -2.0305224e+01   9.1820754e+00
   5.4112025e+02   5.0429727e+00  -2.0301999e+01   9.1883843e+00
   5.4262025e+02   5.0468579e+00  -2.0298942e+01   9.1943725e+00
   5.4666639e+02   5.0549113e+00  -2.0292618e+01   9.2067862e+00
   5.4994354e+02   5.0594746e+00  -2.0289046e+01   9.2138214e+00
   5.5017232e+02   5.0597249e+00  -2.0288850e+01   9.2142063e+00
   5.5086618e+02   5.0602842e+00  -2.0288412e+01   9.2150561e+00
   5.5121490e+02   5.0605220e+00  -2.0288165e+01   9.2155376e+00
   5.5187463e+02   5.0681898e+00  -2.0271073e+01   9.2498344e+00
   5.5286290e+02   5.0939230e+00  -2.0214397e+01   9.3657294e+00
   5.5423790e+02   5.1395315e+00  -2.0117882e+01   9.5688204e+00
   5.5561290e+02   5.1851163e+00  -2.0024274e+01   9.7699209e+00
   5.5698790e+02   5.2264725e+00  -1.9940694e+01   9.9514636e+00
   5.5836290e+02   5.2626879e+00  -1.9868102e+01   1.0110047e+01
   5.5973790e+02   5.2938887e+00  -1.9805846e+01   1.0246498e+01
   5.6111290e+02   5.3204834e+00  -1.9752935e+01   1.0362715e+01
   5.6248790e+02   5.3429178e+00  -1.9708399e+01   1.0460696e+01
   5.6386290e+02   5.3615991e+00  -1.9671384e+01   1.0542242e+01
   5.7004898e+02   5.4072982e+00  -1.9581203e+01   1.0741302e+01
   5.7116801e+02   5.4098825e+00  -1.9576123e+01   1.0752459e+01
   5.7238788e+02   5.4165747e+00  -1.9563208e+01   1.0781555e+01
   5.7502491e+02   5.4409725e+00  -1.9516182e+01   1.0887797e+01
   5.8095844e+02   5.4843973e+00  -1.9432838e+01   1.1076647e+01
   5.8654145e+02   5.5081514e+00  -1.9387812e+01   1.1179718e+01
   5.9334575e+02   5.5241930e+00  -1.9357844e+01   1.1249154e+01
   5.9807662e+02   5.5305352e+00  -1.9346170e+01   1.1276540e+01
   6.0100974e+02   5.5332400e+00  -1.9341241e+01   1.1288201e+01
   6.0107094e+02   5.5332878e+00  -1.9341154e+01   1.1288406e+01
   6.0119735e+02   5.5333805e+00  -1.9340985e+01   1.1288805e+01
   6.0148437e+02   5.5337311e+00  -1.9335599e+01   1.1295923e+01
   6.0198165e+02   5.5348288e+00  -1.9307363e+01   1.1331420e+01
   6.0299909e+02   5.5386112e+00  -1.9209097e+01   1.1455855e+01
   6.0437409e+02   5.5453712e+00  -1.9049697e+01   1.1660919e+01
   6.0574909e+02   5.5524220e+00  -1.8895399e+01   1.1861727e+01
   6.0712409e+02   5.5589741e+00  -1.8757413e+01   1.2042389e+01
   6.0849909e+02   5.5647764e+00  -1.8637396e+01   1.2199970e+01
   6.0987409e+02   5.5697981e+00  -1.8534362e+01   1.2335424e+01
   6.1124909e+02   5.5740847e+00  -1.8446737e+01   1.2450684e+01
   6.1262409e+02   5.5777017e+00  -1.8372961e+01   1.2547749e+01
   6.1399909e+02   5.5807135e+00  -1.8311653e+01   1.2628419e+01
   6.1854549e+02   5.5870163e+00  -1.8184392e+01   1.2795865e+01
   6.2119771e+02   5.5885032e+00  -1.8155593e+01   1.2833734e+01
   6.2231309e+02   5.5894386e+00  -1.8136222e+01   1.2859232e+01
   6.2491529e+02   5.5932058e+00  -1.8057166e+01   1.2963337e+01
   6.3024492e+02   5.5996294e+00  -1.7923665e+01   1.3139163e+01
   6.3573199e+02   5.6036119e+00  -1.7840967e+01   1.3248105e+01
   6.4158952e+02   5.6060619e+00  -1.7789981e+01   1.3315288e+01
   6.4575103e+02   5.6071226e+00  -1.7767862e+01   1.3344442e+01
   6.4859052e+02   5.6076352e+00  -1.7757158e+01   1.3358552e+01
   6.5094703e+02   5.6079650e+00  -1.7750263e+01   1.3367642e+01
   6.5105972e+02   5.6079789e+00  -1.7749973e+01   1.3368025e+01
   6.5120288e+02   5.6079956e+00  -1.7749631e+01   1.3368475e+01
   6.5161208e+02   5.6143385e+00  -1.7746432e+01   1.3364908e+01
   6.5219498e+02   5.6392346e+00  -1.7735729e+01   1.3347455e+01
   6.5331673e+02   5.7136859e+00  -1.7706471e+01   1.3294072e+01
   6.5469173e+02   5.8182578e+00  -1.7668627e+01   1.3219820e+01
   6.5606673e+02   5.9181558e+00  -1.7634252e+01   1.3149616e+01
   6.5744173e+02   6.0072909e+00  -1.7604289e+01   1.3087294e+01
   6.5881673e+02   6.0847478e+00  -1.7578479e+01   1.3033226e+01
   6.6019173e+02   6.1511605e+00  -1.7556390e+01   1.2986864e+01
   6.6156673e+02   6.2075348e+00  -1.7537621e+01   1.2947478e+01
   6.6294173e+02   6.2548727e+00  -1.7521828e+01   1.2914371e+01
   6.6431673e+02   6.2940632e+00  -1.7508724e+01   1.2886933e+01
   6.6569173e+02   6.3258600e+00  -1.7498071e+01   1.2864651e+01
   6.6706673e+02   6.3508851e+00  -1.7489676e+01   1.2847101e+01
   6.6844173e+02   6.3696446e+00  -1.7483383e+01   1.2833939e+01
   6.6981461e+02   6.3825554e+00  -1.7479064e+01   1.2824887e+01
   6.7118961e+02   6.3901240e+00  -1.7476570e+01   1.2819604e+01
   6.7155549e+02   6.3925653e+00  -1.7475733e+01   1.2817875e+01
   6.7235090e+02   6.4036096e+00  -1.7471815e+01   1.2809957e+01
   6.7370363e+02   6.4301977e+00  -1.7462360e+01   1.2790877e+01
   6.7507863e+02   6.4587237e+00  -1.7452243e+01   1.2770424e+01
   6.7645363e+02   6.4852616e+00  -1.7442830e+01   1.2751391e+01
   6.7782863e+02   6.5089807e+00  -1.7434394e+01   1.2734358e+01
   6.7920363e+02   6.5298866e+00  -1.7426928e+01   1.2719317e+01
   6.8057863e+02   6.5482204e+00  -1.7420346e+01   1.2706096e+01
   6.8195363e+02   6.5642687e+00  -1.7414553e+01   1.2694497e+01
   6.8332863e+02   6.5783069e+00  -1.7409458e+01   1.2684325e+01
   6.8470363e+02   6.5905836e+00  -1.7404975e+01   1.2675407e+01
   6.8607863e+02   6.6013189e+00  -1.7401033e+01   1.2667589e+01
   6.8745363e+02   6.6107059e+00  -1.7397566e+01   1.2660736e+01
   6.8882863e+02   6.6189139e+00  -1.7394517e+01   1.2654729e+01
   6.9020363e+02   6.6260907e+00  -1.7391836e+01   1.2649462e+01
   6.9157863e+02   6.6323660e+00  -1.7389477e+01   1.2644845e+01
   6.9295363e+02   6.6378530e+00  -1.7387403e+01   1.2640798e+01
   6.9432863e+02   6.6426506e+00  -1.7385578e+01   1.2637250e+01
   6.9570363e+02   6.6468454e+00  -1.7383974e+01   1.2634140e+01
   6.9707863e+02   6.6505132e+00  -1.7382563e+01   1.2631413e+01
   6.9845363e+02   6.6537202e+00  -1.7381322e+01   1.2629023e+01
   7.0007863e+02   6.6569948e+00  -1.7380046e+01   1.2626575e+01
   7.0110307e+02   6.6588036e+00  -1.7379338e+01   1.2625219e+01
   7.0126750e+02   6.6590521e+00  -1.7379241e+01   1.2625034e+01
   7.0158547e+02   6.6595076e+00  -1.7379058e+01   1.2624690e+01
   7.0234113e+02   6.6605706e+00  -1.7378585e+01   1.2623864e+01
   7.0653099e+02   6.6653545e+00  -1.7375928e+01   1.2619899e+01
   7.1256098e+02   6.6693257e+00  -1.7373467e+01   1.2616482e+01
   7.1813586e+02   6.6710272e+00  -1.7372416e+01   1.2615013e+01
   7.2282332e+02   6.6716922e+00  -1.7372027e+01   1.2614442e+01
   7.2957035e+02   6.6732685e+00  -1.7370923e+01   1.2613000e+01
   7.3470672e+02   6.6739797e+00  -1.7370412e+01   1.2612339e+01
   7.4043379e+02   6.6744465e+00  -1.7370068e+01   1.2611898e+01
   7.4599280e+02   6.6747066e+00  -1.7369871e+01   1.2611648e+01
   7.5109774e+02   6.6748478e+00  -1.7369762e+01   1.2611510e+01
   7.5127364e+02   6.6748516e+00  -1.7369759e+01   1.2611506e+01
   7.5134849e+02   6.6748532e+00  -1.7369757e+01   1.2611504e+01
   7.5157239e+02   6.6760361e+00  -1.7364755e+01   1.2606547e+01
   7.5183808e+02   6.6801870e+00  -1.7348110e+01   1.2589871e+01
   7.5244148e+02   6.6985235e+00  -1.7282628e+01   1.2522571e+01
   7.5363792e+02   6.7538482e+00  -1.7096707e+01   1.2329006e+01
   7.5501292e+02   6.8240828e+00  -1.6859909e+01   1.2083134e+01
   7.5638792e+02   6.8889871e+00  -1.6634229e+01   1.1850805e+01
   7.5776292e+02   6.9453601e+00  -1.6430845e+01   1.1643323e+01
   7.5913792e+02   6.9932310e+00  -1.6251926e+01   1.1462263e+01
   7.6051292e+02   7.0334735e+00  -1.6096787e+01   1.1306305e+01
   7.6188792e+02   7.0670628e+00  -1.5963891e+01   1.1173410e+01
   7.6326292e+02   7.0948654e+00  -1.5851540e+01   1.1061520e+01
   7.6463792e+02   7.1175982e+00  -1.5758118e+01   1.0968773e+01
   7.6991362e+02   7.1667911e+00  -1.5551880e+01   1.0764800e+01
   7.7134691e+02   7.1715260e+00  -1.5532526e+01   1.0745635e+01
   7.7191988e+02   7.1741545e+00  -1.5520444e+01   1.0733806e+01
   7.7419077e+02   7.1967653e+00  -1.5410672e+01   1.0626878e+01
   7.7818939e+02   7.2369053e+00  -1.5215725e+01   1.0437046e+01
   7.8365187e+02   7.2721899e+00  -1.5038108e+01   1.0264659e+01
   7.8872116e+02   7.2910461e+00  -1.4937700e+01   1.0167669e+01
   7.9440412e+02   7.3030800e+00  -1.4869665e+01   1.0102263e+01
   7.9994084e+02   7.3095478e+00  -1.4830593e+01   1.0064888e+01
   8.0086127e+02   7.3102892e+00  -1.4825951e+01   1.0060458e+01
   8.0136389e+02   7.3105963e+00  -1.4824190e+01   1.0058768e+01
   8.0142062e+02   7.3106260e+00  -1.4824029e+01   1.0058612e+01
   8.0159670e+02   7.3107237e+00  -1.4823538e+01   1.0058131e+01
   8.0185160e+02   7.3108978e+00  -1.4822828e+01   1.0057402e+01
   8.0249332e+02   7.3115023e+00  -1.4821180e+01   1.0055510e+01
   8.0425009e+02   7.3139583e+00  -1.4818174e+01   1.0050735e+01
   8.0679527e+02   7.3182285e+00  -1.4817084e+01   1.0045722e+01
   8.1085831e+02   7.3240579e+00  -1.4818116e+01   1.0040883e+01
   8.1560829e+02   7.3282441e+00  -1.4819287e+01   1.0037759e+01
   8.2135608e+02   7.3303092e+00  -1.4819863e+01   1.0036253e+01
   8.2632162e+02   7.3328116e+00  -1.4820608e+01   1.0034415e+01
   8.3165799e+02   7.3350396e+00  -1.4821284e+01   1.0032772e+01
   8.3698548e+02   7.3363769e+00  -1.4821693e+01   1.0031790e+01
   8.4265538e+02   7.3372152e+00  -1.4821952e+01   1.0031178e+01
   8.4802497e+02   7.3376805e+00  -1.4822096e+01   1.0030839e+01
   8.5079504e+02   7.3378411e+00  -1.4822147e+01   1.0030723e+01
   8.5098679e+02   7.3378506e+00  -1.4822149e+01   1.0030716e+01
   8.5145919e+02   7.3378724e+00  -1.4822155e+01   1.0030701e+01
   8.5160506e+02   7.3378936e+00  -1.4822109e+01   1.0030603e+01
   8.5199852e+02   7.3407497e+00  -1.4812346e+01   1.0011714e+01
   8.5268498e+02   7.3551322e+00  -1.4768672e+01   9.9239027e+00
   8.5374395e+02   7.3921494e+00  -1.4676433e+01   9.7247855e+00
   8.5511895e+02   7.4511462e+00  -1.4555570e+01   9.4421681e+00
   8.5649395e+02   7.5108349e+00  -1.4449857e+01   9.1780855e+00
   8.5786895e+02   7.5658326e+00  -1.4360353e+01   8.9450678e+00
   8.5924395e+02   7.6144083e+00  -1.4284708e+01   8.7436322e+00
   8.6061895e+02   7.6563589e+00  -1.4220686e+01   8.5712940e+00
   8.6199395e+02   7.6920536e+00  -1.4166617e+01   8.4251183e+00
   8.6336895e+02   7.7220257e+00  -1.4121274e+01   8.3024041e+00
   8.6474395e+02   7.7468097e+00  -1.4083729e+01   8.2008325e+00
   8.6981024e+02   7.8003634e+00  -1.4002350e+01   7.9810102e+00
   8.7157731e+02   7.8071809e+00  -1.3992187e+01   7.9533850e+00
   8.7263000e+02   7.8144741e+00  -1.3980268e+01   7.9221438e+00
   8.7519207e+02   7.8460318e+00  -1.3927954e+01   7.7857111e+00
   8.8001987e+02   7.8966843e+00  -1.3843607e+01   7.5661498e+00
   8.8636959e+02   7.9358060e+00  -1.3776395e+01   7.3933722e+00
   8.9190426e+02   7.9545045e+00  -1.3742946e+01   7.3087376e+00
   8.9713070e+02   7.9647638e+00  -1.3723900e+01   7.2612244e+00
   9.0087728e+02   7.9694174e+00  -1.3714980e+01   7.2392373e+00
   9.0123628e+02   7.9697445e+00  -1.3714358e+01   7.2377020e+00
   9.0154724e+02   7.9699750e+00  -1.3713937e+01   7.2366512e+00
   9.0159806e+02   7.9700087e+00  -1.3713877e+01   7.2365002e+00
   9.0180449e+02   7.9701493e+00  -1.3713645e+01   7.2358933e+00
   9.0225413e+02   7.9705249e+00  -1.3713185e+01   7.2344790e+00
   9.0384231e+02   7.9723829e+00  -1.3712300e+01   7.2292824e+00
   9.0749919e+02   7.9771410e+00  -1.3712715e+01   7.2194957e+00
   9.1334551e+02   7.9821744e+00  -1.3713943e+01   7.2102008e+00
   9.1892204e+02   7.9843997e+00  -1.3714499e+01   7.2061990e+00
   9.2300237e+02   7.9851662e+00  -1.3714676e+01   7.2048971e+00
   9.2983326e+02   7.9874579e+00  -1.3715273e+01   7.2005775e+00
   9.3522969e+02   7.9885291e+00  -1.3715552e+01   7.1985482e+00
   9.4055703e+02   7.9891575e+00  -1.3715715e+01   7.1973565e+00
   9.4588320e+02   7.9895319e+00  -1.3715812e+01   7.1966456e+00
   9.5154853e+02   7.9897658e+00  -1.3715872e+01   7.1962010e+00
   9.5160927e+02   7.9897677e+00  -1.3715872e+01   7.1961975e+00
   9.5167353e+02   7.9898486e+00  -1.3715808e+01   7.1959419e+00
   9.5195121e+02   7.9968469e+00  -1.3709997e+01   7.1735422e+00
   9.5251816e+02   8.0382763e+00  -1.3676455e+01   7.0420924e+00
   9.5350188e+02   8.1578810e+00  -1.3579621e+01   6.6627630e+00
   9.5487688e+02   8.3555842e+00  -1.3415314e+01   6.0304160e+00
   9.5625188e+02   8.5466545e+00  -1.3252676e+01   5.4144046e+00
   9.5762688e+02   8.7174532e+00  -1.3105316e+01   4.8612325e+00
   9.5900188e+02   8.8659614e+00  -1.2976310e+01   4.3791285e+00
   9.6037688e+02   8.9934062e+00  -1.2865229e+01   3.9649217e+00
   9.6175188e+02   9.1017415e+00  -1.2770645e+01   3.6126136e+00
   9.6312688e+02   9.1929038e+00  -1.2690983e+01   3.3160587e+00
   9.6450188e+02   9.2686061e+00  -1.2624797e+01   3.0697550e+00
   9.6892356e+02   9.4227731e+00  -1.2490002e+01   2.5682268e+00
   9.7164174e+02   9.4601203e+00  -1.2457471e+01   2.4470306e+00
   9.7228813e+02   9.4708201e+00  -1.2448051e+01   2.4121353e+00
   9.7464083e+02   9.5542960e+00  -1.2374218e+01   2.1391350e+00
   9.7914462e+02   9.7074710e+00  -1.2238847e+01   1.6383064e+00
   9.8452551e+02   9.8237100e+00  -1.2135920e+01   1.2579282e+00
   9.8979398e+02   9.8878192e+00  -1.2079021e+01   1.0479526e+00
   9.9535606e+02   9.9220800e+00  -1.2048596e+01   9.3578769e-01


==> data/PbhData3000.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   2.8460700e-01  -4.9999844e+01  -2.6207748e-02   4.9927640e-02
   4.2865832e-01  -4.9942312e+01  -5.6918767e-02   1.0854328e-01
   1.5645319e+00  -4.8548916e+01  -5.3528553e-01   1.0592499e+00
   4.2077320e+00  -4.2996509e+01  -2.0155744e+00   4.2158199e+00
   7.9573766e+00  -3.5866167e+01  -3.6360372e+00   7.9143811e+00
   1.1707377e+01  -3.0991549e+01  -4.6537900e+00   1.0331341e+01
   1.5457377e+01  -2.8060459e+01  -5.2493882e+00   1.1761829e+01
   1.8943593e+01  -2.6744662e+01  -5.5157776e+00   1.2401366e+01
   2.0835061e+01  -2.6299588e+01  -5.6040817e+00   1.2614153e+01
   2.4458756e+01  -2.3899622e+01  -6.0645714e+00   1.3732609e+01
   2.8208756e+01  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
   3.1958756e+01  -2.0322276e+01  -6.7470381e+00   1.5386206e+01
   3.5708756e+01  -1.9288906e+01  -6.9400341e+00   1.5854425e+01
   4.9829672e+01  -1.7518084e+01  -7.2608860e+00   1.6634664e+01
   5.0176333e+01  -1.7498055e+01  -7.2624135e+00   1.6638173e+01
   5.2047343e+01  -1.6787729e+01  -6.7000194e+00   1.5045725e+01
   5.5797343e+01  -1.5293506e+01  -5.5401517e+00   1.0898372e+01
   5.9547343e+01  -1.4540139e+01  -5.0654350e+00   8.2458098e+00
   6.3297343e+01  -1.4137868e+01  -4.8555189e+00   6.6358238e+00
   7.0089913e+01  -1.3859075e+01  -4.7173177e+00   5.4427472e+00
   7.3993824e+01  -1.4061788e+01  -4.7540965e+00   4.7159636e+00
   8.3968396e+01  -1.4556725e+01  -4.8539356e+00   3.2127577e+00
   9.4592594e+01  -1.4921904e+01  -4.9451036e+00   2.5457665e+00
   9.7783627e+01  -1.4995007e+01  -4.9642459e+00   2.4370811e+00
   1.0031452e+02  -1.4980171e+01  -4.9578513e+00   2.3563058e+00
   1.0205950e+02  -1.4887512e+01  -5.1190887e+00   1.9672553e+00
   1.0576241e+02  -1.4555605e+01  -5.5717103e+00   8.0689149e-01
   1.0819310e+02  -1.4384243e+01  -5.8064348e+00   1.9146673e-01
   1.0944063e+02  -1.4315914e+01  -5.9082848e+00  -7.1434992e-02
   1.1228470e+02  -1.4200327e+01  -6.0976445e+00  -5.5116973e-01
   1.2050512e+02  -1.4093390e+01  -6.3594348e+00  -1.1707780e+00
   1.2675287e+02  -1.3984364e+01  -6.6169921e+00  -1.7842499e+00
   1.3308805e+02  -1.3926242e+01  -6.8156837e+00  -2.2359429e+00
   1.4649835e+02  -1.4069746e+01  -7.1137428e+00  -2.7225257e+00
   1.4907035e+02  -1.4016942e+01  -7.1090601e+00  -2.7569905e+00
   1.5038110e+02  -1.4004193e+01  -7.1186044e+00  -2.7789516e+00
   1.5183184e+02  -1.3747336e+01  -7.4170671e+00  -3.0794650e+00
   1.5558184e+02  -1.2712544e+01  -8.5461857e+00  -4.2308902e+00
   1.5933184e+02  -1.1939855e+01  -9.3795799e+00  -5.0861354e+00
   1.6308184e+02  -1.1446733e+01  -9.9127603e+00  -5.6333444e+00
   1.7031512e+02  -1.1058850e+01  -1.0333681e+01  -6.0650267e+00
   1.7731991e+02  -1.0586816e+01  -1.0857249e+01  -6.6001688e+00
   1.8958484e+02  -1.0170473e+01  -1.1324889e+01  -7.0769664e+00
   1.9997733e+02  -1.0056212e+01  -1.1456155e+01  -7.2102675e+00
   2.0037385e+02  -1.0054251e+01  -1.1458419e+01  -7.2125637e+00
   2.0078331e+02  -1.0051026e+01  -1.1456605e+01  -7.2132675e+00
   2.0184897e+02  -1.0032728e+01  -1.1425027e+01  -7.2054741e+00
   2.0559897e+02  -9.9658554e+00  -1.1297841e+01  -7.1706838e+00
   2.0934897e+02  -9.9271536e+00  -1.1230983e+01  -7.1541203e+00
   2.1304783e+02  -9.9093968e+00  -1.1208389e+01  -7.1508147e+00
   2.1548274e+02  -9.9046923e+00  -1.1207074e+01  -7.1524379e+00
   2.1736309e+02  -9.9033546e+00  -1.1209598e+01  -7.1544534e+00
   2.2018208e+02  -9.9031568e+00  -1.1214017e+01  -7.1569264e+00
   2.2272442e+02  -9.9057056e+00  -1.1229985e+01  -7.1643108e+00
   2.2647442e+02  -9.9145164e+00  -1.1272529e+01  -7.1829797e+00
   2.3022442e+02  -9.9264596e+00  -1.1319626e+01  -7.2026424e+00
   2.3397442e+02  -9.9400700e+00  -1.1367674e+01  -7.2220654e+00
   2.3772442e+02  -9.9533306e+00  -1.1411911e+01  -7.2396369e+00
   2.4147442e+02  -9.9642315e+00  -1.1447306e+01  -7.2536106e+00
   2.4522442e+02  -9.9722357e+00  -1.1472931e+01  -7.2637328e+00
   2.4897442e+02  -9.9779213e+00  -1.1490935e+01  -7.2708630e+00
   2.5072442e+02  -9.9799520e+00  -1.1497312e+01  -7.2733970e+00
   2.6122577e+02  -9.9853219e+00  -1.1514651e+01  -7.2808920e+00
   2.7143889e+02  -9.9874129e+00  -1.1520696e+01  -7.2834221e+00
   2.8607562e+02  -9.9914627e+00  -1.1533158e+01  -7.2885465e+00
   3.0029639e+02  -9.9938247e+00  -1.1540120e+01  -7.2913045e+00
   3.0083187e+02  -9.9862855e+00  -1.1543738e+01  -7.3004352e+00
   3.0351546e+02  -9.7762558e+00  -1.1633561e+01  -7.5466707e+00
   3.0726546e+02  -9.4667856e+00  -1.1749911e+01  -7.8979683e+00
   3.1101546e+02  -9.2559500e+00  -1.1826699e+01  -8.1356890e+00
   3.2033010e+02  -9.0447187e+00  -1.1903802e+01  -8.3742107e+00
   3.2440197e+02  -8.9581819e+00  -1.1936075e+01  -8.4728794e+00
   3.4026603e+02  -8.7517421e+00  -1.2013945e+01  -8.7092061e+00
   3.4995852e+02  -8.7173748e+00  -1.2027276e+01  -8.7490093e+00
   3.5098070e+02  -8.7107084e+00  -1.2033164e+01  -8.7571692e+00
   3.5339291e+02  -8.4625868e+00  -1.2243990e+01  -9.0383322e+00
   3.5714291e+02  -8.0082958e+00  -1.2552906e+01  -9.5045057e+00
   3.6089291e+02  -7.6908967e+00  -1.2750903e+01  -9.8196146e+00
   3.6672947e+02  -7.4242879e+00  -1.2915983e+01  -1.0084003e+01
   3.7210456e+02  -7.3287537e+00  -1.2975919e+01  -1.0179547e+01
   3.8439124e+02  -7.0074122e+00  -1.3183567e+01  -1.0507250e+01
   3.9870979e+02  -6.8974306e+00  -1.3257170e+01  -1.0621942e+01
   4.0077618e+02  -6.8902926e+00  -1.3262428e+01  -1.0628473e+01
   4.0194701e+02  -6.5310795e+00  -1.3713439e+01  -1.0343649e+01
   4.0562751e+02  -4.3598922e+00  -1.6377868e+01  -8.5787879e+00
   4.0937682e+02  -2.6321485e+00  -1.8506772e+01  -7.1726482e+00
   4.1220408e+02  -1.7419635e+00  -1.9612922e+01  -6.4501366e+00
   4.2073530e+02  -5.8751236e-01  -2.1059188e+01  -5.5152273e+00
   4.2605712e+02   1.9674192e-01  -2.2096374e+01  -4.8946845e+00
   4.4112112e+02   1.3949298e+00  -2.3722844e+01  -3.9555008e+00
   4.5056937e+02   1.6138886e+00  -2.4037354e+01  -3.7880043e+00
   4.5099308e+02   1.6247259e+00  -2.4038217e+01  -3.7628296e+00
   4.5343260e+02   2.0382250e+00  -2.3617850e+01  -2.2864733e+00
   4.5586992e+02   2.5292412e+00  -2.3073316e+01  -4.9374794e-01
   4.5721897e+02   2.7621945e+00  -2.2810375e+01   3.5985616e-01
   4.5985773e+02   3.1309099e+00  -2.2392482e+01   1.7120897e+00
   4.6696930e+02   3.6760673e+00  -2.1775098e+01   3.7113035e+00
   4.7199383e+02   3.8091898e+00  -2.1625262e+01   4.1989333e+00
   4.8373945e+02   4.3077758e+00  -2.1070975e+01   6.0254058e+00
   4.9386206e+02   4.4645243e+00  -2.0899089e+01   6.5987449e+00
   5.0045723e+02   4.5089472e+00  -2.0850980e+01   6.7610404e+00
   5.0146379e+02   4.5231619e+00  -2.0842224e+01   6.7989780e+00
   5.0462847e+02   4.6766051e+00  -2.0747683e+01   7.1727565e+00
   5.0837847e+02   4.8359227e+00  -2.0635092e+01   7.5629821e+00
   5.1212847e+02   4.9411905e+00  -2.0559418e+01   7.8211561e+00
   5.2079807e+02   5.0398439e+00  -2.0488937e+01   8.0628044e+00
   5.2707565e+02   5.1158788e+00  -2.0436863e+01   8.2490375e+00
   5.3304084e+02   5.1673351e+00  -2.0402091e+01   8.3750010e+00
   5.4199898e+02   5.2056708e+00  -2.0376863e+01   8.4687347e+00
   5.5083902e+02   5.2216795e+00  -2.0366698e+01   8.5078169e+00
   5.5197130e+02   5.2258951e+00  -2.0307125e+01   8.6058267e+00
   5.5562548e+02   5.2514986e+00  -1.9915236e+01   9.2551316e+00
   5.5937548e+02   5.2728180e+00  -1.9598931e+01   9.7830973e+00
   5.6312548e+02   5.2866908e+00  -1.9394370e+01   1.0124905e+01
   5.7084001e+02   5.2985136e+00  -1.9222039e+01   1.0412859e+01
   5.7869848e+02   5.3119363e+00  -1.9020784e+01   1.0749332e+01
   5.9432739e+02   5.3233141e+00  -1.8850554e+01   1.1034019e+01
   6.0081786e+02   5.3248018e+00  -1.8828203e+01   1.1071413e+01
   6.0140115e+02   5.3254521e+00  -1.8810717e+01   1.1094152e+01
   6.0447001e+02   5.3383130e+00  -1.8487677e+01   1.1511786e+01
   6.0822001e+02   5.3542382e+00  -1.8117960e+01   1.1993570e+01
   6.1197001e+02   5.3650158e+00  -1.7871619e+01   1.2315104e+01
   6.2083529e+02   5.3754802e+00  -1.7636103e+01   1.2622541e+01
   6.2579730e+02   5.3812779e+00  -1.7500299e+01   1.2800002e+01
   6.4181610e+02   5.3914746e+00  -1.7263219e+01   1.3109957e+01
   6.4946155e+02   5.3929031e+00  -1.7229875e+01   1.3153588e+01
   6.5087812e+02   5.3930692e+00  -1.7225996e+01   1.3158666e+01
   6.5264094e+02   5.4613685e+00  -1.7187596e+01   1.3155965e+01
   6.5639094e+02   5.6930253e+00  -1.7069788e+01   1.3140225e+01
   6.6014094e+02   5.8634530e+00  -1.6985757e+01   1.3128930e+01
   6.6389094e+02   5.9720085e+00  -1.6932319e+01   1.3121700e+01
   6.6764094e+02   6.0332977e+00  -1.6902135e+01   1.3117572e+01
   6.7087755e+02   6.0556031e+00  -1.6891197e+01   1.3116048e+01
   6.7331226e+02   6.0884221e+00  -1.6874756e+01   1.3113704e+01
   6.7706226e+02   6.1503545e+00  -1.6843735e+01   1.3109299e+01
   6.8081226e+02   6.1957081e+00  -1.6820974e+01   1.3106037e+01
   6.8456226e+02   6.2273050e+00  -1.6805055e+01   1.3103724e+01
   6.8831226e+02   6.2492484e+00  -1.6793952e+01   1.3102088e+01
   6.9206226e+02   6.2644842e+00  -1.6786210e+01   1.3100930e+01
   6.9745282e+02   6.2786071e+00  -1.6778995e+01   1.3099834e+01
   7.0077938e+02   6.2841801e+00  -1.6776136e+01   1.3099391e+01
   7.0310276e+02   6.2865347e+00  -1.6774497e+01   1.3099038e+01
   7.1791802e+02   6.2940578e+00  -1.6767238e+01   1.3097183e+01
   7.3078291e+02   6.2961148e+00  -1.6765090e+01   1.3096607e+01
   7.4571501e+02   6.2971036e+00  -1.6763974e+01   1.3096327e+01
   7.5075886e+02   6.2972201e+00  -1.6763839e+01   1.3096291e+01
   7.5160512e+02   6.2999975e+00  -1.6746046e+01   1.3079889e+01
   7.5389985e+02   6.3780035e+00  -1.6367096e+01   1.2715831e+01
   7.5764985e+02   6.5351252e+00  -1.5727058e+01   1.2081228e+01
   7.6139985e+02   6.6495294e+00  -1.5301867e+01   1.1650579e+01
   7.6691986e+02   6.7443747e+00  -1.4962249e+01   1.1302766e+01
   7.7211341e+02   6.7774166e+00  -1.4844491e+01   1.1181712e+01
   7.8280271e+02   6.8828573e+00  -1.4428826e+01   1.0758172e+01
   7.9764592e+02   6.9282348e+00  -1.4233587e+01   1.0560759e+01
   8.0112829e+02   6.9319485e+00  -1.4215994e+01   1.0543110e+01
   8.0175581e+02   6.9324333e+00  -1.4214199e+01   1.0541223e+01
   8.0692349e+02   6.9402674e+00  -1.4209012e+01   1.0529766e+01
   8.2072993e+02   6.9515815e+00  -1.4212004e+01   1.0521681e+01
   8.3200906e+02   6.9564606e+00  -1.4213599e+01   1.0518417e+01
   8.4665908e+02   6.9588150e+00  -1.4214387e+01   1.0516854e+01
   8.5137741e+02   6.9594796e+00  -1.4213836e+01   1.0515001e+01
   8.5302084e+02   7.0093926e+00  -1.4131708e+01   1.0301732e+01
   8.5677084e+02   7.1796505e+00  -1.3854739e+01   9.5802511e+00
   8.6052084e+02   7.3028462e+00  -1.3647797e+01   9.0496925e+00
   8.6427084e+02   7.3805984e+00  -1.3514631e+01   8.7111243e+00
   8.7131540e+02   7.4403124e+00  -1.3411531e+01   8.4499977e+00
   8.7999279e+02   7.5269192e+00  -1.3247092e+01   8.0475479e+00
   8.9485283e+02   7.5857591e+00  -1.3128844e+01   7.7639166e+00
   9.0121375e+02   7.5937188e+00  -1.3111446e+01   7.7233562e+00
   9.0174052e+02   7.5940996e+00  -1.3110738e+01   7.7215963e+00
   9.0791595e+02   7.6016766e+00  -1.3110203e+01   7.7045236e+00
   9.2240563e+02   7.6089635e+00  -1.3112551e+01   7.6921469e+00
   9.3816294e+02   7.6129475e+00  -1.3113911e+01   7.6851464e+00
   9.5112645e+02   7.6137848e+00  -1.3114196e+01   7.6836679e+00
   9.5157206e+02   7.6166715e+00  -1.3111631e+01   7.6741995e+00
   9.5402867e+02   7.8889880e+00  -1.2871540e+01   6.7843183e+00
   9.5738699e+02   8.3376657e+00  -1.2485901e+01   5.3333741e+00
   9.6113699e+02   8.7242509e+00  -1.2222564e+01   4.1960952e+00
   9.6513699e+02   9.0201136e+00  -1.2103171e+01   3.4603319e+00
   9.7277637e+02   9.2954008e+00  -1.2064823e+01   2.8951201e+00
   9.8148994e+02   9.7368796e+00  -1.2018555e+01   2.0131637e+00
   9.9015017e+02   9.9969621e+00  -1.2056429e+01   1.6003562e+00
   9.9939695e+02   1.0236729e+01  -1.2214276e+01   1.4213918e+00
   1.0013740e+03   1.0229673e+01  -1.2189677e+01   1.3936794e+00
   1.0018563e+03   1.0237676e+01  -1.2183139e+01   1.3548272e+00
   1.0039575e+03   1.0443874e+01  -1.2133314e+01   6.0525041e-01
   1.0058173e+03   1.0667938e+01  -1.2085725e+01  -1.9822828e-01
   1.0082458e+03   1.0919418e+01  -1.2034677e+01  -1.0963491e+00
   1.0119954e+03   1.1200086e+01  -1.1979986e+01  -2.0937467e+00
   1.0210778e+03   1.1483438e+01  -1.1927341e+01  -3.0938159e+00
   1.0251685e+03   1.1596107e+01  -1.1910881e+01  -3.4794106e+00
   1.0324815e+03   1.1786774e+01  -1.1884596e+01  -4.1283093e+00
   1.0425537e+03   1.1905945e+01  -1.1871043e+01  -4.5261989e+00
   1.0514680e+03   1.1948670e+01  -1.1867427e+01  -4.6655135e+00
   1.0521598e+03   1.1983215e+01  -1.1877247e+01  -4.7901432e+00
   1.0555064e+03   1.2426427e+01  -1.1987626e+01  -6.4759355e+00
   1.0592564e+03   1.2860608e+01  -1.2094588e+01  -8.1385144e+00
   1.0630064e+03   1.3150989e+01  -1.2169020e+01  -9.2380910e+00
   1.0713304e+03   1.3420306e+01  -1.2240798e+01  -1.0245035e+01
   1.0747018e+03   1.3538383e+01  -1.2278803e+01  -1.0655668e+01
   1.0893644e+03   1.3920357e+01  -1.2408527e+01  -1.1955210e+01
   1.1013352e+03   1.4013196e+01  -1.2444669e+01  -1.2249670e+01
   1.1017420e+03   1.4015587e+01  -1.2442968e+01  -1.2254824e+01
   1.1040248e+03   1.4079666e+01  -1.2281914e+01  -1.2300558e+01
   1.1077748e+03   1.4210146e+01  -1.1973453e+01  -1.2380079e+01
   1.1115248e+03   1.4303342e+01  -1.1761393e+01  -1.2436260e+01
   1.1152748e+03   1.4361863e+01  -1.1628885e+01  -1.2471484e+01
   1.1190248e+03   1.4393628e+01  -1.1557136e+01  -1.2490532e+01
   1.1215745e+03   1.4402714e+01  -1.1536847e+01  -1.2495901e+01
   1.1244409e+03   1.4427130e+01  -1.1480910e+01  -1.2510623e+01
   1.1281909e+03   1.4462685e+01  -1.1399387e+01  -1.2532099e+01
   1.1319409e+03   1.4488291e+01  -1.1340602e+01  -1.2547555e+01
   1.1356909e+03   1.4506091e+01  -1.1299639e+01  -1.2558294e+01
   1.1394409e+03   1.4518436e+01  -1.1271156e+01  -1.2565738e+01
   1.1431909e+03   1.4526996e+01  -1.1251352e+01  -1.2570897e+01
   1.1469409e+03   1.4532931e+01  -1.1237583e+01  -1.2574472e+01
   1.1510263e+03   1.4537334e+01  -1.1227342e+01  -1.2577123e+01
   1.1520236e+03   1.4551263e+01  -1.1232099e+01  -1.2557518e+01
   1.1550635e+03   1.4909902e+01  -1.1380202e+01  -1.1980450e+01
   1.1588135e+03   1.5324641e+01  -1.1539826e+01  -1.1270736e+01
   1.1625635e+03   1.5600536e+01  -1.1644389e+01  -1.0793811e+01
   1.1710520e+03   1.5864432e+01  -1.1744381e+01  -1.0338258e+01
   1.1740359e+03   1.5934163e+01  -1.1770873e+01  -1.0219156e+01
   1.1886625e+03   1.6251566e+01  -1.1892095e+01  -9.6784814e+00
   1.2014183e+03   1.6325759e+01  -1.1920642e+01  -9.5536414e+00
   1.2022881e+03   1.6327885e+01  -1.1921420e+01  -9.5499701e+00
   1.2133780e+03   1.6339323e+01  -1.1921387e+01  -9.5176807e+00
   1.2260728e+03   1.6342517e+01  -1.1920849e+01  -9.5075390e+00
   1.2412991e+03   1.6344485e+01  -1.1920392e+01  -9.4999689e+00
   1.2511901e+03   1.6344829e+01  -1.1920296e+01  -9.4985737e+00
   1.2519073e+03   1.6345202e+01  -1.1918324e+01  -9.4899395e+00
   1.2538643e+03   1.6388107e+01  -1.1763744e+01  -8.7640406e+00
   1.2576143e+03   1.6548769e+01  -1.1429278e+01  -6.9589220e+00
   1.2613643e+03   1.6677504e+01  -1.1206797e+01  -5.6803591e+00
   1.2660137e+03   1.6773278e+01  -1.1043621e+01  -4.7368068e+00
   1.2720532e+03   1.6820738e+01  -1.0962767e+01  -4.2696230e+00
   1.2820293e+03   1.6927016e+01  -1.0766613e+01  -3.1570413e+00
   1.2974385e+03   1.6982865e+01  -1.0657851e+01  -2.5479161e+00
   1.3018115e+03   1.6988113e+01  -1.0646899e+01  -2.4875406e+00
   1.3031193e+03   1.7039405e+01  -1.0627278e+01  -2.3649699e+00
   1.3068081e+03   1.7301015e+01  -1.0514899e+01  -1.7342260e+00
   1.3105581e+03   1.7501951e+01  -1.0422685e+01  -1.2407672e+00
   1.3143081e+03   1.7631639e+01  -1.0363233e+01  -9.2285044e-01
   1.3220316e+03   1.7740013e+01  -1.0314062e+01  -6.5866096e-01
   1.3320844e+03   1.7904434e+01  -1.0243828e+01  -2.6795234e-01
   1.3402128e+03   1.7968686e+01  -1.0217364e+01  -1.1757121e-01
   1.3467992e+03   1.7994364e+01  -1.0207190e+01  -5.8444828e-02
   1.3518324e+03   1.8005566e+01  -1.0202889e+01  -3.2983434e-02
   1.3536141e+03   1.8007480e+01  -1.0201423e+01  -2.7352770e-02
   1.3675207e+03   1.8009985e+01  -1.0189865e+01  -2.8724941e-03
   1.3804164e+03   1.8010438e+01  -1.0186466e+01   3.8586367e-03
   1.3950251e+03   1.8010482e+01  -1.0184534e+01   7.6545701e-03
   1.4023864e+03   1.8010493e+01  -1.0184223e+01   8.2726805e-03
   1.4119395e+03   1.8012931e+01  -1.0186236e+01   8.8008024e-03
   1.4261144e+03   1.8014573e+01  -1.0187417e+01   9.0431170e-03
   1.4409764e+03   1.8015582e+01  -1.0188474e+01   9.1792383e-03
   1.4514298e+03   1.8015973e+01  -1.0188856e+01   9.2006787e-03
   1.4522977e+03   1.8016258e+01  -1.0186932e+01   9.6648709e-03
   1.4540958e+03   1.8050206e+01  -9.9754773e+00   6.1150658e-02
   1.4569063e+03   1.8157349e+01  -9.5272527e+00   1.7575105e-01
   1.4606563e+03   1.8285968e+01  -9.0781108e+00   2.9395344e-01
   1.4644063e+03   1.8371684e+01  -8.7894306e+00   3.7042150e-01
   1.4721637e+03   1.8444513e+01  -8.5457069e+00   4.3501489e-01
   1.4806370e+03   1.8531909e+01  -8.2446325e+00   5.1456556e-01
   1.4953903e+03   1.8595175e+01  -8.0238956e+00   5.7279082e-01
   1.5021800e+03   1.8604576e+01  -7.9904105e+00   5.8159876e-01
   1.5038526e+03   1.8606427e+01  -7.9855052e+00   5.8296450e-01
   1.5178308e+03   1.8619407e+01  -7.9703779e+00   5.8833057e-01
   1.5327225e+03   1.8623809e+01  -7.9659984e+00   5.8998653e-01
   1.5477069e+03   1.8625520e+01  -7.9642182e+00   5.9066858e-01
   1.5520737e+03   1.8625707e+01  -7.9640339e+00   5.9073979e-01
   1.5534924e+03   1.8643400e+01  -7.9100045e+00   7.2763150e-01
   1.5571986e+03   1.8744583e+01  -7.6157189e+00   1.4803042e+00
   1.5609486e+03   1.8825908e+01  -7.3873548e+00   2.0680796e+00
   1.5646986e+03   1.8878939e+01  -7.2405198e+00   2.4467949e+00
   1.5722067e+03   1.8923098e+01  -7.1200176e+00   2.7579828e+00
   1.5809087e+03   1.8984771e+01  -6.9602988e+00   3.1740682e+00
   1.5958137e+03   1.9029685e+01  -6.8484278e+00   3.4672517e+00
   1.6019834e+03   1.9036204e+01  -6.8330744e+00   3.5078364e+00
   1.6031641e+03   1.9058149e+01  -6.7976033e+00   3.5337260e+00
   1.6066308e+03   1.9243693e+01  -6.4930046e+00   3.7349005e+00
   1.6103808e+03   1.9409197e+01  -6.2183708e+00   3.9140119e+00
   1.6141308e+03   1.9517760e+01  -6.0390412e+00   4.0310288e+00
   1.6222432e+03   1.9614129e+01  -5.8812725e+00   4.1341577e+00
   1.6304537e+03   1.9723733e+01  -5.7080524e+00   4.2488913e+00
   1.6408751e+03   1.9795373e+01  -5.5971501e+00   4.3228747e+00
   1.6483751e+03   1.9817082e+01  -5.5645211e+00   4.3448594e+00
   1.6523893e+03   1.9823711e+01  -5.5547484e+00   4.3514873e+00
   1.6578238e+03   1.9829468e+01  -5.5466160e+00   4.3572112e+00
   1.6723032e+03   1.9835171e+01  -5.5394338e+00   4.3624456e+00
   1.6868718e+03   1.9837737e+01  -5.5359165e+00   4.3650977e+00
   1.7017856e+03   1.9838466e+01  -5.5349294e+00   4.3658555e+00
   1.7024485e+03   1.9838497e+01  -5.5348650e+00   4.3659086e+00
   1.7048739e+03   1.9894741e+01  -5.3134185e+00   4.5530378e+00
   1.7086239e+03   2.0013061e+01  -4.8721923e+00   4.9289443e+00
   1.7123739e+03   2.0097648e+01  -4.5646448e+00   5.1919495e+00
   1.7199062e+03   2.0180840e+01  -4.2668791e+00   5.4470655e+00
   1.7238241e+03   2.0197784e+01  -4.2083464e+00   5.4973966e+00
   1.7364890e+03   2.0290068e+01  -3.8984202e+00   5.7656590e+00
   1.7513478e+03   2.0322446e+01  -3.7954461e+00   5.8555286e+00
   1.7528474e+03   2.0323777e+01  -3.7914066e+00   5.8590743e+00
   1.7639776e+03   2.0329775e+01  -3.7742221e+00   5.8741637e+00
   1.7789479e+03   2.0332243e+01  -3.7680226e+00   5.8796317e+00
   1.7939466e+03   2.0333258e+01  -3.7649016e+00   5.8824462e+00
   1.8024991e+03   2.0333443e+01  -3.7643679e+00   5.8829320e+00
   1.8031263e+03   2.0321215e+01  -3.7265760e+00   5.8658165e+00
   1.8063004e+03   2.0144679e+01  -3.1217890e+00   5.5920541e+00
   1.8100504e+03   1.9950729e+01  -2.4635990e+00   5.2945863e+00
   1.8138004e+03   1.9818170e+01  -2.0249797e+00   5.0962321e+00
   1.8222127e+03   1.9692780e+01  -1.6155825e+00   4.9108483e+00
   1.8269958e+03   1.9618213e+01  -1.3883608e+00   4.8069806e+00
   1.8424270e+03   1.9468607e+01  -9.4386319e-01   4.6030250e+00
   1.8522246e+03   1.9440284e+01  -8.6488061e-01   4.5664087e+00
   1.8529266e+03   1.9437113e+01  -8.5531826e-01   4.5392395e+00
   1.8557196e+03   1.9338290e+01  -5.2281642e-01   3.2982180e+00
   1.8584459e+03   1.9240436e+01  -1.6996616e-01   1.9618665e+00
   1.8602423e+03   1.9189625e+01   1.7848873e-02   1.2485204e+00
   1.8622161e+03   1.9144875e+01   1.8483370e-01   6.1389177e-01
   1.8704191e+03   1.9049663e+01   5.4477819e-01  -7.5432549e-01
   1.8748833e+03   1.9026757e+01   6.3521372e-01  -1.0980983e+00
   1.8884302e+03   1.8944050e+01   9.6988129e-01  -2.3701747e+00
   1.9015314e+03   1.8922975e+01   1.0607804e+00  -2.7156045e+00
   1.9027515e+03   1.8922163e+01   1.0644388e+00  -2.7295077e+00
   1.9048907e+03   1.8906214e+01   1.2232645e+00  -2.8543831e+00
   1.9086407e+03   1.8886311e+01   1.6060568e+00  -3.1478635e+00
   1.9123907e+03   1.8877410e+01   1.8766984e+00  -3.3564564e+00
   1.9184510e+03   1.8870667e+01   2.1136037e+00  -3.5392393e+00
   1.9247587e+03   1.8868480e+01   2.2142769e+00  -3.6169592e+00
   1.9335065e+03   1.8864866e+01   2.4183491e+00  -3.7747081e+00
   1.9410065e+03   1.8863915e+01   2.5007315e+00  -3.8384422e+00
   1.9492289e+03   1.8863712e+01   2.5430592e+00  -3.8712182e+00
   1.9525320e+03   1.8863722e+01   2.5524013e+00  -3.8784567e+00
   1.9532463e+03   1.8863772e+01   2.5535530e+00  -3.8793707e+00
   1.9645315e+03   1.8869412e+01   2.5668803e+00  -3.8932826e+00
   1.9786496e+03   1.8872026e+01   2.5713873e+00  -3.8982484e+00
   1.9934119e+03   1.8873317e+01   2.5739916e+00  -3.9011435e+00
   2.0027971e+03   1.8873576e+01   2.5744830e+00  -3.9016905e+00
   2.0036547e+03   1.8868210e+01   2.6032014e+00  -3.8984529e+00
   2.0070947e+03   1.8817481e+01   2.8961371e+00  -3.8656367e+00
   2.0108447e+03   1.8773466e+01   3.1660931e+00  -3.8356858e+00
   2.0145947e+03   1.8745024e+01   3.3428550e+00  -3.8161174e+00
   2.0228181e+03   1.8720009e+01   3.5004385e+00  -3.7986648e+00
   2.0312185e+03   1.8692133e+01   3.6730502e+00  -3.7796120e+00
   2.0459571e+03   1.8671527e+01   3.8008714e+00  -3.7655239e+00
   2.0518943e+03   1.8668707e+01   3.8184296e+00  -3.7635917e+00
   2.0531475e+03   1.8670480e+01   3.8236383e+00  -3.7596050e+00
   2.0559312e+03   1.8765727e+01   4.0145970e+00  -3.5613079e+00
   2.0596812e+03   1.8892595e+01   4.2898746e+00  -3.2762494e+00
   2.0634312e+03   1.8977853e+01   4.4773617e+00  -3.0826219e+00
   2.0725622e+03   1.9064056e+01   4.6650428e+00  -2.8891219e+00
   2.0769441e+03   1.9102831e+01   4.7462607e+00  -2.8062425e+00
   2.0926691e+03   1.9192188e+01   4.9302852e+00  -2.6191660e+00
   2.1019916e+03   1.9207866e+01   4.9611178e+00  -2.5881545e+00
   2.1034916e+03   1.9209267e+01   4.9638989e+00  -2.5853725e+00
   2.1138942e+03   1.9209346e+01   4.9760744e+00  -2.5736821e+00
   2.1254733e+03   1.9209166e+01   4.9797196e+00  -2.5702124e+00
   2.1406595e+03   1.9208456e+01   4.9831567e+00  -2.5669703e+00
   2.1524129e+03   1.9208305e+01   4.9838639e+00  -2.5663025e+00
   2.1531245e+03   1.9206852e+01   4.9852976e+00  -2.5699346e+00
   2.1555158e+03   1.8997519e+01   5.1940407e+00  -3.1110385e+00
   2.1592658e+03   1.8620027e+01   5.5889619e+00  -4.1448929e+00
   2.1630158e+03   1.8362868e+01   5.8630532e+00  -4.8645737e+00
   2.1683950e+03   1.8157335e+01   6.0834636e+00  -5.4431554e+00
   2.1738683e+03   1.8080498e+01   6.1665013e+00  -5.6608882e+00
   2.1853987e+03   1.7831323e+01   6.4403272e+00  -6.3773478e+00
   2.2002237e+03   1.7732647e+01   6.5509931e+00  -6.6660048e+00
   2.2031571e+03   1.7725284e+01   6.5594204e+00  -6.6879245e+00
   2.2095827e+03   1.7715767e+01   6.5710167e+00  -6.7178233e+00
   2.2229841e+03   1.7709676e+01   6.5790578e+00  -6.7384172e+00
   2.2386165e+03   1.7705739e+01   6.5839575e+00  -6.7509485e+00
   2.2523997e+03   1.7704805e+01   6.5851355e+00  -6.7539505e+00
   2.2532627e+03   1.7704780e+01   6.5851649e+00  -6.7540145e+00
   2.2608611e+03   1.7703395e+01   6.5854922e+00  -6.7547362e+00
   2.2727143e+03   1.7703290e+01   6.5856093e+00  -6.7552886e+00
   2.2886553e+03   1.7702813e+01   6.5856970e+00  -6.7557606e+00
   2.3028203e+03   1.7702671e+01   6.5857174e+00  -6.7558765e+00
   2.3128366e+03   1.7702743e+01   6.5857137e+00  -6.7559269e+00
   2.3249270e+03   1.7703040e+01   6.5857117e+00  -6.7559047e+00
   2.3388879e+03   1.7702765e+01   6.5857184e+00  -6.7559375e+00
   2.3525162e+03   1.7702686e+01   6.5857195e+00  -6.7559459e+00
   2.3532705e+03   1.7702697e+01   6.5857194e+00  -6.7559443e+00
   2.3549088e+03   1.7642671e+01   6.6857413e+00  -6.8216275e+00
   2.3586588e+03   1.7444126e+01   7.0614739e+00  -7.0788420e+00
   2.3624088e+03   1.7307313e+01   7.3388884e+00  -7.2725462e+00
   2.3664088e+03   1.7216730e+01   7.5249438e+00  -7.4028149e+00
   2.3739234e+03   1.7150263e+01   7.6626728e+00  -7.4992473e+00
   2.3849488e+03   1.7034267e+01   7.9077543e+00  -7.6713889e+00
   2.3997672e+03   1.6983992e+01   8.0163200e+00  -7.7477607e+00
   2.4032971e+03   1.6979547e+01   8.0261466e+00  -7.7546855e+00
   2.4043363e+03   1.6980803e+01   8.1410635e+00  -7.6540513e+00
   2.4079035e+03   1.6993774e+01   8.9996690e+00  -6.8842810e+00
   2.4116535e+03   1.7004565e+01   9.7301965e+00  -6.2278356e+00
   2.4154035e+03   1.7012573e+01   1.0205782e+01  -5.8013042e+00
   2.4232965e+03   1.7020661e+01   1.0615535e+01  -5.4345312e+00
   2.4305017e+03   1.7034781e+01   1.1045843e+01  -5.0552471e+00
   2.4462821e+03   1.7052326e+01   1.1467408e+01  -4.6869441e+00
   2.4530987e+03   1.7055539e+01   1.1524146e+01  -4.6381475e+00
   2.4537940e+03   1.7055710e+01   1.1527114e+01  -4.6355883e+00
   2.4654467e+03   1.7056784e+01   1.1563862e+01  -4.6047504e+00
   2.4772129e+03   1.7057321e+01   1.1573790e+01  -4.5965292e+00
   2.4935789e+03   1.7057530e+01   1.1582925e+01  -4.5891353e+00
   2.5034644e+03   1.7057590e+01   1.1584399e+01  -4.5879637e+00
   2.5059666e+03   1.7058444e+01   1.1584703e+01  -4.5879127e+00
   2.5173720e+03   1.7058411e+01   1.1585168e+01  -4.5868356e+00
   2.5309082e+03   1.7057945e+01   1.1585267e+01  -4.5862947e+00
   2.5457988e+03   1.7057439e+01   1.1585316e+01  -4.5860002e+00
   2.5529555e+03   1.7057357e+01   1.1585321e+01  -4.5859536e+00
   2.5538279e+03   1.7053276e+01   1.1589940e+01  -4.5742752e+00
   2.5566106e+03   1.6915040e+01   1.1781407e+01  -4.1097694e+00
   2.5603606e+03   1.6757463e+01   1.2057329e+01  -3.4647955e+00
   2.5641106e+03   1.6657884e+01   1.2245345e+01  -3.0295212e+00
   2.5714115e+03   1.6566713e+01   1.2419384e+01  -2.6270307e+00
   2.5754538e+03   1.6542556e+01   1.2465563e+01  -2.5201732e+00
   2.5881601e+03   1.6437921e+01   1.2664019e+01  -2.0608853e+00
   2.6034739e+03   1.6403406e+01   1.2729377e+01  -1.9095655e+00
   2.6041779e+03   1.6402809e+01   1.2730614e+01  -1.9067361e+00
   2.6144466e+03   1.6402886e+01   1.2742455e+01  -1.8831069e+00
   2.6278350e+03   1.6403744e+01   1.2746733e+01  -1.8749795e+00
   2.6432551e+03   1.6404052e+01   1.2749713e+01  -1.8694486e+00
   2.6533917e+03   1.6404119e+01   1.2750264e+01  -1.8684453e+00
   2.6540034e+03   1.6398503e+01   1.2750257e+01  -1.8610219e+00
   2.6563231e+03   1.6134329e+01   1.2754244e+01  -1.4918185e+00
   2.6600731e+03   1.5662700e+01   1.2768668e+01  -7.9940871e-01
   2.6638154e+03   1.5343195e+01   1.2779758e+01  -3.2068277e-01
   2.6680900e+03   1.5123526e+01   1.2787010e+01   9.1508448e-03
   2.6746278e+03   1.4990619e+01   1.2791003e+01   2.0834262e-01
   2.6861981e+03   1.4663761e+01   1.2794110e+01   6.8654214e-01
   2.7015448e+03   1.4528658e+01   1.2793209e+01   8.8044587e-01
   2.7037997e+03   1.4521201e+01   1.2793053e+01   8.9097952e-01
   2.7050613e+03   1.4445160e+01   1.2838137e+01   9.3359094e-01
   2.7087592e+03   1.4059604e+01   1.3104908e+01   1.1642094e+00
   2.7125092e+03   1.3776737e+01   1.3319301e+01   1.3445876e+00
   2.7162592e+03   1.3597159e+01   1.3458091e+01   1.4608383e+00
   2.7241757e+03   1.3446068e+01   1.3575364e+01   1.5589792e+00
   2.7343528e+03   1.3223546e+01   1.3746577e+01   1.7028300e+00
   2.7438838e+03   1.3132351e+01   1.3816562e+01   1.7616978e+00
   2.7513838e+03   1.3101331e+01   1.3840281e+01   1.7816861e+00
   2.7538838e+03   1.3094895e+01   1.3845240e+01   1.7858497e+00
   2.7554399e+03   1.3007160e+01   1.3933640e+01   1.8515603e+00
   2.7591899e+03   1.2673907e+01   1.4271280e+01   2.1019981e+00
   2.7629399e+03   1.2425807e+01   1.4521630e+01   2.2877663e+00
   2.7666899e+03   1.2267379e+01   1.4681771e+01   2.4064860e+00
   2.7738311e+03   1.2143422e+01   1.4807531e+01   2.4995954e+00
   2.7821609e+03   1.1968363e+01   1.4987516e+01   2.6320617e+00
   2.7973462e+03   1.1835834e+01   1.5125318e+01   2.7329941e+00
   2.8037065e+03   1.1817838e+01   1.5144345e+01   2.7468354e+00
   2.8042725e+03   1.1809628e+01   1.5153581e+01   2.7524332e+00
   2.8071980e+03   1.1615627e+01   1.5374261e+01   2.8830871e+00
   2.8109480e+03   1.1372371e+01   1.5654117e+01   3.0480651e+00
   2.8146980e+03   1.1209449e+01   1.5842777e+01   3.1590366e+00
   2.8227514e+03   1.1055680e+01   1.6022035e+01   3.2642365e+00
   2.8265942e+03   1.1006594e+01   1.6080647e+01   3.2983444e+00
   2.8405116e+03   1.0835412e+01   1.6287343e+01   3.4181059e+00
   2.8513565e+03   1.0796258e+01   1.6336048e+01   3.4460339e+00
   2.8537874e+03   1.0791891e+01   1.6341582e+01   3.4491871e+00
   2.8545083e+03   1.0773515e+01   1.6374505e+01   3.5080744e+00
   2.8576899e+03   1.0500717e+01   1.6811578e+01   4.3290935e+00
   2.8614399e+03   1.0197154e+01   1.7268032e+01   5.2007834e+00
   2.8651899e+03   9.9956948e+00   1.7571867e+01   5.7789539e+00
   2.8737183e+03   9.8095025e+00   1.7857164e+01   6.3181043e+00
   2.8777909e+03   9.7233760e+00   1.8002095e+01   6.5809704e+00
   2.8931427e+03   9.5220935e+00   1.8354085e+01   7.2093170e+00
   2.9038959e+03   9.4858789e+00   1.8424785e+01   7.3301302e+00
   2.9044410e+03   9.4758774e+00   1.8424256e+01   7.3264282e+00
   2.9071667e+03   9.3279719e+00   1.8400013e+01   7.2269579e+00
   2.9109167e+03   9.1253479e+00   1.8362577e+01   7.0848567e+00
   2.9146667e+03   8.9832136e+00   1.8332784e+01   6.9856579e+00
   2.9184167e+03   8.8931709e+00   1.8312096e+01   6.9232011e+00
   2.9221667e+03   8.8459944e+00   1.8300623e+01   6.8905944e+00
   2.9244764e+03   8.8324218e+00   1.8297180e+01   6.8812058e+00
   2.9278768e+03   8.7713820e+00   1.8279615e+01   6.8392329e+00
   2.9316268e+03   8.7103123e+00   1.8261763e+01   6.7973280e+00
   2.9353768e+03   8.6666468e+00   1.8248500e+01   6.7674002e+00
   2.9391268e+03   8.6359158e+00   1.8238781e+01   6.7463535e+00
   2.9428768e+03   8.6143372e+00   1.8231696e+01   6.7315808e+00
   2.9466268e+03   8.5992130e+00   1.8226562e+01   6.7212262e+00
   2.9503768e+03   8.5886303e+00   1.8222858e+01   6.7139778e+00
   2.9538778e+03   8.5816463e+00   1.8220346e+01   6.7091912e+00
   2.9543061e+03   8.5810143e+00   1.8220139e+01   6.7087505e+00
   2.9573506e+03   8.5807839e+00   1.8221793e+01   6.7081402e+00
   2.9657837e+03   8.5908592e+00   1.8232584e+01   6.7129961e+00
   2.9790220e+03   8.5972943e+00   1.8239135e+01   6.7161361e+00
   2.9935906e+03   8.6014824e+00   1.8243607e+01   6.7183005e+00


==> data/PbhData3000Safe.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   3.4441358e-01  -4.9983811e+01  -3.7571255e-02   7.1832757e-02
   1.9563208e+00  -4.8028648e+01  -7.4548757e-01   1.5019999e+00
   7.0618279e+00  -3.9593636e+01  -3.3503196e+00   7.3091785e+00
   1.3061828e+01  -3.2682566e+01  -5.0822766e+00   1.1390209e+01
   1.8974539e+01  -2.9896807e+01  -5.7966516e+00   1.3080611e+01
   2.2815640e+01  -2.8107740e+01  -6.1735940e+00   1.3982443e+01
   2.8815640e+01  -2.4145500e+01  -6.9155403e+00   1.5758577e+01
   3.6774158e+01  -2.1146004e+01  -7.4412285e+00   1.7018110e+01
   5.0008627e+01  -1.9094572e+01  -7.7744087e+00   1.7818143e+01
   5.3016023e+01  -1.8160096e+01  -6.9902629e+00   1.5265464e+01
   5.9016023e+01  -1.7057352e+01  -6.0499295e+00   1.0429294e+01
   6.3683660e+01  -1.6760781e+01  -5.8286668e+00   8.3871257e+00
   7.0183299e+01  -1.7657918e+01  -6.0829207e+00   7.7309372e+00
   7.5436195e+01  -1.7726462e+01  -6.0375267e+00   6.3834524e+00
   9.0588306e+01  -1.7834015e+01  -5.9461932e+00   3.8430500e+00
   9.9828565e+01  -1.7885283e+01  -5.9301976e+00   3.1892076e+00
   1.0140341e+02  -1.7924761e+01  -6.0643439e+00   2.9304749e+00
   1.0452718e+02  -1.7832672e+01  -6.5301088e+00   1.8912414e+00
   1.0969628e+02  -1.7669659e+01  -7.1273031e+00   4.6614594e-01
   1.1730244e+02  -1.7985545e+01  -7.7751930e+00  -6.4830139e-01
   1.2179679e+02  -1.8379604e+01  -8.0830600e+00  -9.6197757e-01
   1.3258946e+02  -1.7308687e+01  -8.2223617e+00  -2.2171679e+00
   1.4970328e+02  -1.6742162e+01  -8.3841929e+00  -3.0701383e+00
   1.5152475e+02  -1.6600476e+01  -8.6284660e+00  -3.4763415e+00
   1.5728105e+02  -1.5298566e+01  -1.0325033e+01  -6.5475197e+00
   1.6378105e+02  -1.4305773e+01  -1.1460139e+01  -8.7039888e+00
   1.7085533e+02  -1.4401459e+01  -1.2328818e+01  -9.8968845e+00
   1.7874478e+02  -1.3076603e+01  -1.2591453e+01  -1.0984104e+01
   2.0004178e+02  -1.1611507e+01  -1.2816298e+01  -1.2090409e+01
   2.0095690e+02  -1.1532225e+01  -1.2919929e+01  -1.2089701e+01
   2.0613852e+02  -9.4564909e+00  -1.5309410e+01  -1.1341043e+01
   2.1213852e+02  -7.7214979e+00  -1.7251350e+01  -1.0679658e+01
   2.2057596e+02  -7.0278781e+00  -1.8853204e+01  -1.0660499e+01
   2.2917203e+02  -5.6922403e+00  -1.9558618e+01  -9.9163332e+00
   2.4490784e+02  -4.5675792e+00  -2.0046144e+01  -9.2579142e+00
   2.5057429e+02  -4.4142427e+00  -2.0122814e+01  -9.1713049e+00
   2.5362924e+02  -4.3642649e+00  -2.0157500e+01  -9.1524674e+00
   2.5962924e+02  -4.3008651e+00  -2.0249458e+01  -9.1335069e+00
   2.6538999e+02  -4.3109678e+00  -2.0498010e+01  -9.2131618e+00
   2.7048028e+02  -4.4100736e+00  -2.1032054e+01  -9.4425374e+00
   2.7276024e+02  -4.3966293e+00  -2.1014042e+01  -9.4269035e+00
   2.7876024e+02  -4.2984543e+00  -2.0692301e+01  -9.2597378e+00
   2.8476024e+02  -4.2381863e+00  -2.0497510e+01  -9.1579897e+00
   2.9076024e+02  -4.2025005e+00  -2.0383507e+01  -9.0981290e+00
   2.9676024e+02  -4.1813868e+00  -2.0316902e+01  -9.0629560e+00
   3.0047888e+02  -4.1728341e+00  -2.0293660e+01  -9.0489308e+00
   3.0450398e+02  -3.7566913e+00  -2.0825081e+01  -8.2744420e+00
   3.1050398e+02  -3.1989436e+00  -2.1535670e+01  -7.2299901e+00
   3.1953220e+02  -2.9361605e+00  -2.2518408e+01  -6.7668458e+00
   3.2379754e+02  -2.8196306e+00  -2.2706760e+01  -6.5495016e+00
   3.3418873e+02  -2.4510084e+00  -2.2540016e+01  -5.8306166e+00
   3.5027050e+02  -2.2554321e+00  -2.2459975e+01  -5.4496419e+00
   3.5082026e+02  -2.2559114e+00  -2.2487864e+01  -5.4516907e+00
   3.5361932e+02  -2.2479349e+00  -2.2510711e+01  -5.4310575e+00
   3.5861210e+02  -2.2340279e+00  -2.2528338e+01  -5.4042052e+00
   3.6454380e+02  -2.2409891e+00  -2.2714218e+01  -5.4282340e+00
   3.7043442e+02  -2.2936420e+00  -2.3283686e+01  -5.5565119e+00
   3.7217758e+02  -2.2979876e+00  -2.3337995e+01  -5.5670080e+00
   3.7791452e+02  -2.2569489e+00  -2.2996785e+01  -5.4735460e+00
   3.8391452e+02  -2.2287641e+00  -2.2764519e+01  -5.4099086e+00
   3.8991452e+02  -2.2121046e+00  -2.2627920e+01  -5.3723600e+00
   3.9591452e+02  -2.2022684e+00  -2.2547817e+01  -5.3502534e+00
   4.0051024e+02  -2.1976324e+00  -2.2510409e+01  -5.3398655e+00
   4.0215850e+02  -1.9074637e+00  -2.2668804e+01  -5.0496986e+00
   4.0731108e+02  -3.9644144e-01  -2.3324398e+01  -3.5120564e+00
   4.0974694e+02   1.3296660e-01  -2.3559066e+01  -2.9734755e+00
   4.1650217e+02   1.0050036e+00  -2.4161517e+01  -2.1144354e+00
   4.2240106e+02   1.3301332e+00  -2.4744368e+01  -1.8404839e+00
   4.3265408e+02   2.1171791e+00  -2.4507897e+01  -9.6375421e-01
   4.4629554e+02   2.5122854e+00  -2.4378688e+01  -5.2239045e-01
   4.5096237e+02   2.5741016e+00  -2.4379548e+01  -4.4921647e-01
   4.5341577e+02   2.6870460e+00  -2.4141701e+01  -8.4020568e-03
   4.5668849e+02   2.8554357e+00  -2.3785248e+01   6.6775308e-01
   4.6228663e+02   3.0617131e+00  -2.3472347e+01   1.4531423e+00
   4.7093819e+02   3.2711018e+00  -2.3959262e+01   1.9616953e+00
   4.7713120e+02   3.3292066e+00  -2.3452758e+01   2.3349741e+00
   4.9132248e+02   3.3931042e+00  -2.2763230e+01   2.7901766e+00
   5.0074583e+02   3.4122974e+00  -2.2627736e+01   2.9012186e+00
   5.0249147e+02   3.5116673e+00  -2.2645149e+01   3.0599334e+00
   5.0815339e+02   3.9592569e+00  -2.2474023e+01   3.7909034e+00
   5.1277972e+02   4.2066826e+00  -2.2470529e+01   4.1847092e+00
   5.2123556e+02   4.5098118e+00  -2.3117579e+01   4.5963043e+00
   5.3084367e+02   4.6419161e+00  -2.2531138e+01   4.8708056e+00
   5.4309244e+02   4.7145009e+00  -2.2169208e+01   5.0253580e+00
   5.5105623e+02   4.7370952e+00  -2.2074422e+01   5.0774454e+00
   5.5578646e+02   4.9102429e+00  -2.1651178e+01   5.9924416e+00
   5.6148258e+02   5.0936391e+00  -2.1329236e+01   6.8907074e+00
   5.6944190e+02   5.3177703e+00  -2.1608533e+01   7.5895347e+00
   5.7621901e+02   5.3810302e+00  -2.1420359e+01   7.9474018e+00
   5.8870086e+02   5.3674422e+00  -2.0746222e+01   8.2931757e+00
   6.0006600e+02   5.3651198e+00  -2.0530267e+01   8.4117467e+00
   6.0166816e+02   5.4047133e+00  -2.0612427e+01   8.5061718e+00
   6.0667740e+02   5.6076140e+00  -2.0060285e+01   9.4044452e+00
   6.1245361e+02   5.7930454e+00  -1.9667879e+01   1.0172407e+01
   6.2098634e+02   6.0717296e+00  -2.0026670e+01   1.0918399e+01
   6.2869411e+02   6.0727974e+00  -1.9448184e+01   1.1172158e+01
   6.4069411e+02   6.0519712e+00  -1.8877014e+01   1.1349569e+01
   6.5045409e+02   6.0528355e+00  -1.8717112e+01   1.1420782e+01
   6.5228258e+02   6.1490131e+00  -1.8837561e+01   1.1481496e+01
   6.5692143e+02   6.5979605e+00  -1.8706252e+01   1.1217353e+01
   6.6118251e+02   6.9197076e+00  -1.8653958e+01   1.1056464e+01
   6.6988918e+02   7.3901736e+00  -1.9051614e+01   1.1168569e+01
   6.7662620e+02   7.5518410e+00  -1.8971864e+01   1.1048215e+01
   6.9140393e+02   7.6460885e+00  -1.8457641e+01   1.0635539e+01
   7.0120954e+02   7.6721174e+00  -1.8349242e+01   1.0546196e+01
   7.0244206e+02   7.6802864e+00  -1.8356288e+01   1.0548732e+01
   7.0807711e+02   7.6995741e+00  -1.8357308e+01   1.0543579e+01
   7.1369670e+02   7.7554356e+00  -1.8465451e+01   1.0601013e+01
   7.1969670e+02   7.9273657e+00  -1.8864267e+01   1.0827505e+01
   7.2235799e+02   8.0254033e+00  -1.9096547e+01   1.0960176e+01
   7.2750145e+02   7.9152671e+00  -1.8821481e+01   1.0800087e+01
   7.3350145e+02   7.8236498e+00  -1.8591906e+01   1.0666587e+01
   7.3950145e+02   7.7700264e+00  -1.8457288e+01   1.0588263e+01
   7.4550145e+02   7.7387209e+00  -1.8378551e+01   1.0542422e+01
   7.5112647e+02   7.7213480e+00  -1.8334769e+01   1.0516912e+01
   7.5239298e+02   7.7734076e+00  -1.8271121e+01   1.0369874e+01
   7.5814309e+02   8.4045409e+00  -1.7846856e+01   8.9824631e+00
   7.6265129e+02   8.7958930e+00  -1.7726657e+01   8.2875093e+00
   7.6952382e+02   9.2940062e+00  -1.8045132e+01   7.9534355e+00
   7.7409457e+02   9.5050079e+00  -1.8158000e+01   7.7850915e+00
   7.8522603e+02   9.6145025e+00  -1.7458367e+01   6.8130783e+00
   8.0124090e+02   9.7071692e+00  -1.7152971e+01   6.3252446e+00
   8.0194153e+02   9.7131582e+00  -1.7153482e+01   6.3181875e+00
   8.0420994e+02   9.7412137e+00  -1.7160491e+01   6.3224763e+00
   8.0597200e+02   9.7552790e+00  -1.7158840e+01   6.3254012e+00
   8.1097597e+02   9.8030959e+00  -1.7202971e+01   6.3244419e+00
   8.1676422e+02   9.9611220e+00  -1.7457387e+01   6.3880383e+00
   8.2151953e+02   1.0275909e+01  -1.8005250e+01   6.5761970e+00
   8.2395910e+02   1.0234181e+01  -1.7927603e+01   6.5363925e+00
   8.2995910e+02   1.0033437e+01  -1.7560358e+01   6.3722323e+00
   8.3595910e+02   9.9173237e+00  -1.7346719e+01   6.2747913e+00
   8.4195910e+02   9.8513064e+00  -1.7224651e+01   6.2179643e+00
   8.4795910e+02   9.8139453e+00  -1.7155171e+01   6.1848534e+00
   8.5136108e+02   9.8010180e+00  -1.7130712e+01   6.1725459e+00
   8.5495428e+02   9.9420338e+00  -1.7003768e+01   5.5986614e+00
   8.5954374e+02   1.0179818e+01  -1.6913413e+01   4.8483892e+00
   8.6593289e+02   1.0507836e+01  -1.7054612e+01   4.2849879e+00
   8.7233681e+02   1.0985025e+01  -1.7680175e+01   4.2101360e+00
   8.7978842e+02   1.0829920e+01  -1.7123550e+01   3.6059909e+00
   8.9470881e+02   1.0738976e+01  -1.6671595e+01   3.0301006e+00
   9.0159342e+02   1.0739035e+01  -1.6610688e+01   2.9220030e+00
   9.0480801e+02   1.0750593e+01  -1.6609715e+01   2.8928083e+00
   9.1022209e+02   1.0790391e+01  -1.6647776e+01   2.8618029e+00
   9.1622209e+02   1.0955777e+01  -1.6888907e+01   2.8792624e+00
   9.2143889e+02   1.1350607e+01  -1.7494590e+01   2.9743138e+00
   9.2340004e+02   1.1347474e+01  -1.7488159e+01   2.9690204e+00
   9.2940004e+02   1.1086258e+01  -1.7074037e+01   2.8817943e+00
   9.3540004e+02   1.0935102e+01  -1.6833034e+01   2.8295093e+00
   9.4140004e+02   1.0850441e+01  -1.6697433e+01   2.7991575e+00
   9.4740004e+02   1.0803302e+01  -1.6621512e+01   2.7815329e+00
   9.5152490e+02   1.0784041e+01  -1.6590291e+01   2.7739894e+00
   9.5411184e+02   1.0881993e+01  -1.6364329e+01   2.5392626e+00
   9.6011184e+02   1.1267738e+01  -1.5865666e+01   1.8850936e+00
   9.6454329e+02   1.1547044e+01  -1.5765302e+01   1.5912273e+00
   9.7152794e+02   1.2209933e+01  -1.6329851e+01   1.4464651e+00
   9.7792145e+02   1.2114829e+01  -1.5765884e+01   1.1339107e+00
   9.9694498e+02   1.2030787e+01  -1.4923573e+01   6.2196744e-01
   1.0022130e+03   1.2067176e+01  -1.4851281e+01   4.6288215e-01
   1.0041740e+03   1.2287143e+01  -1.4816760e+01  -3.9821548e-01
   1.0091907e+03   1.2770631e+01  -1.4593315e+01  -2.7168850e+00
   1.0145006e+03   1.3134096e+01  -1.4476968e+01  -4.3084723e+00
   1.0221769e+03   1.3858135e+01  -1.4971142e+01  -5.4166109e+00
   1.0289715e+03   1.3623913e+01  -1.4323877e+01  -6.4442754e+00
   1.0482509e+03   1.3306820e+01  -1.3470261e+01  -7.7655180e+00
   1.0519985e+03   1.3298830e+01  -1.3423689e+01  -7.8692396e+00
   1.0559424e+03   1.3290188e+01  -1.3381357e+01  -7.9482650e+00
   1.0609814e+03   1.3328366e+01  -1.3393246e+01  -8.0486334e+00
   1.0667776e+03   1.3520301e+01  -1.3569537e+01  -8.2154662e+00
   1.0717523e+03   1.3964942e+01  -1.4011534e+01  -8.5026877e+00
   1.0741361e+03   1.3925196e+01  -1.3967961e+01  -8.4915456e+00
   1.0801361e+03   1.3627843e+01  -1.3656145e+01  -8.3477191e+00
   1.0861361e+03   1.3454629e+01  -1.3473425e+01  -8.2665289e+00
   1.0921361e+03   1.3355809e+01  -1.3368643e+01  -8.2217683e+00
   1.0981361e+03   1.3299623e+01  -1.3308712e+01  -8.1973532e+00
   1.1018704e+03   1.3278495e+01  -1.3285999e+01  -8.1886879e+00
   1.1047715e+03   1.3281441e+01  -1.3288836e+01  -8.1932924e+00
   1.1106523e+03   1.3316642e+01  -1.3322882e+01  -8.2197994e+00
   1.1163296e+03   1.3488359e+01  -1.3494255e+01  -8.3276457e+00
   1.1216983e+03   1.3947521e+01  -1.3954654e+01  -8.6120793e+00
   1.1235409e+03   1.3954794e+01  -1.3962417e+01  -8.6170180e+00
   1.1295245e+03   1.3648724e+01  -1.3654763e+01  -8.4289950e+00
   1.1355245e+03   1.3466127e+01  -1.3470875e+01  -8.3168251e+00
   1.1415245e+03   1.3362067e+01  -1.3366030e+01  -8.2529497e+00
   1.1475245e+03   1.3302991e+01  -1.3306473e+01  -8.2167203e+00
   1.1517253e+03   1.3277748e+01  -1.3281007e+01  -8.2012550e+00
   1.1536663e+03   1.3391022e+01  -1.3244577e+01  -8.4096739e+00
   1.1596464e+03   1.3862388e+01  -1.3051566e+01  -9.3119577e+00
   1.1646579e+03   1.4176055e+01  -1.3020262e+01  -9.8227761e+00
   1.1727612e+03   1.4840591e+01  -1.3423781e+01  -1.0475120e+01
   1.1797815e+03   1.4679210e+01  -1.3023277e+01  -1.0594089e+01
   1.1988695e+03   1.4497366e+01  -1.2572957e+01  -1.0726228e+01
   1.2018059e+03   1.4496710e+01  -1.2556063e+01  -1.0740628e+01
   1.2040394e+03   1.4509090e+01  -1.2554435e+01  -1.0759061e+01
   1.2079422e+03   1.4507010e+01  -1.2535650e+01  -1.0770780e+01
   1.2138380e+03   1.4596716e+01  -1.2601883e+01  -1.0848923e+01
   1.2198380e+03   1.4909981e+01  -1.2868036e+01  -1.1087331e+01
   1.2226403e+03   1.5147628e+01  -1.3073043e+01  -1.1265299e+01
   1.2268328e+03   1.4968529e+01  -1.2914574e+01  -1.1136309e+01
   1.2328328e+03   1.4755974e+01  -1.2726043e+01  -1.0982660e+01
   1.2388328e+03   1.4631736e+01  -1.2615696e+01  -1.0892989e+01
   1.2448328e+03   1.4559391e+01  -1.2551359e+01  -1.0840862e+01
   1.2508328e+03   1.4517330e+01  -1.2513901e+01  -1.0810612e+01
   1.2523222e+03   1.4524395e+01  -1.2496068e+01  -1.0797700e+01
   1.2573501e+03   1.4973242e+01  -1.1940045e+01  -1.0398970e+01
   1.2632839e+03   1.5461960e+01  -1.1531445e+01  -1.0114073e+01
   1.2718175e+03   1.6273094e+01  -1.1697653e+01  -1.0300573e+01
   1.2767742e+03   1.6270065e+01  -1.1411267e+01  -1.0076278e+01
   1.2917641e+03   1.6136813e+01  -1.0768080e+01  -9.5644236e+00
   1.3018291e+03   1.6126738e+01  -1.0629756e+01  -9.4556404e+00
   1.3042441e+03   1.6251885e+01  -1.0509388e+01  -9.5033519e+00
   1.3102441e+03   1.6568352e+01  -1.0058540e+01  -9.6202518e+00
   1.3160941e+03   1.6894159e+01  -9.8995284e+00  -9.7727006e+00
   1.3229763e+03   1.7533080e+01  -1.0116065e+01  -1.0126085e+01
   1.3333839e+03   1.7193576e+01  -9.5652575e+00  -9.8935124e+00
   1.3457733e+03   1.7037047e+01  -9.2920215e+00  -9.7842370e+00
   1.3521005e+03   1.7008112e+01  -9.2326445e+00  -9.7631222e+00
   1.3547054e+03   1.7003034e+01  -9.2145362e+00  -9.7594400e+00
   1.3566516e+03   1.6997610e+01  -9.2005617e+00  -9.7559129e+00
   1.3601239e+03   1.7022500e+01  -9.2013986e+00  -9.7691845e+00
   1.3652049e+03   1.7165961e+01  -9.2709215e+00  -9.8503245e+00
   1.3712048e+03   1.7645310e+01  -9.5269224e+00  -1.0124829e+01
   1.3731453e+03   1.7791539e+01  -9.6056949e+00  -1.0208695e+01
   1.3785247e+03   1.7498847e+01  -9.4426869e+00  -1.0039875e+01
   1.3845247e+03   1.7276285e+01  -9.3182770e+00  -9.9114081e+00
   1.3905247e+03   1.7146959e+01  -9.2458563e+00  -9.8367338e+00
   1.3965247e+03   1.7072022e+01  -9.2038129e+00  -9.7934486e+00
   1.4019044e+03   1.7032129e+01  -9.1813851e+00  -9.7703972e+00
   1.4031599e+03   1.7032315e+01  -9.1813775e+00  -9.7704687e+00
   1.4080513e+03   1.7038837e+01  -9.1839978e+00  -9.7742156e+00
   1.4123995e+03   1.7097427e+01  -9.2149232e+00  -9.8078647e+00
   1.4183235e+03   1.7373220e+01  -9.3636911e+00  -9.9661139e+00
   1.4225604e+03   1.7809135e+01  -9.5995914e+00  -1.0216298e+01
   1.4260851e+03   1.7641722e+01  -9.5094581e+00  -1.0120292e+01
   1.4320851e+03   1.7359444e+01  -9.3565795e+00  -9.9582038e+00
   1.4380851e+03   1.7194830e+01  -9.2674605e+00  -9.8636603e+00
   1.4440851e+03   1.7099455e+01  -9.2158831e+00  -9.8088745e+00
   1.4496778e+03   1.7047192e+01  -9.1876604e+00  -9.7788468e+00
   1.4519716e+03   1.7032610e+01  -9.1797957e+00  -9.7704623e+00
   1.4545432e+03   1.7448203e+01  -9.0980428e+00  -9.0343405e+00
   1.4605432e+03   1.8603530e+01  -8.8512370e+00  -6.9397610e+00
   1.4673069e+03   1.9490382e+01  -8.7944626e+00  -5.7531376e+00
   1.4734648e+03   2.0252110e+01  -8.9790353e+00  -5.4696267e+00
   1.4823090e+03   2.0238423e+01  -8.5931291e+00  -4.2668754e+00
   1.4942609e+03   2.0231997e+01  -8.3548411e+00  -3.5225280e+00
   1.5020865e+03   2.0250659e+01  -8.2960531e+00  -3.3159456e+00
   1.5027831e+03   2.0286306e+01  -8.3071314e+00  -3.3112896e+00
   1.5069059e+03   2.0300272e+01  -8.2890447e+00  -3.2491643e+00
   1.5123925e+03   2.0372060e+01  -8.3016461e+00  -3.2062628e+00
   1.5183925e+03   2.0680810e+01  -8.4191693e+00  -3.2243372e+00
   1.5226747e+03   2.1178528e+01  -8.6205562e+00  -3.2941267e+00
   1.5258414e+03   2.1027722e+01  -8.5556792e+00  -3.2576560e+00
   1.5318414e+03   2.0700972e+01  -8.4156478e+00  -3.1848094e+00
   1.5378414e+03   2.0508789e+01  -8.3330389e+00  -3.1412865e+00
   1.5438414e+03   2.0396729e+01  -8.2847602e+00  -3.1155226e+00
   1.5498414e+03   2.0331505e+01  -8.2565889e+00  -3.1002784e+00
   1.5524735e+03   2.0318612e+01  -8.2463521e+00  -3.0829214e+00
   1.5571847e+03   2.0603140e+01  -7.9952291e+00  -2.0036352e+00
   1.5631847e+03   2.0948442e+01  -7.7657761e+00  -9.2795884e-01
   1.5720464e+03   2.1802617e+01  -7.8764387e+00  -3.3370684e-01
   1.5776802e+03   2.1690337e+01  -7.6977634e+00   8.9747702e-02
   1.5877975e+03   2.1384120e+01  -7.4105278e+00   6.2982840e-01
   1.6019422e+03   2.1235536e+01  -7.2637973e+00   9.1424763e-01
   1.6038303e+03   2.1377604e+01  -7.2290253e+00   1.0288440e+00
   1.6097883e+03   2.1866253e+01  -6.8836803e+00   1.6792056e+00
   1.6160294e+03   2.2300089e+01  -6.7176695e+00   2.0827198e+00
   1.6232004e+03   2.3051447e+01  -6.8204068e+00   2.3055649e+00
   1.6303247e+03   2.2824439e+01  -6.5634198e+00   2.5142697e+00
   1.6486926e+03   2.2556562e+01  -6.2841514e+00   2.7305667e+00
   1.6526263e+03   2.2543405e+01  -6.2651270e+00   2.7475908e+00
   1.6552427e+03   2.2545670e+01  -6.2558979e+00   2.7570423e+00
   1.6611556e+03   2.2588455e+01  -6.2554122e+00   2.7758098e+00
   1.6671556e+03   2.2805469e+01  -6.3103739e+00   2.8100725e+00
   1.6723822e+03   2.3328398e+01  -6.4543068e+00   2.8770413e+00
   1.6747958e+03   2.3321065e+01  -6.4515785e+00   2.8778853e+00
   1.6807958e+03   2.2987694e+01  -6.3555194e+00   2.8417643e+00
   1.6867958e+03   2.2783627e+01  -6.2965639e+00   2.8196945e+00
   1.6927958e+03   2.2663256e+01  -6.2617731e+00   2.8067065e+00
   1.6987958e+03   2.2592339e+01  -6.2412667e+00   2.7990742e+00
   1.7024310e+03   2.2565977e+01  -6.2336139e+00   2.7962766e+00
   1.7063250e+03   2.2726157e+01  -5.8779800e+00   3.2964777e+00
   1.7123250e+03   2.2968626e+01  -5.3621430e+00   4.0247091e+00
   1.7206831e+03   2.3544217e+01  -5.1526948e+00   4.5380697e+00
   1.7258138e+03   2.3745074e+01  -5.0674638e+00   4.7323888e+00
   1.7370325e+03   2.3358024e+01  -4.6793574e+00   5.0197932e+00
   1.7521113e+03   2.3186146e+01  -4.5050630e+00   5.1497106e+00
   1.7541196e+03   2.3239699e+01  -4.5075970e+00   5.1703943e+00
   1.7592934e+03   2.3234713e+01  -4.4889783e+00   5.1881342e+00
   1.7645500e+03   2.3326509e+01  -4.4976956e+00   5.2198715e+00
   1.7705500e+03   2.3706338e+01  -4.5669597e+00   5.3108681e+00
   1.7734775e+03   2.3995434e+01  -4.6224028e+00   5.3768640e+00
   1.7780775e+03   2.3750676e+01  -4.5713491e+00   5.3271424e+00
   1.7840775e+03   2.3494261e+01  -4.5177789e+00   5.2745351e+00
   1.7900775e+03   2.3342303e+01  -4.4860168e+00   5.2433808e+00
   1.7960775e+03   2.3252474e+01  -4.4672387e+00   5.2249770e+00
   1.8020775e+03   2.3199410e+01  -4.4561435e+00   5.2141145e+00
   1.8032095e+03   2.3191965e+01  -4.4202281e+00   5.2543672e+00
   1.8086765e+03   2.2925521e+01  -3.4449881e+00   6.3231909e+00
   1.8136565e+03   2.2824996e+01  -2.8244751e+00   7.0365739e+00
   1.8216910e+03   2.3233971e+01  -2.4515225e+00   7.6819413e+00
   1.8275636e+03   2.3113270e+01  -2.1635561e+00   7.9796389e+00
   1.8398322e+03   2.2546238e+01  -1.6717582e+00   8.3198683e+00
   1.8518481e+03   2.2352711e+01  -1.5021813e+00   8.4381030e+00
   1.8531578e+03   2.2433078e+01  -1.4899433e+00   8.4351295e+00
   1.8556275e+03   2.2454134e+01  -1.1943785e+00   7.3856633e+00
   1.8610599e+03   2.2538240e+01  -5.3778835e-01   4.9967235e+00
   1.8693010e+03   2.2925786e+01  -5.0440203e-02   3.2570044e+00
   1.8744220e+03   2.3391535e+01   6.1564029e-02   2.9038189e+00
   1.8861792e+03   2.2757807e+01   4.8137941e-01   1.2812601e+00
   1.8984319e+03   2.2513232e+01   6.5025963e-01   6.3039067e-01
   1.9029098e+03   2.2520810e+01   6.8040725e-01   5.2100685e-01
   1.9054158e+03   2.2580403e+01   8.8321887e-01   3.4734810e-01
   1.9092133e+03   2.2547379e+01   1.2798147e+00   2.0775813e-02
   1.9121059e+03   2.2558081e+01   1.5108908e+00  -1.6710452e-01
   1.9211210e+03   2.3068560e+01   1.9095855e+00  -4.6854676e-01
   1.9278261e+03   2.3115420e+01   2.0912262e+00  -6.1490095e-01
   1.9395761e+03   2.2587537e+01   2.3128623e+00  -8.1942412e-01
   1.9523429e+03   2.2392738e+01   2.4019863e+00  -9.0086514e-01
   1.9540382e+03   2.2506610e+01   2.4198613e+00  -9.0988100e-01
   1.9576323e+03   2.2489485e+01   2.4340260e+00  -9.1916894e-01
   1.9614004e+03   2.2484555e+01   2.4450233e+00  -9.2717537e-01
   1.9662280e+03   2.2606135e+01   2.4657979e+00  -9.3903166e-01
   1.9722280e+03   2.3130629e+01   2.5260199e+00  -9.6466316e-01
   1.9743609e+03   2.3333127e+01   2.5482670e+00  -9.7388897e-01
   1.9795702e+03   2.2984039e+01   2.5147581e+00  -9.6379089e-01
   1.9855702e+03   2.2700264e+01   2.4878431e+00  -9.5554732e-01
   1.9915702e+03   2.2533858e+01   2.4721195e+00  -9.5079285e-01
   1.9975702e+03   2.2436489e+01   2.4629577e+00  -9.4806083e-01
   2.0030761e+03   2.2383196e+01   2.4579683e+00  -9.4659415e-01
   2.0048731e+03   2.2382748e+01   2.5541098e+00  -1.0971519e+00
   2.0103338e+03   2.2348926e+01   3.0451800e+00  -1.8706464e+00
   2.0146403e+03   2.2406716e+01   3.3117755e+00  -2.2808567e+00
   2.0236588e+03   2.3160844e+01   3.6450427e+00  -2.7071582e+00
   2.0333317e+03   2.2613972e+01   3.8249965e+00  -3.0589959e+00
   2.0443374e+03   2.2295559e+01   3.9198762e+00  -3.2477296e+00
   2.0532473e+03   2.2194132e+01   3.9543750e+00  -3.3145355e+00
   2.0555434e+03   2.2156453e+01   4.1507720e+00  -3.4449191e+00
   2.0611721e+03   2.2000872e+01   4.7598227e+00  -3.8400024e+00
   2.0657711e+03   2.2025641e+01   5.0891752e+00  -4.0571239e+00
   2.0733598e+03   2.2646652e+01   5.4523303e+00  -4.3164096e+00
   2.0822488e+03   2.2144662e+01   5.6520146e+00  -4.4310397e+00
   2.0942488e+03   2.1750993e+01   5.7749652e+00  -4.4984713e+00
   2.1029204e+03   2.1644044e+01   5.8141359e+00  -4.5205744e+00
   2.1037799e+03   2.1705779e+01   5.8338129e+00  -4.5355163e+00
   2.1072177e+03   2.1717668e+01   5.8531074e+00  -4.5472368e+00
   2.1116498e+03   2.1711559e+01   5.8664359e+00  -4.5549467e+00
   2.1167115e+03   2.1837231e+01   5.9091754e+00  -4.5875255e+00
   2.1227115e+03   2.2348166e+01   6.0508500e+00  -4.6979537e+00
   2.1247455e+03   2.2497974e+01   6.0918060e+00  -4.7301310e+00
   2.1301924e+03   2.2158310e+01   6.0056511e+00  -4.6628040e+00
   2.1361924e+03   2.1902992e+01   5.9411862e+00  -4.6121975e+00
   2.1421924e+03   2.1752907e+01   5.9033564e+00  -4.5825022e+00
   2.1481924e+03   2.1664848e+01   5.8812011e+00  -4.5651127e+00
   2.1533409e+03   2.1619028e+01   5.8696958e+00  -4.5560826e+00
   2.1556119e+03   2.1503379e+01   6.1080007e+00  -4.8059304e+00
   2.1616119e+03   2.1075125e+01   6.9800298e+00  -5.7219796e+00
   2.1659607e+03   2.0974592e+01   7.3969034e+00  -6.1532243e+00
   2.1741952e+03   2.1492527e+01   7.9297044e+00  -6.6629250e+00
   2.1847989e+03   2.0723561e+01   8.1999438e+00  -6.9880504e+00
   2.1966360e+03   2.0347076e+01   8.3259523e+00  -7.1404942e+00
   2.2037100e+03   2.0257991e+01   8.3627395e+00  -7.1836259e+00
   2.2078382e+03   2.0246544e+01   8.3862037e+00  -7.2060939e+00
   2.2131134e+03   2.0280753e+01   8.4214749e+00  -7.2404966e+00
   2.2191120e+03   2.0512336e+01   8.5297521e+00  -7.3363287e+00
   2.2239526e+03   2.0995005e+01   8.7329827e+00  -7.5125596e+00
   2.2269704e+03   2.0881369e+01   8.6900196e+00  -7.4766714e+00
   2.2329704e+03   2.0576579e+01   8.5723016e+00  -7.3764962e+00
   2.2389704e+03   2.0395068e+01   8.5023994e+00  -7.3169973e+00
   2.2449704e+03   2.0288304e+01   8.4613565e+00  -7.2820801e+00
   2.2509704e+03   2.0225582e+01   8.4372919e+00  -7.2616189e+00
   2.2536548e+03   2.0212129e+01   8.4323207e+00  -7.2574145e+00
   2.2565518e+03   2.0219405e+01   8.4368158e+00  -7.2594652e+00
   2.2621242e+03   2.0244659e+01   8.4490059e+00  -7.2695897e+00
   2.2677973e+03   2.0417351e+01   8.5207121e+00  -7.3321635e+00
   2.2735317e+03   2.0938872e+01   8.7371561e+00  -7.5194467e+00
   2.2755571e+03   2.0955982e+01   8.7437872e+00  -7.5256232e+00
   2.2815328e+03   2.0629985e+01   8.6082064e+00  -7.4090785e+00
   2.2875328e+03   2.0426353e+01   8.5236823e+00  -7.3363118e+00
   2.2935328e+03   2.0306594e+01   8.4739591e+00  -7.2935201e+00
   2.2995328e+03   2.0236263e+01   8.4447508e+00  -7.2683925e+00
   2.3033894e+03   2.0207289e+01   8.4327150e+00  -7.2580421e+00
   2.3087433e+03   2.0211730e+01   8.4346142e+00  -7.2597152e+00
   2.3142804e+03   2.0281045e+01   8.4634774e+00  -7.2846336e+00
   2.3201971e+03   2.0571842e+01   8.5842611e+00  -7.3889615e+00
   2.3241491e+03   2.0985780e+01   8.7559658e+00  -7.5374307e+00
   2.3275842e+03   2.0834472e+01   8.6926732e+00  -7.4830804e+00
   2.3335842e+03   2.0547785e+01   8.5737895e+00  -7.3802558e+00
   2.3395842e+03   2.0378002e+01   8.5034190e+00  -7.3193673e+00
   2.3455842e+03   2.0278199e+01   8.4620489e+00  -7.2835753e+00
   2.3512101e+03   2.0222415e+01   8.4389230e+00  -7.2635697e+00
   2.3536227e+03   2.0205776e+01   8.4323302e+00  -7.2578235e+00
   2.3572996e+03   2.0028653e+01   8.7447397e+00  -7.4715389e+00
   2.3630053e+03   1.9810046e+01   9.2328245e+00  -7.8115589e+00
   2.3681296e+03   1.9848564e+01   9.5452264e+00  -8.0399003e+00
   2.3744219e+03   2.0319614e+01   9.9128178e+00  -8.3334349e+00
   2.3832146e+03   1.9764760e+01   9.9666946e+00  -8.3405376e+00
   2.3949718e+03   1.9407438e+01   9.9956473e+00  -8.3407163e+00
   2.4035761e+03   1.9303228e+01   1.0006469e+01  -8.3424307e+00
   2.4070008e+03   1.9297882e+01   1.0701224e+01  -7.7197701e+00
   2.4125301e+03   1.9284560e+01   1.1847426e+01  -6.6740901e+00
   2.4205417e+03   1.9550795e+01   1.2809367e+01  -6.0449411e+00
   2.4270782e+03   1.9767955e+01   1.3281520e+01  -5.8132075e+00
   2.4384790e+03   1.9308455e+01   1.3610413e+01  -5.1045515e+00
   2.4532627e+03   1.9110155e+01   1.3755007e+01  -4.7963563e+00
   2.4540450e+03   1.9140836e+01   1.3783097e+01  -4.7987695e+00
   2.4580515e+03   1.9139598e+01   1.3816105e+01  -4.7723665e+00
   2.4634213e+03   1.9165191e+01   1.3860479e+01  -4.7548362e+00
   2.4694135e+03   1.9365799e+01   1.4019085e+01  -4.7906521e+00
   2.4740258e+03   1.9758310e+01   1.4305818e+01  -4.8837628e+00
   2.4769630e+03   1.9674229e+01   1.4249624e+01  -4.8580103e+00
   2.4829630e+03   1.9414028e+01   1.4071536e+01  -4.7844732e+00
   2.4889630e+03   1.9257779e+01   1.3964727e+01  -4.7402638e+00
   2.4949630e+03   1.9165420e+01   1.3901615e+01  -4.7141010e+00
   2.5009630e+03   1.9110878e+01   1.3864360e+01  -4.6986302e+00
   2.5038194e+03   1.9095241e+01   1.3853757e+01  -4.6941221e+00
   2.5080764e+03   1.9093309e+01   1.3854560e+01  -4.6925992e+00
   2.5133371e+03   1.9129761e+01   1.3883424e+01  -4.7005850e+00
   2.5190674e+03   1.9318500e+01   1.4020328e+01  -4.7467954e+00
   2.5239477e+03   1.9728847e+01   1.4316733e+01  -4.8473909e+00
   2.5267765e+03   1.9667259e+01   1.4271399e+01  -4.8321723e+00
   2.5327765e+03   1.9410104e+01   1.4084968e+01  -4.7690241e+00
   2.5387765e+03   1.9255272e+01   1.3972697e+01  -4.7310120e+00
   2.5447765e+03   1.9163853e+01   1.3906351e+01  -4.7085666e+00
   2.5506302e+03   1.9110920e+01   1.3867909e+01  -4.6955694e+00
   2.5535479e+03   1.9093133e+01   1.3854985e+01  -4.6912016e+00
   2.5552060e+03   1.9062026e+01   1.3950879e+01  -4.5729907e+00
   2.5611994e+03   1.8825523e+01   1.4531649e+01  -3.8095797e+00
   2.5655521e+03   1.8780161e+01   1.4847456e+01  -3.4710070e+00
   2.5738960e+03   1.9218997e+01   1.5469659e+01  -3.2920021e+00
   2.5822247e+03   1.8821626e+01   1.5474554e+01  -2.9197237e+00
   2.5946019e+03   1.8481380e+01   1.5439777e+01  -2.6382463e+00
   2.6036457e+03   1.8387845e+01   1.5432346e+01  -2.5588629e+00
   2.6056070e+03   1.8428638e+01   1.5475043e+01  -2.5570299e+00
   2.6110853e+03   1.8418008e+01   1.5486381e+01  -2.5382323e+00
   2.6165291e+03   1.8497379e+01   1.5563430e+01  -2.5390458e+00
   2.6225291e+03   1.8826793e+01   1.5844503e+01  -2.5791257e+00
   2.6251957e+03   1.9008880e+01   1.5997924e+01  -2.6028305e+00
   2.6304073e+03   1.8776885e+01   1.5808235e+01  -2.5658300e+00
   2.6364073e+03   1.8584509e+01   1.5651174e+01  -2.5354060e+00
   2.6424073e+03   1.8470622e+01   1.5558208e+01  -2.5173759e+00
   2.6484073e+03   1.8403317e+01   1.5503273e+01  -2.5067080e+00
   2.6539075e+03   1.8366140e+01   1.5472931e+01  -2.5008078e+00
   2.6553475e+03   1.8286856e+01   1.5486305e+01  -2.3686337e+00
   2.6609053e+03   1.7716354e+01   1.5618454e+01  -1.3467286e+00
   2.6667246e+03   1.7450600e+01   1.5798009e+01  -6.8655735e-01
   2.6744047e+03   1.7795613e+01   1.6318083e+01  -3.7624480e-01
   2.6849756e+03   1.7107905e+01   1.6046227e+01   1.9184396e-01
   2.6998909e+03   1.6708898e+01   1.5882619e+01   5.1144227e-01
   2.7046573e+03   1.6648707e+01   1.5878470e+01   5.7625464e-01
   2.7099827e+03   1.6203626e+01   1.6272359e+01   1.3322909e+00
   2.7155950e+03   1.5935326e+01   1.6631753e+01   1.8974463e+00
   2.7234822e+03   1.6173871e+01   1.7250606e+01   2.2723463e+00
   2.7289140e+03   1.5988074e+01   1.7304475e+01   2.4819409e+00
   2.7412017e+03   1.5422230e+01   1.7128455e+01   2.7997417e+00
   2.7527467e+03   1.5235219e+01   1.7075890e+01   2.9100047e+00
   2.7546806e+03   1.5355580e+01   1.7236163e+01   2.9326537e+00
   2.7588247e+03   1.4917917e+01   1.7310043e+01   2.6421208e+00
   2.7648232e+03   1.4498408e+01   1.7455860e+01   2.3185457e+00
   2.7709985e+03   1.4507448e+01   1.7785125e+01   2.1901062e+00
   2.7761261e+03   1.4692910e+01   1.8135907e+01   2.1665231e+00
   2.7926791e+03   1.3881051e+01   1.7662227e+01   1.8303834e+00
   2.8036238e+03   1.3730642e+01   1.7586458e+01   1.7629583e+00
   2.8050167e+03   1.3782083e+01   1.7695866e+01   1.7437556e+00
   2.8100709e+03   1.3313499e+01   1.7914576e+01   1.1811121e+00
   2.8160279e+03   1.2987841e+01   1.8175046e+01   7.1764571e-01
   2.8243118e+03   1.3223816e+01   1.8891386e+01   4.8874322e-01
   2.8319503e+03   1.2788106e+01   1.8686252e+01   2.1286969e-01
   2.8446348e+03   1.2346822e+01   1.8437577e+01  -4.0059286e-02
   2.8538695e+03   1.2229825e+01   1.8381642e+01  -1.1334276e-01
   2.8551328e+03   1.2238631e+01   1.8484472e+01  -3.3404971e-02
   2.8575403e+03   1.1927312e+01   1.8723690e+01   6.6665092e-01
   2.8631933e+03   1.1220666e+01   1.9193296e+01   2.1867448e+00
   2.8728373e+03   1.0959453e+01   2.0006187e+01   3.3814309e+00
   2.8776176e+03   1.0871712e+01   2.0226185e+01   3.7313078e+00
   2.8886654e+03   1.0180733e+01   1.9936250e+01   4.4750151e+00
   2.9043606e+03   9.8482160e+00   1.9804123e+01   4.8400956e+00
   2.9058633e+03   9.8382169e+00   1.9809773e+01   4.8578407e+00
   2.9116667e+03   9.8155296e+00   1.9832424e+01   4.9117382e+00
   2.9176188e+03   9.8732323e+00   1.9983760e+01   4.9769596e+00
   2.9236188e+03   1.0107206e+01   2.0469837e+01   5.1096146e+00
   2.9256332e+03   1.0182716e+01   2.0624527e+01   5.1507381e+00
   2.9309153e+03   1.0027296e+01   2.0328296e+01   5.0906923e+00
   2.9369153e+03   9.9036749e+00   2.0093299e+01   5.0428934e+00
   2.9429153e+03   9.8309744e+00   1.9955371e+01   5.0150588e+00
   2.9489153e+03   9.7883070e+00   1.9874586e+01   4.9988955e+00
   2.9542998e+03   9.7652878e+00   1.9831095e+01   4.9902719e+00
   2.9558637e+03   9.7670202e+00   1.9836168e+01   4.9919681e+00
   2.9604104e+03   9.7664725e+00   1.9839416e+01   4.9936284e+00
   2.9644228e+03   9.7914627e+00   1.9890445e+01   5.0071623e+00
   2.9702106e+03   9.9154206e+00   2.0141159e+01   5.0709148e+00
   2.9747942e+03   1.0153520e+01   2.0622353e+01   5.1923340e+00
   2.9777047e+03   1.0103845e+01   2.0520709e+01   5.1670070e+00
   2.9837047e+03   9.9533270e+00   2.0216418e+01   5.0907804e+00
   2.9884487e+03   9.9043052e+00   2.0117500e+01   5.0660676e+00
   2.9917027e+03   9.9124402e+00   2.0134080e+01   5.0703406e+00
   2.9971729e+03   1.0041959e+01   2.0396172e+01   5.1364749e+00
   2.9999942e+03   1.0198015e+01   2.0711660e+01   5.2159995e+00


==> data/PbhData3000UnSafe.dat <==
   0.0000000e+00  -5.0000000e+01   6.1232340e-15   0.0000000e+00
   2.8460700e-01  -4.9999844e+01  -2.6207748e-02   4.9927640e-02
   4.2865832e-01  -4.9942312e+01  -5.6918767e-02   1.0854328e-01
   1.5645319e+00  -4.8548916e+01  -5.3528553e-01   1.0592499e+00
   4.2077320e+00  -4.2996509e+01  -2.0155744e+00   4.2158199e+00
   7.9573766e+00  -3.5866167e+01  -3.6360372e+00   7.9143811e+00
   1.1707377e+01  -3.0991549e+01  -4.6537900e+00   1.0331341e+01
   1.5457377e+01  -2.8060459e+01  -5.2493882e+00   1.1761829e+01
   1.8943593e+01  -2.6744662e+01  -5.5157776e+00   1.2401366e+01
   2.0835061e+01  -2.6299588e+01  -5.6040817e+00   1.2614153e+01
   2.4458756e+01  -2.3899622e+01  -6.0645714e+00   1.3732609e+01
   2.8208756e+01  -2.1802244e+01  -6.4666526e+00   1.4706687e+01
   3.1958756e+01  -2.0322276e+01  -6.7470381e+00   1.5386206e+01
   3.5708756e+01  -1.9288906e+01  -6.9400341e+00   1.5854425e+01
   4.9829672e+01  -1.7518084e+01  -7.2608860e+00   1.6634664e+01
   5.0176333e+01  -1.7498055e+01  -7.2624135e+00   1.6638173e+01
   5.2047343e+01  -1.6787729e+01  -6.7000194e+00   1.5045725e+01
   5.5797343e+01  -1.5293506e+01  -5.5401517e+00   1.0898372e+01
   5.9547343e+01  -1.4540139e+01  -5.0654350e+00   8.2458098e+00
   6.3297343e+01  -1.4137868e+01  -4.8555189e+00   6.6358238e+00
   7.0301378e+01  -1.3844439e+01  -4.7118639e+00   5.4241361e+00
   7.9796766e+01  -1.3329163e+01  -4.4639559e+00   3.3572326e+00
   9.0162454e+01  -1.3070412e+01  -4.3402721e+00   2.3384567e+00
   9.9759076e+01  -1.2977754e+01  -4.2962897e+00   1.9823740e+00
   1.0030648e+02  -1.2974848e+01  -4.2953653e+00   1.9713266e+00
   1.0260295e+02  -1.2824621e+01  -4.5033775e+00   1.4376869e+00
   1.0574776e+02  -1.2546565e+01  -4.8716456e+00   4.9015297e-01
   1.0762351e+02  -1.2410784e+01  -5.0477652e+00   3.2860527e-02
   1.0910522e+02  -1.2321516e+01  -5.1631965e+00  -2.6732969e-01
   1.1392325e+02  -1.2122942e+01  -5.4198992e+00  -9.3519777e-01
   1.2048052e+02  -1.2021274e+01  -5.5517216e+00  -1.2780038e+00
   1.2870013e+02  -1.1843859e+01  -5.7825380e+00  -1.8777457e+00
   1.3690494e+02  -1.1749358e+01  -5.9059886e+00  -2.1981601e+00
   1.4415800e+02  -1.1710259e+01  -5.9573046e+00  -2.3312101e+00
   1.5028529e+02  -1.1693164e+01  -5.9798343e+00  -2.3895708e+00
   1.5085126e+02  -1.1674034e+01  -6.0405628e+00  -2.4448136e+00
   1.5387429e+02  -1.1320675e+01  -7.0839964e+00  -3.3845030e+00
   1.5762429e+02  -1.0918179e+01  -8.3286444e+00  -4.4886633e+00
   1.6137429e+02  -1.0656206e+01  -9.1713279e+00  -5.2296938e+00
   1.6967944e+02  -1.0413245e+01  -9.9711152e+00  -5.9305911e+00
   1.7284281e+02  -1.0347443e+01  -1.0202746e+01  -6.1325574e+00
   1.8514164e+02  -1.0094828e+01  -1.1115817e+01  -6.9272621e+00
   1.9729771e+02  -1.0021260e+01  -1.1402306e+01  -7.1754234e+00
   2.0036668e+02  -1.0013244e+01  -1.1435433e+01  -7.2040162e+00
   2.0083803e+02  -1.0012979e+01  -1.1438720e+01  -7.2080222e+00
   2.0218944e+02  -1.0019958e+01  -1.1442281e+01  -7.2251423e+00
   2.0360744e+02  -1.0024270e+01  -1.1449682e+01  -7.2397801e+00
   2.0616094e+02  -1.0022534e+01  -1.1467914e+01  -7.2548377e+00
   2.0991094e+02  -1.0015189e+01  -1.1488032e+01  -7.2655113e+00
   2.1366094e+02  -1.0009605e+01  -1.1499624e+01  -7.2711661e+00
   2.1741094e+02  -1.0006444e+01  -1.1505728e+01  -7.2741492e+00
   2.2071954e+02  -1.0005331e+01  -1.1507921e+01  -7.2752103e+00
   2.2446954e+02  -1.0001902e+01  -1.1514168e+01  -7.2783222e+00
   2.2821954e+02  -9.9987790e+00  -1.1519787e+01  -7.2811308e+00
   2.3196954e+02  -9.9965828e+00  -1.1523750e+01  -7.2831147e+00
   2.3571954e+02  -9.9950622e+00  -1.1526511e+01  -7.2844991e+00
   2.4315278e+02  -9.9932953e+00  -1.1529757e+01  -7.2861293e+00
   2.5055503e+02  -9.9924513e+00  -1.1531344e+01  -7.2869273e+00
   2.5735694e+02  -9.9953181e+00  -1.1541746e+01  -7.2912039e+00
   2.7055622e+02  -9.9998766e+00  -1.1555977e+01  -7.2968655e+00
   2.8409359e+02  -1.0006091e+01  -1.1574977e+01  -7.3043345e+00
   2.9900303e+02  -1.0010625e+01  -1.1588334e+01  -7.3095113e+00
   3.0049498e+02  -1.0010952e+01  -1.1589264e+01  -7.3098662e+00
   3.0182685e+02  -9.9515896e+00  -1.1624181e+01  -7.3862656e+00
   3.0553946e+02  -9.6219346e+00  -1.1753642e+01  -7.7647552e+00
   3.0928946e+02  -9.3595079e+00  -1.1834374e+01  -8.0504727e+00
   3.1303946e+02  -9.1902187e+00  -1.1884846e+01  -8.2337941e+00
   3.2053500e+02  -9.0519022e+00  -1.1926167e+01  -8.3837407e+00
   3.2941987e+02  -8.8623789e+00  -1.1983899e+01  -8.5907825e+00
   3.4586897e+02  -8.7291235e+00  -1.2025208e+01  -8.7372181e+00
   3.5052293e+02  -8.7168863e+00  -1.2029091e+01  -8.7507811e+00
   3.5162126e+02  -8.5552010e+00  -1.2153877e+01  -8.8095261e+00
   3.5523935e+02  -7.4198231e+00  -1.2987866e+01  -9.1930429e+00
   3.5898935e+02  -6.4768785e+00  -1.3667735e+01  -9.5049459e+00
   3.6273935e+02  -5.8656359e+00  -1.4109107e+01  -9.7077463e+00
   3.7052315e+02  -5.3468745e+00  -1.4485435e+01  -9.8808062e+00
   3.7738254e+02  -4.8186971e+00  -1.4879360e+01  -1.0064489e+01
   3.9260171e+02  -4.2737618e+00  -1.5292834e+01  -1.0258391e+01
   4.0042095e+02  -4.1884386e+00  -1.5359558e+01  -1.0290037e+01
   4.0086118e+02  -4.1750441e+00  -1.5374371e+01  -1.0276150e+01
   4.0259949e+02  -3.4641458e+00  -1.6157002e+01  -9.2820293e+00
   4.0419191e+02  -2.5270976e+00  -1.7121344e+01  -7.9385711e+00
   4.0670839e+02  -1.1802921e+00  -1.8458773e+01  -5.9876533e+00
   4.0897023e+02  -2.2126330e-01  -1.9402749e+01  -4.5942921e+00
   4.1074643e+02   3.7644950e-01  -1.9992756e+01  -3.7259507e+00
   4.1383573e+02   1.1421424e+00  -2.0752936e+01  -2.6143831e+00
   4.2067979e+02   1.8773436e+00  -2.1487962e+01  -1.5476213e+00
   4.2835376e+02   2.9480541e+00  -2.2629620e+01  -1.2440721e-02
   4.4438246e+02   3.9064987e+00  -2.3692917e+01   1.3532005e+00
   4.5073491e+02   4.0263420e+00  -2.3834335e+01   1.5220293e+00
   4.5130845e+02   4.0361232e+00  -2.3806906e+01   1.6057594e+00
   4.5431204e+02   4.1099050e+00  -2.3211027e+01   2.9238139e+00
   4.5806204e+02   4.1895148e+00  -2.2508152e+01   4.4600193e+00
   4.6181204e+02   4.2429106e+00  -2.2041720e+01   5.4842643e+00
   4.6982515e+02   4.2929554e+00  -2.1607090e+01   6.4395288e+00
   4.7461767e+02   4.3165925e+00  -2.1396995e+01   6.8991754e+00
   4.8569166e+02   4.3629573e+00  -2.0983585e+01   7.8019009e+00
   4.9347510e+02   4.3756950e+00  -2.0868530e+01   8.0519966e+00
   5.0028100e+02   4.3811065e+00  -2.0819106e+01   8.1590363e+00
   5.0106509e+02   4.3834663e+00  -2.0814787e+01   8.1687809e+00
   5.0384797e+02   4.4995794e+00  -2.0733366e+01   8.3523498e+00
   5.0759797e+02   4.6637273e+00  -2.0605190e+01   8.6050250e+00
   5.1134797e+02   4.7748031e+00  -2.0516020e+01   8.7758022e+00
   5.1509797e+02   4.8433505e+00  -2.0460944e+01   8.8811639e+00
   5.1884797e+02   4.8791103e+00  -2.0432272e+01   8.9360635e+00
   5.2135232e+02   4.8898887e+00  -2.0423665e+01   8.9525534e+00
   5.2474525e+02   4.9320314e+00  -2.0390058e+01   9.0174702e+00
   5.2849525e+02   4.9740787e+00  -2.0356575e+01   9.0822377e+00
   5.3224525e+02   5.0038091e+00  -2.0332963e+01   9.1280363e+00
   5.3599525e+02   5.0244975e+00  -2.0316579e+01   9.1599124e+00
   5.3974525e+02   5.0388792e+00  -2.0305224e+01   9.1820754e+00
   5.4540806e+02   5.0527360e+00  -2.0294324e+01   9.2034330e+00
   5.5038707e+02   5.0599268e+00  -2.0288692e+01   9.2145151e+00
   5.5202862e+02   5.0713663e+00  -2.0263958e+01   9.2641903e+00
   5.5548790e+02   5.1811181e+00  -2.0032410e+01   9.7523328e+00
   5.5923790e+02   5.2830996e+00  -1.9827350e+01   1.0199328e+01
   5.6298790e+02   5.3501256e+00  -1.9694110e+01   1.0492164e+01
   5.7117124e+02   5.4098879e+00  -1.9576112e+01   1.0752482e+01
   5.8012874e+02   5.4796494e+00  -1.9441899e+01   1.1056021e+01
   5.9613656e+02   5.5282775e+00  -1.9350310e+01   1.1266798e+01
   6.0113536e+02   5.5333360e+00  -1.9341066e+01   1.1288614e+01
   6.0198165e+02   5.5348288e+00  -1.9307363e+01   1.1331420e+01
   6.0537409e+02   5.5505288e+00  -1.8936064e+01   1.1808650e+01
   6.0912409e+02   5.5671539e+00  -1.8588548e+01   1.2264175e+01
   6.1287409e+02   5.5782926e+00  -1.8360924e+01   1.2563588e+01
   6.2119624e+02   5.5885028e+00  -1.8155601e+01   1.2833723e+01
   6.2827521e+02   5.5976002e+00  -1.7965771e+01   1.3083704e+01
   6.4352711e+02   5.6066094e+00  -1.7778568e+01   1.3330329e+01
   6.5101485e+02   5.6079734e+00  -1.7750087e+01   1.3367874e+01
   6.5148743e+02   5.6111978e+00  -1.7747863e+01   1.3366928e+01
   6.5406673e+02   5.7705553e+00  -1.7685568e+01   1.3253571e+01
   6.5781673e+02   6.0295604e+00  -1.7596856e+01   1.3071745e+01
   6.6156673e+02   6.2075348e+00  -1.7537621e+01   1.2947478e+01
   6.6531673e+02   6.3178835e+00  -1.7500745e+01   1.2870242e+01
   6.6906525e+02   6.3762040e+00  -1.7481186e+01   1.2829338e+01
   6.7169377e+02   6.3940140e+00  -1.7475223e+01   1.2816840e+01
   6.7495363e+02   6.4561878e+00  -1.7453141e+01   1.2772242e+01
   6.7870363e+02   6.5225968e+00  -1.7429535e+01   1.2724565e+01
   6.8245363e+02   6.5695923e+00  -1.7412624e+01   1.2690642e+01
   6.8620363e+02   6.6022253e+00  -1.7400700e+01   1.2666928e+01
   6.8995363e+02   6.6248565e+00  -1.7392298e+01   1.2650369e+01
   6.9370363e+02   6.6405495e+00  -1.7386379e+01   1.2638805e+01
   6.9745363e+02   6.6514310e+00  -1.7382208e+01   1.2630730e+01
   7.0110307e+02   6.6588036e+00  -1.7379338e+01   1.2625219e+01
   7.0202628e+02   6.6601326e+00  -1.7378787e+01   1.2624208e+01
   7.1514519e+02   6.6702994e+00  -1.7372860e+01   1.2615640e+01
   7.3021626e+02   6.6733788e+00  -1.7370845e+01   1.2612898e+01
   7.4541094e+02   6.6746855e+00  -1.7369887e+01   1.2611668e+01
   7.5134759e+02   6.6748532e+00  -1.7369757e+01   1.2611504e+01
   7.5199447e+02   6.6838899e+00  -1.7334249e+01   1.2575774e+01
   7.5513792e+02   6.8302935e+00  -1.6838653e+01   1.2061160e+01
   7.5888792e+02   6.9851237e+00  -1.6282651e+01   1.1493261e+01
   7.6263792e+02   7.0828960e+00  -1.5900169e+01   1.1109900e+01
   7.7092387e+02   7.1704581e+00  -1.5536730e+01   1.0749813e+01
   7.7419077e+02   7.1967653e+00  -1.5410672e+01   1.0626878e+01
   7.8724127e+02   7.2865370e+00  -1.4962244e+01   1.0191335e+01
   8.0061079e+02   7.3101024e+00  -1.4827102e+01   1.0061558e+01
   8.0143152e+02   7.3106316e+00  -1.4823999e+01   1.0058583e+01
   8.0239679e+02   7.3113978e+00  -1.4821411e+01   1.0055795e+01
   8.0939567e+02   7.3222001e+00  -1.4817656e+01   1.0042321e+01
   8.2210285e+02   7.3305016e+00  -1.4819916e+01   1.0036115e+01
   8.3757298e+02   7.3364866e+00  -1.4821727e+01   1.0031710e+01
   8.5079460e+02   7.3378411e+00  -1.4822147e+01   1.0030723e+01
   8.5157691e+02   7.3378776e+00  -1.4822156e+01   1.0030698e+01
   8.5288155e+02   7.3609418e+00  -1.4752775e+01   9.8907588e+00
   8.5649395e+02   7.5108349e+00  -1.4449857e+01   9.1780855e+00
   8.6024395e+02   7.6455588e+00  -1.4237099e+01   8.6155789e+00
   8.6399395e+02   7.7339040e+00  -1.4103289e+01   8.2537392e+00
   8.7158305e+02   7.8071948e+00  -1.3992167e+01   7.9533301e+00
   8.7948438e+02   7.8921097e+00  -1.3851310e+01   7.5861109e+00
   8.9537683e+02   7.9619028e+00  -1.3729283e+01   7.2745855e+00
   9.0142149e+02   7.9698870e+00  -1.3714096e+01   7.2370488e+00
   9.0182260e+02   7.9701626e+00  -1.3713625e+01   7.2358385e+00
   9.0641956e+02   7.9758280e+00  -1.3712457e+01   7.2220074e+00
   9.2175237e+02   7.9848386e+00  -1.3714596e+01   7.2054848e+00
   9.3661271e+02   7.9887246e+00  -1.3715603e+01   7.1981775e+00
   9.5154853e+02   7.9897658e+00  -1.3715872e+01   7.1962010e+00
   9.5185472e+02   7.9932151e+00  -1.3713009e+01   7.1851633e+00
   9.5412688e+02   8.2466866e+00  -1.3506433e+01   6.3795018e+00
   9.5787688e+02   8.7460971e+00  -1.3080483e+01   4.7683089e+00
   9.6162688e+02   9.0926302e+00  -1.2778604e+01   3.6422491e+00
   9.6681083e+02   9.3648412e+00  -1.2540640e+01   2.7566415e+00
   9.7297374e+02   9.4912403e+00  -1.2429987e+01   2.3453572e+00
   9.8533615e+02   9.8375622e+00  -1.2123606e+01   1.2125178e+00
   1.0004389e+03   9.9587636e+00  -1.2015586e+01   8.1477813e-01
   1.0019301e+03   9.9682540e+00  -1.2012345e+01   7.8741847e-01
   1.0035293e+03   1.0158995e+01  -1.2050748e+01   3.0959410e-01
   1.0047722e+03   1.0367101e+01  -1.2089300e+01  -2.2111779e-01
   1.0072075e+03   1.0748940e+01  -1.2155639e+01  -1.2047301e+00
   1.0109549e+03   1.1186957e+01  -1.2230415e+01  -2.3352516e+00
   1.0167681e+03   1.1568577e+01  -1.2297404e+01  -3.3151417e+00
   1.0226327e+03   1.1707356e+01  -1.2322796e+01  -3.6685677e+00
   1.0341991e+03   1.2127625e+01  -1.2412444e+01  -4.7062753e+00
   1.0456754e+03   1.2279768e+01  -1.2448475e+01  -5.0727822e+00
   1.0515221e+03   1.2312887e+01  -1.2457028e+01  -5.1507148e+00
   1.0518890e+03   1.2316118e+01  -1.2457632e+01  -5.1610274e+00
   1.0534621e+03   1.2450005e+01  -1.2466977e+01  -5.6934194e+00
   1.0564779e+03   1.2800871e+01  -1.2457573e+01  -7.1954542e+00
   1.0602279e+03   1.3132528e+01  -1.2437172e+01  -8.6474876e+00
   1.0642279e+03   1.3360871e+01  -1.2425027e+01  -9.6386450e+00
   1.0720677e+03   1.3540036e+01  -1.2417986e+01  -1.0406523e+01
   1.0817918e+03   1.3826976e+01  -1.2433681e+01  -1.1537715e+01
   1.0970984e+03   1.4001821e+01  -1.2453194e+01  -1.2190580e+01
   1.1017352e+03   1.4021981e+01  -1.2456709e+01  -1.2261178e+01
   1.1029700e+03   1.4045005e+01  -1.2401511e+01  -1.2281838e+01
   1.1066769e+03   1.4175145e+01  -1.2080609e+01  -1.2362318e+01
   1.1104269e+03   1.4280574e+01  -1.1832612e+01  -1.2425027e+01
   1.1141769e+03   1.4348911e+01  -1.1673079e+01  -1.2465573e+01
   1.1179269e+03   1.4388560e+01  -1.1580646e+01  -1.2489036e+01
   1.1215148e+03   1.4405201e+01  -1.1542146e+01  -1.2498782e+01
   1.1234560e+03   1.4417511e+01  -1.1513114e+01  -1.2506061e+01
   1.1272060e+03   1.4454442e+01  -1.1425626e+01  -1.2528023e+01
   1.1309560e+03   1.4482531e+01  -1.1359035e+01  -1.2544714e+01
   1.1347060e+03   1.4502115e+01  -1.1312476e+01  -1.2556343e+01
   1.1384560e+03   1.4515695e+01  -1.1280091e+01  -1.2564400e+01
   1.1422060e+03   1.4525106e+01  -1.1257572e+01  -1.2569980e+01
   1.1459560e+03   1.4531628e+01  -1.1241912e+01  -1.2573844e+01
   1.1511689e+03   1.4537508e+01  -1.1227740e+01  -1.2577324e+01
   1.1520325e+03   1.4538109e+01  -1.1226395e+01  -1.2577621e+01
   1.1544046e+03   1.4767779e+01  -1.1323956e+01  -1.2219480e+01
   1.1581546e+03   1.5221208e+01  -1.1501388e+01  -1.1452792e+01
   1.1619046e+03   1.5534094e+01  -1.1619927e+01  -1.0911422e+01
   1.1687268e+03   1.5823989e+01  -1.1729512e+01  -1.0409790e+01
   1.1729074e+03   1.5884580e+01  -1.1752429e+01  -1.0305404e+01
   1.1853645e+03   1.6206486e+01  -1.1874947e+01  -9.7553780e+00
   1.2005250e+03   1.6321651e+01  -1.1919087e+01  -9.5606386e+00
   1.2022528e+03   1.6326929e+01  -1.1921118e+01  -9.5517931e+00
   1.2050470e+03   1.6332488e+01  -1.1922411e+01  -9.5399316e+00
   1.2204406e+03   1.6341388e+01  -1.1921182e+01  -9.5116439e+00
   1.2347975e+03   1.6343975e+01  -1.1920549e+01  -9.5020669e+00
   1.2494182e+03   1.6344781e+01  -1.1920306e+01  -9.4987510e+00
   1.2521997e+03   1.6345495e+01  -1.1918985e+01  -9.4913408e+00
   1.2540417e+03   1.6409226e+01  -1.1805016e+01  -8.8432030e+00
   1.2577917e+03   1.6583628e+01  -1.1483070e+01  -7.0355006e+00
   1.2615417e+03   1.6705353e+01  -1.1247403e+01  -5.7332101e+00
   1.2652917e+03   1.6781529e+01  -1.1097381e+01  -4.9081419e+00
   1.2724503e+03   1.6839890e+01  -1.0981804e+01  -4.2738957e+00
   1.2824752e+03   1.6935898e+01  -1.0773124e+01  -3.1506377e+00
   1.2982154e+03   1.6985386e+01  -1.0658323e+01  -2.5409790e+00
   1.3020879e+03   1.6989389e+01  -1.0648222e+01  -2.4882215e+00
   1.3036768e+03   1.7058965e+01  -1.0620039e+01  -2.3197187e+00
   1.3074268e+03   1.7322814e+01  -1.0504139e+01  -1.6793374e+00
   1.3111768e+03   1.7516377e+01  -1.0415354e+01  -1.2041295e+00
   1.3165113e+03   1.7676182e+01  -1.0342467e+01  -8.1317143e-01
   1.3236762e+03   1.7759694e+01  -1.0305246e+01  -6.1121942e-01
   1.3347753e+03   1.7928920e+01  -1.0233492e+01  -2.1012165e-01
   1.3420030e+03   1.7976086e+01  -1.0214334e+01  -1.0033661e-01
   1.3491501e+03   1.7999650e+01  -1.0205114e+01  -4.6336713e-02
   1.3519756e+03   1.8005198e+01  -1.0203000e+01  -3.3773723e-02
   1.3525838e+03   1.8005858e+01  -1.0202692e+01  -3.2196858e-02
   1.3625215e+03   1.8008592e+01  -1.0191772e+01  -8.3828023e-03
   1.3738120e+03   1.8009237e+01  -1.0187865e+01  -8.4264590e-04
   1.3900039e+03   1.8009241e+01  -1.0183849e+01   6.8221847e-03
   1.4018108e+03   1.8009221e+01  -1.0183092e+01   8.2480116e-03
   1.4080549e+03   1.8010716e+01  -1.0184279e+01   8.6427920e-03
   1.4222188e+03   1.8012766e+01  -1.0185767e+01   9.0194496e-03
   1.4367594e+03   1.8013909e+01  -1.0186916e+01   9.2014538e-03
   1.4516363e+03   1.8014515e+01  -1.0187518e+01   9.2450050e-03
   1.4523577e+03   1.8014544e+01  -1.0187534e+01   9.2455192e-03
   1.4537972e+03   1.8034601e+01  -1.0052594e+01   4.1856888e-02
   1.4566383e+03   1.8137990e+01  -9.5963653e+00   1.5762342e-01
   1.4603883e+03   1.8271791e+01  -9.1242578e+00   2.8164863e-01
   1.4641383e+03   1.8362734e+01  -8.8180765e+00   3.6275877e-01
   1.4723407e+03   1.8444223e+01  -8.5456812e+00   4.3497211e-01
   1.4769875e+03   1.8494060e+01  -8.3744385e+00   4.8023551e-01
   1.4925805e+03   1.8588470e+01  -8.0474183e+00   5.6658865e-01
   1.5020004e+03   1.8604172e+01  -7.9917948e+00   5.8123174e-01
   1.5025557e+03   1.8604600e+01  -7.9903327e+00   5.8161663e-01
   1.5069504e+03   1.8610200e+01  -7.9810893e+00   5.8452709e-01
   1.5224376e+03   1.8620424e+01  -7.9699283e+00   5.8855891e-01
   1.5370217e+03   1.8624505e+01  -7.9653653e+00   5.9024351e-01
   1.5519761e+03   1.8625676e+01  -7.9640652e+00   5.9072838e-01
   1.5526189e+03   1.8625701e+01  -7.9640428e+00   5.9073672e-01
   1.5545596e+03   1.8660719e+01  -7.8618809e+00   8.5191084e-01
   1.5583096e+03   1.8763512e+01  -7.5675662e+00   1.6069109e+00
   1.5620596e+03   1.8838809e+01  -7.3555770e+00   2.1521658e+00
   1.5659346e+03   1.8888278e+01  -7.2179382e+00   2.5067350e+00
   1.5732095e+03   1.8925822e+01  -7.1151732e+00   2.7718171e+00
   1.5844514e+03   1.9000150e+01  -6.9220516e+00   3.2744730e+00
   1.5992019e+03   1.9033370e+01  -6.8398896e+00   3.4899168e+00
   1.6026903e+03   1.9036496e+01  -6.8325390e+00   3.5093358e+00
   1.6045563e+03   1.9103469e+01  -6.7231605e+00   3.5842737e+00
   1.6083063e+03   1.9304245e+01  -6.3911347e+00   3.8016588e+00
   1.6120563e+03   1.9449891e+01  -6.1499758e+00   3.9587996e+00
   1.6175179e+03   1.9571338e+01  -5.9503487e+00   4.0891118e+00
   1.6229579e+03   1.9615000e+01  -5.8792705e+00   4.1355633e+00
   1.6322217e+03   1.9736859e+01  -5.6872236e+00   4.2627716e+00
   1.6419858e+03   1.9797860e+01  -5.5932696e+00   4.3254948e+00
   1.6494858e+03   1.9818307e+01  -5.5626544e+00   4.3461298e+00
   1.6528790e+03   1.9823733e+01  -5.5546795e+00   4.3515390e+00
   1.6582391e+03   1.9829439e+01  -5.5466328e+00   4.3572015e+00
   1.6727209e+03   1.9835135e+01  -5.5394047e+00   4.3624457e+00
   1.6877066e+03   1.9837719e+01  -5.5358347e+00   4.3651248e+00
   1.7023320e+03   1.9838411e+01  -5.5348897e+00   4.3658471e+00
   1.7027733e+03   1.9838425e+01  -5.5348786e+00   4.3658552e+00
   1.7049059e+03   1.9883416e+01  -5.3529632e+00   4.5189498e+00
   1.7086559e+03   2.0002977e+01  -4.9038116e+00   4.9011635e+00
   1.7124059e+03   2.0090836e+01  -4.5851958e+00   5.1737661e+00
   1.7185356e+03   2.0169456e+01  -4.3044900e+00   5.4144173e+00
   1.7238973e+03   2.0194612e+01  -4.2168466e+00   5.4897019e+00
   1.7370868e+03   2.0290798e+01  -3.8953749e+00   5.7682003e+00
   1.7519144e+03   2.0322599e+01  -3.7948231e+00   5.8560494e+00
   1.7528613e+03   2.0323388e+01  -3.7924429e+00   5.8581374e+00
   1.7621443e+03   2.0328876e+01  -3.7765705e+00   5.8720648e+00
   1.7735306e+03   2.0331245e+01  -3.7708382e+00   5.8770801e+00
   1.7891729e+03   2.0332981e+01  -3.7655413e+00   5.8818342e+00
   1.8028607e+03   2.0333384e+01  -3.7643521e+00   5.8829135e+00
   1.8032674e+03   2.0329348e+01  -3.7516297e+00   5.8771585e+00
   1.8057082e+03   2.0212499e+01  -3.3353469e+00   5.6884704e+00
   1.8094582e+03   2.0007155e+01  -2.6230936e+00   5.3664148e+00
   1.8132082e+03   1.9857185e+01  -2.1285046e+00   5.1428653e+00
   1.8187472e+03   1.9731951e+01  -1.7257361e+00   4.9606177e+00
   1.8247847e+03   1.9672674e+01  -1.5405670e+00   4.8764714e+00
   1.8369990e+03   1.9504353e+01  -1.0429331e+00   4.6486738e+00
   1.8521570e+03   1.9441577e+01  -8.6745860e-01   4.5676082e+00
   1.8530257e+03   1.9440373e+01  -8.6414474e-01   4.5660633e+00
   1.8540685e+03   1.9411470e+01  -7.9455287e-01   4.3236857e+00
   1.8574982e+03   1.9259317e+01  -3.2526306e-01   2.5856980e+00
   1.8597621e+03   1.9188860e+01  -6.0445172e-02   1.5784610e+00
   1.8613614e+03   1.9150314e+01   9.1441228e-02   9.9783191e-01
   1.8639363e+03   1.9102599e+01   2.8299735e-01   2.6445201e-01
   1.8730212e+03   1.9031029e+01   5.7563055e-01  -8.5640842e-01
   1.8785071e+03   1.8989590e+01   7.5531738e-01  -1.5447397e+00
   1.8947287e+03   1.8929439e+01   1.0254407e+00  -2.5792683e+00
   1.9027899e+03   1.8921564e+01   1.0638383e+00  -2.7262894e+00
   1.9035185e+03   1.8920172e+01   1.0779644e+00  -2.7421426e+00
   1.9066327e+03   1.8900863e+01   1.3800263e+00  -2.9770459e+00
   1.9103827e+03   1.8886591e+01   1.7234675e+00  -3.2407493e+00
   1.9141327e+03   1.8878462e+01   1.9523201e+00  -3.4166172e+00
   1.9229589e+03   1.8871473e+01   2.1711381e+00  -3.5848157e+00
   1.9274185e+03   1.8868786e+01   2.2827356e+00  -3.6707354e+00
   1.9360685e+03   1.8865162e+01   2.4497180e+00  -3.7993473e+00
   1.9435685e+03   1.8864165e+01   2.5158926e+00  -3.8503615e+00
   1.9525408e+03   1.8863870e+01   2.5518454e+00  -3.8781037e+00
   1.9532038e+03   1.8863875e+01   2.5531888e+00  -3.8791412e+00
   1.9591515e+03   1.8867452e+01   2.5621900e+00  -3.8883113e+00
   1.9735442e+03   1.8871939e+01   2.5693110e+00  -3.8964109e+00
   1.9886741e+03   1.8874145e+01   2.5731806e+00  -3.9008574e+00
   2.0029696e+03   1.8874718e+01   2.5741479e+00  -3.9019715e+00
   2.0034585e+03   1.8873589e+01   2.5802256e+00  -3.9012977e+00
   2.0060129e+03   1.8837703e+01   2.7743275e+00  -3.8792149e+00
   2.0097629e+03   1.8786859e+01   3.0794449e+00  -3.8452011e+00
   2.0135129e+03   1.8753369e+01   3.2877759e+00  -3.8221429e+00
   2.0228700e+03   1.8719824e+01   3.4994937e+00  -3.7987248e+00
   2.0271230e+03   1.8706048e+01   3.5854543e+00  -3.7892420e+00
   2.0417995e+03   1.8674949e+01   3.7792292e+00  -3.7678981e+00
   2.0519200e+03   1.8668766e+01   3.8179030e+00  -3.7636462e+00
   2.0531137e+03   1.8668516e+01   3.8196958e+00  -3.7634407e+00
   2.0556426e+03   1.8744397e+01   3.9699726e+00  -3.6075844e+00
   2.0593926e+03   1.8877121e+01   4.2558433e+00  -3.3113990e+00
   2.0631426e+03   1.8967810e+01   4.4553238e+00  -3.1053367e+00
   2.0703637e+03   1.9054468e+01   4.6444175e+00  -2.9103818e+00
   2.0766757e+03   1.9097332e+01   4.7347389e+00  -2.8179854e+00
   2.0918804e+03   1.9189444e+01   4.9248056e+00  -2.6246947e+00
   2.1016170e+03   1.9207187e+01   4.9598053e+00  -2.5894680e+00
   2.1032349e+03   1.9208835e+01   4.9629863e+00  -2.5862819e+00
   2.1088447e+03   1.9209759e+01   4.9713167e+00  -2.5782036e+00
   2.1232074e+03   1.9209198e+01   4.9789192e+00  -2.5709752e+00
   2.1383847e+03   1.9208491e+01   4.9828598e+00  -2.5672521e+00
   2.1529386e+03   1.9208288e+01   4.9838723e+00  -2.5662960e+00
   2.1532374e+03   1.9208288e+01   4.9838812e+00  -2.5662890e+00
   2.1551150e+03   1.9077246e+01   5.1183077e+00  -2.9170866e+00
   2.1588650e+03   1.8687599e+01   5.5259490e+00  -3.9845830e+00
   2.1626150e+03   1.8407921e+01   5.8216198e+00  -4.7596248e+00
   2.1663650e+03   1.8230981e+01   6.0095381e+00  -5.2520308e+00
   2.1735555e+03   1.8094608e+01   6.1551094e+00  -5.6331523e+00
   2.1836859e+03   1.7860644e+01   6.4095845e+00  -6.2978495e+00
   2.1984425e+03   1.7739728e+01   6.5433833e+00  -6.6463856e+00
   2.2033638e+03   1.7725682e+01   6.5592543e+00  -6.6876073e+00
   2.2083862e+03   1.7717772e+01   6.5687427e+00  -6.7120967e+00
   2.2232947e+03   1.7709872e+01   6.5790295e+00  -6.7384934e+00
   2.2376578e+03   1.7706113e+01   6.5837111e+00  -6.7504831e+00
   2.2522423e+03   1.7705017e+01   6.5850891e+00  -6.7540005e+00
   2.2535220e+03   1.7704988e+01   6.5851365e+00  -6.7541183e+00
   2.2594962e+03   1.7703540e+01   6.5854494e+00  -6.7545717e+00
   2.2708122e+03   1.7703196e+01   6.5856052e+00  -6.7552797e+00
   2.2859377e+03   1.7702873e+01   6.5856877e+00  -6.7557098e+00
   2.3004817e+03   1.7702685e+01   6.5857156e+00  -6.7558657e+00
   2.3106768e+03   1.7702724e+01   6.5857145e+00  -6.7559178e+00
   2.3233683e+03   1.7703013e+01   6.5857121e+00  -6.7559086e+00
   2.3369734e+03   1.7702791e+01   6.5857181e+00  -6.7559340e+00
   2.3522762e+03   1.7702686e+01   6.5857196e+00  -6.7559453e+00
   2.3537047e+03   1.7701262e+01   6.5884864e+00  -6.7578578e+00
   2.3558656e+03   1.7611947e+01   6.7598233e+00  -6.8757370e+00
   2.3596156e+03   1.7426409e+01   7.1242479e+00  -7.1280139e+00
   2.3633656e+03   1.7297607e+01   7.3800284e+00  -7.3054869e+00
   2.3710502e+03   1.7172048e+01   7.6310738e+00  -7.4797466e+00
   2.3764506e+03   1.7127025e+01   7.7226972e+00  -7.5434513e+00
   2.3905598e+03   1.7008684e+01   7.9656665e+00  -7.7126390e+00
   2.4032561e+03   1.6980253e+01   8.0255419e+00  -7.7544163e+00
   2.4038202e+03   1.6979815e+01   8.0387285e+00  -7.7443050e+00
   2.4066364e+03   1.6984005e+01   8.6364305e+00  -7.2082153e+00
   2.4103864e+03   1.6995970e+01   9.4747163e+00  -6.4548801e+00
   2.4141364e+03   1.7006168e+01   1.0043903e+01  -5.9445417e+00
   2.4215660e+03   1.7017445e+01   1.0575374e+01  -5.4692984e+00
   2.4257327e+03   1.7022289e+01   1.0729253e+01  -5.3331532e+00
   2.4392959e+03   1.7046017e+01   1.1348788e+01  -4.7895399e+00
   2.4531681e+03   1.7055335e+01   1.1523331e+01  -4.6387620e+00
   2.4538814e+03   1.7055553e+01   1.1526875e+01  -4.6357220e+00
   2.4636010e+03   1.7056344e+01   1.1560571e+01  -4.6073771e+00
   2.4748814e+03   1.7056805e+01   1.1571249e+01  -4.5984598e+00
   2.4917662e+03   1.7056932e+01   1.1582379e+01  -4.5893983e+00
   2.5030906e+03   1.7056981e+01   1.1584280e+01  -4.5878773e+00
   2.5046288e+03   1.7057278e+01   1.1584423e+01  -4.5878303e+00
   2.5153432e+03   1.7058362e+01   1.1585100e+01  -4.5869475e+00
   2.5279041e+03   1.7057912e+01   1.1585200e+01  -4.5863692e+00
   2.5427454e+03   1.7057089e+01   1.1585256e+01  -4.5859365e+00
   2.5531992e+03   1.7056905e+01   1.1585262e+01  -4.5858455e+00
   2.5538631e+03   1.7056515e+01   1.1585752e+01  -4.5846259e+00
   2.5561141e+03   1.6959435e+01   1.1718725e+01  -4.2612612e+00
   2.5598641e+03   1.6788441e+01   1.2008891e+01  -3.5799572e+00
   2.5636141e+03   1.6678060e+01   1.2214022e+01  -3.1041331e+00
   2.5680434e+03   1.6600682e+01   1.2359640e+01  -2.7668129e+00
   2.5746430e+03   1.6555981e+01   1.2444242e+01  -2.5708546e+00
   2.5865992e+03   1.6447255e+01   1.2647748e+01  -2.0990209e+00
   2.6017832e+03   1.6405681e+01   1.2725418e+01  -1.9188572e+00
   2.6037278e+03   1.6403628e+01   1.2729257e+01  -1.9099480e+00
   2.6053425e+03   1.6402793e+01   1.2731642e+01  -1.9046709e+00
   2.6193668e+03   1.6403590e+01   1.2744370e+01  -1.8796545e+00
   2.6325347e+03   1.6404127e+01   1.2748006e+01  -1.8727573e+00
   2.6471663e+03   1.6404293e+01   1.2749991e+01  -1.8690587e+00
   2.6538492e+03   1.6404324e+01   1.2750297e+01  -1.8684966e+00
   2.6547730e+03   1.6355148e+01   1.2751653e+01  -1.7953041e+00
   2.6582198e+03   1.5926091e+01   1.2767660e+01  -1.1440888e+00
   2.6619698e+03   1.5525875e+01   1.2780936e+01  -5.5034101e-01
   2.6653793e+03   1.5279816e+01   1.2787958e+01  -1.8988465e-01
   2.6736513e+03   1.5026402e+01   1.2794428e+01   1.7952172e-01
   2.6779572e+03   1.4889739e+01   1.2795142e+01   3.7421572e-01
   2.6928997e+03   1.4585032e+01   1.2794679e+01   8.0439798e-01
   2.7031911e+03   1.4524375e+01   1.2793393e+01   8.8806301e-01
   2.7041162e+03   1.4518365e+01   1.2795461e+01   8.9305704e-01
   2.7063823e+03   1.4308730e+01   1.2923692e+01   1.0094205e+00
   2.7101323e+03   1.3941493e+01   1.3187100e+01   1.2344491e+00
   2.7138823e+03   1.3699608e+01   1.3373729e+01   1.3909201e+00
   2.7186288e+03   1.3522233e+01   1.3512417e+01   1.5068703e+00
   2.7250042e+03   1.3429436e+01   1.3585174e+01   1.5676821e+00
   2.7365818e+03   1.3194075e+01   1.3768168e+01   1.7211503e+00
   2.7449908e+03   1.3126196e+01   1.3820796e+01   1.7653448e+00
   2.7524908e+03   1.3098353e+01   1.3842317e+01   1.7834458e+00
   2.7541101e+03   1.3092965e+01   1.3846852e+01   1.7871022e+00
   2.7560470e+03   1.2963064e+01   1.3978237e+01   1.8846503e+00
   2.7597970e+03   1.2634670e+01   1.4310683e+01   2.1312680e+00
   2.7635470e+03   1.2399895e+01   1.4547652e+01   2.3070852e+00
   2.7675470e+03   1.2244361e+01   1.4704969e+01   2.4236862e+00
   2.7744703e+03   1.2138103e+01   1.4812898e+01   2.5035663e+00
   2.7848533e+03   1.1930099e+01   1.5027028e+01   2.6610794e+00
   2.7995108e+03   1.1828746e+01   1.5132785e+01   2.7384325e+00
   2.8039329e+03   1.1817592e+01   1.5144600e+01   2.7470212e+00
   2.8048475e+03   1.1789961e+01   1.5176154e+01   2.7658265e+00
   2.8082922e+03   1.1545711e+01   1.5456793e+01   2.9315012e+00
   2.8120422e+03   1.1323785e+01   1.5712245e+01   3.0820375e+00
   2.8157922e+03   1.1178939e+01   1.5879726e+01   3.1805602e+00
   2.8239396e+03   1.1051090e+01   1.6028455e+01   3.2678738e+00
   2.8303444e+03   1.0939820e+01   1.6161331e+01   3.3451385e+00
   2.8458113e+03   1.0811652e+01   1.6316901e+01   3.4350666e+00
   2.8529978e+03   1.0793432e+01   1.6339705e+01   3.4481092e+00
   2.8539828e+03   1.0791808e+01   1.6341760e+01   3.4492799e+00
   2.8554441e+03   1.0722777e+01   1.6465232e+01   3.6740417e+00
   2.8591810e+03   1.0383291e+01   1.6996911e+01   4.6800616e+00
   2.8629310e+03   1.0116863e+01   1.7394853e+01   5.4403757e+00
   2.8666810e+03   9.9463580e+00   1.7651754e+01   5.9286267e+00
   2.8740915e+03   9.8099409e+00   1.7859999e+01   6.3222349e+00
   2.8827739e+03   9.6263028e+00   1.8169298e+01   6.8821193e+00
   2.8984545e+03   9.5000251e+00   1.8396890e+01   7.2828219e+00
   2.9039927e+03   9.4865199e+00   1.8423655e+01   7.3282449e+00
   2.9047746e+03   9.4704278e+00   1.8420431e+01   7.3198494e+00
   2.9078965e+03   9.2759393e+00   1.8376012e+01   7.1892928e+00
   2.9116465e+03   9.0697623e+00   1.8331174e+01   7.0478130e+00
   2.9153965e+03   8.9346437e+00   1.8302235e+01   6.9546552e+00
   2.9191465e+03   8.8537096e+00   1.8284989e+01   6.8986774e+00
   2.9228965e+03   8.8144203e+00   1.8276682e+01   6.8714098e+00
   2.9249585e+03   8.8018319e+00   1.8273895e+01   6.8626316e+00
   2.9285135e+03   8.7418902e+00   1.8259555e+01   6.8209720e+00
   2.9322635e+03   8.6885391e+00   1.8246757e+01   6.7838863e+00
   2.9360135e+03   8.6509352e+00   1.8237477e+01   6.7577210e+00
   2.9397635e+03   8.6247033e+00   1.8230784e+01   6.7394502e+00
   2.9435135e+03   8.6064059e+00   1.8225954e+01   6.7266946e+00
   2.9472635e+03   8.5936365e+00   1.8222466e+01   6.7177859e+00
   2.9510135e+03   8.5847215e+00   1.8219947e+01   6.7115620e+00
   2.9540741e+03   8.5794814e+00   1.8218421e+01   6.7079015e+00
   2.9544882e+03   8.5789513e+00   1.8218285e+01   6.7075253e+00
   2.9572708e+03   8.5787398e+00   1.8219841e+01   6.7069933e+00
   2.9654941e+03   8.5886731e+00   1.8230636e+01   6.7118365e+00
   2.9772556e+03   8.5942999e+00   1.8236359e+01   6.7145744e+00
   2.9921160e+03   8.5993246e+00   1.8241781e+01   6.7172085e+00


==> data/PgbData1000.dat <==
   0.0000000e+00  -3.3099174e+01   7.3635002e+00  -1.6886117e+01
   8.1472539e-02  -3.3116177e+01   7.3612349e+00  -1.6881756e+01
   2.3222753e-01  -3.3111113e+01   7.3459659e+00  -1.6852278e+01
   2.9306276e-01  -3.3096816e+01   7.3361107e+00  -1.6833205e+01
   3.2434106e-01  -3.3086914e+01   7.3302844e+00  -1.6821912e+01
   3.8109063e-01  -3.3064664e+01   7.3184745e+00  -1.6798964e+01
   5.1662388e-01  -3.2990171e+01   7.2843766e+00  -1.6732211e+01
   8.8539878e-01  -3.2653003e+01   7.1581479e+00  -1.6479266e+01
   1.4240628e+00  -3.1888875e+01   6.9166717e+00  -1.5976948e+01
   2.4612396e+00  -2.9898743e+01   6.3742875e+00  -1.4790814e+01
   3.2054483e+00  -2.8290238e+01   5.9783730e+00  -1.3887460e+01
   4.3244778e+00  -2.5841295e+01   5.4178904e+00  -1.2565833e+01
   5.6994778e+00  -2.2990105e+01   4.8090541e+00  -1.1084133e+01
   7.0744778e+00  -2.0423232e+01   4.2886730e+00  -9.7888800e+00
   8.4494778e+00  -1.8171963e+01   3.8470414e+00  -8.6757668e+00
   9.8244778e+00  -1.6231517e+01   3.4735120e+00  -7.7293131e+00
   1.1199478e+01  -1.4583576e+01   3.1591305e+00  -6.9324782e+00
   1.2574478e+01  -1.3205821e+01   2.8969539e+00  -6.2697826e+00
   1.3949478e+01  -1.2076229e+01   2.6817276e+00  -5.7281027e+00
   1.5324478e+01  -1.1175002e+01   2.5094804e+00  -5.2966598e+00
   1.6699478e+01  -1.0485341e+01   2.3772204e+00  -4.9667862e+00
   1.8051086e+01  -9.9998057e+00   2.2839718e+00  -4.7346150e+00
   1.9335590e+01  -9.7032067e+00   2.2274792e+00  -4.5927102e+00
   2.0126293e+01  -9.5511974e+00   2.1977874e+00  -4.5200865e+00
   2.0973437e+01  -9.1438609e+00   2.1105445e+00  -4.3266097e+00
   2.2340742e+01  -8.2333207e+00   1.9145728e+00  -3.8942254e+00
   2.3715742e+01  -7.2804196e+00   1.7098276e+00  -3.4416138e+00
   2.5090742e+01  -6.3976965e+00   1.5194976e+00  -3.0223675e+00
   2.6465742e+01  -5.6093548e+00   1.3481476e+00  -2.6480856e+00
   2.7840742e+01  -4.9141559e+00   1.1954296e+00  -2.3182046e+00
   2.9215742e+01  -4.3038624e+00   1.0597625e+00  -2.0287958e+00
   3.0590742e+01  -3.7689798e+00   9.3937536e-01  -1.7753200e+00
   3.3425717e+01  -2.8665597e+00   7.3239902e-01  -1.3481194e+00
   3.9006888e+01  -1.6725625e+00   4.4830922e-01  -7.8409297e-01
   4.4336487e+01  -1.0000679e+00   2.8027566e-01  -4.6735388e-01
   4.9993832e+01  -5.7951365e-01   1.7006749e-01  -2.6987680e-01
   5.4772900e+01  -3.6562088e-01   1.1143358e-01  -1.6974169e-01
   5.5059600e+01  -3.4293011e-01   1.1872291e-01  -2.1164940e-01
   5.5620800e+01  -4.2225986e+00  -2.9120878e+00   1.4626496e+01
   5.6685306e+01  -3.9073203e+00  -2.6962656e+00   1.3647563e+01
   5.8060306e+01  -3.4568794e+00  -2.3877534e+00   1.2160024e+01
   5.9435306e+01  -3.0400991e+00  -2.1064079e+00   1.0735485e+01
   6.0810306e+01  -2.6748043e+00  -1.8617967e+00   9.4659188e+00
   6.2185306e+01  -2.3598312e+00  -1.6513393e+00   8.3626094e+00
   6.3560306e+01  -2.0903569e+00  -1.4711169e+00   7.4151988e+00
   6.4935306e+01  -1.8614048e+00  -1.3176573e+00   6.6088094e+00
   6.6310306e+01  -1.6685656e+00  -1.1880694e+00   5.9289574e+00
   6.7685306e+01  -1.5080955e+00  -1.0799601e+00   5.3628855e+00
   7.0466846e+01  -1.2702184e+00  -9.1920057e-01   4.5232830e+00
   7.4447086e+01  -1.1015946e+00  -8.0511009e-01   3.9278784e+00
   7.5283044e+01  -1.1103503e+00  -7.9590294e-01   3.8185473e+00
   7.6436539e+01  -1.1705054e+00  -7.8787994e-01   3.5805783e+00
   7.7811539e+01  -1.2673994e+00  -7.8244717e-01   3.2661715e+00
   7.9186539e+01  -1.3690987e+00  -7.7982954e-01   2.9646019e+00
   8.0686539e+01  -1.4770912e+00  -7.7936324e-01   2.6659566e+00
   8.6050764e+01  -1.8277718e+00  -7.9501879e-01   1.8554545e+00
   8.6258206e+01  -1.8376536e+00  -7.9515489e-01   1.8303242e+00
   8.6436759e+01  -1.8402377e+00  -7.9328695e-01   1.8076165e+00
   8.9936912e+01  -1.9002001e+00  -7.6749554e-01   1.4264207e+00
   9.2370738e+01  -1.9774325e+00  -7.6822842e-01   1.2283948e+00
   9.2588359e+01  -1.9809393e+00  -7.6736146e-01   1.2119876e+00
   9.4662631e+01  -1.9944983e+00  -7.5422566e-01   1.0659247e+00
   9.6719304e+01  -2.0356128e+00  -7.5310538e-01   9.4921695e-01
   9.6885468e+01  -2.0373551e+00  -7.5257977e-01   9.4038375e-01
   9.9046146e+01  -2.0494238e+00  -7.4354566e-01   8.3419823e-01
   1.0006515e+02  -2.0662386e+00  -7.4371693e-01   7.9231900e-01
   1.0020833e+02  -2.0672205e+00  -7.4331073e-01   7.8649313e-01
   1.0271883e+02  -2.0838430e+00  -7.3731414e-01   6.9480908e-01
   1.0289959e+02  -2.0855959e+00  -7.3714821e-01   6.8901925e-01
   1.0458154e+02  -2.0916040e+00  -7.3269375e-01   6.3755582e-01
   1.0517794e+02  -2.0979074e+00  -7.3269365e-01   6.2163935e-01
   1.0611257e+02  -2.0986253e+00  -7.2984391e-01   5.9684795e-01
   1.0707253e+02  -2.1063510e+00  -7.2946722e-01   5.7438204e-01
   1.0715568e+02  -2.1066895e+00  -7.2933381e-01   5.7247088e-01
   1.0879944e+02  -2.1127622e+00  -7.2682537e-01   5.3720335e-01
   1.0888855e+02  -2.1132784e+00  -7.2676680e-01   5.3545562e-01
   1.0982070e+02  -2.1142424e+00  -7.2478470e-01   5.1727446e-01
   1.0982322e+02  -2.1142540e+00  -7.2478311e-01   5.1722754e-01
   1.1022372e+02  -3.3386749e+00   1.0113108e+00   4.6959058e+00
   1.1049017e+02  -3.3078221e+00   1.0044359e+00   4.6503023e+00
   1.1112514e+02  -3.2149762e+00   9.7110247e-01   4.4955187e+00
   1.1226113e+02  -3.0345144e+00   8.7451041e-01   4.1420073e+00
   1.1363613e+02  -2.8265687e+00   7.3945932e-01   3.6914218e+00
   1.1496160e+02  -2.6588334e+00   6.0973440e-01   3.2863493e+00
   1.1597133e+02  -2.5562203e+00   5.1456869e-01   3.0064518e+00
   1.1669587e+02  -2.4949696e+00   4.4888383e-01   2.8213770e+00
   1.1763364e+02  -2.4286121e+00   3.6773389e-01   2.6006981e+00
   1.1809382e+02  -2.4004750e+00   3.2971303e-01   2.4998640e+00
   1.1841962e+02  -2.3820324e+00   3.0357188e-01   2.4313314e+00
   1.1892400e+02  -2.3555866e+00   2.6443585e-01   2.3297748e+00
   1.1975978e+02  -2.3164727e+00   2.0331671e-01   2.1731973e+00
   1.2083671e+02  -2.2728310e+00   1.3168742e-01   1.9919012e+00
   1.2298850e+02  -2.2020925e+00   1.2769011e-02   1.6934788e+00
   1.2847930e+02  -2.0982873e+00  -1.5664555e-01   1.2686322e+00
   1.3019591e+02  -2.0868527e+00  -1.7565040e-01   1.2207502e+00
   1.3208314e+02  -2.0463671e+00  -2.3710500e-01   1.0718144e+00
   1.3545823e+02  -1.9498335e+00  -3.7100688e-01   7.4061677e-01
   1.4149704e+02  -1.8128488e+00  -5.4200225e-01   3.1247172e-01
   1.4675387e+02  -1.7335029e+00  -6.3519304e-01   8.1184089e-02
   1.5247300e+02  -1.6778827e+00  -7.0065926e-01  -7.7483893e-02
   1.5806162e+02  -1.6448150e+00  -7.4204006e-01  -1.7395976e-01
   1.6340424e+02  -1.6263549e+00  -7.6851735e-01  -2.3246436e-01
   1.6485789e+02  -1.6211552e+00  -7.7668875e-01  -2.4685715e-01
   1.6534279e+02  -3.2607858e+00   4.6952689e+00   4.5237879e+00
   1.6608491e+02  -3.1323929e+00   4.5306523e+00   4.3528931e+00
   1.6744248e+02  -2.8221180e+00   4.1169075e+00   3.9296110e+00
   1.6881748e+02  -2.5017930e+00   3.6770830e+00   3.4834799e+00
   1.7019248e+02  -2.2107933e+00   3.2707543e+00   3.0738032e+00
   1.7156748e+02  -1.9558542e+00   2.9112016e+00   2.7132500e+00
   1.7294248e+02  -1.7357625e+00   2.5987867e+00   2.4015869e+00
   1.7431748e+02  -1.5474561e+00   2.3302353e+00   2.1350106e+00
   1.7569248e+02  -1.3877319e+00   2.1015831e+00   1.9091039e+00
   1.7706748e+02  -1.2537093e+00   1.9090951e+00   1.7197529e+00
   1.7844248e+02  -1.1440600e+00   1.7485381e+00   1.5628168e+00
   1.8037631e+02  -1.0341680e+00   1.5654847e+00   1.3876285e+00
   1.8214830e+02  -9.6680724e-01   1.4447935e+00   1.2733478e+00
   1.8505623e+02  -9.0245201e-01   1.3481406e+00   1.1792820e+00
   1.8573104e+02  -8.8360514e-01   1.3207318e+00   1.1538821e+00
   1.8807021e+02  -7.4484677e-01   1.1187013e+00   9.7008567e-01
   1.9300201e+02  -4.7088194e-01   7.1932006e-01   6.0781442e-01
   1.9845319e+02  -2.8063072e-01   4.3732298e-01   3.5820754e-01
   2.0378023e+02  -1.6928567e-01   2.6884411e-01   2.1362076e-01
   2.0944650e+02  -9.8970789e-02   1.6021660e-01   1.2328647e-01
   2.1481441e+02  -5.9596337e-02   9.8111979e-02   7.3258287e-02
   2.1955552e+02  -3.8136216e-02   6.3618814e-02   4.6272832e-02
   2.1995660e+02  -3.6158851e-02   6.2950129e-02   4.5129635e-02
   2.2046434e+02  -2.9913863e-02   7.2991579e-02   4.7903156e-02
   2.2145169e+02  -1.0661269e-02   1.1285858e-01   6.1418769e-02
   2.2211359e+02   2.2167630e-04   1.3413613e-01   6.8615548e-02
   2.2293207e+02   9.3168493e-03   1.4892438e-01   7.3200236e-02
   2.2366436e+02   1.3994094e-02   1.5337027e-01   7.3956786e-02
   2.2464898e+02   1.6825858e-02   1.5109218e-01   7.1807524e-02
   2.2582014e+02   1.7313685e-02   1.4220799e-01   6.6907800e-02
   2.2719514e+02   1.6188447e-02   1.2908935e-01   6.0233492e-02
   2.2857014e+02   1.4528026e-02   1.1616210e-01   5.3811598e-02
   2.2994514e+02   1.2868684e-02   1.0455988e-01   4.8099842e-02
   2.3132014e+02   1.1386183e-02   9.4555070e-02   4.3199218e-02
   2.3269514e+02   1.0123511e-02   8.6132105e-02   3.9089167e-02
   2.3407014e+02   9.0789445e-03   7.9195306e-02   3.5715707e-02
   2.3544514e+02   8.2379237e-03   7.3638816e-02   3.3021945e-02
   2.3682014e+02   7.5839541e-03   6.9368627e-02   3.0957772e-02
   2.3819514e+02   7.1013778e-03   6.6305475e-02   2.9480542e-02
   2.3957014e+02   6.7738646e-03   6.4376103e-02   2.8549457e-02
   2.4042871e+02   6.6087973e-03   6.3421040e-02   2.8095031e-02
   2.4179927e+02   6.0179195e-03   5.8708600e-02   2.5947713e-02
   2.4317427e+02   5.2686019e-03   5.2581579e-02   2.3149757e-02
   2.4454927e+02   4.5360759e-03   4.6585768e-02   2.0408042e-02
   2.4592427e+02   3.8731611e-03   4.1121761e-02   1.7914848e-02
   2.4729927e+02   3.2899940e-03   3.6252783e-02   1.5702998e-02
   2.4867427e+02   2.7826498e-03   3.1946477e-02   1.3757816e-02
   2.5004927e+02   2.3432651e-03   2.8147565e-02   1.2052546e-02
   2.5142427e+02   1.9634783e-03   2.4799209e-02   1.0559319e-02
   2.5279927e+02   1.6355140e-03   2.1848861e-02   9.2523184e-03
   2.5417427e+02   1.3524558e-03   1.9249476e-02   8.1084949e-03
   2.5554927e+02   1.1082528e-03   1.6959379e-02   7.1075320e-03
   2.5692427e+02   8.9764489e-04   1.4941790e-02   6.2316045e-03
   2.5829927e+02   7.1607175e-04   1.3164282e-02   5.4650990e-03
   2.5967427e+02   5.5958386e-04   1.1598286e-02   4.7943479e-03
   2.6798835e+02  -1.8080412e-05   5.3908252e-03   2.1912764e-03
   2.7330940e+02  -1.8912069e-04   3.3028690e-03   1.3460785e-03
   2.7512757e+02   2.0924232e-04   2.6482530e-03   6.5664584e-04
   2.7555588e+02  -1.2833889e+00   5.0377112e-01   1.4751881e+00
   2.7626799e+02  -1.2361572e+00   4.9900887e-01   1.4299526e+00
   2.7701419e+02  -1.1699866e+00   4.8817986e-01   1.3635536e+00
   2.7805261e+02  -1.0708357e+00   4.6354263e-01   1.2579323e+00
   2.7942761e+02  -9.4535297e-01   4.2221006e-01   1.1167673e+00
   2.8080261e+02  -8.3381722e-01   3.7962243e-01   9.8696472e-01
   2.8217761e+02  -7.3708232e-01   3.4019545e-01   8.7261418e-01
   2.8355261e+02  -6.5406589e-01   3.0532132e-01   7.7383442e-01
   2.8492761e+02  -5.8338190e-01   2.7516458e-01   6.8952198e-01
   2.8630261e+02  -5.2373454e-01   2.4947929e-01   6.1832269e-01
   2.8767761e+02  -4.7400289e-01   2.2792302e-01   5.5895645e-01
   2.8917761e+02  -4.2995610e-01   2.0872749e-01   5.0638480e-01
   2.9493178e+02  -3.4425935e-01   1.7114571e-01   4.0404705e-01
   2.9574017e+02  -3.3441462e-01   1.6653806e-01   3.9238532e-01
   2.9818793e+02  -2.7715210e-01   1.3931652e-01   3.2477758e-01
   3.0381467e+02  -1.6283389e-01   8.4582197e-02   1.8988554e-01
   3.0922278e+02  -9.6908436e-02   5.2005280e-02   1.1238376e-01
   3.1486575e+02  -5.6446960e-02   3.1293099e-02   6.5027870e-02
   3.2021739e+02  -3.3869569e-02   1.9323370e-02   3.8723792e-02
   3.2552537e+02  -2.0464310e-02   1.1975352e-02   2.3176319e-02
   3.3004626e+02  -1.3369948e-02   7.9651146e-03   1.4983482e-02
   3.3030358e+02  -8.4582721e-03   5.0567346e-03   1.0102684e-02
   3.3091609e+02  -1.8018048e+00   1.2304047e+00   1.8578657e+00
   3.3187914e+02  -1.6934839e+00   1.1714119e+00   1.7535135e+00
   3.3325414e+02  -1.5118448e+00   1.0633138e+00   1.5719613e+00
   3.3462914e+02  -1.3367950e+00   9.5206847e-01   1.3920276e+00
   3.3600414e+02  -1.1804259e+00   8.4920988e-01   1.2290160e+00
   3.3737914e+02  -1.0443571e+00   7.5806398e-01   1.0862899e+00
   3.3875414e+02  -9.2738790e-01   6.7888403e-01   9.6331956e-01
   3.4012914e+02  -8.2772196e-01   6.1094081e-01   8.5848609e-01
   3.4150414e+02  -7.4360031e-01   5.5328406e-01   7.7002061e-01
   3.4287914e+02  -6.7347206e-01   5.0500127e-01   6.9630382e-01
   3.4734991e+02  -5.2775831e-01   4.0399182e-01   5.4324538e-01
   3.5011988e+02  -4.9112087e-01   3.7855550e-01   5.0470357e-01
   3.5178647e+02  -4.4993273e-01   3.4807702e-01   4.6203052e-01
   3.5452037e+02  -3.5476045e-01   2.7744618e-01   3.6347650e-01
   3.6159898e+02  -1.8067020e-01   1.4644153e-01   1.8360816e-01
   3.6712156e+02  -1.0648809e-01   8.8743666e-02   1.0747320e-01
   3.7248300e+02  -6.3792514e-02   5.4559040e-02   6.3921371e-02
   3.7788171e+02  -3.8128923e-02   3.3423196e-02   3.7904593e-02
   3.8333669e+02  -2.2715684e-02   2.0367220e-02   2.2378472e-02
   3.8492241e+02  -1.7255829e-02   1.4722275e-02   2.1709959e-02
   3.8542357e+02  -8.3634098e+00   1.0766935e+01  -9.0724305e+00
   3.8631986e+02  -7.9723845e+00   1.0284729e+01  -8.6444151e+00
   3.8769486e+02  -7.1708946e+00   9.2949294e+00  -7.7634263e+00
   3.8906986e+02  -6.3584151e+00   8.2873252e+00  -6.8695270e+00
   3.9044486e+02  -5.6192956e+00   7.3667705e+00  -6.0566967e+00
   3.9181986e+02  -4.9707634e+00   6.5557099e+00  -5.3442238e+00
   3.9319486e+02  -4.4104150e+00   5.8521630e+00  -4.7294199e+00
   3.9456986e+02  -3.9308421e+00   5.2477742e+00  -4.2039524e+00
   3.9594486e+02  -3.5240439e+00   4.7332974e+00  -3.7588100e+00
   3.9731986e+02  -3.1827272e+00   4.3002320e+00  -3.3857749e+00
   3.9869486e+02  -2.9006148e+00   3.9412273e+00  -3.0777757e+00
   4.0006986e+02  -2.6724465e+00   3.6501048e+00  -2.8288884e+00
   4.0353824e+02  -2.3097106e+00   3.1858852e+00  -2.4334276e+00
   4.0530299e+02  -2.2262254e+00   3.0793026e+00  -2.3421391e+00
   4.0696003e+02  -2.0252737e+00   2.8097031e+00  -2.1281607e+00
   4.0871003e+02  -1.7455177e+00   2.4339291e+00  -1.8302091e+00
   4.1305758e+02  -1.1609631e+00   1.6453114e+00  -1.2082037e+00
   4.1915688e+02  -6.4960465e-01   9.4292130e-01  -6.6827670e-01
   4.2500560e+02  -3.7223926e-01   5.5274130e-01  -3.7862631e-01
   4.3024517e+02  -2.2607097e-01   3.4252479e-01  -2.2759137e-01
   4.3614816e+02  -1.2891424e-01   1.9976084e-01  -1.2826133e-01
   4.3947343e+02  -9.3950682e-02   1.4742660e-01  -9.2850741e-02
   4.3977646e+02  -8.0544420e-02   1.4817804e-01  -6.4625273e-02
   4.4066779e+02  -3.1710243e+00  -9.7493365e-01  -7.3253796e+00
   4.4150551e+02  -2.9939886e+00  -8.9813911e-01  -6.9095899e+00
   4.4228291e+02  -2.8122109e+00  -8.2278112e-01  -6.4832962e+00
   4.4282757e+02  -2.6834749e+00  -7.7230159e-01  -6.1822716e+00
   4.4339655e+02  -2.5513718e+00  -7.2299764e-01  -5.8741897e+00
   4.4412667e+02  -2.3882468e+00  -6.6540463e-01  -5.4948624e+00
   4.4495287e+02  -2.2145515e+00  -6.0769365e-01  -5.0921802e+00
   4.4605035e+02  -2.0033742e+00  -5.4182633e-01  -4.6040645e+00
   4.4742535e+02  -1.7701375e+00  -4.7345806e-01  -4.0664475e+00
   4.4880035e+02  -1.5695518e+00  -4.1739474e-01  -3.6050155e+00
   4.5017535e+02  -1.3985925e+00  -3.7101818e-01  -3.2122088e+00
   4.5155035e+02  -1.2542957e+00  -3.3256972e-01  -2.8808964e+00
   4.5622435e+02  -9.3065971e-01  -2.4765593e-01  -2.1382846e+00
   4.5991158e+02  -8.2435925e-01  -2.2004074e-01  -1.8945545e+00
   4.6126011e+02  -7.7306213e-01  -2.0645800e-01  -1.7767721e+00
   4.6394242e+02  -6.1540273e-01  -1.6467759e-01  -1.4146754e+00
   4.6947815e+02  -3.6115726e-01  -9.7311755e-02  -8.3074439e-01
   4.7466824e+02  -2.1804514e-01  -5.9175743e-02  -5.0195177e-01
   4.8069141e+02  -1.2135089e-01  -3.3228037e-02  -2.7971469e-01
   4.8655807e+02  -6.8535478e-02  -1.8944096e-02  -1.5827307e-01
   4.9203700e+02  -4.0162533e-02  -1.1212162e-02  -9.3005279e-02
   4.9519419e+02  -2.9498749e-02  -8.2821953e-03  -6.8462258e-02
   4.9556060e+02  -2.5576003e-02   6.6068526e-03  -5.0796428e-02
   4.9626952e+02  -6.3205197e-01  -2.6275000e+00  -3.0357715e+00
   4.9750971e+02  -5.8348680e-01  -2.3892227e+00  -2.7854047e+00
   4.9888471e+02  -5.2171217e-01  -2.1106612e+00  -2.4792466e+00
   5.0025971e+02  -4.6149935e-01  -1.8597676e+00  -2.1911049e+00
   5.0163471e+02  -4.0667251e-01  -1.6433915e+00  -1.9346457e+00
   5.0300971e+02  -3.5833981e-01  -1.4588292e+00  -1.7115174e+00
   5.0438471e+02  -3.1652632e-01  -1.3019776e+00  -1.5197817e+00
   5.0575971e+02  -2.8084675e-01  -1.1692124e+00  -1.3566329e+00
   5.0713471e+02  -2.5079142e-01  -1.0576360e+00  -1.2192827e+00
   5.0850971e+02  -2.2584828e-01  -9.6496950e-01  -1.1052358e+00
   5.0988471e+02  -2.0555244e-01  -8.8941380e-01  -1.0123561e+00
   5.1509763e+02  -1.6450296e-01  -7.3667198e-01  -8.2479939e-01
   5.1592516e+02  -1.6069816e-01  -7.2168313e-01  -8.0694274e-01
   5.1821264e+02  -1.3534378e-01  -6.1503794e-01  -6.8366218e-01
   5.2253624e+02  -8.8239844e-02  -4.1683290e-01  -4.5480861e-01
   5.2807077e+02  -5.0010290e-02  -2.5026770e-01  -2.6593956e-01
   5.3374072e+02  -2.7838616e-02  -1.4835546e-01  -1.5341635e-01
   5.3891984e+02  -1.6234989e-02  -9.2021595e-02  -9.2839258e-02
   5.4474364e+02  -8.7905182e-03  -5.3788449e-02  -5.2797784e-02
   5.4955435e+02  -5.2490954e-03  -3.4520830e-02  -3.3141761e-02
   5.4987642e+02  -3.4203447e-03  -2.9860607e-02  -2.8288998e-02
   5.5080730e+02  -4.5415233e-01  -8.4394106e-01  -1.0319068e+00
   5.5210401e+02  -4.1362290e-01  -7.6163571e-01  -9.3799977e-01
   5.5347901e+02  -3.6691902e-01  -6.7396715e-01  -8.3206340e-01
   5.5485401e+02  -3.2316201e-01  -5.9522302e-01  -7.3381348e-01
   5.5622901e+02  -2.8426528e-01  -5.2668719e-01  -6.4686356e-01
   5.5760401e+02  -2.5044268e-01  -4.6763042e-01  -5.7137098e-01
   5.5897901e+02  -2.2138090e-01  -4.1701119e-01  -5.0650877e-01
   5.6035401e+02  -1.9663662e-01  -3.7387075e-01  -4.5124938e-01
   5.6172901e+02  -1.7576936e-01  -3.3739673e-01  -4.0460891e-01
   5.6335401e+02  -1.5557078e-01  -3.0197261e-01  -3.5942258e-01
   5.6991855e+02  -1.1380902e-01  -2.2844273e-01  -2.6603395e-01
   5.7090925e+02  -1.1021788e-01  -2.2179707e-01  -2.5789375e-01
   5.7333102e+02  -9.1274241e-02  -1.8545055e-01  -2.1429114e-01
   5.7858304e+02  -5.4695740e-02  -1.1497181e-01  -1.3000618e-01
   5.8413371e+02  -3.1429413e-02  -6.8803405e-02  -7.5916190e-02
   5.8936330e+02  -1.8596130e-02  -4.2415135e-02  -4.5745403e-02
   5.9517687e+02  -1.0327050e-02  -2.4775320e-02  -2.6073198e-02
   6.0102200e+02  -5.6673131e-03  -1.4430927e-02  -1.4840580e-02
   6.0487290e+02  -3.7864928e-03  -1.0108658e-02  -1.0253168e-02
   6.0541022e+02  -3.2191001e-03   7.1056284e-03   1.0477500e-02
   6.0619992e+02  -6.9007079e-02  -1.5309131e+00  -1.9891980e+00
   6.0755715e+02  -6.3380750e-02  -1.3789709e+00  -1.7973609e+00
   6.0893215e+02  -5.6185908e-02  -1.2229254e+00  -1.5936360e+00
   6.1030715e+02  -4.8803159e-02  -1.0821638e+00  -1.4057582e+00
   6.1168215e+02  -4.1928570e-02  -9.5933442e-01  -1.2398575e+00
   6.1305715e+02  -3.5836450e-02  -8.5336656e-01  -1.0960235e+00
   6.1443215e+02  -3.0585182e-02  -7.6252443e-01  -9.7262072e-01
   6.1580715e+02  -2.6138140e-02  -6.8516014e-01  -8.6767413e-01
   6.1718215e+02  -2.2424402e-02  -6.1985983e-01  -7.7930852e-01
   6.1868215e+02  -1.9118691e-02  -5.6100157e-01  -6.9989216e-01
   6.2463466e+02  -1.2063979e-02  -4.3397865e-01  -5.2933646e-01
   6.2581430e+02  -1.1483569e-02  -4.2295770e-01  -5.1477804e-01
   6.2803931e+02  -9.3212363e-03  -3.6353648e-01  -4.3987992e-01
   6.3249157e+02  -4.9794227e-03  -2.4395475e-01  -2.8940140e-01
   6.3783763e+02  -1.9799289e-03  -1.4920237e-01  -1.7237752e-01
   6.4389264e+02  -4.1441875e-04  -8.5463312e-02  -9.5832500e-02
   6.4989269e+02   2.0439524e-04  -4.9204106e-02  -5.3593276e-02
   6.5534120e+02   4.0001694e-04  -2.9804387e-02  -3.1644443e-02
   6.6019633e+02   4.4263332e-04  -1.9067289e-02  -1.9811733e-02
   6.6056463e+02   4.7731376e-03  -1.6072833e-02  -1.9692990e-02
   6.6132233e+02  -8.7161845e-01  -4.3112182e-01   7.3272198e-02
   6.6258128e+02  -7.9732371e-01  -3.9198827e-01   6.6759218e-02
   6.6395628e+02  -7.0828335e-01  -3.4720179e-01   5.8858542e-02
   6.6533128e+02  -6.2482239e-01  -3.0641819e-01   5.1619971e-02
   6.6670628e+02  -5.5074674e-01  -2.7077154e-01   4.5332764e-02
   6.6808128e+02  -4.8641771e-01  -2.4003104e-01   3.9952500e-02
   6.6945628e+02  -4.3119004e-01  -2.1370226e-01   3.5373466e-02
   6.7083128e+02  -3.8419693e-01  -1.9129959e-01   3.1495317e-02
   6.7220628e+02  -3.4459703e-01  -1.7240171e-01   2.8234524e-02
   6.7447507e+02  -2.9349169e-01  -1.4796915e-01   2.4029292e-02
   6.8078339e+02  -2.2686180e-01  -1.1610513e-01   1.8517148e-02
   6.8172710e+02  -2.1874282e-01  -1.1207562e-01   1.7843624e-02
   6.8426748e+02  -1.7861793e-01  -9.1990459e-02   1.4545814e-02
   6.8951764e+02  -1.0784671e-01  -5.6504015e-02   8.7387470e-03
   6.9533740e+02  -6.1055436e-02  -3.2682720e-02   4.8954605e-03
   7.0089856e+02  -3.5394425e-02  -1.9371666e-02   2.7845052e-03
   7.0611526e+02  -2.1177761e-02  -1.1862570e-02   1.6133778e-03
   7.1187798e+02  -1.1958692e-02  -6.9024262e-03   8.5278162e-04
   7.1513574e+02  -8.6306931e-03  -5.0823012e-03   5.7746280e-04
   7.1570265e+02  -3.4896153e-03   2.4265642e-02  -2.3848597e-02
   7.1652646e+02  -4.4038091e-01  -2.4604269e+00   2.0694003e+00
   7.1788531e+02  -3.9818928e-01  -2.2164544e+00   1.8612603e+00
   7.1926031e+02  -3.5227434e-01  -1.9668495e+00   1.6452223e+00
   7.2063531e+02  -3.0910521e-01  -1.7411458e+00   1.4484622e+00
   7.2201031e+02  -2.7061258e-01  -1.5436687e+00   1.2759857e+00
   7.2338531e+02  -2.3713372e-01  -1.3729452e+00   1.1270579e+00
   7.2476031e+02  -2.0842432e-01  -1.2263696e+00   9.9954724e-01
   7.2613531e+02  -1.8406165e-01  -1.1014006e+00   8.9119789e-01
   7.2751031e+02  -1.6360222e-01  -9.9581822e-01   7.9997287e-01
   7.2888531e+02  -1.4664042e-01  -9.0774697e-01   7.2412663e-01
   7.3026031e+02  -1.3282623e-01  -8.3562546e-01   6.6219787e-01
   7.3314547e+02  -1.1283581e-01  -7.3074353e-01   5.7242386e-01
   7.3572693e+02  -1.0392889e-01  -6.8456193e-01   5.3280051e-01
   7.3730909e+02  -9.5196941e-02  -6.3207728e-01   4.9036482e-01
   7.3868409e+02  -8.4403116e-02  -5.6652780e-01   4.3758048e-01
   7.4005909e+02  -7.3744701e-02  -5.0202071e-01   3.8559659e-01
   7.4291857e+02  -5.4872085e-02  -3.8673395e-01   2.9310977e-01
   7.4826455e+02  -3.1188808e-02  -2.3630888e-01   1.7442181e-01
   7.5417412e+02  -1.6564746e-02  -1.3704726e-01   9.8190088e-02
   7.5960315e+02  -9.1677275e-03  -8.3085290e-02   5.7895923e-02
   7.6474333e+02  -5.1614377e-03  -5.1732604e-02   3.5089372e-02
   7.7050034e+02  -2.6361175e-03  -3.0432623e-02   2.0003110e-02
   7.7125034e+02  -2.4248192e-03  -2.8358547e-02   1.8572636e-02
   7.7262442e+02  -2.0779332e-03  -2.4647530e-02   1.6317004e-02
   7.7534621e+02   4.7511655e-03  -3.1441992e-02   1.9104641e-02
   7.7960899e+02   1.8418716e-02  -5.1871451e-02   2.8488452e-02
   7.8597591e+02   3.0397677e-02  -7.0501652e-02   3.7009813e-02
   7.9098717e+02   3.3823355e-02  -7.5769384e-02   3.9367111e-02
   7.9312704e+02   3.5829449e-02  -7.9045059e-02   4.0751001e-02
   7.9982798e+02   4.2969852e-02  -9.0916289e-02   4.5768471e-02
   8.0534644e+02   4.6390698e-02  -9.6713919e-02   4.8148980e-02
   8.1092463e+02   4.8439400e-02  -1.0025467e-01   4.9556795e-02
   8.1640007e+02   4.9632194e-02  -1.0235627e-01   5.0365915e-02
   8.2153710e+02   5.0309432e-02  -1.0357156e-01   5.0819513e-02
   8.2602713e+02   5.0684490e-02  -1.0425580e-01   5.1067798e-02
   8.2633773e+02  -6.0902376e-01  -1.1800265e+00   2.8632847e+00
   8.2698592e+02  -5.9362921e-01  -1.1523747e+00   2.7938666e+00
   8.2809135e+02  -5.5074427e-01  -1.0738078e+00   2.5973878e+00
   8.2946635e+02  -4.8964922e-01  -9.6154092e-01   2.3156666e+00
   8.3084135e+02  -4.3141686e-01  -8.5434254e-01   2.0462146e+00
   8.3221635e+02  -3.7956406e-01  -7.5855366e-01   1.8056982e+00
   8.3359135e+02  -3.3456123e-01  -6.7503581e-01   1.5965397e+00
   8.3496635e+02  -2.9599631e-01  -6.0310808e-01   1.4169933e+00
   8.3634135e+02  -2.6325719e-01  -5.4174439e-01   1.2643381e+00
   8.3771635e+02  -2.3574231e-01  -4.8993422e-01   1.1358725e+00
   8.3909135e+02  -2.1292010e-01  -4.4678311e-01   1.0292005e+00
   8.4046635e+02  -1.9434009e-01  -4.1153181e-01   9.4228818e-01
   8.4209135e+02  -1.7734646e-01  -3.7920552e-01   8.6277006e-01
   8.4532008e+02  -1.5775022e-01  -3.4200531e-01   7.7128780e-01
   8.4678225e+02  -1.4574105e-01  -3.1739864e-01   7.1370954e-01
   8.4815725e+02  -1.2988876e-01  -2.8461767e-01   6.3742393e-01
   8.4953225e+02  -1.1418285e-01  -2.5217323e-01   5.6188537e-01
   8.5090725e+02  -9.9863428e-02  -2.2251408e-01   4.9297084e-01
   8.5228225e+02  -8.7167793e-02  -1.9606695e-01   4.3176674e-01
   8.5365725e+02  -7.6024996e-02  -1.7267972e-01   3.7792311e-01
   8.5503225e+02  -6.6281778e-02  -1.5205732e-01   3.3071674e-01
   8.5640725e+02  -5.7774432e-02  -1.3389075e-01   2.8938110e-01
   8.5778225e+02  -5.0350274e-02  -1.1789294e-01   2.5320262e-01
   8.5915725e+02  -4.3872847e-02  -1.0380657e-01   2.2154318e-01
   8.6053225e+02  -3.8222007e-02  -9.1403687e-02   1.9384000e-01
   8.6662526e+02  -2.0691361e-02  -5.2013298e-02   1.0722554e-01
   8.7198555e+02  -1.1994976e-02  -3.1678121e-02   6.3674775e-02
   8.7730891e+02  -6.9211840e-03  -1.9361223e-02   3.7933066e-02
   8.8068531e+02  -4.8494260e-03  -1.4168783e-02   2.7302128e-02
   8.8153568e+02  -4.7192713e-03  -1.2466727e-02   2.4952384e-02
   8.8435486e+02  -8.1168443e-03   9.4734760e-04   1.6030598e-02
   8.9047633e+02  -1.6528738e-02   2.8480705e-02   1.3265109e-03
   8.9588122e+02  -2.0399686e-02   4.1148562e-02  -5.2183612e-03
   9.0062274e+02  -2.1695812e-02   4.5619253e-02  -7.5272119e-03
   9.0281152e+02  -2.2565145e-02   4.8509768e-02  -8.9167515e-03
   9.0997545e+02  -2.5741928e-02   5.8822220e-02  -1.3803499e-02
   9.1529539e+02  -2.7094898e-02   6.3246352e-02  -1.5839065e-02
   9.2062056e+02  -2.7918159e-02   6.5959781e-02  -1.7051823e-02
   9.2628371e+02  -2.8442578e-02   6.7702127e-02  -1.7807638e-02
   9.3165052e+02  -2.8739015e-02   6.8694811e-02  -1.8225399e-02
   9.3613892e+02  -2.8894983e-02   6.9220706e-02  -1.8440744e-02
   9.3644897e+02  -2.0372161e+00  -1.6354460e+00   6.4519684e+00
   9.3708946e+02  -1.9897702e+00  -1.5932979e+00   6.2960901e+00
   9.3816591e+02  -1.8565115e+00  -1.4800962e+00   5.8642219e+00
   9.3954091e+02  -1.6571308e+00  -1.3191490e+00   5.2281866e+00
   9.4091591e+02  -1.4644233e+00  -1.1685840e+00   4.6196808e+00
   9.4229091e+02  -1.2916557e+00  -1.0355143e+00   4.0767333e+00
   9.4366591e+02  -1.1411799e+00  -9.2012636e-01   3.6047262e+00
   9.4504091e+02  -1.0119706e+00  -8.2103227e-01   3.1996390e+00
   9.4641591e+02  -9.0214042e-01  -7.3663305e-01   2.8552925e+00
   9.4728932e+02  -8.4145544e-01  -6.9010815e-01   2.6653288e+00
   9.4866432e+02  -7.5456962e-01  -6.3303944e-01   2.4091276e+00
   9.4990954e+02  -6.8354941e-01  -5.9787211e-01   2.2187491e+00
   9.5102966e+02  -6.2595763e-01  -5.7768765e-01   2.0782075e+00
   9.5246042e+02  -5.6110770e-01  -5.6553347e-01   1.9374966e+00
   9.5377337e+02  -5.1013791e-01  -5.6621737e-01   1.8438742e+00
   9.5612578e+02  -4.3827315e-01  -5.9221793e-01   1.7535700e+00
   9.5674449e+02  -4.1419480e-01  -6.0111496e-01   1.7239053e+00
   9.5693100e+02  -4.0507844e-01  -6.0245759e-01   1.7093693e+00
   9.5750169e+02  -3.7953229e-01  -5.9680514e-01   1.6534754e+00
   9.5813524e+02  -3.5421878e-01  -5.7964139e-01   1.5792765e+00
   9.5950206e+02  -2.9305254e-01  -5.4451475e-01   1.4092989e+00
   9.6088524e+02  -2.2479833e-01  -5.2192712e-01   1.2462346e+00
   9.6199987e+02  -1.6881471e-01  -5.1237994e-01   1.1271555e+00
   9.6220559e+02  -1.5912641e-01  -5.1058072e-01   1.1063396e+00
   9.6282614e+02  -1.3636500e-01  -4.9847664e-01   1.0447714e+00
   9.6410320e+02  -9.5404512e-02  -4.7315023e-01   9.2796734e-01
   9.6530489e+02  -5.4031896e-02  -4.6066229e-01   8.3110429e-01
   9.6536710e+02  -5.1835178e-02  -4.6027225e-01   8.2640742e-01
   9.6593146e+02  -3.6003299e-02  -4.5242888e-01   7.8448897e-01
   9.6718658e+02  -5.6824949e-03  -4.3395934e-01   6.9852673e-01
   9.6801746e+02   1.6011852e-02  -4.2720243e-01   6.4746040e-01
   9.6833323e+02   2.2041101e-02  -4.2255830e-01   6.2883921e-01
   9.6969505e+02   4.9725478e-02  -4.0857802e-01   5.5505901e-01
   9.7006577e+02   5.6537560e-02  -4.0490116e-01   5.3655159e-01
   9.7126783e+02   7.6969265e-02  -3.9373657e-01   4.8078618e-01
   9.7185175e+02   8.5477399e-02  -3.8799191e-01   4.5583238e-01
   9.7259787e+02   9.6892457e-02  -3.8257792e-01   4.2601988e-01
   9.7286779e+02   1.0062395e-01  -3.8045554e-01   4.1572027e-01
   9.7375313e+02   1.1219448e-01  -3.7384057e-01   3.8371731e-01
   9.7398867e+02   1.1511003e-01  -3.7216379e-01   3.7564488e-01
   9.7477496e+02   1.2435193e-01  -3.6679055e-01   3.4995597e-01
   9.7498612e+02   1.2671817e-01  -3.6541005e-01   3.4337665e-01
   9.7568926e+02   1.3424155e-01  -3.6097933e-01   3.2238668e-01
   9.7588394e+02   1.3623643e-01  -3.5979983e-01   3.1681781e-01
   9.7652123e+02   1.4251326e-01  -3.5608520e-01   2.9928683e-01
   9.7720972e+02   1.4876547e-01  -3.5216748e-01   2.8148621e-01
   9.7743850e+02   1.5087820e-01  -3.5106953e-01   2.7583513e-01
   9.7797731e+02   1.5545820e-01  -3.4830933e-01   2.6297708e-01
   9.7812560e+02   1.5667658e-01  -3.4757083e-01   2.5955183e-01
   9.7863133e+02   1.6071410e-01  -3.4513929e-01   2.4822499e-01
   9.7876421e+02   1.6172604e-01  -3.4449746e-01   2.4533596e-01
   9.7931724e+02   1.6589310e-01  -3.4202001e-01   2.3370297e-01
   9.7978491e+02   1.6918279e-01  -3.3993881e-01   2.2432261e-01
   9.7991160e+02   1.7005740e-01  -3.3940004e-01   2.2185304e-01
   9.8042451e+02   1.7350215e-01  -3.3729483e-01   2.1215298e-01
   9.8080241e+02   1.7590788e-01  -3.3577797e-01   2.0530440e-01
   9.8092153e+02   1.7666350e-01  -3.3533000e-01   2.0319899e-01
   9.8131428e+02   1.7907769e-01  -3.3387258e-01   1.9642798e-01
   9.8172848e+02   1.8147746e-01  -3.3234183e-01   1.8956403e-01
   9.8183906e+02   1.8209525e-01  -3.3193649e-01   1.8777866e-01
   9.8224446e+02   1.8435215e-01  -3.3055137e-01   1.8140550e-01
   9.8255590e+02   1.8601278e-01  -3.2951381e-01   1.7668346e-01
   9.8290791e+02   1.8780036e-01  -3.2834974e-01   1.7152170e-01
   9.8302827e+02   1.8842780e-01  -3.2799906e-01   1.6980170e-01
   9.8339295e+02   1.9021302e-01  -3.2688157e-01   1.6471277e-01
   9.8366738e+02   1.9151085e-01  -3.2606782e-01   1.6100765e-01
   9.8394672e+02   1.9275895e-01  -3.2522201e-01   1.5734031e-01
   9.8405070e+02   1.9327059e-01  -3.2498184e-01   1.5600698e-01
   9.8433076e+02   1.9448967e-01  -3.2419037e-01   1.5247600e-01
   9.8440709e+02   1.9481752e-01  -3.2398109e-01   1.5153166e-01
   9.8465076e+02   1.9585508e-01  -3.2333562e-01   1.4856799e-01
   9.8493757e+02   1.9702596e-01  -3.2257891e-01   1.4517467e-01
   9.8501726e+02   1.9735298e-01  -3.2238265e-01   1.4425059e-01
   9.8528945e+02   1.9843630e-01  -3.2171080e-01   1.4115191e-01
   9.8551961e+02   1.9931631e-01  -3.2114527e-01   1.3860006e-01
   9.8577925e+02   2.0028136e-01  -3.2052345e-01   1.3579585e-01
   9.8585049e+02   2.0054638e-01  -3.2036206e-01   1.3504036e-01
   9.8605902e+02   2.0130455e-01  -3.1989078e-01   1.3286178e-01
   9.8629810e+02   2.0213856e-01  -3.1934778e-01   1.3042280e-01
   9.8636419e+02   2.0237071e-01  -3.1920695e-01   1.2976012e-01
   9.8655264e+02   2.0301293e-01  -3.1879916e-01   1.2789586e-01
   9.8673404e+02   2.0359799e-01  -3.1839054e-01   1.2613560e-01
   9.8685054e+02   2.0400057e-01  -3.1817267e-01   1.2502610e-01
   9.8702937e+02   2.0457703e-01  -3.1780669e-01   1.2334813e-01
   9.8725382e+02   2.0528186e-01  -3.1735577e-01   1.2128841e-01
   9.8732008e+02   2.0548444e-01  -3.1722251e-01   1.2068996e-01
   9.8748872e+02   2.0600682e-01  -3.1690486e-01   1.1918776e-01
   9.8769104e+02   2.0660677e-01  -3.1651625e-01   1.1742158e-01
   9.8780659e+02   2.0692878e-01  -3.1628137e-01   1.1642967e-01
   9.8794675e+02   2.0734968e-01  -3.1604450e-01   1.1524658e-01
   9.8809947e+02   2.0778163e-01  -3.1576850e-01   1.1397727e-01
   9.8829276e+02   2.0831672e-01  -3.1542610e-01   1.1240213e-01
   9.8835525e+02   2.0848428e-01  -3.1531381e-01   1.1190012e-01
   9.8853208e+02   2.0896433e-01  -3.1501615e-01   1.1049997e-01
   9.8867066e+02   2.0932961e-01  -3.1478291e-01   1.0942217e-01
   9.8872390e+02   2.0946625e-01  -3.1469189e-01   1.0901252e-01
   9.8888147e+02   2.0987776e-01  -3.1444102e-01   1.0781594e-01
   9.8903456e+02   2.1026257e-01  -3.1419320e-01   1.0667377e-01
   9.8919479e+02   2.1065631e-01  -3.1393747e-01   1.0550004e-01
   9.8932289e+02   2.1095947e-01  -3.1372959e-01   1.0457709e-01
   9.8940018e+02   2.1115343e-01  -3.1362197e-01   1.0402805e-01
   9.8952982e+02   2.1146276e-01  -3.1342975e-01   1.0311753e-01
   9.8966864e+02   2.1178240e-01  -3.1322028e-01   1.0215762e-01
   9.8980096e+02   2.1208058e-01  -3.1302268e-01   1.0125743e-01
   9.8985832e+02   2.1221438e-01  -3.1294548e-01   1.0087220e-01
   9.8996766e+02   2.1245929e-01  -3.1279097e-01   1.0014457e-01
   9.9005568e+02   2.1264507e-01  -3.1265758e-01   9.9565228e-02
   9.9014000e+02   2.1283735e-01  -3.1255086e-01   9.9017267e-02
   9.9024564e+02   2.1306357e-01  -3.1240485e-01   9.8337966e-02
   9.9037766e+02   2.1334272e-01  -3.1222627e-01   9.7501431e-02
   9.9048871e+02   2.1357065e-01  -3.1207476e-01   9.6808119e-02
   9.9054096e+02   2.1368193e-01  -3.1201053e-01   9.6485634e-02
   9.9066396e+02   2.1393243e-01  -3.1185103e-01   9.5734160e-02
   9.9078429e+02   2.1417355e-01  -3.1169762e-01   9.5010176e-02
   9.9086765e+02   2.1433786e-01  -3.1159236e-01   9.4515111e-02
   9.9090505e+02   2.1441033e-01  -3.1154473e-01   9.4294629e-02
   9.9101158e+02   2.1461835e-01  -3.1141484e-01   9.3672740e-02
   9.9109712e+02   2.1478222e-01  -3.1131075e-01   9.3179398e-02
   9.9120251e+02   2.1498056e-01  -3.1118315e-01   9.2579013e-02
   9.9126019e+02   2.1508465e-01  -3.1111022e-01   9.2253663e-02
   9.9144523e+02  -2.8491953e+00  -2.1712356e-01   9.4192423e+00
   9.9187690e+02  -2.8255952e+00  -2.1445601e-01   9.3404619e+00
   9.9253902e+02  -2.7599932e+00  -2.0757461e-01   9.1211639e+00
   9.9330126e+02  -2.6631889e+00  -1.9803605e-01   8.7982513e+00
   9.9366126e+02  -2.6146751e+00  -1.9343948e-01   8.6367230e+00
   9.9404689e+02  -2.5626440e+00  -1.8861290e-01   8.4636712e+00
   9.9477561e+02  -2.4674016e+00  -1.7999738e-01   8.1473183e+00
   9.9561703e+02  -2.3667158e+00  -1.7112394e-01   7.8133467e+00
   9.9679162e+02  -2.2480825e+00  -1.6088896e-01   7.4202933e+00
   9.9815136e+02  -2.1457498e+00  -1.5219074e-01   7.0815378e+00
   9.9920106e+02  -2.0924154e+00  -1.4767112e-01   6.9050709e+00
   9.9975794e+02  -2.0727858e+00  -1.4598729e-01   6.8401330e+00
   9.9994069e+02  -2.0675844e+00  -1.4553386e-01   6.8229255e+00
   9.9999526e+02  -2.0661464e+00  -1.4540751e-01   6.8181681e+00


==> data/PgbErrorData10.dat <==
   0.0000000e+00  -3.3099174e+01   7.3635002e+00  -1.6886117e+01
   1.7930697e-05  -3.3099180e+01   7.3635002e+00  -1.6886117e+01
   3.5861394e-05  -3.3099185e+01   7.3635002e+00  -1.6886117e+01
   1.2551488e-04  -3.3099212e+01   7.3635002e+00  -1.6886117e+01
   5.7378230e-04  -3.3099346e+01   7.3635001e+00  -1.6886117e+01
   2.8151194e-03  -3.3100010e+01   7.3634975e+00  -1.6886112e+01
   1.4021805e-02  -3.3103151e+01   7.3634332e+00  -1.6885991e+01
   2.8056320e-02  -3.3106674e+01   7.3632332e+00  -1.6885612e+01
   4.1738010e-02  -3.3109675e+01   7.3629115e+00  -1.6885002e+01
   5.5047998e-02  -3.3112189e+01   7.3624798e+00  -1.6884184e+01
   6.8674316e-02  -3.3114354e+01   7.3619178e+00  -1.6883119e+01
   8.2331680e-02  -3.3116115e+01   7.3612340e+00  -1.6881823e+01
   9.5822975e-02  -3.3117459e+01   7.3604414e+00  -1.6880321e+01
   1.0904603e-01  -3.3118398e+01   7.3595527e+00  -1.6878637e+01
   1.2197560e-01  -3.3118961e+01   7.3585780e+00  -1.6876789e+01
   1.3464622e-01  -3.3119175e+01   7.3575223e+00  -1.6874787e+01
   1.4713952e-01  -3.3119063e+01   7.3563849e+00  -1.6872631e+01
   1.5957755e-01  -3.3118637e+01   7.3551586e+00  -1.6870305e+01
   1.7212367e-01  -3.3117894e+01   7.3538274e+00  -1.6867781e+01
   1.8499315e-01  -3.3116808e+01   7.3523647e+00  -1.6865007e+01
   1.9847900e-01  -3.3115324e+01   7.3507274e+00  -1.6861901e+01
   2.1300791e-01  -3.3113334e+01   7.3488452e+00  -1.6858331e+01
   2.2926870e-01  -3.3110631e+01   7.3465948e+00  -1.6854061e+01
   2.5000000e-01  -3.3106472e+01   7.3435087e+00  -1.6848205e+01
   2.7472473e-01  -3.3100486e+01   7.3395153e+00  -1.6840626e+01
   2.7482994e-01  -3.3100458e+01   7.3394976e+00  -1.6840592e+01
   2.7535601e-01  -3.3100318e+01   7.3394089e+00  -1.6840424e+01
   2.7737729e-01  -3.3099778e+01   7.3390669e+00  -1.6839775e+01
   2.7940358e-01  -3.3099229e+01   7.3387219e+00  -1.6839120e+01
   2.8143773e-01  -3.3098671e+01   7.3383732e+00  -1.6838458e+01
   2.8348029e-01  -3.3098103e+01   7.3380208e+00  -1.6837789e+01
   2.8567134e-01  -3.3097486e+01   7.3376403e+00  -1.6837067e+01
   2.8803795e-01  -3.3096809e+01   7.3372265e+00  -1.6836281e+01
   2.9052203e-01  -3.3096089e+01   7.3367888e+00  -1.6835450e+01
   2.9306848e-01  -3.3095338e+01   7.3363367e+00  -1.6834592e+01
   2.9563164e-01  -3.3094572e+01   7.3358781e+00  -1.6833721e+01
   2.9820302e-01  -3.3093791e+01   7.3354146e+00  -1.6832841e+01
   3.0072359e-01  -3.3093015e+01   7.3349568e+00  -1.6831972e+01
   3.0312343e-01  -3.3092265e+01   7.3345177e+00  -1.6831138e+01
   3.0531073e-01  -3.3091573e+01   7.3341149e+00  -1.6830373e+01
   3.0748656e-01  -3.3090877e+01   7.3337117e+00  -1.6829607e+01
   3.0967751e-01  -3.3090167e+01   7.3333032e+00  -1.6828832e+01
   3.1193736e-01  -3.3089426e+01   7.3328792e+00  -1.6828026e+01
   3.1463934e-01  -3.3088529e+01   7.3323687e+00  -1.6827056e+01
   3.1778071e-01  -3.3087470e+01   7.3317704e+00  -1.6825920e+01
   3.2137098e-01  -3.3086238e+01   7.3310802e+00  -1.6824608e+01
   3.2542789e-01  -3.3084820e+01   7.3302923e+00  -1.6823111e+01
   3.2598083e-01  -3.3084624e+01   7.3301843e+00  -1.6822906e+01
   3.2874552e-01  -3.3083639e+01   7.3296417e+00  -1.6821875e+01
   3.3369171e-01  -3.3081843e+01   7.3286611e+00  -1.6820011e+01
   3.3917524e-01  -3.3079804e+01   7.3275593e+00  -1.6817916e+01
   3.4525243e-01  -3.3077483e+01   7.3263203e+00  -1.6815560e+01
   3.5197473e-01  -3.3074844e+01   7.3249279e+00  -1.6812911e+01
   3.5940341e-01  -3.3071838e+01   7.3233627e+00  -1.6809933e+01
   3.6761158e-01  -3.3068409e+01   7.3216012e+00  -1.6806579e+01
   3.7668707e-01  -3.3064487e+01   7.3196147e+00  -1.6802796e+01
   3.7858424e-01  -3.3063650e+01   7.3191943e+00  -1.6801995e+01
   3.8807010e-01  -3.3059375e+01   7.3170660e+00  -1.6797939e+01
   3.9939098e-01  -3.3054079e+01   7.3144687e+00  -1.6792987e+01
   4.1198703e-01  -3.3047941e+01   7.3115066e+00  -1.6787334e+01
   4.2608997e-01  -3.3040764e+01   7.3081010e+00  -1.6780830e+01
   4.4198114e-01  -3.3032296e+01   7.3041524e+00  -1.6773282e+01
   4.4569363e-01  -3.3030260e+01   7.3032131e+00  -1.6771485e+01
   4.6425608e-01  -3.3019755e+01   7.2984225e+00  -1.6762314e+01
   4.8571331e-01  -3.3006944e+01   7.2926923e+00  -1.6751329e+01
   5.1094628e-01  -3.2990978e+01   7.2856952e+00  -1.6737893e+01
   5.1636221e-01  -3.2987426e+01   7.2841576e+00  -1.6734938e+01
   5.4344186e-01  -3.2969011e+01   7.2762835e+00  -1.6719783e+01
   5.8440482e-01  -3.2939122e+01   7.2637978e+00  -1.6695691e+01
   5.9154988e-01  -3.2933663e+01   7.2615508e+00  -1.6691348e+01
   6.2727516e-01  -3.2905296e+01   7.2500170e+00  -1.6669018e+01
   6.9821592e-01  -3.2843840e+01   7.2256915e+00  -1.6621733e+01
   7.0797900e-01  -3.2834865e+01   7.2222013e+00  -1.6614929e+01
   7.5679440e-01  -3.2788181e+01   7.2042557e+00  -1.6579868e+01
   7.6790136e-01  -3.2777147e+01   7.2000601e+00  -1.6571654e+01
   8.2180543e-01  -3.2721490e+01   7.1791286e+00  -1.6530577e+01
   8.3441172e-01  -3.2707982e+01   7.1741007e+00  -1.6520687e+01
   8.9242179e-01  -3.2643506e+01   7.1503427e+00  -1.6473842e+01
   9.0667234e-01  -3.2627099e+01   7.1443546e+00  -1.6462007e+01
   9.7047929e-01  -3.2551002e+01   7.1168429e+00  -1.6407490e+01
   9.8657208e-01  -3.2531149e+01   7.1097291e+00  -1.6393357e+01
   1.0582226e+00  -3.2439670e+01   7.0772450e+00  -1.6328645e+01
   1.0764227e+00  -3.2415657e+01   7.0687902e+00  -1.6311756e+01
   1.1587853e+00  -3.2303265e+01   7.0295608e+00  -1.6233158e+01
   1.1794538e+00  -3.2274139e+01   7.0194778e+00  -1.6212896e+01
   1.2770406e+00  -3.2131945e+01   6.9706701e+00  -1.6114493e+01
   1.3006901e+00  -3.2096375e+01   6.9585585e+00  -1.6089995e+01
   1.4138654e+00  -3.1920614e+01   6.8991997e+00  -1.5969499e+01
   1.4410768e+00  -3.1877059e+01   6.8846032e+00  -1.5939765e+01
   1.5524711e+00  -3.1693969e+01   6.8236654e+00  -1.5815208e+01
   1.5834199e+00  -3.1641809e+01   6.8064190e+00  -1.5779839e+01
   1.6929455e+00  -3.1453104e+01   6.7443936e+00  -1.5652229e+01
   1.7278197e+00  -3.1391752e+01   6.7243428e+00  -1.5610845e+01
   1.8353826e+00  -3.1199021e+01   6.6616835e+00  -1.5481125e+01
   1.8743827e+00  -3.1127919e+01   6.6386842e+00  -1.5433366e+01
   2.0853826e+00  -3.0733468e+01   6.5120967e+00  -1.5169185e+01
   2.1319892e+00  -3.0644355e+01   6.4837133e+00  -1.5109659e+01
   2.3353826e+00  -3.0248630e+01   6.3585073e+00  -1.4845874e+01
   2.3900323e+00  -3.0140644e+01   6.3245618e+00  -1.4774033e+01
   2.4464710e+00  -3.0028496e+01   6.2894013e+00  -1.4699480e+01
   2.5047781e+00  -2.9912023e+01   6.2529820e+00  -1.4622109e+01
   2.5650396e+00  -2.9791052e+01   6.2152577e+00  -1.4541809e+01
   2.6273474e+00  -2.9665400e+01   6.1761802e+00  -1.4458463e+01
   2.6917989e+00  -2.9534878e+01   6.1356996e+00  -1.4371951e+01
   2.7584984e+00  -2.9399290e+01   6.0937639e+00  -1.4282145e+01
   2.8275568e+00  -2.9258427e+01   6.0503194e+00  -1.4188914e+01
   2.8990929e+00  -2.9112074e+01   6.0053100e+00  -1.4092119e+01
   2.9731689e+00  -2.8960138e+01   5.9587184e+00  -1.3991707e+01
   3.0498481e+00  -2.8802532e+01   5.9105299e+00  -1.3887624e+01
   3.1292587e+00  -2.8639047e+01   5.8606924e+00  -1.3779741e+01
   3.2115370e+00  -2.8469464e+01   5.8091526e+00  -1.3667921e+01
   3.2968291e+00  -2.8293560e+01   5.7558558e+00  -1.3552023e+01
   3.3852908e+00  -2.8111099e+01   5.7007457e+00  -1.3431903e+01
   3.4770890e+00  -2.7921839e+01   5.6437649e+00  -1.3307411e+01
   3.5724029e+00  -2.7725530e+01   5.5848541e+00  -1.3178392e+01
   3.6714245e+00  -2.7521910e+01   5.5239528e+00  -1.3044688e+01
   3.7743604e+00  -2.7310711e+01   5.4609990e+00  -1.2906134e+01
   3.8814331e+00  -2.7091652e+01   5.3959291e+00  -1.2762562e+01
   3.9928824e+00  -2.6864443e+01   5.3286782e+00  -1.2613798e+01
   4.1089675e+00  -2.6628786e+01   5.2591796e+00  -1.2459661e+01
   4.2299688e+00  -2.6384368e+01   5.1873654e+00  -1.2299969e+01
   4.3549688e+00  -2.6133314e+01   5.1138806e+00  -1.2136126e+01
   4.4799688e+00  -2.5883850e+01   5.0411366e+00  -1.1973509e+01
   4.6049688e+00  -2.5636089e+01   4.9691568e+00  -1.1812189e+01
   4.7299688e+00  -2.5390134e+01   4.8979612e+00  -1.1652230e+01
   4.8549688e+00  -2.5146077e+01   4.8275663e+00  -1.1493689e+01
   4.9799688e+00  -2.4903997e+01   4.7579861e+00  -1.1336616e+01
   5.1049688e+00  -2.4663970e+01   4.6892318e+00  -1.1181055e+01
   5.2299688e+00  -2.4426059e+01   4.6213125e+00  -1.1027046e+01
   5.3549688e+00  -2.4190322e+01   4.5542351e+00  -1.0874620e+01
   5.4799688e+00  -2.3956810e+01   4.4880048e+00  -1.0723809e+01
   5.6049688e+00  -2.3725566e+01   4.4226248e+00  -1.0574635e+01
   5.7299688e+00  -2.3496630e+01   4.3580972e+00  -1.0427121e+01
   5.8549688e+00  -2.3270036e+01   4.2944226e+00  -1.0281284e+01
   5.9799688e+00  -2.3045813e+01   4.2316004e+00  -1.0137138e+01
   6.1049688e+00  -2.2823986e+01   4.1696291e+00  -9.9946949e+00
   6.2299688e+00  -2.2604575e+01   4.1085059e+00  -9.8539636e+00
   6.3549688e+00  -2.2387599e+01   4.0482278e+00  -9.7149510e+00
   6.4799688e+00  -2.2173070e+01   3.9887904e+00  -9.5776612e+00
   6.6049688e+00  -2.1961001e+01   3.9301892e+00  -9.4420969e+00
   6.7299688e+00  -2.1751400e+01   3.8724187e+00  -9.3082586e+00
   6.8549688e+00  -2.1544271e+01   3.8154732e+00  -9.1761453e+00
   6.9799688e+00  -2.1339619e+01   3.7593464e+00  -9.0457546e+00
   7.1049688e+00  -2.1137446e+01   3.7040319e+00  -8.9170830e+00
   7.2299688e+00  -2.0937750e+01   3.6495226e+00  -8.7901253e+00
   7.3549688e+00  -2.0740529e+01   3.5958115e+00  -8.6648758e+00
   7.4799688e+00  -2.0545780e+01   3.5428912e+00  -8.5413274e+00
   7.6049688e+00  -2.0353497e+01   3.4907542e+00  -8.4194724e+00
   7.7299688e+00  -2.0163674e+01   3.4393927e+00  -8.2993021e+00
   7.8549688e+00  -1.9976303e+01   3.3887989e+00  -8.1808073e+00
   7.9799688e+00  -1.9791375e+01   3.3389650e+00  -8.0639778e+00
   8.1049688e+00  -1.9608879e+01   3.2898829e+00  -7.9488034e+00
   8.2299688e+00  -1.9428806e+01   3.2415446e+00  -7.8352729e+00
   8.3549688e+00  -1.9251143e+01   3.1939421e+00  -7.7233749e+00
   8.4799688e+00  -1.9075878e+01   3.1470673e+00  -7.6130975e+00
   8.6049688e+00  -1.8902999e+01   3.1009123e+00  -7.5044286e+00
   8.7299688e+00  -1.8732490e+01   3.0554689e+00  -7.3973558e+00
   8.8549688e+00  -1.8564340e+01   3.0107295e+00  -7.2918668e+00
   8.9694719e+00  -1.8412368e+01   2.9703580e+00  -7.1966151e+00
   9.0725247e+00  -1.8277263e+01   2.9345179e+00  -7.1120068e+00
   9.1652722e+00  -1.8157016e+01   2.9026584e+00  -7.0367591e+00
   9.2487450e+00  -1.8049880e+01   2.8743034e+00  -6.9697603e+00
   9.3238705e+00  -1.7954331e+01   2.8490400e+00  -6.9100444e+00
   9.3914834e+00  -1.7869044e+01   2.8265087e+00  -6.8567697e+00
   9.4523351e+00  -1.7792854e+01   2.8063964e+00  -6.8092012e+00
   9.5071016e+00  -1.7724743e+01   2.7884289e+00  -6.7666949e+00
   9.5563914e+00  -1.7663815e+01   2.7723658e+00  -6.7286857e+00
   9.6056813e+00  -1.7603238e+01   2.7564042e+00  -6.6909090e+00
   9.6451131e+00  -1.7555027e+01   2.7437077e+00  -6.6608545e+00
   9.6845450e+00  -1.7507040e+01   2.7310755e+00  -6.6309479e+00
   9.7160905e+00  -1.7468811e+01   2.7210160e+00  -6.6071287e+00
   9.7476360e+00  -1.7430724e+01   2.7109975e+00  -6.5834037e+00
   9.7728724e+00  -1.7400356e+01   2.7030121e+00  -6.5644913e+00
   9.7981088e+00  -1.7370080e+01   2.6950527e+00  -6.5456389e+00
   9.8182979e+00  -1.7345924e+01   2.6887040e+00  -6.5306001e+00
   9.8384870e+00  -1.7321825e+01   2.6823719e+00  -6.5155996e+00
   9.8586762e+00  -1.7297785e+01   2.6760564e+00  -6.5006373e+00
   9.8728086e+00  -1.7280991e+01   2.6716454e+00  -6.4901864e+00
   9.8869409e+00  -1.7264226e+01   2.6672425e+00  -6.4797542e+00
   9.9010733e+00  -1.7247489e+01   2.6628478e+00  -6.4693407e+00
   9.9152057e+00  -1.7230780e+01   2.6584610e+00  -6.4589458e+00
   9.9236851e+00  -1.7220768e+01   2.6558329e+00  -6.4527178e+00
   9.9321646e+00  -1.7210766e+01   2.6532077e+00  -6.4464965e+00
   9.9406440e+00  -1.7200775e+01   2.6505853e+00  -6.4402818e+00
   9.9491234e+00  -1.7190793e+01   2.6479659e+00  -6.4340739e+00
   9.9576029e+00  -1.7180822e+01   2.6453493e+00  -6.4278727e+00
   9.9660823e+00  -1.7170861e+01   2.6427357e+00  -6.4216781e+00
   9.9694741e+00  -1.7166879e+01   2.6416910e+00  -6.4192022e+00
   9.9728658e+00  -1.7162899e+01   2.6406469e+00  -6.4167273e+00
   9.9762576e+00  -1.7158921e+01   2.6396031e+00  -6.4142535e+00
   9.9796494e+00  -1.7154944e+01   2.6385599e+00  -6.4117807e+00
   9.9830411e+00  -1.7150969e+01   2.6375171e+00  -6.4093090e+00
   9.9864329e+00  -1.7146996e+01   2.6364747e+00  -6.4068384e+00
   9.9898247e+00  -1.7143024e+01   2.6354329e+00  -6.4043689e+00
   9.9932165e+00  -1.7139054e+01   2.6343914e+00  -6.4019004e+00
   9.9966082e+00  -1.7135085e+01   2.6333505e+00  -6.3994330e+00


==> data/PgbHatData1000.dat <==
   0.0000000e+00  -2.5174605e+01   8.8615999e+00  -1.6782304e+01
   8.1472539e-02  -2.5174849e+01   8.8623424e+00  -1.6778519e+01
   2.3222753e-01  -2.5172653e+01   8.8492495e+00  -1.6754096e+01
   2.9306276e-01  -2.5303291e+01   8.8140147e+00  -1.6739956e+01
   3.2434106e-01  -2.5533672e+01   8.7638505e+00  -1.6733314e+01
   3.8109063e-01  -2.5927199e+01   8.6755436e+00  -1.6718639e+01
   5.1662388e-01  -2.6715527e+01   8.4837892e+00  -1.6670018e+01
   8.8539878e-01  -2.7905290e+01   8.0849101e+00  -1.6455764e+01
   1.4240628e+00  -2.8357624e+01   7.6358164e+00  -1.5995538e+01
   2.4612396e+00  -2.7708597e+01   6.8674264e+00  -1.4860033e+01
   3.2054483e+00  -2.6717563e+01   6.3606406e+00  -1.3971907e+01
   4.3244778e+00  -2.4897423e+01   5.6746935e+00  -1.2650341e+01
   5.6994778e+00  -2.2506100e+01   4.9588593e+00  -1.1149797e+01
   7.0744778e+00  -2.0188627e+01   4.3702465e+00  -9.8316878e+00
   8.4494778e+00  -1.8064914e+01   3.8883343e+00  -8.7002543e+00
   9.8244778e+00  -1.6185500e+01   3.4929680e+00  -7.7419004e+00
   1.1199478e+01  -1.4564865e+01   3.1677017e+00  -6.9383888e+00
   1.2574478e+01  -1.3198580e+01   2.9005080e+00  -6.2723527e+00
   1.3949478e+01  -1.2073541e+01   2.6831260e+00  -5.7291507e+00
   1.5324478e+01  -1.1174039e+01   2.5100061e+00  -5.2970641e+00
   1.6699478e+01  -1.0485004e+01   2.3774111e+00  -4.9669355e+00
   1.8051086e+01  -9.9996881e+00   2.2840401e+00  -4.7346692e+00
   1.9335590e+01  -9.7031639e+00   2.2275045e+00  -4.5927304e+00
   2.0126293e+01  -9.5511746e+00   2.1978010e+00  -4.5200974e+00
   2.0973437e+01  -9.1438495e+00   2.1105515e+00  -4.3266153e+00
   2.2340742e+01  -8.2333163e+00   1.9145756e+00  -3.8942277e+00
   2.3715742e+01  -7.2804171e+00   1.7098293e+00  -3.4416153e+00
   2.5090742e+01  -6.3976944e+00   1.5194992e+00  -3.0223688e+00
   2.6465742e+01  -5.6093526e+00   1.3481492e+00  -2.6480871e+00
   2.7840742e+01  -4.9141537e+00   1.1954314e+00  -2.3182063e+00
   2.9215742e+01  -4.3038602e+00   1.0597643e+00  -2.0287975e+00
   3.0590742e+01  -3.7689777e+00   9.3937716e-01  -1.7753217e+00
   3.3425717e+01  -2.8665439e+00   7.3241444e-01  -1.3481360e+00
   3.9006888e+01  -1.6725071e+00   4.4836383e-01  -7.8414217e-01
   4.4336487e+01  -1.0000433e+00   2.8030110e-01  -4.6737666e-01
   4.9993832e+01  -5.7959360e-01   1.6998378e-01  -2.6980496e-01
   5.4772900e+01  -3.6562457e-01   1.1142756e-01  -1.6973116e-01
   5.5059600e+01  -9.4987934e-01  -5.6558394e-01   4.7190241e-01
   5.5620800e+01  -4.7141287e+00  -3.4704344e+00   1.5181475e+01
   5.6685306e+01  -4.0780050e+00  -2.8920882e+00   1.3833089e+01
   5.8060306e+01  -3.5011953e+00  -2.4392685e+00   1.2204788e+01
   5.9435306e+01  -3.0518618e+00  -2.1202503e+00   1.0746396e+01
   6.0810306e+01  -2.6780198e+00  -1.8656207e+00   9.4686391e+00
   6.2185306e+01  -2.3607390e+00  -1.6524284e+00   8.3633071e+00
   6.3560306e+01  -2.0906208e+00  -1.4714358e+00   7.4153827e+00
   6.4935306e+01  -1.8614829e+00  -1.3177523e+00   6.6088587e+00
   6.6310306e+01  -1.6685884e+00  -1.1880973e+00   5.9289704e+00
   6.7685306e+01  -1.5081014e+00  -1.0799675e+00   5.3628885e+00
   7.0466846e+01  -1.2702052e+00  -9.1918337e-01   4.5232774e+00
   7.4447086e+01  -1.1016062e+00  -8.0512447e-01   3.9278831e+00
   7.5283044e+01  -1.1103467e+00  -7.9589842e-01   3.8185457e+00
   7.6436539e+01  -1.1705029e+00  -7.8787691e-01   3.5805771e+00
   7.7811539e+01  -1.2673978e+00  -7.8244527e-01   3.2661708e+00
   7.9186539e+01  -1.3690977e+00  -7.7982832e-01   2.9646014e+00
   8.0686539e+01  -1.4770899e+00  -7.7936165e-01   2.6659561e+00
   8.6050764e+01  -1.8278128e+00  -7.9506662e-01   1.8554636e+00
   8.6258206e+01  -1.8376643e+00  -7.9516725e-01   1.8303264e+00
   8.6436759e+01  -1.8402394e+00  -7.9328886e-01   1.8076167e+00
   8.9936912e+01  -1.9001885e+00  -7.6748199e-01   1.4264184e+00
   9.2370738e+01  -1.9774248e+00  -7.6821950e-01   1.2283933e+00
   9.2588359e+01  -1.9809360e+00  -7.6735757e-01   1.2119869e+00
   9.4662631e+01  -1.9944976e+00  -7.5422485e-01   1.0659245e+00
   9.6719304e+01  -2.0356105e+00  -7.5310267e-01   9.4921653e-01
   9.6885468e+01  -2.0373537e+00  -7.5257817e-01   9.4038349e-01
   9.9046146e+01  -2.0494234e+00  -7.4354514e-01   8.3419812e-01
   1.0006515e+02  -2.0662381e+00  -7.4371630e-01   7.9231888e-01
   1.0020833e+02  -2.0672200e+00  -7.4331020e-01   7.8649302e-01
   1.0271883e+02  -2.0838426e+00  -7.3731376e-01   6.9480899e-01
   1.0289959e+02  -2.0855956e+00  -7.3714785e-01   6.8901916e-01
   1.0458154e+02  -2.0916037e+00  -7.3269340e-01   6.3755574e-01
   1.0517794e+02  -2.0979071e+00  -7.3269331e-01   6.2163927e-01
   1.0611257e+02  -2.0986250e+00  -7.2984357e-01   5.9684787e-01
   1.0707253e+02  -2.1063507e+00  -7.2946690e-01   5.7438196e-01
   1.0715568e+02  -2.1066892e+00  -7.2933349e-01   5.7247081e-01
   1.0879944e+02  -2.1127619e+00  -7.2682506e-01   5.3720327e-01
   1.0888855e+02  -2.1132781e+00  -7.2676649e-01   5.3545554e-01
   1.0982070e+02  -2.1142421e+00  -7.2478438e-01   5.1727439e-01
   1.0982322e+02  -2.1164474e+00  -7.2733179e-01   5.1759352e-01
   1.1022372e+02  -3.5843119e+00   7.2529530e-01   4.7363593e+00
   1.1049017e+02  -3.3450512e+00   9.5747667e-01   4.6633188e+00
   1.1112514e+02  -3.1970104e+00   9.8954993e-01   4.4982691e+00
   1.1226113e+02  -3.0252227e+00   8.8472627e-01   4.1427618e+00
   1.1363613e+02  -2.8230171e+00   7.4357268e-01   3.6916405e+00
   1.1496160e+02  -2.6574556e+00   6.1139269e-01   3.2864329e+00
   1.1597133e+02  -2.5555579e+00   5.1538480e-01   3.0064957e+00
   1.1669587e+02  -2.4945798e+00   4.4937090e-01   2.8214053e+00
   1.1763364e+02  -2.4284164e+00   3.6798239e-01   2.6007142e+00
   1.1809382e+02  -2.4003358e+00   3.2989096e-01   2.4998762e+00
   1.1841962e+02  -2.3819231e+00   3.0371235e-01   2.4313414e+00
   1.1892400e+02  -2.3555112e+00   2.6453330e-01   2.3297822e+00
   1.1975978e+02  -2.3164317e+00   2.0337026e-01   2.1732019e+00
   1.2083671e+02  -2.2728120e+00   1.3171255e-01   1.9919037e+00
   1.2298850e+02  -2.2020701e+00   1.2799456e-02   1.6934819e+00
   1.2847930e+02  -2.0982751e+00  -1.5662861e-01   1.2686345e+00
   1.3019591e+02  -2.0868506e+00  -1.7564740e-01   1.2207510e+00
   1.3208314e+02  -2.0463653e+00  -2.3710240e-01   1.0718152e+00
   1.3545823e+02  -1.9498314e+00  -3.7100383e-01   7.4061765e-01
   1.4149704e+02  -1.8129038e+00  -5.4208112e-01   3.1245934e-01
   1.4675387e+02  -1.7334896e+00  -6.3517342e-01   8.1188004e-02
   1.5247300e+02  -1.6778319e+00  -7.0058452e-01  -7.7469725e-02
   1.5806162e+02  -1.6449345e+00  -7.4221651e-01  -1.7399246e-01
   1.6340424e+02  -1.6264124e+00  -7.6860239e-01  -2.3248012e-01
   1.6485789e+02  -1.6995742e+00  -8.9714406e-01  -2.7089768e-01
   1.6534279e+02  -3.4402439e+00   4.4164632e+00   4.4672447e+00
   1.6608491e+02  -3.1926613e+00   4.4334824e+00   4.3322278e+00
   1.6744248e+02  -2.8400043e+00   4.0866448e+00   3.9226044e+00
   1.6881748e+02  -2.5068637e+00   3.6680410e+00   3.4812170e+00
   1.7019248e+02  -2.2121746e+00   3.2681663e+00   3.0731132e+00
   1.7156748e+02  -1.9562207e+00   2.9104839e+00   2.7130488e+00
   1.7294248e+02  -1.7358586e+00   2.5985910e+00   2.4015297e+00
   1.7431748e+02  -1.5474817e+00   2.3301813e+00   2.1349942e+00
   1.7569248e+02  -1.3877394e+00   2.1015669e+00   1.9090988e+00
   1.7706748e+02  -1.2537121e+00   1.9090889e+00   1.7197508e+00
   1.7844248e+02  -1.1440615e+00   1.7485346e+00   1.5628155e+00
   1.8037631e+02  -1.0341686e+00   1.5654832e+00   1.3876279e+00
   1.8214830e+02  -9.6680813e-01   1.4447914e+00   1.2733470e+00
   1.8505623e+02  -9.0245298e-01   1.3481383e+00   1.1792811e+00
   1.8573104e+02  -8.8360613e-01   1.3207294e+00   1.1538812e+00
   1.8807021e+02  -7.4484765e-01   1.1186990e+00   9.7008480e-01
   1.9300201e+02  -4.7087886e-01   7.1932439e-01   6.0781410e-01
   1.9845319e+02  -2.8063457e-01   4.3730878e-01   3.5820069e-01
   2.0378023e+02  -1.6928896e-01   2.6883294e-01   2.1361571e-01
   2.0944650e+02  -9.8956500e-02   1.6026679e-01   1.2330907e-01
   2.1481441e+02  -5.9585536e-02   9.8149750e-02   7.3275143e-02
   2.1955552e+02  -3.9096525e-02   6.0836059e-02   4.5211956e-02
   2.1995660e+02  -2.9282898e-01  -6.7501072e-01  -2.3388903e-01
   2.2046434e+02  -3.7426820e-01  -9.1719936e-01  -3.2642701e-01
   2.2145169e+02  -1.4083405e-01  -2.6289520e-01  -8.1101220e-02
   2.2211359e+02  -6.7127363e-02  -6.0508130e-02  -5.2717325e-03
   2.2293207e+02  -2.0490376e-02   6.2658706e-02   4.0422084e-02
   2.2366436e+02  -3.8030165e-04   1.1171989e-01   5.8117324e-02
   2.2464898e+02   1.1434477e-02   1.3544692e-01   6.5850702e-02
   2.2582014e+02   1.5633840e-02   1.3732493e-01   6.5045938e-02
   2.2719514e+02   1.5761123e-02   1.2784470e-01   5.9758063e-02
   2.2857014e+02   1.4419348e-02   1.1584485e-01   5.3690139e-02
   2.2994514e+02   1.2841097e-02   1.0447907e-01   4.8068782e-02
   2.3132014e+02   1.1379239e-02   9.4534551e-02   4.3191252e-02
   2.3269514e+02   1.0121824e-02   8.6126966e-02   3.9087107e-02
   2.3407014e+02   9.0785190e-03   7.9193999e-02   3.5715177e-02
   2.3544514e+02   8.2378142e-03   7.3638480e-02   3.3021808e-02
   2.3682014e+02   7.5839227e-03   6.9368535e-02   3.0957734e-02
   2.3819514e+02   7.1013650e-03   6.6305445e-02   2.9480531e-02
   2.3957014e+02   6.7738586e-03   6.4376092e-02   2.8549454e-02
   2.4042871e+02   6.6087938e-03   6.3421034e-02   2.8095029e-02
   2.4179927e+02   6.0179179e-03   5.8708597e-02   2.5947712e-02
   2.4317427e+02   5.2685998e-03   5.2581576e-02   2.3149756e-02
   2.4454927e+02   4.5360728e-03   4.6585764e-02   2.0408041e-02
   2.4592427e+02   3.8731573e-03   4.1121756e-02   1.7914846e-02
   2.4729927e+02   3.2899897e-03   3.6252777e-02   1.5702997e-02
   2.4867427e+02   2.7826453e-03   3.1946471e-02   1.3757814e-02
   2.5004927e+02   2.3432606e-03   2.8147559e-02   1.2052544e-02
   2.5142427e+02   1.9634740e-03   2.4799203e-02   1.0559318e-02
   2.5279927e+02   1.6355098e-03   2.1848855e-02   9.2523170e-03
   2.5417427e+02   1.3524526e-03   1.9249471e-02   8.1084937e-03
   2.5554927e+02   1.1082512e-03   1.6959377e-02   7.1075314e-03
   2.5692427e+02   8.9764444e-04   1.4941789e-02   6.2316043e-03
   2.5829927e+02   7.1607177e-04   1.3164282e-02   5.4650990e-03
   2.5967427e+02   5.5958404e-04   1.1598286e-02   4.7943480e-03
   2.6798835e+02  -1.2308044e-05   5.4105796e-03   2.1999310e-03
   2.7330940e+02  -1.8612296e-04   3.3131254e-03   1.3505708e-03
   2.7512757e+02  -5.5023870e-02  -1.5836098e-01  -6.0088255e-02
   2.7555588e+02  -1.4321227e+00   7.0017568e-02   1.3115395e+00
   2.7626799e+02  -1.3102827e+00   2.8039522e-01   1.3466608e+00
   2.7701419e+02  -1.2049824e+00   3.8381683e-01   1.3234382e+00
   2.7805261e+02  -1.0831231e+00   4.2627357e-01   1.2434169e+00
   2.7942761e+02  -9.4843265e-01   4.1265687e-01   1.1129827e+00
   2.8080261e+02  -8.3459263e-01   3.7716622e-01   9.8597650e-01
   2.8217761e+02  -7.3727862e-01   3.3956178e-01   8.7235572e-01
   2.8355261e+02  -6.5411591e-01   3.0515712e-01   7.7376662e-01
   2.8492761e+02  -5.8339478e-01   2.7512168e-01   6.8950407e-01
   2.8630261e+02  -5.2373794e-01   2.4946783e-01   6.1831785e-01
   2.8767761e+02  -4.7400385e-01   2.2791974e-01   5.5895504e-01
   2.8917761e+02  -4.2995640e-01   2.0872646e-01   5.0638434e-01
   2.9493178e+02  -3.4425949e-01   1.7114520e-01   4.0404681e-01
   2.9574017e+02  -3.3441471e-01   1.6653775e-01   3.9238517e-01
   2.9818793e+02  -2.7715220e-01   1.3931619e-01   3.2477741e-01
   3.0381467e+02  -1.6282802e-01   8.4604757e-02   1.8989592e-01
   3.0922278e+02  -9.6904066e-02   5.2022344e-02   1.1239168e-01
   3.1486575e+02  -5.6468979e-02   3.1206760e-02   6.4987628e-02
   3.2021739e+02  -3.3885224e-02   1.9261770e-02   3.8695036e-02
   3.2552537e+02  -2.0472568e-02   1.1942805e-02   2.3161109e-02
   3.3004626e+02  -1.3404612e-02   7.8427215e-03   1.4932023e-02
   3.3030358e+02  -9.1961832e-02  -2.9780957e-01  -1.2076630e-01
   3.3091609e+02  -1.8530944e+00   1.0405194e+00   1.7746229e+00
   3.3187914e+02  -1.7133780e+00   1.0958806e+00   1.7200311e+00
   3.3325414e+02  -1.5169199e+00   1.0432231e+00   1.5629028e+00
   3.3462914e+02  -1.3381020e+00   9.4667240e-01   1.3895546e+00
   3.3600414e+02  -1.1807670e+00   8.4774535e-01   1.2283349e+00
   3.3737914e+02  -1.0444474e+00   7.5766214e-01   1.0861006e+00
   3.3875414e+02  -9.2741225e-01   6.7877232e-01   9.6326631e-01
   3.4012914e+02  -8.2772869e-01   6.1090905e-01   8.5847078e-01
   3.4150414e+02  -7.4360228e-01   5.5327454e-01   7.7001595e-01
   3.4287914e+02  -6.7347273e-01   5.0499799e-01   6.9630218e-01
   3.4734991e+02  -5.2774900e-01   4.0403999e-01   5.4326931e-01
   3.5011988e+02  -4.9112005e-01   3.7855982e-01   5.0470570e-01
   3.5178647e+02  -4.4993287e-01   3.4807630e-01   4.6203013e-01
   3.5452037e+02  -3.5476060e-01   2.7744543e-01   3.6347610e-01
   3.6159898e+02  -1.8066154e-01   1.4649077e-01   1.8363315e-01
   3.6712156e+02  -1.0650167e-01   8.8664866e-02   1.0743297e-01
   3.7248300e+02  -6.3799431e-02   5.4518452e-02   6.3900599e-02
   3.7788171e+02  -3.8133352e-02   3.3397030e-02   3.7891177e-02
   3.8333669e+02  -2.2710916e-02   2.0395557e-02   2.2392950e-02
   3.8492241e+02  -3.3887841e-02  -7.7223042e-02  -2.6844783e-02
   3.8542357e+02  -8.4028754e+00   1.0547493e+01  -9.1866077e+00
   3.8631986e+02  -7.9887880e+00   1.0180021e+01  -8.6957761e+00
   3.8769486e+02  -7.1745474e+00   9.2630514e+00  -7.7772032e+00
   3.8906986e+02  -6.3591776e+00   8.2772199e+00  -6.8733292e+00
   3.9044486e+02  -5.6194385e+00   7.3634135e+00  -6.0577971e+00
   3.9181986e+02  -4.9707819e+00   6.5545376e+00  -5.3445602e+00
   3.9319486e+02  -4.4104124e+00   5.8517310e+00  -4.7295290e+00
   3.9456986e+02  -3.9308381e+00   5.2476045e+00  -4.2039903e+00
   3.9594486e+02  -3.5240411e+00   4.7332244e+00  -3.7588244e+00
   3.9731986e+02  -3.1827255e+00   4.3001963e+00  -3.3857811e+00
   3.9869486e+02  -2.9006136e+00   3.9412067e+00  -3.0777788e+00
   4.0006986e+02  -2.6724457e+00   3.6500922e+00  -2.8288902e+00
   4.0353824e+02  -2.3096848e+00   3.1855463e+00  -2.4334766e+00
   4.0530299e+02  -2.2262251e+00   3.0792986e+00  -2.3421394e+00
   4.0696003e+02  -2.0252735e+00   2.8097012e+00  -2.1281608e+00
   4.0871003e+02  -1.7455175e+00   2.4339267e+00  -1.8302092e+00
   4.1305758e+02  -1.1609660e+00   1.6453388e+00  -1.2082007e+00
   4.1915688e+02  -6.4962574e-01   9.4309616e-01  -6.6826223e-01
   4.2500560e+02  -3.7220997e-01   5.5251268e-01  -3.7864250e-01
   4.3024517e+02  -2.2607209e-01   3.4253339e-01  -2.2759071e-01
   4.3614816e+02  -1.2891990e-01   1.9980314e-01  -1.2825858e-01
   4.3947343e+02  -9.3749986e-02   1.4590137e-01  -9.2956593e-02
   4.3977646e+02  -1.6760989e-02  -3.4451233e-01  -1.0111298e-01
   4.4066779e+02  -3.1117134e+00  -1.4355649e+00  -7.3601609e+00
   4.4150551e+02  -2.9510349e+00  -1.2091617e+00  -6.9267452e+00
   4.4228291e+02  -2.7806889e+00  -1.0384095e+00  -6.4913809e+00
   4.4282757e+02  -2.6582608e+00  -9.3879590e-01  -6.1865975e+00
   4.4339655e+02  -2.5315075e+00  -8.4986916e-01  -5.8760581e+00
   4.4412667e+02  -2.3737205e+00  -7.5472107e-01  -5.4949863e+00
   4.4495287e+02  -2.2044394e+00  -6.6757603e-01  -5.0914421e+00
   4.4605035e+02  -1.9971916e+00  -5.7691379e-01  -4.6030640e+00
   4.4742535e+02  -1.7668447e+00  -4.9134262e-01  -4.0656253e+00
   4.4880035e+02  -1.5678181e+00  -4.2648090e-01  -3.6044635e+00
   4.5017535e+02  -1.3976877e+00  -3.7562386e-01  -3.2118716e+00
   4.5155035e+02  -1.2538268e+00  -3.3490020e-01  -2.8807016e+00
   4.5622435e+02  -9.3063924e-01  -2.4775225e-01  -2.1382747e+00
   4.5991158e+02  -8.2434768e-01  -2.2009429e-01  -1.8945488e+00
   4.6126011e+02  -7.7305931e-01  -2.0647084e-01  -1.7767711e+00
   4.6394242e+02  -6.1540277e-01  -1.6467723e-01  -1.4146759e+00
   4.6947815e+02  -3.6114382e-01  -9.7369779e-02  -8.3073616e-01
   4.7466824e+02  -2.1804730e-01  -5.9166398e-02  -5.0195371e-01
   4.8069141e+02  -1.2135902e-01  -3.3193809e-02  -2.7972084e-01
   4.8655807e+02  -6.8524464e-02  -1.8989797e-02  -1.5826575e-01
   4.9203700e+02  -4.0165173e-02  -1.1201075e-02  -9.3007653e-02
   4.9519419e+02  -2.4488571e-02  -2.9343380e-02  -6.5020926e-02
   4.9556060e+02   6.7139225e-02  -3.8616988e-01   1.1525055e-02
   4.9626952e+02  -5.5192833e-01  -2.9618720e+00  -2.9795571e+00
   4.9750971e+02  -5.3754553e-01  -2.5770764e+00  -2.7513274e+00
   4.9888471e+02  -4.9740050e-01  -2.2080597e+00  -2.4602440e+00
   5.0025971e+02  -4.4884242e-01  -1.9095915e+00  -2.1807842e+00
   5.0163471e+02  -4.0017734e-01  -1.6685813e+00  -1.9291654e+00
   5.0300971e+02  -3.5504701e-01  -1.4714391e+00  -1.7086609e+00
   5.0438471e+02  -3.1487397e-01  -1.3082380e+00  -1.5183155e+00
   5.0575971e+02  -2.8002471e-01  -1.1722990e+00  -1.3558898e+00
   5.0713471e+02  -2.5038548e-01  -1.0591486e+00  -1.2189102e+00
   5.0850971e+02  -2.2564914e-01  -9.6570692e-01  -1.1050508e+00
   5.0988471e+02  -2.0545533e-01  -8.8977149e-01  -1.0122650e+00
   5.1509763e+02  -1.6447935e-01  -7.3675799e-01  -8.2477691e-01
   5.1592516e+02  -1.6069465e-01  -7.2169584e-01  -8.0693949e-01
   5.1821264e+02  -1.3534309e-01  -6.1504038e-01  -6.8366161e-01
   5.2253624e+02  -8.8264302e-02  -4.1674540e-01  -4.5483303e-01
   5.2807077e+02  -5.0030996e-02  -2.5019438e-01  -2.6596063e-01
   5.3374072e+02  -2.7826881e-02  -1.4839663e-01  -1.5340446e-01
   5.3891984e+02  -1.6236455e-02  -9.2016379e-02  -9.2840883e-02
   5.4474364e+02  -8.7974911e-03  -5.3763997e-02  -5.2805100e-02
   5.4955435e+02  -5.2005236e-03  -3.4693316e-02  -3.3093024e-02
   5.4987642e+02   5.1875301e-02  -2.3095122e-01   2.5162639e-02
   5.5080730e+02  -4.4345166e-01  -8.9528909e-01  -1.0273685e+00
   5.5210401e+02  -4.0737306e-01  -7.8705092e-01  -9.3326888e-01
   5.5347901e+02  -3.6391754e-01  -6.8520464e-01  -8.2936290e-01
   5.5485401e+02  -3.2173529e-01  -6.0031000e-01  -7.3242032e-01
   5.5622901e+02  -2.8359190e-01  -5.2901878e-01  -6.4617736e-01
   5.5760401e+02  -2.5012654e-01  -4.6870532e-01  -5.7104113e-01
   5.5897901e+02  -2.2123312e-01  -4.1750777e-01  -5.0635244e-01
   5.6035401e+02  -1.9656781e-01  -3.7410014e-01  -4.5117597e-01
   5.6172901e+02  -1.7573743e-01  -3.3750253e-01  -4.0457468e-01
   5.6335401e+02  -1.5555797e-01  -3.0201484e-01  -3.5940880e-01
   5.6991855e+02  -1.1377945e-01  -2.2853939e-01  -2.6600189e-01
   5.7090925e+02  -1.1021777e-01  -2.2179739e-01  -2.5789365e-01
   5.7333102e+02  -9.1274317e-02  -1.8545027e-01  -2.1429124e-01
   5.7858304e+02  -5.4726834e-02  -1.1487116e-01  -1.3004020e-01
   5.8413371e+02  -3.1420102e-02  -6.8833376e-02  -7.5905996e-02
   5.8936330e+02  -1.8597315e-02  -4.2411299e-02  -4.5746724e-02
   5.9517687e+02  -1.0334453e-02  -2.4751537e-02  -2.6081358e-02
   6.0102200e+02  -5.6497856e-03  -1.4487099e-02  -1.4821308e-02
   6.0487290e+02  -3.6347540e-03  -1.0603576e-02  -1.0091582e-02
   6.0541022e+02   2.9844320e-02  -1.0846012e-01   4.0983530e-02
   6.0619992e+02  -4.6711113e-02  -1.6080931e+00  -1.9680732e+00
   6.0755715e+02  -5.2711563e-02  -1.4143858e+00  -1.7862198e+00
   6.0893215e+02  -5.1247659e-02  -1.2388959e+00  -1.5881731e+00
   6.1030715e+02  -4.6541368e-02  -1.0893570e+00  -1.4031617e+00
   6.1168215e+02  -4.0902181e-02  -9.6256197e-01  -1.2386489e+00
   6.1305715e+02  -3.5374416e-02  -8.5480788e-01  -1.0954693e+00
   6.1443215e+02  -3.0378671e-02  -7.6316479e-01  -9.7236963e-01
   6.1580715e+02  -2.6046450e-02  -6.8544310e-01  -8.6756152e-01
   6.1718215e+02  -2.2383976e-02  -6.1998406e-01  -7.7925852e-01
   6.1868215e+02  -1.9102287e-02  -5.6105173e-01  -6.9987181e-01
   6.2463466e+02  -1.2090931e-02  -4.3389629e-01  -5.2937085e-01
   6.2581430e+02  -1.1483441e-02  -4.2295793e-01  -5.1477804e-01
   6.2803931e+02  -9.3214462e-03  -3.6353569e-01  -4.3988034e-01
   6.3249157e+02  -4.9982565e-03  -2.4389760e-01  -2.8942598e-01
   6.3783763e+02  -1.9782899e-03  -1.4920715e-01  -1.7237552e-01
   6.4389264e+02  -4.0621765e-04  -8.5487808e-02  -9.5821845e-02
   6.4989269e+02   1.8670681e-04  -4.9150860e-02  -5.3616832e-02
   6.5534120e+02   4.0100681e-04  -2.9807204e-02  -3.1643288e-02
   6.6019633e+02   5.0227175e-04  -1.9249582e-02  -1.9734263e-02
   6.6056463e+02   2.2981571e-02  -7.6063199e-02   2.1650843e-03
   6.6132233e+02  -8.6430373e-01  -4.5751211e-01   8.1000535e-02
   6.6258128e+02  -7.9366882e-01  -4.0407612e-01   7.0992073e-02
   6.6395628e+02  -7.0671602e-01  -3.5210351e-01   6.0748677e-02
   6.6533128e+02  -6.2415099e-01  -3.0843998e-01   5.2445813e-02
   6.6670628e+02  -5.5045976e-01  -2.7161373e-01   4.5688892e-02
   6.6808128e+02  -4.8629534e-01  -2.4038376e-01   4.0104824e-02
   6.6945628e+02  -4.3113797e-01  -2.1385042e-01   3.5438304e-02
   6.7083128e+02  -3.8417480e-01  -1.9136197e-01   3.1522864e-02
   6.7220628e+02  -3.4458762e-01  -1.7242805e-01   2.8246251e-02
   6.7447507e+02  -2.9348906e-01  -1.4797643e-01   2.4032602e-02
   6.8078339e+02  -2.2690804e-01  -1.1597794e-01   1.8460517e-02
   6.8172710e+02  -2.1874296e-01  -1.1207522e-01   1.7843516e-02
   6.8426748e+02  -1.7861784e-01  -9.1990709e-02   1.4545996e-02
   6.8951764e+02  -1.0784873e-01  -5.6498511e-02   8.7363618e-03
   6.9533740e+02  -6.1064596e-02  -3.2658019e-02   4.8844978e-03
   7.0089856e+02  -3.5383795e-02  -1.9400205e-02   2.7973265e-03
   7.0611526e+02  -2.1179147e-02  -1.1858838e-02   1.6117801e-03
   7.1187798e+02  -1.1968085e-02  -6.8772486e-03   8.4159906e-04
   7.1513574e+02  -7.9611934e-03  -6.9113638e-03   1.3711550e-03
   7.1570265e+02   4.3459304e-02  -1.0690171e-01   3.0925896e-02
   7.1652646e+02  -4.0899433e-01  -2.5463430e+00   2.1059370e+00
   7.1788531e+02  -3.8420457e-01  -2.2537620e+00   1.8772772e+00
   7.1926031e+02  -3.4634215e-01  -1.9823372e+00   1.6518818e+00
   7.2063531e+02  -3.0668444e-01  -1.7473539e+00   1.4511273e+00
   7.2201031e+02  -2.6965848e-01  -1.5460786e+00   1.2770180e+00
   7.2338531e+02  -2.3676849e-01  -1.3738552e+00   1.1274475e+00
   7.2476031e+02  -2.0828749e-01  -1.2267059e+00   9.9969198e-01
   7.2613531e+02  -1.8401084e-01  -1.1015234e+00   8.9125177e-01
   7.2751031e+02  -1.6358304e-01  -9.9586330e-01   7.9999376e-01
   7.2888531e+02  -1.4663271e-01  -9.0776418e-01   7.2413560e-01
   7.3026031e+02  -1.3282281e-01  -8.3563255e-01   6.6220226e-01
   7.3314547e+02  -1.1284556e-01  -7.3071969e-01   5.7241469e-01
   7.3572693e+02  -1.0392879e-01  -6.8456159e-01   5.3280112e-01
   7.3730909e+02  -9.5196305e-02  -6.3207822e-01   4.9036596e-01
   7.3868409e+02  -8.4402624e-02  -5.6652852e-01   4.3758132e-01
   7.4005909e+02  -7.3744395e-02  -5.0202115e-01   3.8559708e-01
   7.4291857e+02  -5.4885209e-02  -3.8670326e-01   2.9309718e-01
   7.4826455e+02  -3.1186565e-02  -2.3631393e-01   1.7442400e-01
   7.5417412e+02  -1.6605050e-02  -1.3695486e-01   9.8152114e-02
   7.5960315e+02  -9.1959572e-03  -8.3020766e-02   5.7869465e-02
   7.6474333e+02  -5.1634393e-03  -5.1727930e-02   3.5087543e-02
   7.7050034e+02  -2.6226747e-03  -3.0463068e-02   2.0015721e-02
   7.7125034e+02   1.0893880e-02  -6.0936199e-02   3.0138109e-02
   7.7262442e+02  -2.9601670e-02   2.9548909e-02  -1.2601860e-02
   7.7534621e+02  -4.3926583e-02   6.8882023e-02  -3.0296656e-02
   7.7960899e+02  -3.2491259e-02   5.3356720e-02  -2.3029352e-02
   7.8597591e+02  -2.0609350e-02   3.4918888e-02  -1.4583564e-02
   7.9098717e+02  -1.7198843e-02   2.9677903e-02  -1.2235558e-02
   7.9312704e+02  -1.5211686e-02   2.6441400e-02  -1.0866557e-02
   7.9982798e+02  -8.1082344e-03   1.4641957e-02  -5.8738995e-03
   8.0534644e+02  -4.6803259e-03   8.8230539e-03  -3.4820518e-03
   8.1092463e+02  -2.6843730e-03   5.3993415e-03  -2.1204761e-03
   8.1640007e+02  -1.4926943e-03   3.2988291e-03  -1.3106368e-03
   8.2153710e+02  -7.9382333e-04   2.0336849e-03  -8.3584792e-04
   8.2602713e+02  -4.0555734e-04   1.3183210e-03  -5.7455763e-04
   8.2633773e+02  -6.2502898e-01  -1.1568082e+00   2.8450223e+00
   8.2698592e+02  -5.9898717e-01  -1.1471379e+00   2.7871628e+00
   8.2809135e+02  -5.5294744e-01  -1.0711403e+00   2.5948158e+00
   8.2946635e+02  -4.9039345e-01  -9.6047172e-01   2.3148814e+00
   8.3084135e+02  -4.3165886e-01  -8.5396689e-01   2.0459887e+00
   8.3221635e+02  -3.7964091e-01  -7.5843258e-01   1.8056403e+00
   8.3359135e+02  -3.3458530e-01  -6.7499958e-01   1.5965298e+00
   8.3496635e+02  -2.9600380e-01  -6.0309839e-01   1.4169963e+00
   8.3634135e+02  -2.6325948e-01  -5.4174260e-01   1.2643441e+00
   8.3771635e+02  -2.3574291e-01  -4.8993464e-01   1.1358791e+00
   8.3909135e+02  -2.1292011e-01  -4.4678410e-01   1.0292069e+00
   8.4046635e+02  -1.9433983e-01  -4.1153281e-01   9.4229393e-01
   8.4209135e+02  -1.7734603e-01  -3.7920635e-01   8.6277458e-01
   8.4532008e+02  -1.5774886e-01  -3.4200785e-01   7.7129236e-01
   8.4678225e+02  -1.4574061e-01  -3.1739921e-01   7.1371321e-01
   8.4815725e+02  -1.2988824e-01  -2.8461807e-01   6.3742643e-01
   8.4953225e+02  -1.1418245e-01  -2.5217344e-01   5.6188664e-01
   8.5090725e+02  -9.9863180e-02  -2.2251418e-01   4.9297126e-01
   8.5228225e+02  -8.7167615e-02  -1.9606700e-01   4.3176687e-01
   8.5365725e+02  -7.6024820e-02  -1.7267973e-01   3.7792324e-01
   8.5503225e+02  -6.6281592e-02  -1.5205730e-01   3.3071694e-01
   8.5640725e+02  -5.7774239e-02  -1.3389070e-01   2.8938137e-01
   8.5778225e+02  -5.0350076e-02  -1.1789286e-01   2.5320296e-01
   8.5915725e+02  -4.3872643e-02  -1.0380646e-01   2.2154357e-01
   8.6053225e+02  -3.8221798e-02  -9.1403546e-02   1.9384044e-01
   8.6662526e+02  -2.0701540e-02  -5.1993044e-02   1.0721996e-01
   8.7198555e+02  -1.2001744e-02  -3.1664529e-02   6.3671232e-02
   8.7730891e+02  -6.9246385e-03  -1.9354030e-02   3.7931448e-02
   8.8068531e+02  -3.0933668e-03  -1.7861325e-02   2.8350943e-02
   8.8153568e+02   1.7215915e-02  -6.2530630e-02   3.8623037e-02
   8.8435486e+02   2.1021776e-02  -6.8319352e-02   3.4578457e-02
   8.9047633e+02   1.3022716e-02  -4.1892815e-02   2.0129293e-02
   8.9588122e+02   9.1368683e-03  -2.9184672e-02   1.3562784e-02
   9.0062274e+02   7.8404884e-03  -2.4708382e-02   1.1248910e-02
   9.0281152e+02   6.9679037e-03  -2.1809089e-02   9.8548718e-03
   9.0997545e+02   3.7842117e-03  -1.1473619e-02   4.9548310e-03
   9.1529539e+02   2.4235567e-03  -7.0305920e-03   2.9110728e-03
   9.2062056e+02   1.5958865e-03  -4.3061106e-03   1.6935604e-03
   9.2628371e+02   1.0619522e-03  -2.5441611e-03   9.3103728e-04
   9.3165052e+02   7.6613249e-04  -1.5515747e-03   5.1285100e-04
   9.3613892e+02   6.2850749e-04  -1.0612590e-03   3.0827088e-04
   9.3644897e+02  -1.9638638e+00  -1.7966331e+00   6.5000427e+00
   9.3708946e+02  -1.9471189e+00  -1.6855834e+00   6.3231896e+00
   9.3816591e+02  -1.8408737e+00  -1.5131175e+00   5.8734225e+00
   9.3954091e+02  -1.6529213e+00  -1.3277451e+00   5.2304085e+00
   9.4091591e+02  -1.4633153e+00  -1.1707747e+00   4.6202136e+00
   9.4229091e+02  -1.2913673e+00  -1.0360658e+00   4.0768658e+00
   9.4366591e+02  -1.1411052e+00  -9.2026313e-01   3.6047632e+00
   9.4504091e+02  -1.0119513e+00  -8.2106474e-01   3.1996521e+00
   9.4641591e+02  -9.0213547e-01  -7.3663954e-01   2.8552991e+00
   9.4728932e+02  -8.4145337e-01  -6.9010967e-01   2.6653338e+00
   9.4866432e+02  -7.5456914e-01  -6.3303844e-01   2.4091315e+00
   9.4990954e+02  -6.8354913e-01  -5.9787108e-01   2.2187522e+00
   9.5102966e+02  -6.2595718e-01  -5.7768750e-01   2.0782092e+00
   9.5246042e+02  -5.6110739e-01  -5.6553361e-01   1.9374972e+00
   9.5377337e+02  -5.1013786e-01  -5.6621731e-01   1.8438743e+00
   9.5612578e+02  -4.3827341e-01  -5.9221744e-01   1.7535700e+00
   9.5674449e+02  -4.1419502e-01  -6.0111455e-01   1.7239054e+00
   9.5693100e+02  -4.0507866e-01  -6.0245720e-01   1.7093693e+00
   9.5750169e+02  -3.7953251e-01  -5.9680474e-01   1.6534754e+00
   9.5813524e+02  -3.5421902e-01  -5.7964097e-01   1.5792765e+00
   9.5950206e+02  -2.9305281e-01  -5.4451429e-01   1.4092989e+00
   9.6088524e+02  -2.2479859e-01  -5.2192670e-01   1.2462346e+00
   9.6199987e+02  -1.6881494e-01  -5.1237957e-01   1.1271555e+00
   9.6220559e+02  -1.5912662e-01  -5.1058037e-01   1.1063396e+00
   9.6282614e+02  -1.3636517e-01  -4.9847636e-01   1.0447715e+00
   9.6410320e+02  -9.5404622e-02  -4.7315005e-01   9.2796735e-01
   9.6530489e+02  -5.4031966e-02  -4.6066217e-01   8.3110430e-01
   9.6536710e+02  -5.1835244e-02  -4.6027214e-01   8.2640743e-01
   9.6593146e+02  -3.6003341e-02  -4.5242881e-01   7.8448897e-01
   9.6718658e+02  -5.6825586e-03  -4.3395923e-01   6.9852673e-01
   9.6801746e+02   1.6011799e-02  -4.2720234e-01   6.4746040e-01
   9.6833323e+02   2.2041060e-02  -4.2255823e-01   6.2883922e-01
   9.6969505e+02   4.9725432e-02  -4.0857795e-01   5.5505902e-01
   9.7006577e+02   5.6537526e-02  -4.0490110e-01   5.3655159e-01
   9.7126783e+02   7.6969232e-02  -3.9373651e-01   4.8078618e-01
   9.7185175e+02   8.5477375e-02  -3.8799187e-01   4.5583239e-01
   9.7259787e+02   9.6892435e-02  -3.8257789e-01   4.2601988e-01
   9.7286779e+02   1.0062394e-01  -3.8045551e-01   4.1572027e-01
   9.7375313e+02   1.1219446e-01  -3.7384054e-01   3.8371731e-01
   9.7398867e+02   1.1511002e-01  -3.7216377e-01   3.7564489e-01
   9.7477496e+02   1.2435192e-01  -3.6679052e-01   3.4995598e-01
   9.7498612e+02   1.2671816e-01  -3.6541002e-01   3.4337666e-01
   9.7568926e+02   1.3424153e-01  -3.6097930e-01   3.2238669e-01
   9.7588394e+02   1.3623642e-01  -3.5979981e-01   3.1681782e-01
   9.7652123e+02   1.4251325e-01  -3.5608519e-01   2.9928683e-01
   9.7720972e+02   1.4876546e-01  -3.5216746e-01   2.8148622e-01
   9.7743850e+02   1.5087819e-01  -3.5106951e-01   2.7583514e-01
   9.7797731e+02   1.5545819e-01  -3.4830932e-01   2.6297709e-01
   9.7812560e+02   1.5667658e-01  -3.4757082e-01   2.5955183e-01
   9.7863133e+02   1.6071409e-01  -3.4513928e-01   2.4822500e-01
   9.7876421e+02   1.6172603e-01  -3.4449745e-01   2.4533596e-01
   9.7931724e+02   1.6589310e-01  -3.4202000e-01   2.3370298e-01
   9.7978491e+02   1.6918279e-01  -3.3993881e-01   2.2432262e-01
   9.7991160e+02   1.7005739e-01  -3.3940003e-01   2.2185305e-01
   9.8042451e+02   1.7350215e-01  -3.3729482e-01   2.1215298e-01
   9.8080241e+02   1.7590788e-01  -3.3577796e-01   2.0530441e-01
   9.8092153e+02   1.7666350e-01  -3.3532999e-01   2.0319900e-01
   9.8131428e+02   1.7907769e-01  -3.3387258e-01   1.9642799e-01
   9.8172848e+02   1.8147745e-01  -3.3234183e-01   1.8956403e-01
   9.8183906e+02   1.8209525e-01  -3.3193648e-01   1.8777866e-01
   9.8224446e+02   1.8435215e-01  -3.3055137e-01   1.8140550e-01
   9.8255590e+02   1.8601278e-01  -3.2951381e-01   1.7668347e-01
   9.8290791e+02   1.8780036e-01  -3.2834974e-01   1.7152170e-01
   9.8302827e+02   1.8842780e-01  -3.2799905e-01   1.6980170e-01
   9.8339295e+02   1.9021302e-01  -3.2688156e-01   1.6471278e-01
   9.8366738e+02   1.9151085e-01  -3.2606782e-01   1.6100765e-01
   9.8394672e+02   1.9275895e-01  -3.2522201e-01   1.5734031e-01
   9.8405070e+02   1.9327059e-01  -3.2498184e-01   1.5600698e-01
   9.8433076e+02   1.9448967e-01  -3.2419037e-01   1.5247601e-01
   9.8440709e+02   1.9481752e-01  -3.2398108e-01   1.5153167e-01
   9.8465076e+02   1.9585508e-01  -3.2333562e-01   1.4856800e-01
   9.8493757e+02   1.9702596e-01  -3.2257891e-01   1.4517468e-01
   9.8501726e+02   1.9735298e-01  -3.2238264e-01   1.4425060e-01
   9.8528945e+02   1.9843630e-01  -3.2171080e-01   1.4115191e-01
   9.8551961e+02   1.9931631e-01  -3.2114527e-01   1.3860007e-01
   9.8577925e+02   2.0028136e-01  -3.2052345e-01   1.3579585e-01
   9.8585049e+02   2.0054638e-01  -3.2036206e-01   1.3504036e-01
   9.8605902e+02   2.0130455e-01  -3.1989078e-01   1.3286178e-01
   9.8629810e+02   2.0213856e-01  -3.1934778e-01   1.3042280e-01
   9.8636419e+02   2.0237071e-01  -3.1920695e-01   1.2976012e-01
   9.8655264e+02   2.0301293e-01  -3.1879915e-01   1.2789586e-01
   9.8673404e+02   2.0359799e-01  -3.1839054e-01   1.2613561e-01
   9.8685054e+02   2.0400057e-01  -3.1817266e-01   1.2502611e-01
   9.8702937e+02   2.0457703e-01  -3.1780668e-01   1.2334814e-01
   9.8725382e+02   2.0528186e-01  -3.1735577e-01   1.2128842e-01
   9.8732008e+02   2.0548444e-01  -3.1722250e-01   1.2068997e-01
   9.8748872e+02   2.0600682e-01  -3.1690486e-01   1.1918776e-01
   9.8769104e+02   2.0660677e-01  -3.1651625e-01   1.1742159e-01
   9.8780659e+02   2.0692878e-01  -3.1628137e-01   1.1642967e-01
   9.8794675e+02   2.0734968e-01  -3.1604450e-01   1.1524659e-01
   9.8809947e+02   2.0778163e-01  -3.1576850e-01   1.1397728e-01
   9.8829276e+02   2.0831672e-01  -3.1542609e-01   1.1240214e-01
   9.8835525e+02   2.0848428e-01  -3.1531380e-01   1.1190012e-01
   9.8853208e+02   2.0896433e-01  -3.1501615e-01   1.1049997e-01
   9.8867066e+02   2.0932961e-01  -3.1478291e-01   1.0942217e-01
   9.8872390e+02   2.0946625e-01  -3.1469189e-01   1.0901253e-01
   9.8888147e+02   2.0987776e-01  -3.1444102e-01   1.0781594e-01
   9.8903456e+02   2.1026257e-01  -3.1419320e-01   1.0667378e-01
   9.8919479e+02   2.1065630e-01  -3.1393747e-01   1.0550005e-01
   9.8932289e+02   2.1095947e-01  -3.1372959e-01   1.0457709e-01
   9.8940018e+02   2.1115342e-01  -3.1362197e-01   1.0402805e-01
   9.8952982e+02   2.1146276e-01  -3.1342975e-01   1.0311754e-01
   9.8966864e+02   2.1178240e-01  -3.1322028e-01   1.0215762e-01
   9.8980096e+02   2.1208058e-01  -3.1302268e-01   1.0125744e-01
   9.8985832e+02   2.1221438e-01  -3.1294547e-01   1.0087220e-01
   9.8996766e+02   2.1245929e-01  -3.1279097e-01   1.0014457e-01
   9.9005568e+02   2.1264507e-01  -3.1265758e-01   9.9565234e-02
   9.9014000e+02   2.1283735e-01  -3.1255086e-01   9.9017273e-02
   9.9024564e+02   2.1306357e-01  -3.1240485e-01   9.8337972e-02
   9.9037766e+02   2.1334272e-01  -3.1222627e-01   9.7501437e-02
   9.9048871e+02   2.1357065e-01  -3.1207476e-01   9.6808125e-02
   9.9054096e+02   2.1368193e-01  -3.1201053e-01   9.6485640e-02
   9.9066396e+02   2.1393243e-01  -3.1185103e-01   9.5734166e-02
   9.9078429e+02   2.1417355e-01  -3.1169762e-01   9.5010182e-02
   9.9086765e+02   2.1433786e-01  -3.1159236e-01   9.4515117e-02
   9.9090505e+02   2.1441033e-01  -3.1154473e-01   9.4294635e-02
   9.9101158e+02   2.1461835e-01  -3.1141484e-01   9.3672746e-02
   9.9109712e+02   2.1478222e-01  -3.1131075e-01   9.3179404e-02
   9.9120251e+02   2.1498056e-01  -3.1118314e-01   9.2579019e-02
   9.9126019e+02   2.1508465e-01  -3.1111022e-01   9.2253669e-02
   9.9144523e+02  -2.8177424e+00  -2.6784088e-01   9.4241533e+00
   9.9187690e+02  -2.7936281e+00  -2.6545294e-01   9.3431413e+00
   9.9253902e+02  -2.7423671e+00  -2.3548661e-01   9.1220389e+00
   9.9330126e+02  -2.6547413e+00  -2.1130975e-01   8.7984225e+00
   9.9366126e+02  -2.6087140e+00  -2.0277034e-01   8.6367608e+00
   9.9404689e+02  -2.5585364e+00  -1.9501653e-01   8.4636356e+00
   9.9477561e+02  -2.4653590e+00  -1.8315862e-01   8.1472427e+00
   9.9561703e+02  -2.3657935e+00  -1.7254062e-01   7.8132828e+00
   9.9679162e+02  -2.2477638e+00  -1.6137459e-01   7.4202560e+00
   9.9815136e+02  -2.1456422e+00  -1.5235397e-01   7.0815181e+00
   9.9920106e+02  -2.0923583e+00  -1.4775773e-01   6.9050571e+00
   9.9975794e+02  -2.0727408e+00  -1.4605555e-01   6.8401208e+00
   9.9994069e+02  -2.0675422e+00  -1.4559792e-01   6.8229136e+00
   9.9999526e+02  -2.0661050e+00  -1.4547045e-01   6.8181564e+00


==> data/PgbTildeData1000.dat <==
   0.0000000e+00  -7.9245694e+00  -1.4980997e+00  -1.0381321e-01
   8.1472539e-02  -7.9413276e+00  -1.5011075e+00  -1.0323761e-01
   2.3222753e-01  -7.9384600e+00  -1.5032836e+00  -9.8181890e-02
   2.9306276e-01  -7.7935248e+00  -1.4779041e+00  -9.3248940e-02
   3.2434106e-01  -7.5532423e+00  -1.4335661e+00  -8.8597435e-02
   3.8109063e-01  -7.1374652e+00  -1.3570692e+00  -8.0324681e-02
   5.1662388e-01  -6.2746436e+00  -1.1994126e+00  -6.2192813e-02
   8.8539878e-01  -4.7477121e+00  -9.2676223e-01  -2.3502044e-02
   1.4240628e+00  -3.5312513e+00  -7.1914471e-01   1.8589325e-02
   2.4612396e+00  -2.1901458e+00  -4.9313891e-01   6.9218418e-02
   3.2054483e+00  -1.5726747e+00  -3.8226760e-01   8.4446657e-02
   4.3244778e+00  -9.4387277e-01  -2.5680306e-01   8.4508440e-02
   5.6994778e+00  -4.8400515e-01  -1.4980525e-01   6.5664644e-02
   7.0744778e+00  -2.3460539e-01  -8.1573449e-02   4.2807830e-02
   8.4494778e+00  -1.0704932e-01  -4.1292876e-02   2.4487501e-02
   9.8244778e+00  -4.6017436e-02  -1.9455972e-02   1.2587265e-02
   1.1199478e+01  -1.8711080e-02  -8.5711759e-03   5.9105849e-03
   1.2574478e+01  -7.2416096e-03  -3.5541144e-03   2.5701710e-03
   1.3949478e+01  -2.6885963e-03  -1.3984711e-03   1.0480022e-03
   1.5324478e+01  -9.6375480e-04  -5.2566711e-04   4.0430487e-04
   1.6699478e+01  -3.3678570e-04  -1.9062624e-04   1.4938349e-04
   1.8051086e+01  -1.1762305e-04  -6.8358595e-05   5.4229712e-05
   1.9335590e+01  -4.2800048e-05  -2.5279072e-05   2.0184667e-05
   2.0126293e+01  -2.2826559e-05  -1.3594584e-05   1.0884533e-05
   2.0973437e+01  -1.1425166e-05  -6.9647243e-06   5.6186765e-06
   2.2340742e+01  -4.3551978e-06  -2.8071846e-06   2.3167433e-06
   2.3715742e+01  -2.4758580e-06  -1.7017520e-06   1.4602279e-06
   2.5090742e+01  -2.0981036e-06  -1.5311751e-06   1.3683912e-06
   2.6465742e+01  -2.1324705e-06  -1.6396371e-06   1.5109245e-06
   2.7840742e+01  -2.2476945e-06  -1.8098580e-06   1.7042625e-06
   2.9215742e+01  -2.1782906e-06  -1.8278109e-06   1.7464252e-06
   3.0590742e+01  -2.0687643e-06  -1.8013871e-06   1.7404014e-06
   3.3425717e+01  -1.5821875e-05  -1.5422548e-05   1.6649423e-05
   3.9006888e+01  -5.5401928e-05  -5.4611937e-05   4.9201367e-05
   4.4336487e+01  -2.4659773e-05  -2.5440682e-05   2.2781647e-05
   4.9993832e+01   7.9950729e-05   8.3708211e-05  -7.1838800e-05
   5.4772900e+01   3.6938941e-06   6.0193766e-06  -1.0526676e-05
   5.5059600e+01   6.0694922e-01   6.8430685e-01  -6.8355181e-01
   5.5620800e+01   4.9153016e-01   5.5834656e-01  -5.5497883e-01
   5.6685306e+01   1.7068463e-01   1.9582260e-01  -1.8552518e-01
   5.8060306e+01   4.4315857e-02   5.1515074e-02  -4.4764273e-02
   5.9435306e+01   1.1762730e-02   1.3842347e-02  -1.0910732e-02
   6.0810306e+01   3.2155331e-03   3.8240992e-03  -2.7203162e-03
   6.2185306e+01   9.0780298e-04   1.0891128e-03  -6.9768811e-04
   6.3560306e+01   2.6388101e-04   3.1890403e-04  -1.8393670e-04
   6.4935306e+01   7.8076605e-05   9.4954083e-05  -4.9353355e-05
   6.6310306e+01   2.2798552e-05   2.7895841e-05  -1.3035900e-05
   6.7685306e+01   5.9598180e-06   7.3524075e-06  -3.0006865e-06
   7.0466846e+01  -1.3216915e-05  -1.7194722e-05   5.5577512e-06
   7.4447086e+01   1.1687451e-05   1.4388155e-05  -4.6673654e-06
   7.5283044e+01  -3.6229944e-06  -4.5150183e-06   1.6058055e-06
   7.6436539e+01  -2.4730173e-06  -3.0292377e-06   1.1223754e-06
   7.7811539e+01  -1.5704867e-06  -1.8956861e-06   7.1272371e-07
   7.9186539e+01  -1.0206096e-06  -1.2203641e-06   4.4330713e-07
   8.0686539e+01  -1.3270942e-06  -1.5903889e-06   4.6353158e-07
   8.6050764e+01   4.1025523e-05   4.7827340e-05  -9.1364096e-06
   8.6258206e+01   1.0699384e-05   1.2360571e-05  -2.2216104e-06
   8.6436759e+01   1.7457392e-06   1.9154332e-06  -2.1818487e-07
   8.9936912e+01  -1.1613010e-05  -1.3553429e-05   2.3244661e-06
   9.2370738e+01  -7.6954941e-06  -8.9212281e-06   1.4423124e-06
   9.2588359e+01  -3.3471810e-06  -3.8892047e-06   6.5598190e-07
   9.4662631e+01  -7.1319412e-07  -8.1581856e-07   1.5959975e-07
   9.6719304e+01  -2.3521123e-06  -2.7103489e-06   4.1964909e-07
   9.6885468e+01  -1.3887195e-06  -1.6002744e-06   2.6588365e-07
   9.9046146e+01  -4.6254498e-07  -5.2038190e-07   1.0810540e-07
   1.0006515e+02  -5.6531138e-07  -6.3881019e-07   1.2250870e-07
   1.0020833e+02  -4.7157623e-07  -5.3078375e-07   1.0847809e-07
   1.0271883e+02  -3.4348714e-07  -3.8028894e-07   8.5955301e-08
   1.0289959e+02  -3.2104511e-07  -3.5441202e-07   8.2703746e-08
   1.0458154e+02  -3.1806822e-07  -3.5042179e-07   8.0762668e-08
   1.0517794e+02  -3.0458129e-07  -3.3475957e-07   7.8704427e-08
   1.0611257e+02  -3.0733177e-07  -3.3771419e-07   7.8309703e-08
   1.0707253e+02  -2.9168409e-07  -3.1955062e-07   7.5866434e-08
   1.0715568e+02  -2.8918645e-07  -3.1666523e-07   7.5510088e-08
   1.0879944e+02  -2.8983428e-07  -3.1712973e-07   7.4786521e-08
   1.0888855e+02  -2.8702628e-07  -3.1389484e-07   7.4403522e-08
   1.0982070e+02  -2.9218489e-07  -3.1967930e-07   7.4588500e-08
   1.0982322e+02   2.1933859e-03   2.5486860e-03  -3.6597733e-04
   1.1022372e+02   2.4563709e-01   2.8601548e-01  -4.0453530e-02
   1.1049017e+02   3.7229084e-02   4.6959215e-02  -1.3016537e-02
   1.1112514e+02  -1.7965709e-02  -1.8447457e-02  -2.7503965e-03
   1.1226113e+02  -9.2917148e-03  -1.0215857e-02  -7.5449569e-04
   1.1363613e+02  -3.5516431e-03  -4.1133603e-03  -2.1871558e-04
   1.1496160e+02  -1.3777647e-03  -1.6582863e-03  -8.3593327e-05
   1.1597133e+02  -6.6243048e-04  -8.1610861e-04  -4.3927348e-05
   1.1669587e+02  -3.8978911e-04  -4.8707253e-04  -2.8235257e-05
   1.1763364e+02  -1.9573319e-04  -2.4850155e-04  -1.6070222e-05
   1.1809382e+02  -1.3918104e-04  -1.7792802e-04  -1.2188381e-05
   1.1841962e+02  -1.0937255e-04  -1.4046941e-04  -1.0031995e-05
   1.1892400e+02  -7.5365854e-05  -9.7454443e-05  -7.4397070e-06
   1.1975978e+02  -4.0970751e-05  -5.3544537e-05  -4.5968558e-06
   1.2083671e+02  -1.8979805e-05  -2.5132130e-05  -2.5769879e-06
   1.2298850e+02  -2.2474244e-05  -3.0445159e-05  -3.0913178e-06
   1.2847930e+02  -1.2238126e-05  -1.6946934e-05  -2.3233883e-06
   1.3019591e+02  -2.0919362e-06  -2.9989560e-06  -8.1264197e-07
   1.3208314e+02  -1.7977329e-06  -2.6023127e-06  -7.9563890e-07
   1.3545823e+02  -2.0286289e-06  -3.0496076e-06  -8.8715529e-07
   1.4149704e+02   5.4984583e-05   7.8873777e-05   1.2380939e-05
   1.4675387e+02  -1.3370057e-05  -1.9619540e-05  -3.9140408e-06
   1.5247300e+02  -5.0771573e-05  -7.4733523e-05  -1.4168131e-05
   1.5806162e+02   1.1953451e-04   1.7645199e-04   3.2697105e-05
   1.6340424e+02   5.7471657e-05   8.5042738e-05   1.5758110e-05
   1.6485789e+02   7.8418942e-02   1.2045531e-01   2.4040538e-02
   1.6534279e+02   1.7945808e-01   2.7880576e-01   5.6543157e-02
   1.6608491e+02   6.0268392e-02   9.7169846e-02   2.0665312e-02
   1.6744248e+02   1.7886364e-02   3.0262734e-02   7.0065733e-03
   1.6881748e+02   5.0707838e-03   9.0420027e-03   2.2628693e-03
   1.7019248e+02   1.3813014e-03   2.5880617e-03   6.8995362e-04
   1.7156748e+02   3.6644354e-04   7.1773026e-04   2.0126740e-04
   1.7294248e+02   9.6111648e-05   1.9572891e-04   5.7231991e-05
   1.7431748e+02   2.5614000e-05   5.3967071e-05   1.6406597e-05
   1.7569248e+02   7.4494340e-06   1.6175439e-05   5.1514922e-06
   1.7706748e+02   2.7801649e-06   6.2066526e-06   2.1053833e-06
   1.7844248e+02   1.5454162e-06   3.5369920e-06   1.2736967e-06
   1.8037631e+02   6.2822401e-07   1.5276427e-06   6.5121122e-07
   1.8214830e+02   8.9275498e-07   2.1347536e-06   8.3047327e-07
   1.8505623e+02   9.6426692e-07   2.3299126e-06   8.9657380e-07
   1.8573104e+02   9.8539350e-07   2.3888140e-06   9.1715267e-07
   1.8807021e+02   8.8125097e-07   2.2054672e-06   8.7240118e-07
   1.9300201e+02  -3.0758602e-06  -4.3353528e-06   3.1916781e-07
   1.9845319e+02   3.8580176e-06   1.4202259e-05   6.8554572e-06
   2.0378023e+02   3.2920682e-06   1.1170701e-05   5.0491938e-06
   2.0944650e+02  -1.4288483e-05  -5.0191112e-05  -2.2599214e-05
   2.1481441e+02  -1.0800766e-05  -3.7771207e-05  -1.6855850e-05
   2.1955552e+02   9.6030819e-04   2.7827545e-03   1.0608761e-03
   2.1995660e+02   2.5667013e-01   7.3796085e-01   2.7901866e-01
   2.2046434e+02   3.4435434e-01   9.9019094e-01   3.7433017e-01
   2.2145169e+02   1.3017279e-01   3.7575377e-01   1.4251999e-01
   2.2211359e+02   6.7349040e-02   1.9464425e-01   7.3887281e-02
   2.2293207e+02   2.9807225e-02   8.6265670e-02   3.2778152e-02
   2.2366436e+02   1.4374395e-02   4.1650388e-02   1.5839462e-02
   2.2464898e+02   5.3913807e-03   1.5645262e-02   5.9568225e-03
   2.2582014e+02   1.6798451e-03   4.8830645e-03   1.8618628e-03
   2.2719514e+02   4.2732402e-04   1.2446417e-03   4.7542922e-04
   2.2857014e+02   1.0867753e-04   3.1725353e-04   1.2145847e-04
   2.2994514e+02   2.7586385e-05   8.0813804e-05   3.1059722e-05
   2.3132014e+02   6.9444723e-06   2.0519022e-05   7.9654753e-06
   2.3269514e+02   1.6874670e-06   5.1387838e-06   2.0598270e-06
   2.3407014e+02   4.2555805e-07   1.3068247e-06   5.2923240e-07
   2.3544514e+02   1.0946369e-07   3.3560489e-07   1.3740140e-07
   2.3682014e+02   3.1411766e-08   9.1427108e-08   3.7317646e-08
   2.3819514e+02   1.2816818e-08   2.9961301e-08   1.0947343e-08
   2.3957014e+02   6.0233951e-09   1.1127810e-08   3.3399550e-09
   2.4042871e+02   3.4321257e-09   5.7441589e-09   1.5185533e-09
   2.4179927e+02   1.6334454e-09   2.4289726e-09   5.1269389e-10
   2.4317427e+02   2.1156605e-09   3.0426719e-09   6.1653882e-10
   2.4454927e+02   3.0756517e-09   4.4631392e-09   9.4800701e-10
   2.4592427e+02   3.8400749e-09   5.6280136e-09   1.2357289e-09
   2.4729927e+02   4.2988919e-09   6.3578689e-09   1.4298775e-09
   2.4867427e+02   4.4903921e-09   6.6942505e-09   1.5321744e-09
   2.5004927e+02   4.4871520e-09   6.7313906e-09   1.5600232e-09
   2.5142427e+02   4.3700332e-09   6.5850987e-09   1.5383730e-09
   2.5279927e+02   4.2062478e-09   6.3567658e-09   1.4925536e-09
   2.5417427e+02   3.2346303e-09   4.8988138e-09   1.1602026e-09
   2.5554927e+02   1.5257520e-09   2.3032438e-09   5.4852567e-10
   2.5692427e+02   4.5064752e-10   6.7336181e-10   1.5887203e-10
   2.5829927e+02  -1.8408386e-11  -3.3622882e-11  -1.0846435e-11
   2.5967427e+02  -1.7817570e-10  -2.7361224e-10  -6.9971584e-11
   2.6798835e+02  -5.7723677e-06  -1.9754472e-05  -8.6546442e-06
   2.7330940e+02  -2.9977284e-06  -1.0256368e-05  -4.4923425e-06
   2.7512757e+02   5.5233112e-02   1.6100923e-01   6.0744900e-02
   2.7555588e+02   1.4873377e-01   4.3375355e-01   1.6364866e-01
   2.7626799e+02   7.4125464e-02   2.1861364e-01   8.3291784e-02
   2.7701419e+02   3.4995750e-02   1.0436302e-01   4.0115378e-02
   2.7805261e+02   1.2287448e-02   3.7269057e-02   1.4515388e-02
   2.7942761e+02   3.0796796e-03   9.5531895e-03   3.7846056e-03
   2.8080261e+02   7.7541450e-04   2.4562137e-03   9.8821138e-04
   2.8217761e+02   1.9629830e-04   6.3366788e-04   2.5846201e-04
   2.8355261e+02   5.0016790e-05   1.6419906e-04   6.7795619e-05
   2.8492761e+02   1.2876227e-05   4.2898028e-05   1.7913745e-05
   2.8630261e+02   3.3973861e-06   1.1458261e-05   4.8433724e-06
   2.8767761e+02   9.6464168e-07   3.2807082e-06   1.4112242e-06
   2.8917761e+02   3.0275773e-07   1.0323168e-06   4.5914100e-07
   2.9493178e+02   1.4232515e-07   5.0829774e-07   2.4572573e-07
   2.9574017e+02   9.2335570e-08   3.1376933e-07   1.5345954e-07
   2.9818793e+02   9.7865181e-08   3.3623832e-07   1.6345256e-07
   3.0381467e+02  -5.8682938e-06  -2.2559293e-05  -1.0380805e-05
   3.0922278e+02  -4.3703965e-06  -1.7064232e-05  -7.9197376e-06
   3.1486575e+02   2.2019349e-05   8.6338675e-05   4.0242461e-05
   3.2021739e+02   1.5655276e-05   6.1600769e-05   2.8756048e-05
   3.2552537e+02   8.2577546e-06   3.2546899e-05   1.5209801e-05
   3.3004626e+02   3.4664275e-05   1.2239316e-04   5.1459187e-05
   3.3030358e+02   8.3503560e-02   3.0286631e-01   1.3086898e-01
   3.3091609e+02   5.1289667e-02   1.8988532e-01   8.3242743e-02
   3.3187914e+02   1.9894119e-02   7.5531359e-02   3.3482392e-02
   3.3325414e+02   5.0750566e-03   2.0090747e-02   9.0584426e-03
   3.3462914e+02   1.3070254e-03   5.3960652e-03   2.4730082e-03
   3.3600414e+02   3.4113648e-04   1.4645322e-03   6.8112084e-04
   3.3737914e+02   9.0353502e-05   4.0183127e-04   1.8932341e-04
   3.3875414e+02   2.4343901e-05   1.1170756e-04   5.3248604e-05
   3.4012914e+02   6.7339224e-06   3.1753754e-05   1.5310050e-05
   3.4150414e+02   1.9733680e-06   9.5206271e-06   4.6542173e-06
   3.4287914e+02   6.6832580e-07   3.2809551e-06   1.6380258e-06
   3.4734991e+02  -9.3051211e-06  -4.8164914e-05  -2.3939018e-05
   3.5011988e+02  -8.2409630e-07  -4.3246669e-06  -2.1274749e-06
   3.5178647e+02   1.3936973e-07   7.1896269e-07   3.9060323e-07
   3.5452037e+02   1.4091876e-07   7.4611240e-07   4.0602129e-07
   3.6159898e+02  -8.6616046e-06  -4.9235331e-05  -2.4984719e-05
   3.6712156e+02   1.3584158e-05   7.8800483e-05   4.0225692e-05
   3.7248300e+02   6.9166033e-06   4.0588032e-05   2.0772225e-05
   3.7788171e+02   4.4283433e-06   2.6165897e-05   1.3415974e-05
   3.8333669e+02  -4.7681920e-06  -2.8337192e-05  -1.4478047e-05
   3.8492241e+02   1.6632013e-02   9.1945317e-02   4.8554742e-02
   3.8542357e+02   3.9465515e-02   2.1944232e-01   1.1417722e-01
   3.8631986e+02   1.6403579e-02   1.0470757e-01   5.1360985e-02
   3.8769486e+02   3.6527451e-03   3.1878056e-02   1.3776926e-02
   3.8906986e+02   7.6252027e-04   1.0105305e-02   3.8022865e-03
   3.9044486e+02   1.4292825e-04   3.3569999e-03   1.1004514e-03
   3.9181986e+02   1.8446190e-05   1.1723006e-03   3.3636904e-04
   3.9319486e+02  -2.5921054e-06   4.3200983e-04   1.0910761e-04
   3.9456986e+02  -4.0046379e-06   1.6976615e-04   3.7888874e-05
   3.9594486e+02  -2.7608309e-06   7.2919129e-05   1.4369370e-05
   3.9731986e+02  -1.7689909e-06   3.5752604e-05   6.1775815e-06
   3.9869486e+02  -1.2089391e-06   2.0536475e-05   3.1101042e-06
   4.0006986e+02  -8.3320110e-07   1.2583535e-05   1.7232328e-06
   4.0353824e+02  -2.5724436e-05   3.3889677e-04   4.9039752e-05
   4.0530299e+02  -3.5149421e-07   3.9911634e-06   3.4785854e-07
   4.0696003e+02  -1.8202825e-07   1.9800363e-06   1.0690346e-07
   4.0871003e+02  -2.2767354e-07   2.3415027e-06   1.7594589e-07
   4.1305758e+02   2.8593867e-06  -2.7374919e-05  -3.0489769e-06
   4.1915688e+02   2.1088717e-05  -1.7486767e-04  -1.4469335e-05
   4.2500560e+02  -2.9284615e-05   2.2861406e-04   1.6191397e-05
   4.3024517e+02   1.1195952e-06  -8.5980642e-06  -6.5895195e-07
   4.3614816e+02   5.6544365e-06  -4.2298898e-05  -2.7506891e-06
   4.3947343e+02  -2.0069609e-04   1.5252249e-03   1.0585172e-04
   4.3977646e+02  -6.3783431e-02   4.9269037e-01   3.6487709e-02
   4.4066779e+02  -5.9310912e-02   4.6063124e-01   3.4781288e-02
   4.4150551e+02  -4.2953633e-02   3.1102255e-01   1.7155300e-02
   4.4228291e+02  -3.1521960e-02   2.1562840e-01   8.0846852e-03
   4.4282757e+02  -2.5214057e-02   1.6649431e-01   4.3259654e-03
   4.4339655e+02  -1.9864294e-02   1.2687152e-01   1.8683989e-03
   4.4412667e+02  -1.4526282e-02   8.9316439e-02   1.2386583e-04
   4.4495287e+02  -1.0112061e-02   5.9882376e-02  -7.3810122e-04
   4.4605035e+02  -6.1825956e-03   3.5087461e-02  -1.0004776e-03
   4.4742535e+02  -3.2927541e-03   1.7884556e-02  -8.2217414e-04
   4.4880035e+02  -1.7336647e-03   9.0861684e-03  -5.5194154e-04
   4.5017535e+02  -9.0482076e-04   4.6056825e-03  -3.3716272e-04
   4.5155035e+02  -4.6892222e-04   2.3304791e-03  -1.9487629e-04
   4.5622435e+02  -2.0468474e-05   9.6321268e-05  -9.9160266e-06
   4.5991158e+02  -1.1568819e-05   5.3547891e-05  -5.6934023e-06
   4.6126011e+02  -2.8228333e-06   1.2840025e-05  -1.0459475e-06
   4.6394242e+02   4.1668668e-08  -3.5180288e-07   5.2262011e-07
   4.6947815e+02  -1.3436630e-05   5.8024686e-05  -8.2301277e-06
   4.7466824e+02   2.1588669e-06  -9.3451843e-06   1.9433876e-06
   4.8069141e+02   8.1259826e-06  -3.4228553e-05   6.1547289e-06
   4.8655807e+02  -1.1013365e-05   4.5701049e-05  -7.3174891e-06
   4.9203700e+02   2.6397471e-06  -1.1086782e-05   2.3747051e-06
   4.9519419e+02  -5.0101773e-03   2.1061184e-02  -3.4413316e-03
   4.9556060e+02  -9.2715228e-02   3.9277673e-01  -6.2321483e-02
   4.9626952e+02  -8.0123637e-02   3.3437204e-01  -5.6214485e-02
   4.9750971e+02  -4.5941265e-02   1.8785380e-01  -3.4077319e-02
   4.9888471e+02  -2.4311673e-02   9.7398573e-02  -1.9002568e-02
   5.0025971e+02  -1.2656932e-02   4.9823934e-02  -1.0320705e-02
   5.0163471e+02  -6.4951612e-03   2.5189757e-02  -5.4803200e-03
   5.0300971e+02  -3.2928066e-03   1.2609929e-02  -2.8564933e-03
   5.0438471e+02  -1.6523584e-03   6.2604297e-03  -1.4662650e-03
   5.0575971e+02  -8.2203959e-04   3.0865201e-03  -7.4309372e-04
   5.0713471e+02  -4.0593878e-04   1.5126611e-03  -3.7251463e-04
   5.0850971e+02  -1.9914781e-04   7.3741492e-04  -1.8495945e-04
   5.0988471e+02  -9.7102280e-05   3.5768933e-04  -9.1024957e-05
   5.1509763e+02  -2.3609946e-05   8.6011702e-05  -2.2488265e-05
   5.1592516e+02  -3.5102898e-06   1.2705738e-05  -3.2511695e-06
   5.1821264e+02  -6.9840571e-07   2.4460905e-06  -5.6268349e-07
   5.2253624e+02   2.4458048e-05  -8.7498272e-05   2.4418176e-05
   5.2807077e+02   2.0705468e-05  -7.3317467e-05   2.1069090e-05
   5.3374072e+02  -1.1734661e-05   4.1165227e-05  -1.1885898e-05
   5.3891984e+02   1.4663613e-06  -5.2160928e-06   1.6245410e-06
   5.4474364e+02   6.9729655e-06  -2.4451912e-05   7.3163722e-06
   5.4955435e+02  -4.8571739e-05   1.7248602e-04  -4.8737277e-05
   5.4987642e+02  -5.5295646e-02   2.0109061e-01  -5.3451637e-02
   5.5080730e+02  -1.0700674e-02   5.1348032e-02  -4.5382894e-03
   5.5210401e+02  -6.2498326e-03   2.5415213e-02  -4.7308872e-03
   5.5347901e+02  -3.0014773e-03   1.1237497e-02  -2.7004912e-03
   5.5485401e+02  -1.4267184e-03   5.0869838e-03  -1.3931604e-03
   5.5622901e+02  -6.7338607e-04   2.3315944e-03  -6.8619767e-04
   5.5760401e+02  -3.1613553e-04   1.0749010e-03  -3.2985487e-04
   5.5897901e+02  -1.4777643e-04   4.9657577e-04  -1.5632933e-04
   5.6035401e+02  -6.8814802e-05   2.2938979e-04  -7.3411465e-05
   5.6172901e+02  -3.1923348e-05   1.0580034e-04  -3.4234754e-05
   5.6335401e+02  -1.2806445e-05   4.2224314e-05  -1.3781975e-05
   5.6991855e+02  -2.9561122e-05   9.6667666e-05  -3.2062164e-05
   5.7090925e+02  -1.0711160e-07   3.2224418e-07  -9.7584262e-08
   5.7333102e+02   7.5870509e-08  -2.7474730e-07   1.0139238e-07
   5.7858304e+02   3.1094106e-05  -1.0064765e-04   3.4020702e-05
   5.8413371e+02  -9.3107218e-06   2.9971320e-05  -1.0193853e-05
   5.8936330e+02   1.1850547e-06  -3.8364302e-06   1.3208475e-06
   5.9517687e+02   7.4021124e-06  -2.3782399e-05   8.1606242e-06
   6.0102200e+02  -1.7527534e-05   5.6172650e-05  -1.9272364e-05
   6.0487290e+02  -1.5173884e-04   4.9491731e-04  -1.6158608e-04
   6.0541022e+02  -3.3063420e-02   1.1556575e-01  -3.0506031e-02
   6.0619992e+02  -2.2295966e-02   7.7179992e-02  -2.1124769e-02
   6.0755715e+02  -1.0669187e-02   3.5414812e-02  -1.1141122e-02
   6.0893215e+02  -4.9382481e-03   1.5970534e-02  -5.4629235e-03
   6.1030715e+02  -2.2617908e-03   7.1931391e-03  -2.5965276e-03
   6.1168215e+02  -1.0263886e-03   3.2275575e-03  -1.2086081e-03
   6.1305715e+02  -4.6203425e-04   1.4413174e-03  -5.5413666e-04
   6.1443215e+02  -2.0651103e-04   6.4036195e-04  -2.5108623e-04
   6.1580715e+02  -9.1690731e-05   2.8296183e-04  -1.1261808e-04
   6.1718215e+02  -4.0426638e-05   1.2423231e-04  -4.9995473e-05
   6.1868215e+02  -1.6403231e-05   5.0166474e-05  -2.0347732e-05
   6.2463466e+02   2.6952239e-05  -8.2355819e-05   3.4390888e-05
   6.2581430e+02  -1.2802392e-07   2.3446414e-07  -8.1542133e-09
   6.2803931e+02   2.0986261e-07  -7.9278510e-07   4.2389733e-07
   6.3249157e+02   1.8833759e-05  -5.7148754e-05   2.4573491e-05
   6.3783763e+02  -1.6389528e-06   4.7810002e-06  -1.9919819e-06
   6.4389264e+02  -8.2011037e-06   2.4496760e-05  -1.0654465e-05
   6.4989269e+02   1.7688425e-05  -5.3245306e-05   2.3556622e-05
   6.5534120e+02  -9.8987117e-07   2.8163795e-06  -1.1550255e-06
   6.6019633e+02  -5.9638431e-05   1.8229315e-04  -7.7470228e-05
   6.6056463e+02  -1.8208434e-02   5.9990366e-02  -2.1858074e-02
   6.6132233e+02  -7.3147235e-03   2.6390293e-02  -7.7283371e-03
   6.6258128e+02  -3.6548820e-03   1.2087852e-02  -4.2328551e-03
   6.6395628e+02  -1.5673273e-03   4.9017156e-03  -1.8901354e-03
   6.6533128e+02  -6.7139724e-04   2.0217887e-03  -8.2584214e-04
   6.6670628e+02  -2.8697918e-04   8.4219138e-04  -3.5612790e-04
   6.6808128e+02  -1.2236701e-04   3.5272194e-04  -1.5232457e-04
   6.6945628e+02  -5.2067238e-05   1.4816591e-04  -6.4838572e-05
   6.7083128e+02  -2.2129013e-05   6.2373662e-05  -2.7547096e-05
   6.7220628e+02  -9.4134689e-06   2.6337052e-05  -1.1727262e-05
   6.7447507e+02  -2.6286426e-06   7.2776886e-06  -3.3092167e-06
   6.8078339e+02   4.6236196e-05  -1.2719160e-04   5.6631504e-05
   6.8172710e+02   1.3867948e-07  -3.9852731e-07   1.0737235e-07
   6.8426748e+02  -9.7708950e-08   2.4993550e-07  -1.8172907e-07
   6.8951764e+02   2.0238765e-06  -5.5039764e-06   2.3851951e-06
   6.9533740e+02   9.1599734e-06  -2.4701929e-05   1.0962740e-05
   7.0089856e+02  -1.0629869e-05   2.8538663e-05  -1.2821336e-05
   7.0611526e+02   1.3854834e-06  -3.7322037e-06   1.5976885e-06
   7.1187798e+02   9.3932590e-06  -2.5177624e-05   1.1182562e-05
   7.1513574e+02  -6.6949976e-04   1.8290626e-03  -7.9369218e-04
   7.1570265e+02  -4.6948919e-02   1.3116735e-01  -5.4774494e-02
   7.1652646e+02  -3.1386575e-02   8.5916174e-02  -3.6536712e-02
   7.1788531e+02  -1.3984712e-02   3.7307692e-02  -1.6016958e-02
   7.1926031e+02  -5.9321892e-03   1.5487736e-02  -6.6594821e-03
   7.2063531e+02  -2.4207657e-03   6.2081317e-03  -2.6650200e-03
   7.2201031e+02  -9.5409513e-04   2.4098919e-03  -1.0322696e-03
   7.2338531e+02  -3.6523457e-04   9.1004358e-04  -3.8964747e-04
   7.2476031e+02  -1.3683304e-04   3.3631450e-04  -1.4473898e-04
   7.2613531e+02  -5.0808510e-05   1.2276480e-04  -5.3879803e-05
   7.2751031e+02  -1.9188175e-05   4.5074044e-05  -2.0896626e-05
   7.2888531e+02  -7.7060556e-06   1.7207046e-05  -8.9689714e-06
   7.3026031e+02  -3.4209185e-06   7.0940875e-06  -4.3970691e-06
   7.3314547e+02   9.7515213e-06  -2.3847119e-05   9.1696064e-06
   7.3572693e+02  -9.8065047e-08  -3.4035909e-07  -6.1585260e-07
   7.3730909e+02  -6.3648193e-07   9.3831611e-07  -1.1389362e-06
   7.3868409e+02  -4.9125906e-07   7.1574394e-07  -8.3852309e-07
   7.4005909e+02  -3.0585787e-07   4.4466138e-07  -4.8609322e-07
   7.4291857e+02   1.3123799e-05  -3.0696488e-05   1.2599193e-05
   7.4826455e+02  -2.2426892e-06   5.0501247e-06  -2.1844375e-06
   7.5417412e+02   4.0304121e-05  -9.2406334e-05   3.7973333e-05
   7.5960315e+02   2.8229723e-05  -6.4524274e-05   2.6457592e-05
   7.6474333e+02   2.0016036e-06  -4.6741132e-06   1.8289209e-06
   7.7050034e+02  -1.3442793e-05   3.0444919e-05  -1.2610302e-05
   7.7125034e+02  -1.3318699e-02   3.2577652e-02  -1.1565473e-02
   7.7262442e+02   2.7523737e-02  -5.4196439e-02   2.8918864e-02
   7.7534621e+02   4.8677748e-02  -1.0032401e-01   4.9401297e-02
   7.7960899e+02   5.0909975e-02  -1.0522817e-01   5.1517804e-02
   7.8597591e+02   5.1007027e-02  -1.0542054e-01   5.1593377e-02
   7.9098717e+02   5.1022199e-02  -1.0544729e-01   5.1602669e-02
   7.9312704e+02   5.1041136e-02  -1.0548646e-01   5.1617558e-02
   7.9982798e+02   5.1078087e-02  -1.0555825e-01   5.1642370e-02
   8.0534644e+02   5.1071024e-02  -1.0553697e-01   5.1631032e-02
   8.1092463e+02   5.1123773e-02  -1.0565401e-01   5.1677272e-02
   8.1640007e+02   5.1124888e-02  -1.0565510e-01   5.1676552e-02
   8.2153710e+02   5.1103255e-02  -1.0560525e-01   5.1655361e-02
   8.2602713e+02   5.1090048e-02  -1.0557413e-01   5.1642356e-02
   8.2633773e+02   1.6005219e-02  -2.3218231e-02   1.8262396e-02
   8.2698592e+02   5.3579632e-03  -5.2368270e-03   6.7037311e-03
   8.2809135e+02   2.2031702e-03  -2.6674369e-03   2.5719408e-03
   8.2946635e+02   7.4423622e-04  -1.0692000e-03   7.8517604e-04
   8.3084135e+02   2.4199792e-04  -3.7564289e-04   2.2589176e-04
   8.3221635e+02   7.6843260e-05  -1.2107729e-04   5.7926938e-05
   8.3359135e+02   2.4069803e-05  -3.6236696e-05   9.9280417e-06
   8.3496635e+02   7.4883075e-06  -9.6929405e-06  -2.9559238e-06
   8.3634135e+02   2.2808680e-06  -1.7949901e-06  -6.0258232e-06
   8.3771635e+02   6.0034734e-07   4.2563752e-07  -6.5140731e-06
   8.3909135e+02   1.6194744e-08   9.8425103e-07  -6.3748720e-06
   8.4046635e+02  -2.6471881e-07   9.9469559e-07  -5.7535386e-06
   8.4209135e+02  -4.2616671e-07   8.3426709e-07  -4.5141120e-06
   8.4532008e+02  -1.3542791e-06   2.5446808e-06  -4.5585682e-06
   8.4678225e+02  -4.3927705e-07   5.6107408e-07  -3.6715855e-06
   8.4815725e+02  -5.1403729e-07   4.0594560e-07  -2.4957598e-06
   8.4953225e+02  -4.0276949e-07   2.1127945e-07  -1.2649041e-06
   8.5090725e+02  -2.4754268e-07   9.3809820e-08  -4.2408956e-07
   8.5228225e+02  -1.7849571e-07   4.6041107e-08  -1.3195811e-07
   8.5365725e+02  -1.7595438e-07   1.2414890e-08  -1.3504257e-07
   8.5503225e+02  -1.8603718e-07  -1.8604711e-08  -2.0589770e-07
   8.5640725e+02  -1.9277649e-07  -4.8260047e-08  -2.7419025e-07
   8.5778225e+02  -1.9861923e-07  -7.8965160e-08  -3.3674184e-07
   8.5915725e+02  -2.0399450e-07  -1.1071076e-07  -3.9368193e-07
   8.6053225e+02  -2.0889937e-07  -1.4173150e-07  -4.4397463e-07
   8.6662526e+02   1.0178341e-05  -2.0253551e-05   5.5810969e-06
   8.7198555e+02   6.7687232e-06  -1.3592069e-05   3.5424943e-06
   8.7730891e+02   3.4545662e-06  -7.1931575e-06   1.6176495e-06
   8.8068531e+02  -1.7560592e-03   3.6925420e-03  -1.0488152e-03
   8.8153568e+02  -2.1935186e-02   5.0063902e-02  -1.3670653e-02
   8.8435486e+02  -2.9138621e-02   6.9266699e-02  -1.8547859e-02
   8.9047633e+02  -2.9551454e-02   7.0373520e-02  -1.8802782e-02
   8.9588122e+02  -2.9536554e-02   7.0333234e-02  -1.8781145e-02
   9.0062274e+02  -2.9536301e-02   7.0327635e-02  -1.8776122e-02
   9.0281152e+02  -2.9533049e-02   7.0318857e-02  -1.8771623e-02
   9.0997545e+02  -2.9526139e-02   7.0295839e-02  -1.8758330e-02
   9.1529539e+02  -2.9518454e-02   7.0276944e-02  -1.8750138e-02
   9.2062056e+02  -2.9514046e-02   7.0265892e-02  -1.8745383e-02
   9.2628371e+02  -2.9504530e-02   7.0246288e-02  -1.8738676e-02
   9.3165052e+02  -2.9505147e-02   7.0246385e-02  -1.8738250e-02
   9.3613892e+02  -2.9523490e-02   7.0281965e-02  -1.8749015e-02
   9.3644897e+02  -7.3352380e-02   1.6118714e-01  -4.8074334e-02
   9.3708946e+02  -4.2651255e-02   9.2285533e-02  -2.7099539e-02
   9.3816591e+02  -1.5637808e-02   3.3021332e-02  -9.2006398e-03
   9.3954091e+02  -4.2095649e-03   8.5960894e-03  -2.2218243e-03
   9.4091591e+02  -1.1079436e-03   2.1906598e-03  -5.3280466e-04
   9.4229091e+02  -2.8838912e-04   5.5156104e-04  -1.3258433e-04
   9.4366591e+02  -7.4704552e-05   1.3677095e-04  -3.6912812e-05
   9.4504091e+02  -1.9300073e-05   3.2471539e-05  -1.3071710e-05
   9.4641591e+02  -4.9546472e-06   6.4809434e-06  -6.5633186e-06
   9.4728932e+02  -2.0708701e-06   1.5209946e-06  -5.0093277e-06
   9.4866432e+02  -4.7941360e-07  -1.0037777e-06  -3.8650735e-06
   9.4990954e+02  -2.8335244e-07  -1.0295364e-06  -3.0043698e-06
   9.5102966e+02  -4.4758431e-07  -1.5087902e-07  -1.6330914e-06
   9.5246042e+02  -3.0627072e-07   1.4500853e-07  -5.5469224e-07
   9.5377337e+02  -4.9968909e-08  -6.1433214e-08  -1.8218348e-07
   9.5612578e+02   2.6711158e-07  -4.9304346e-07  -1.6552205e-08
   9.5674449e+02   2.2140383e-07  -4.0592542e-07  -1.9737948e-08
   9.5693100e+02   2.1379773e-07  -3.9003496e-07  -1.9598076e-08
   9.5750169e+02   2.2065759e-07  -3.9098337e-07  -1.8052464e-08
   9.5813524e+02   2.4354411e-07  -4.1956998e-07  -1.7795052e-08
   9.5950206e+02   2.7431599e-07  -4.6015422e-07  -1.8505825e-08
   9.6088524e+02   2.5638044e-07  -4.2688088e-07  -1.5956317e-08
   9.6199987e+02   2.2429542e-07  -3.7249252e-07  -1.2609770e-08
   9.6220559e+02   2.0879969e-07  -3.4613143e-07  -1.3249643e-08
   9.6282614e+02   1.6721520e-07  -2.7633287e-07  -1.3537119e-08
   9.6410320e+02   1.1028610e-07  -1.8227291e-07  -1.0729854e-08
   9.6530489e+02   7.0155307e-08  -1.1630482e-07  -7.2915483e-09
   9.6536710e+02   6.6825564e-08  -1.1075060e-07  -7.3185413e-09
   9.6593146e+02   4.1399007e-08  -6.8694503e-08  -6.7760633e-09
   9.6718658e+02   6.3710006e-08  -1.0707542e-07  -2.1072313e-09
   9.6801746e+02   5.3179010e-08  -8.8937746e-08  -3.4815892e-09
   9.6833323e+02   4.0523666e-08  -6.7770269e-08  -4.2614321e-09
   9.6969505e+02   4.5670401e-08  -7.6373256e-08  -3.6800751e-09
   9.7006577e+02   3.3858880e-08  -5.6570633e-08  -4.5930162e-09
   9.7126783e+02   3.3345145e-08  -5.5727098e-08  -4.4978761e-09
   9.7185175e+02   2.3396669e-08  -3.9233857e-08  -4.9034379e-09
   9.7259787e+02   2.2149127e-08  -3.7054880e-08  -5.1754721e-09
   9.7286779e+02   1.7991283e-08  -3.0135803e-08  -5.4045717e-09
   9.7375313e+02   1.6290949e-08  -2.7337379e-08  -5.4199532e-09
   9.7398867e+02   1.3665549e-08  -2.2964004e-08  -5.5841616e-09
   9.7477496e+02   1.4594105e-08  -2.4558032e-08  -5.3896136e-09
   9.7498612e+02   1.2791880e-08  -2.1518895e-08  -5.5917218e-09
   9.7568926e+02   1.2647892e-08  -2.1292539e-08  -5.5644749e-09
   9.7588394e+02   1.1112663e-08  -1.8725082e-08  -5.6882188e-09
   9.7652123e+02   1.0200734e-08  -1.7238078e-08  -5.6732552e-09
   9.7720972e+02   9.2027275e-09  -1.5616331e-08  -5.6390431e-09
   9.7743850e+02   8.1370839e-09  -1.3813246e-08  -5.7754291e-09
   9.7797731e+02   7.3461948e-09  -1.2509304e-08  -5.8033511e-09
   9.7812560e+02   6.6547585e-09  -1.1360193e-08  -5.8462015e-09
   9.7863133e+02   6.6921384e-09  -1.1455018e-08  -5.7621585e-09
   9.7876421e+02   6.2618142e-09  -1.0724035e-08  -5.8262215e-09
   9.7931724e+02   5.8043739e-09  -9.9636814e-09  -5.8549350e-09
   9.7978491e+02   5.5620042e-09  -9.5813615e-09  -5.8197732e-09
   9.7991160e+02   5.2337814e-09  -9.0253156e-09  -5.8650421e-09
   9.8042451e+02   4.9289994e-09  -8.5211234e-09  -5.8781617e-09
   9.8080241e+02   4.2999861e-09  -7.4815159e-09  -5.9045902e-09
   9.8092153e+02   4.0151296e-09  -7.0103674e-09  -5.9171397e-09
   9.8131428e+02   3.6332946e-09  -6.3877277e-09  -5.9135179e-09
   9.8172848e+02   3.3311274e-09  -5.8938934e-09  -5.9128391e-09
   9.8183906e+02   3.1724827e-09  -5.6294507e-09  -5.9243056e-09
   9.8224446e+02   3.3796557e-09  -5.9775047e-09  -5.9013596e-09
   9.8255590e+02   3.0168117e-09  -5.3713514e-09  -5.9312966e-09
   9.8290791e+02   2.8663560e-09  -5.1321809e-09  -5.9152730e-09
   9.8302827e+02   2.7519036e-09  -4.9391460e-09  -5.9286019e-09
   9.8339295e+02   2.4322588e-09  -4.4112767e-09  -5.9405100e-09
   9.8366738e+02   2.2357511e-09  -4.0894985e-09  -5.9414822e-09
   9.8394672e+02   2.0612614e-09  -3.8037697e-09  -5.9423492e-09
   9.8405070e+02   1.9960869e-09  -3.6965080e-09  -5.9438452e-09
   9.8433076e+02   2.0119302e-09  -3.7274628e-09  -5.9319654e-09
   9.8440709e+02   1.9828228e-09  -3.6777532e-09  -5.9367373e-09
   9.8465076e+02   1.8812685e-09  -3.5087133e-09  -5.9434097e-09
   9.8493757e+02   1.7735395e-09  -3.3317953e-09  -5.9449166e-09
   9.8501726e+02   1.7423680e-09  -3.2805190e-09  -5.9455117e-09
   9.8528945e+02   1.6613644e-09  -3.1478251e-09  -5.9457492e-09
   9.8551961e+02   1.6157369e-09  -3.0733691e-09  -5.9451541e-09
   9.8577925e+02   1.5814656e-09  -3.0175435e-09  -5.9443689e-09
   9.8585049e+02   1.5672192e-09  -2.9938896e-09  -5.9450699e-09
   9.8605902e+02   1.5471056e-09  -2.9610234e-09  -5.9447157e-09
   9.8629810e+02   1.5136283e-09  -2.9057379e-09  -5.9456068e-09
   9.8636419e+02   1.5029453e-09  -2.8881004e-09  -5.9459035e-09
   9.8655264e+02   1.4832864e-09  -2.8558951e-09  -5.9457794e-09
   9.8673404e+02   1.4652883e-09  -2.8263649e-09  -5.9457684e-09
   9.8685054e+02   1.4514807e-09  -2.8035441e-09  -5.9461360e-09
   9.8702937e+02   1.4358026e-09  -2.7777833e-09  -5.9461731e-09
   9.8725382e+02   1.4154313e-09  -2.7442475e-09  -5.9463576e-09
   9.8732008e+02   1.4096724e-09  -2.7347671e-09  -5.9464033e-09
   9.8748872e+02   1.3993589e-09  -2.7178455e-09  -5.9462989e-09
   9.8769104e+02   1.3896049e-09  -2.7018174e-09  -5.9462020e-09
   9.8780659e+02   1.3831283e-09  -2.6911007e-09  -5.9463394e-09
   9.8794675e+02   1.3762911e-09  -2.6797924e-09  -5.9464078e-09
   9.8809947e+02   1.3716903e-09  -2.6722287e-09  -5.9463234e-09
   9.8829276e+02   1.3649561e-09  -2.6610607e-09  -5.9464100e-09
   9.8835525e+02   1.3624977e-09  -2.6569786e-09  -5.9464667e-09
   9.8853208e+02   1.3565540e-09  -2.6471181e-09  -5.9465398e-09
   9.8867066e+02   1.3546320e-09  -2.6439526e-09  -5.9464396e-09
   9.8872390e+02   1.3530954e-09  -2.6413787e-09  -5.9465023e-09
   9.8888147e+02   1.3493064e-09  -2.6350531e-09  -5.9465946e-09
   9.8903456e+02   1.3471464e-09  -2.6314471e-09  -5.9465746e-09
   9.8919479e+02   1.3438690e-09  -2.6259510e-09  -5.9466795e-09
   9.8932289e+02   1.3412222e-09  -2.6215279e-09  -5.9467455e-09
   9.8940018e+02   1.3396377e-09  -2.6188776e-09  -5.9467764e-09
   9.8952982e+02   1.3372734e-09  -2.6149269e-09  -5.9468130e-09
   9.8966864e+02   1.3351169e-09  -2.6113192e-09  -5.9468374e-09
   9.8980096e+02   1.3339871e-09  -2.6094131e-09  -5.9468167e-09
   9.8985832e+02   1.3332215e-09  -2.6081128e-09  -5.9468520e-09
   9.8996766e+02   1.3321486e-09  -2.6062921e-09  -5.9468869e-09
   9.9005568e+02   1.3311450e-09  -2.6045921e-09  -5.9469274e-09
   9.9014000e+02   1.3301698e-09  -2.6029401e-09  -5.9469581e-09
   9.9024564e+02   1.3294770e-09  -2.6017553e-09  -5.9469675e-09
   9.9037766e+02   1.3282531e-09  -2.5996663e-09  -5.9470202e-09
   9.9048871e+02   1.3272778e-09  -2.5979983e-09  -5.9470581e-09
   9.9054096e+02   1.3268124e-09  -2.5972025e-09  -5.9470738e-09
   9.9066396e+02   1.3258727e-09  -2.5955966e-09  -5.9471073e-09
   9.9078429e+02   1.3254322e-09  -2.5948168e-09  -5.9471217e-09
   9.9086765e+02   1.3248851e-09  -2.5938718e-09  -5.9471552e-09
   9.9090505e+02   1.3246328e-09  -2.5934366e-09  -5.9471693e-09
   9.9101158e+02   1.3240538e-09  -2.5924276e-09  -5.9471992e-09
   9.9109712e+02   1.3237056e-09  -2.5918148e-09  -5.9472178e-09
   9.9120251e+02   1.3233254e-09  -2.5911344e-09  -5.9472431e-09
   9.9126019e+02   1.3230270e-09  -2.5906193e-09  -5.9472669e-09
   9.9144523e+02  -3.1452825e-02   5.0717324e-02  -4.9109639e-03
   9.9187690e+02  -3.1967135e-02   5.0996928e-02  -2.6793828e-03
   9.9253902e+02  -1.7626106e-02   2.7912001e-02  -8.7496336e-04
   9.9330126e+02  -8.4476107e-03   1.3273699e-02  -1.7125641e-04
   9.9366126e+02  -5.9610495e-03   9.3308633e-03  -3.7776848e-05
   9.9404689e+02  -4.1076318e-03   6.4036265e-03   3.5644157e-05
   9.9477561e+02  -2.0426783e-03   3.1612361e-03   7.5623422e-05
   9.9561703e+02  -9.2229294e-04   1.4166839e-03   6.3888628e-05
   9.9679162e+02  -3.1867075e-04   4.8562598e-04   3.7283138e-05
   9.9815136e+02  -1.0759331e-04   1.6323192e-04   1.9708902e-05
   9.9920106e+02  -5.7081745e-05   8.6614715e-05   1.3840629e-05
   9.9975794e+02  -4.4940343e-05   6.8252305e-05   1.2228557e-05
   9.9994069e+02  -4.2165720e-05   6.4059940e-05   1.1843558e-05
   9.9999526e+02  -4.1426716e-05   6.2943616e-05   1.1739782e-05


==> data/allConditionNumbersData0.dat <==
   0.0000000e+00   7.6406679e+02
   1.3779067e-04   7.6406679e+02
   2.0668601e-04   7.6406679e+02
   2.7558134e-04   7.6406679e+02
   6.8895336e-05   7.6406679e+02
   1.0334300e-04   7.6406679e+02
   1.3779067e-04   7.6406679e+02
   3.4447668e-05   7.6406679e+02
   5.1671502e-05   7.6406679e+02
   6.8895336e-05   7.6406679e+02
   1.7223834e-05   7.6406679e+02
   2.5835751e-05   7.6406679e+02
   3.4447668e-05   7.6406679e+02
   8.6119170e-06   7.6406679e+02
   1.2917875e-05   7.6406679e+02
   1.7223834e-05   7.6406679e+02
   2.5835751e-05   7.6406679e+02
   3.0141709e-05   7.6406679e+02
   3.4447668e-05   7.6406679e+02
   7.7507253e-05   7.6406679e+02
   9.9037045e-05   7.6406679e+02
   1.2056684e-04   7.6406679e+02
   3.3586476e-04   7.6406679e+02
   4.4351372e-04   7.6406679e+02
   5.5116269e-04   7.6406679e+02
   1.6276523e-03   7.6406679e+02
   2.1658971e-03   7.6406679e+02
   2.7041419e-03   7.6406679e+02
   8.0865900e-03   7.6406679e+02
   1.0777814e-02   7.6406679e+02
   1.3469038e-02   7.6406679e+02
   2.0429537e-02   7.6406679e+02
   2.3909786e-02   7.6406679e+02
   2.7390035e-02   7.6406679e+02
   3.4189213e-02   7.6406679e+02
   3.7588802e-02   7.6406679e+02
   4.0988391e-02   7.6406679e+02
   4.7590473e-02   7.6406679e+02
   5.0891514e-02   7.6406679e+02
   5.4192554e-02   7.6406679e+02
   6.0974476e-02   7.6406679e+02
   6.4365437e-02   7.6406679e+02
   6.7756398e-02   7.6406679e+02
   7.4579264e-02   7.6406679e+02
   7.7990697e-02   7.6406679e+02
   8.1402130e-02   7.6406679e+02
   8.8169304e-02   7.6406679e+02
   9.1552890e-02   7.6406679e+02
   9.4936477e-02   7.6406679e+02
   1.0159722e-01   7.6406679e+02
   1.0492760e-01   7.6406679e+02
   1.0825797e-01   7.6406679e+02
   1.1479901e-01   7.6406679e+02
   1.1806954e-01   7.6406679e+02
   1.2134006e-01   7.6406679e+02
   1.2777773e-01   7.6406679e+02
   1.3099657e-01   7.6406679e+02
   1.3421540e-01   7.6406679e+02
   1.4058987e-01   7.6406679e+02
   1.4377710e-01   7.6406679e+02
   1.4696433e-01   7.6406679e+02
   1.5333681e-01   7.6406679e+02
   1.5652305e-01   7.6406679e+02
   1.5970929e-01   7.6406679e+02
   1.6616301e-01   7.0030217e+02
   1.6938987e-01   7.0030217e+02
   1.7261674e-01   7.0030217e+02
   1.7926278e-01   7.0030217e+02
   1.8258580e-01   7.0030217e+02
   1.8590882e-01   7.0030217e+02
   1.9290002e-01   7.0030217e+02
   1.9639562e-01   7.0030217e+02
   1.9989122e-01   7.0030217e+02
   2.0745193e-01   7.0030217e+02
   2.1123228e-01   7.0030217e+02
   2.1501264e-01   7.0030217e+02
   2.2350708e-01   7.0030217e+02
   2.2775430e-01   7.0030217e+02
   2.3200152e-01   7.0030217e+02
   2.4100076e-01   7.0030217e+02
   2.4550038e-01   7.0030217e+02
   2.5000000e-01   7.0030217e+02
   2.6285790e-01   7.0030217e+02
   2.6928685e-01   7.0030217e+02
   2.7571579e-01   7.0030217e+02
   2.7571579e-01   7.0030217e+02
   2.7575975e-01   7.0030217e+02
   2.7578173e-01   7.0030217e+02
   2.7580371e-01   7.0030217e+02
   2.7602349e-01   7.0030217e+02
   2.7613338e-01   7.0030217e+02
   2.7624327e-01   7.0030217e+02
   2.7727102e-01   7.0030217e+02
   2.7778489e-01   7.0030217e+02
   2.7829876e-01   7.0030217e+02
   2.7932891e-01   6.0209908e+02
   2.7984398e-01   6.0209908e+02
   2.8035906e-01   6.0209908e+02
   2.8139308e-01   6.0209908e+02
   2.8191009e-01   6.0209908e+02
   2.8242709e-01   6.0209908e+02
   2.8356645e-01   6.0209908e+02
   2.8413612e-01   6.0209908e+02
   2.8470580e-01   6.0209908e+02
   2.8599408e-01   6.0209908e+02
   2.8663822e-01   6.0209908e+02
   2.8728236e-01   6.0209908e+02
   2.8868438e-01   6.0209908e+02
   2.8938539e-01   6.0209908e+02
   2.9008640e-01   6.0209908e+02
   2.9157150e-01   6.0209908e+02
   2.9231405e-01   6.0209908e+02
   2.9305660e-01   6.0209908e+02
   2.9459639e-01   6.0209908e+02
   2.9536628e-01   4.8775143e+02
   2.9613618e-01   4.8775143e+02
   2.9770303e-01   4.8775143e+02
   2.9848646e-01   4.8775143e+02
   2.9926989e-01   4.8775143e+02
   3.0084971e-01   4.8775143e+02
   3.0163963e-01   4.8775143e+02
   3.0242954e-01   4.8775143e+02
   3.0400908e-01   4.8775143e+02
   3.0479885e-01   4.8775143e+02
   3.0558862e-01   4.8775143e+02
   3.0713710e-01   4.8775143e+02
   3.0791133e-01   4.8775143e+02
   3.0868557e-01   4.0022439e+02
   3.1016652e-01   4.0022439e+02
   3.1090700e-01   4.0022439e+02
   3.1164747e-01   4.0022439e+02
   3.1301400e-01   4.0022439e+02
   3.1369726e-01   4.0022439e+02
   3.1438052e-01   4.0022439e+02
   3.1556290e-01   4.0022439e+02
   3.1615409e-01   4.0022439e+02
   3.1674528e-01   4.0022439e+02
   3.1788399e-01   3.3284006e+02
   3.1845334e-01   3.3284006e+02
   3.1902269e-01   3.3284006e+02
   3.2019347e-01   3.3284006e+02
   3.2077887e-01   3.3284006e+02
   3.2136426e-01   3.3284006e+02
   3.2279998e-01   3.3284006e+02
   3.2351784e-01   3.3284006e+02
   3.2423570e-01   3.3284006e+02
   3.2592794e-01   3.3284006e+02
   3.2677406e-01   2.4459257e+02
   3.2762018e-01   2.4459257e+02
   3.2762018e-01   2.4459257e+02
   3.2780564e-01   2.4459257e+02
   3.2789837e-01   2.4459257e+02
   3.2799110e-01   2.4459257e+02
   3.2891840e-01   2.4459257e+02
   3.2938205e-01   2.2804790e+02
   3.2984569e-01   2.2804790e+02
   3.3195623e-01   2.2804790e+02
   3.3301149e-01   2.2804790e+02
   3.3406676e-01   2.2804790e+02
   3.3644298e-01   2.2804790e+02
   3.3763109e-01   2.2804790e+02
   3.3881920e-01   2.0570417e+02
   3.4148135e-01   2.0570417e+02
   3.4281242e-01   2.0570417e+02
   3.4414350e-01   2.0570417e+02
   3.4711039e-01   2.0570417e+02
   3.4859383e-01   2.0570417e+02
   3.5007727e-01   2.0570417e+02
   3.5337223e-01   1.8225411e+02
   3.5501970e-01   1.8225411e+02
   3.5666718e-01   1.8225411e+02
   3.6031854e-01   1.8225411e+02
   3.6214422e-01   1.8225411e+02
   3.6396990e-01   1.8225411e+02
   3.6801189e-01   1.8225411e+02
   3.7003288e-01   1.5943372e+02
   3.7205388e-01   1.5943372e+02
   3.7652783e-01   1.5943372e+02
   3.7876481e-01   1.5943372e+02
   3.8100178e-01   1.5943372e+02
   3.8100178e-01   1.5943372e+02
   3.8190603e-01   1.5943372e+02
   3.8235816e-01   1.3813064e+02
   3.8281028e-01   1.3813064e+02
   3.8733152e-01   1.3813064e+02
   3.8959215e-01   1.3813064e+02
   3.9185277e-01   1.3813064e+02
   3.9741653e-01   1.3813064e+02
   4.0019842e-01   1.3813064e+02
   4.0298030e-01   1.1870967e+02
   4.0916178e-01   1.1870967e+02
   4.1225252e-01   1.1870967e+02
   4.1534326e-01   1.1870967e+02
   4.2225272e-01   1.1870967e+02
   4.2570745e-01   1.1870967e+02
   4.2916218e-01   1.1870967e+02
   4.3692830e-01   1.0118597e+02
   4.4081136e-01   1.0118597e+02
   4.4469442e-01   1.0118597e+02
   4.4469442e-01   1.0118597e+02
   4.4649642e-01   1.0118597e+02
   4.4739742e-01   1.0118597e+02
   4.4829842e-01   1.0118597e+02
   4.5730842e-01   8.5809491e+01
   4.6181341e-01   8.5809491e+01
   4.6631841e-01   8.5809491e+01
   4.7669595e-01   8.5809491e+01
   4.8188473e-01   8.5809491e+01
   4.8707350e-01   8.5809491e+01
   4.9917372e-01   8.5809491e+01
   5.0522383e-01   7.5191816e+01
   5.1127394e-01   7.5191816e+01
   5.1127394e-01   7.5191816e+01
   5.1389866e-01   7.5191816e+01
   5.1521103e-01   7.5191816e+01
   5.1652339e-01   7.5191816e+01
   5.2964701e-01   7.5191816e+01
   5.3620882e-01   6.6948217e+01
   5.4277063e-01   6.6948217e+01
   5.6153241e-01   6.6948217e+01
   5.7091329e-01   6.6948217e+01
   5.8029418e-01   6.6948217e+01
   5.8029418e-01   6.6948217e+01
   5.8372775e-01   6.6948217e+01
   5.8544454e-01   6.0151647e+01
   5.8716132e-01   6.0151647e+01
   6.0432919e-01   6.0151647e+01
   6.1291312e-01   6.0151647e+01
   6.2149706e-01   6.0151647e+01
   6.5781438e-01   6.0151647e+01
   6.7597303e-01   6.0151647e+01
   6.9413169e-01   5.4366747e+01
   6.9413169e-01   5.4366747e+01
   6.9886004e-01   5.4366747e+01
   7.0122422e-01   5.4366747e+01
   7.0358840e-01   5.4366747e+01
   7.2723015e-01   5.4366747e+01
   7.3905103e-01   5.4366747e+01
   7.5087190e-01   4.3708628e+01
   7.5087190e-01   4.3708628e+01
   7.5624040e-01   4.3708628e+01
   7.5892464e-01   4.3708628e+01
   7.6160889e-01   4.3708628e+01
   7.8845136e-01   4.3708628e+01
   8.0187259e-01   4.3708628e+01
   8.1529383e-01   3.7414007e+01
   8.1529383e-01   3.7414007e+01
   8.2139067e-01   3.7414007e+01
   8.2443909e-01   3.7414007e+01
   8.2748751e-01   3.7123928e+01
   8.5634615e-01   3.7123928e+01
   8.7077547e-01   3.7123928e+01
   8.8520479e-01   3.7123928e+01
   8.8520479e-01   3.6783164e+01
   8.9209725e-01   3.6783164e+01
   8.9554348e-01   3.6783164e+01
   8.9898971e-01   3.6783164e+01
   9.3055497e-01   3.6387623e+01
   9.4633760e-01   3.6387623e+01
   9.6212023e-01   3.6387623e+01
   9.6212023e-01   3.6387623e+01
   9.6989736e-01   3.5933676e+01
   9.7378592e-01   3.5933676e+01
   9.7767448e-01   3.5933676e+01
   1.0129431e+00   3.5933676e+01
   1.0305774e+00   3.5418353e+01
   1.0482118e+00   3.5418353e+01
   1.0482118e+00   3.5418353e+01
   1.0569936e+00   3.5418353e+01
   1.0613845e+00   3.4839551e+01
   1.0657754e+00   3.4839551e+01
   1.1061073e+00   3.4839551e+01
   1.1262733e+00   3.4839551e+01
   1.1464392e+00   3.4196220e+01
   1.1464392e+00   3.4196220e+01
   1.1563890e+00   3.4196220e+01
   1.1613638e+00   3.4196220e+01
   1.1663387e+00   3.3488519e+01
   1.2138286e+00   3.3488519e+01
   1.2375736e+00   3.3488519e+01
   1.2613186e+00   3.3488519e+01
   1.2613186e+00   3.2717929e+01
   1.2726665e+00   3.2717929e+01
   1.2783405e+00   3.2717929e+01
   1.2840145e+00   3.2717929e+01
   1.3407543e+00   3.1887295e+01
   1.3691241e+00   3.1887295e+01
   1.3974940e+00   3.1887295e+01
   1.3974940e+00   3.1887295e+01
   1.4105479e+00   3.1001627e+01
   1.4170749e+00   3.1001627e+01
   1.4236018e+00   3.1001627e+01
   1.4795749e+00   3.1001627e+01
   1.5075614e+00   3.0066615e+01
   1.5355479e+00   3.0066615e+01
   1.5355479e+00   3.0066615e+01
   1.5503880e+00   3.0066615e+01
   1.5578081e+00   2.9089229e+01
   1.5652282e+00   2.9089229e+01
   1.6203081e+00   2.9089229e+01
   1.6478481e+00   2.9089229e+01
   1.6753880e+00   2.8076785e+01
   1.6753880e+00   2.8076785e+01
   1.6920984e+00   2.8076785e+01
   1.7004535e+00   2.8076785e+01
   1.7088087e+00   2.7037081e+01
   1.7629535e+00   2.7037081e+01
   1.7900259e+00   2.7037081e+01
   1.8170984e+00   2.7037081e+01
   1.8170984e+00   2.5978122e+01
   1.8357685e+00   2.5978122e+01
   1.8451036e+00   2.5978122e+01
   1.8544386e+00   2.5978122e+01
   1.9076036e+00   2.4907838e+01
   1.9341860e+00   2.4907838e+01
   1.9607685e+00   2.4907838e+01
   1.9607685e+00   2.4907838e+01
   1.9814936e+00   2.3833833e+01
   1.9918562e+00   2.3833833e+01
   2.0022187e+00   2.3833833e+01
   2.1064936e+00   2.3833833e+01
   2.1586310e+00   2.2763195e+01
   2.2107685e+00   2.2763195e+01
   2.2107685e+00   2.2763195e+01
   2.2352372e+00   2.2763195e+01
   2.2474715e+00   2.1702341e+01
   2.2597059e+00   2.1702341e+01
   2.3602372e+00   2.1702341e+01
   2.4105028e+00   2.1702341e+01
   2.4607685e+00   2.0656928e+01
   2.4607685e+00   2.0656928e+01
   2.4892014e+00   2.0656928e+01
   2.5034178e+00   2.0656928e+01
   2.5176343e+00   1.9631783e+01
   2.5176343e+00   1.9631783e+01
   2.5470004e+00   1.9631783e+01
   2.5616835e+00   1.9631783e+01
   2.5763665e+00   1.8696728e+01
   2.5763665e+00   1.8696728e+01
   2.6067090e+00   1.8696728e+01
   2.6218802e+00   1.8696728e+01
   2.6370515e+00   1.7850977e+01
   2.6370515e+00   1.7850977e+01
   2.6684162e+00   1.7850977e+01
   2.6840985e+00   1.7850977e+01
   2.6997808e+00   1.7080962e+01
   2.6997808e+00   1.7080962e+01
   2.7322166e+00   1.7080962e+01
   2.7484345e+00   1.7080962e+01
   2.7646524e+00   1.6375980e+01
   2.7646524e+00   1.6375980e+01
   2.7982114e+00   1.6375980e+01
   2.8149909e+00   1.6375980e+01
   2.8317704e+00   1.5727434e+01
   2.8317704e+00   1.5727434e+01
   2.8665083e+00   1.5727434e+01
   2.8838773e+00   1.5727434e+01
   2.9012463e+00   1.5128309e+01
   2.9012463e+00   1.5128309e+01
   2.9372226e+00   1.5128309e+01
   2.9552107e+00   1.5128309e+01
   2.9731989e+00   1.4572815e+01
   2.9731989e+00   1.4572815e+01
   3.0104772e+00   1.4572815e+01
   3.0291164e+00   1.4572815e+01
   3.0477556e+00   1.4056121e+01
   3.0477556e+00   1.4056121e+01
   3.0864044e+00   1.4056121e+01
   3.1057287e+00   1.4056121e+01
   3.1250531e+00   1.3574141e+01
   3.1250531e+00   1.3574141e+01
   3.1651262e+00   1.3574141e+01
   3.1851627e+00   1.3574141e+01
   3.2051992e+00   1.3123388e+01
   3.2051992e+00   1.3123388e+01
   3.2467681e+00   1.3123388e+01
   3.2675525e+00   1.3123388e+01
   3.2883369e+00   1.2700868e+01
   3.2883369e+00   1.2700868e+01
   3.3314723e+00   1.2700868e+01
   3.3530401e+00   1.2700868e+01
   3.3746078e+00   1.2303990e+01
   3.3746078e+00   1.2303990e+01
   3.4193953e+00   1.2303990e+01
   3.4417891e+00   1.2303990e+01
   3.4641829e+00   1.1930495e+01
   3.4641829e+00   1.1930495e+01
   3.5107147e+00   1.1930495e+01
   3.5339806e+00   1.1930495e+01
   3.5572465e+00   1.1578393e+01
   3.5572465e+00   1.1578393e+01
   3.6056218e+00   1.1578393e+01
   3.6298094e+00   1.1578393e+01
   3.6539970e+00   1.1245932e+01
   3.6539970e+00   1.1245932e+01
   3.7043232e+00   1.1245932e+01
   3.7294863e+00   1.1245932e+01
   3.7546494e+00   1.0931562e+01
   3.7546494e+00   1.0931562e+01
   3.8070428e+00   1.0931562e+01
   3.8332396e+00   1.0931562e+01
   3.8594363e+00   1.0633898e+01
   3.8594363e+00   1.0633898e+01
   3.9140230e+00   1.0633898e+01
   3.9413163e+00   1.0633898e+01
   3.9686097e+00   1.0351699e+01
   3.9686097e+00   1.0351699e+01
   4.0255264e+00   1.0351699e+01
   4.0539848e+00   1.0351699e+01
   4.0824432e+00   1.0083849e+01
   4.0824432e+00   1.0083849e+01
   4.1418387e+00   1.0083849e+01
   4.1715364e+00   1.0083849e+01
   4.2012342e+00   9.8293481e+00
   4.2012342e+00   9.8293481e+00
   4.2632714e+00   9.8293481e+00
   4.2942900e+00   9.8293481e+00
   4.3253087e+00   9.5872875e+00
   4.3253087e+00   9.5872875e+00
   4.3878087e+00   9.5872875e+00
   4.4190587e+00   9.5872875e+00
   4.4503087e+00   9.3568392e+00
   4.4503087e+00   9.3568392e+00
   4.5128087e+00   9.3568392e+00
   4.5440587e+00   9.3568392e+00
   4.5753087e+00   9.1372515e+00
   4.5753087e+00   9.1372515e+00
   4.6378087e+00   9.1372515e+00
   4.6690587e+00   9.1372515e+00
   4.7003087e+00   8.9278422e+00
   4.7003087e+00   8.9278422e+00
   4.7628087e+00   8.9278422e+00
   4.7940587e+00   8.9278422e+00
   4.8253087e+00   8.7279842e+00
   4.8253087e+00   8.7279842e+00
   4.8878087e+00   8.7279842e+00
   4.9190587e+00   8.7279842e+00
   4.9503087e+00   8.5370994e+00
   4.9503087e+00   8.5370994e+00
   5.0128087e+00   8.5370994e+00
   5.0440587e+00   8.5370994e+00
   5.0753087e+00   8.3546580e+00
   5.0753087e+00   8.3546580e+00
   5.1378087e+00   8.3546580e+00
   5.1690587e+00   8.3546580e+00
   5.2003087e+00   8.1801758e+00
   5.2003087e+00   8.1801758e+00
   5.2628087e+00   8.1801758e+00
   5.2940587e+00   8.1801758e+00
   5.3253087e+00   8.0132032e+00
   5.3253087e+00   8.0132032e+00
   5.3878087e+00   8.0132032e+00
   5.4190587e+00   8.0132032e+00
   5.4503087e+00   7.8533217e+00
   5.4503087e+00   7.8533217e+00
   5.5128087e+00   7.8533217e+00
   5.5440587e+00   7.8533217e+00
   5.5753087e+00   7.7001455e+00
   5.5753087e+00   7.7001455e+00
   5.6378087e+00   7.7001455e+00
   5.6690587e+00   7.7001455e+00
   5.7003087e+00   7.5533198e+00
   5.7003087e+00   7.5533198e+00
   5.7628087e+00   7.5533198e+00
   5.7940587e+00   7.5533198e+00
   5.8253087e+00   7.4125127e+00
   5.8253087e+00   7.4125127e+00
   5.8878087e+00   7.4125127e+00
   5.9190587e+00   7.4125127e+00
   5.9503087e+00   7.2774127e+00
   5.9503087e+00   7.2774127e+00
   6.0128087e+00   7.2774127e+00
   6.0440587e+00   7.2774127e+00
   6.0753087e+00   7.1477310e+00
   6.0753087e+00   7.1477310e+00
   6.1378087e+00   7.1477310e+00
   6.1690587e+00   7.1477310e+00
   6.2003087e+00   7.0232014e+00
   6.2003087e+00   7.0232014e+00
   6.2628087e+00   7.0232014e+00
   6.2940587e+00   7.0232014e+00
   6.3253087e+00   6.9172324e+00
   6.3253087e+00   6.9172324e+00
   6.3878087e+00   6.9172324e+00
   6.4190587e+00   6.9172324e+00
   6.4503087e+00   6.8339047e+00
   6.4503087e+00   6.8339047e+00
   6.5128087e+00   6.8339047e+00
   6.5440587e+00   6.8339047e+00
   6.5753087e+00   6.7678901e+00
   6.5753087e+00   6.7678901e+00
   6.6378087e+00   6.7678901e+00
   6.6690587e+00   6.7678901e+00
   6.7003087e+00   6.7152968e+00
   6.7003087e+00   6.7152968e+00
   6.7628087e+00   6.7152968e+00
   6.7940587e+00   6.7152968e+00
   6.8253087e+00   6.6732165e+00
   6.8253087e+00   6.6732165e+00
   6.8878087e+00   6.6732165e+00
   6.9190587e+00   6.6732165e+00
   6.9503087e+00   6.6394372e+00
   6.9503087e+00   6.6394372e+00
   7.0128087e+00   6.6394372e+00
   7.0440587e+00   6.6394372e+00
   7.0753087e+00   6.6122530e+00
   7.0753087e+00   6.6122530e+00
   7.1378087e+00   6.6122530e+00
   7.1690587e+00   6.6122530e+00
   7.2003087e+00   6.5903342e+00
   7.2003087e+00   6.5903342e+00
   7.2628087e+00   6.5903342e+00
   7.2940587e+00   6.5903342e+00
   7.3253087e+00   6.5726347e+00
   7.3253087e+00   6.5726347e+00
   7.3878087e+00   6.5726347e+00
   7.4190587e+00   6.5726347e+00
   7.4503087e+00   6.5726347e+00
   7.4503087e+00   6.5726347e+00
   7.5128087e+00   6.5726347e+00
   7.5440587e+00   6.5159007e+00
   7.5753087e+00   6.5159007e+00
   7.5753087e+00   6.5159007e+00
   7.6378087e+00   6.5159007e+00
   7.6690587e+00   6.5159007e+00
   7.7003087e+00   6.5159007e+00
   7.7003087e+00   6.5159007e+00
   7.7628087e+00   6.4801225e+00
   7.7940587e+00   6.4801225e+00
   7.8253087e+00   6.4801225e+00
   7.8253087e+00   6.4801225e+00
   7.8878087e+00   6.4801225e+00
   7.9190587e+00   6.4801225e+00
   7.9503087e+00   6.4801225e+00
   7.9503087e+00   6.4574040e+00
   8.0128087e+00   6.4574040e+00
   8.0440587e+00   6.4574040e+00
   8.0753087e+00   6.4574040e+00
   8.0753087e+00   6.4574040e+00
   8.1378087e+00   6.4574040e+00
   8.1690587e+00   6.4574040e+00
   8.2003087e+00   6.4574040e+00
   8.2003087e+00   6.4574040e+00
   8.2628087e+00   6.4574040e+00
   8.2940587e+00   6.4249347e+00
   8.3253087e+00   6.4249347e+00
   8.3253087e+00   6.4249347e+00
   8.3878087e+00   6.4249347e+00
   8.4190587e+00   6.4249347e+00
   8.4503087e+00   6.4249347e+00
   8.4503087e+00   6.4249347e+00
   8.5128087e+00   6.4249347e+00
   8.5440587e+00   6.4249347e+00
   8.5753087e+00   6.4249347e+00
   8.5753087e+00   6.4249347e+00
   8.6378087e+00   6.4249347e+00
   8.6690587e+00   6.4249347e+00
   8.7003087e+00   6.3969029e+00
   8.7003087e+00   6.3969029e+00
   8.7628087e+00   6.3969029e+00
   8.7940587e+00   6.3969029e+00
   8.8253087e+00   6.3969029e+00
   8.8253087e+00   6.3969029e+00
   8.8840432e+00   6.3969029e+00
   8.9134105e+00   6.3969029e+00
   8.9427778e+00   6.3969029e+00
   8.9427778e+00   6.3969029e+00
   8.9956389e+00   6.3969029e+00
   9.0220695e+00   6.3969029e+00
   9.0485000e+00   6.3969029e+00
   9.0485000e+00   6.3969029e+00
   9.0960750e+00   6.3969029e+00
   9.1198625e+00   6.3969029e+00
   9.1436500e+00   6.3969029e+00
   9.1436500e+00   6.3969029e+00
   9.1864675e+00   6.3969029e+00
   9.2078763e+00   6.3743593e+00
   9.2292850e+00   6.3743593e+00
   9.2292850e+00   6.3743593e+00
   9.2678208e+00   6.3743593e+00
   9.2870886e+00   6.3743593e+00
   9.3063565e+00   6.3743593e+00
   9.3063565e+00   6.3743593e+00
   9.3410387e+00   6.3743593e+00
   9.3583798e+00   6.3743593e+00
   9.3757209e+00   6.3743593e+00
   9.3757209e+00   6.3743593e+00
   9.4069348e+00   6.3743593e+00
   9.4225418e+00   6.3743593e+00
   9.4381488e+00   6.3743593e+00
   9.4381488e+00   6.3743593e+00
   9.4662413e+00   6.3743593e+00
   9.4802876e+00   6.3743593e+00
   9.4943339e+00   6.3743593e+00
   9.4943339e+00   6.3743593e+00
   9.5196172e+00   6.3743593e+00
   9.5322589e+00   6.3743593e+00
   9.5449005e+00   6.3743593e+00
   9.5449005e+00   6.3743593e+00
   9.5676555e+00   6.3743593e+00
   9.5790330e+00   6.3743593e+00
   9.5904105e+00   6.3743593e+00
   9.6131654e+00   6.3743593e+00
   9.6245429e+00   6.3743593e+00
   9.6359204e+00   6.3743593e+00
   9.6359204e+00   6.3743593e+00
   9.6541244e+00   6.3743593e+00
   9.6632264e+00   6.3743593e+00
   9.6723284e+00   6.3743593e+00
   9.6905323e+00   6.3743593e+00


==> data/allConditionNumbersData1.dat <==
   0.0000000e+00   7.7214903e+02
   1.3951996e-04   7.7214903e+02
   2.0927993e-04   7.7214903e+02
   2.7903991e-04   7.7214903e+02
   6.9759978e-05   7.7214903e+02
   1.0463997e-04   7.7214903e+02
   1.3951996e-04   7.7214903e+02
   3.4879989e-05   7.7214903e+02
   5.2319984e-05   7.7214903e+02
   6.9759978e-05   7.7214903e+02
   1.7439995e-05   7.7214903e+02
   2.6159992e-05   7.7214903e+02
   3.4879989e-05   7.7214903e+02
   8.7199973e-06   7.7214903e+02
   1.3079996e-05   7.7214903e+02
   1.7439995e-05   7.7214903e+02
   2.6159992e-05   7.7214903e+02
   3.0519990e-05   7.7214903e+02
   3.4879989e-05   7.7214903e+02
   7.8479975e-05   7.7214903e+02
   1.0027997e-04   7.7214903e+02
   1.2207996e-04   7.7214903e+02
   3.4007989e-04   7.7214903e+02
   4.4907986e-04   7.7214903e+02
   5.5807982e-04   7.7214903e+02
   1.6480795e-03   7.7214903e+02
   2.1930793e-03   7.7214903e+02
   2.7380791e-03   7.7214903e+02
   8.1880774e-03   7.7214903e+02
   1.0913077e-02   7.7214903e+02
   1.3638076e-02   7.7214903e+02
   2.0619040e-02   7.7214903e+02
   2.4109522e-02   7.7214903e+02
   2.7600005e-02   7.7214903e+02
   3.4414773e-02   7.7214903e+02
   3.7822158e-02   7.7214903e+02
   4.1229542e-02   7.7214903e+02
   4.7850658e-02   7.7214903e+02
   5.1161216e-02   7.7214903e+02
   5.4471774e-02   7.7214903e+02
   6.1265699e-02   7.7214903e+02
   6.4662661e-02   7.7214903e+02
   6.8059623e-02   7.7214903e+02
   7.4886146e-02   7.7214903e+02
   7.8299407e-02   7.7214903e+02
   8.1712668e-02   7.7214903e+02
   8.8474460e-02   7.7214903e+02
   9.1855356e-02   7.7214903e+02
   9.5236252e-02   7.7214903e+02
   1.0188242e-01   7.7214903e+02
   1.0520551e-01   7.7214903e+02
   1.0852860e-01   7.7214903e+02
   1.1504606e-01   7.7214903e+02
   1.1830480e-01   7.7214903e+02
   1.2156353e-01   7.7214903e+02
   1.2796890e-01   7.7214903e+02
   1.3117159e-01   7.7214903e+02
   1.3437427e-01   7.7214903e+02
   1.4070790e-01   7.7214903e+02
   1.4387472e-01   7.7214903e+02
   1.4704153e-01   7.7214903e+02
   1.5336457e-01   7.7214903e+02
   1.5652609e-01   7.7214903e+02
   1.5968760e-01   7.7214903e+02
   1.6608272e-01   7.1431942e+02
   1.6928027e-01   7.1431942e+02
   1.7247783e-01   7.1431942e+02
   1.7905492e-01   7.1431942e+02
   1.8234346e-01   7.1431942e+02
   1.8563201e-01   7.1431942e+02
   1.9254176e-01   7.1431942e+02
   1.9599664e-01   7.1431942e+02
   1.9945152e-01   7.1431942e+02
   2.0691452e-01   7.1431942e+02
   2.1064603e-01   7.1431942e+02
   2.1437753e-01   7.1431942e+02
   2.2275120e-01   7.1431942e+02
   2.2693804e-01   7.1431942e+02
   2.3112487e-01   7.1431942e+02
   2.4056244e-01   7.1431942e+02
   2.4528122e-01   7.1431942e+02
   2.5000000e-01   7.1431942e+02
   2.6269600e-01   7.1431942e+02
   2.6904401e-01   7.1431942e+02
   2.7539201e-01   7.1431942e+02
   2.7539201e-01   7.1431942e+02
   2.7543850e-01   7.1431942e+02
   2.7546174e-01   7.1431942e+02
   2.7548499e-01   7.1431942e+02
   2.7571743e-01   7.1431942e+02
   2.7583365e-01   7.1431942e+02
   2.7594987e-01   7.1431942e+02
   2.7697200e-01   7.1431942e+02
   2.7748307e-01   7.1431942e+02
   2.7799413e-01   7.1431942e+02
   2.7901869e-01   6.1306007e+02
   2.7953097e-01   6.1306007e+02
   2.8004325e-01   6.1306007e+02
   2.8107169e-01   6.1306007e+02
   2.8158591e-01   6.1306007e+02
   2.8210014e-01   6.1306007e+02
   2.8318674e-01   6.1306007e+02
   2.8373005e-01   6.1306007e+02
   2.8427335e-01   6.1306007e+02
   2.8550001e-01   6.1306007e+02
   2.8611333e-01   6.1306007e+02
   2.8672666e-01   6.1306007e+02
   2.8805898e-01   6.1306007e+02
   2.8872514e-01   6.1306007e+02
   2.8939130e-01   6.1306007e+02
   2.9079915e-01   6.1306007e+02
   2.9150308e-01   6.1306007e+02
   2.9220701e-01   6.1306007e+02
   2.9366229e-01   6.1306007e+02
   2.9438993e-01   4.9561104e+02
   2.9511757e-01   4.9561104e+02
   2.9659271e-01   4.9561104e+02
   2.9733028e-01   4.9561104e+02
   2.9806785e-01   4.9561104e+02
   2.9955458e-01   4.9561104e+02
   3.0029794e-01   4.9561104e+02
   3.0104130e-01   4.9561104e+02
   3.0252015e-01   4.9561104e+02
   3.0325957e-01   4.9561104e+02
   3.0399900e-01   4.9561104e+02
   3.0543828e-01   4.9561104e+02
   3.0615792e-01   4.9561104e+02
   3.0687756e-01   4.0526170e+02
   3.0823879e-01   4.0526170e+02
   3.0891940e-01   4.0526170e+02
   3.0960002e-01   4.0526170e+02
   3.1083156e-01   4.0526170e+02
   3.1144733e-01   4.0526170e+02
   3.1206311e-01   4.0526170e+02
   3.1318120e-01   4.0526170e+02
   3.1374024e-01   4.0526170e+02
   3.1429929e-01   4.0526170e+02
   3.1542590e-01   3.3523534e+02
   3.1598921e-01   3.3523534e+02
   3.1655251e-01   3.3523534e+02
   3.1779249e-01   3.3523534e+02
   3.1841248e-01   3.3523534e+02
   3.1903247e-01   3.3523534e+02
   3.2051952e-01   3.3523534e+02
   3.2126305e-01   3.3523534e+02
   3.2200658e-01   3.3523534e+02
   3.2373780e-01   3.3523534e+02
   3.2460340e-01   2.4604834e+02
   3.2546901e-01   2.4604834e+02
   3.2546901e-01   2.4604834e+02
   3.2566842e-01   2.4604834e+02
   3.2576812e-01   2.4604834e+02
   3.2586783e-01   2.4604834e+02
   3.2686488e-01   2.4604834e+02
   3.2736340e-01   2.2887953e+02
   3.2786193e-01   2.2887953e+02
   3.3000622e-01   2.2887953e+02
   3.3107836e-01   2.2887953e+02
   3.3215051e-01   2.2887953e+02
   3.3455472e-01   2.2887953e+02
   3.3575683e-01   2.2887953e+02
   3.3695893e-01   2.0588513e+02
   3.3964459e-01   2.0588513e+02
   3.4098741e-01   2.0588513e+02
   3.4233024e-01   2.0588513e+02
   3.4531711e-01   2.0588513e+02
   3.4681055e-01   2.0588513e+02
   3.4830399e-01   2.0588513e+02
   3.5161623e-01   1.8199484e+02
   3.5327235e-01   1.8199484e+02
   3.5492847e-01   1.8199484e+02
   3.5859513e-01   1.8199484e+02
   3.6042846e-01   1.8199484e+02
   3.6226180e-01   1.8199484e+02
   3.6631778e-01   1.8199484e+02
   3.6834578e-01   1.5873856e+02
   3.7037377e-01   1.5873856e+02
   3.7486114e-01   1.5873856e+02
   3.7710482e-01   1.5873856e+02
   3.7934850e-01   1.5873856e+02
   3.7934850e-01   1.5873856e+02
   3.8026544e-01   1.5873856e+02
   3.8072391e-01   1.3705900e+02
   3.8118238e-01   1.3705900e+02
   3.8576706e-01   1.3705900e+02
   3.8805941e-01   1.3705900e+02
   3.9035175e-01   1.3705900e+02
   3.9593644e-01   1.3705900e+02
   3.9872879e-01   1.3705900e+02
   4.0152114e-01   1.1734675e+02
   4.0772797e-01   1.1734675e+02
   4.1083139e-01   1.1734675e+02
   4.1393481e-01   1.1734675e+02
   4.2087532e-01   1.1734675e+02
   4.2434557e-01   1.1734675e+02
   4.2781583e-01   1.1734675e+02
   4.3562174e-01   9.9626012e+01
   4.3952469e-01   9.9626012e+01
   4.4342765e-01   9.9626012e+01
   4.4342765e-01   9.9626012e+01
   4.4524349e-01   9.9626012e+01
   4.4615142e-01   9.9626012e+01
   4.4705934e-01   9.9626012e+01
   4.5613857e-01   8.4256032e+01
   4.6067819e-01   8.4256032e+01
   4.6521780e-01   8.4256032e+01
   4.7567770e-01   8.4256032e+01
   4.8090764e-01   8.4256032e+01
   4.8613759e-01   8.4256032e+01
   4.9836140e-01   8.4256032e+01
   5.0447330e-01   7.3651389e+01
   5.1058521e-01   7.3651389e+01
   5.1058521e-01   7.3651389e+01
   5.1323081e-01   7.3651389e+01
   5.1455360e-01   7.3651389e+01
   5.1587640e-01   7.3651389e+01
   5.2910440e-01   7.3651389e+01
   5.3571840e-01   6.5382998e+01
   5.4233239e-01   6.5382998e+01
   5.6150532e-01   6.5382998e+01
   5.7109178e-01   6.5382998e+01
   5.8067825e-01   6.5382998e+01
   5.8067825e-01   6.5382998e+01
   5.8414637e-01   6.5382998e+01
   5.8588042e-01   5.8538847e+01
   5.8761448e-01   5.8538847e+01
   6.0495507e-01   5.8538847e+01
   6.1362537e-01   5.8538847e+01
   6.2229566e-01   5.8538847e+01
   6.5823384e-01   5.8538847e+01
   6.7620293e-01   5.8538847e+01
   6.9417202e-01   5.2703236e+01
   6.9417202e-01   5.2703236e+01
   6.9893549e-01   5.2703236e+01
   7.0131722e-01   5.2703236e+01
   7.0369895e-01   5.2703236e+01
   7.2751626e-01   5.2703236e+01
   7.3942492e-01   5.2703236e+01
   7.5133358e-01   4.1996010e+01
   7.5133358e-01   4.1996010e+01
   7.5674529e-01   4.1996010e+01
   7.5945115e-01   4.1996010e+01
   7.6215701e-01   4.1996010e+01
   7.8912385e-01   4.1996010e+01
   8.0260726e-01   4.1996010e+01
   8.1609068e-01   3.5708602e+01
   8.1609068e-01   3.5708602e+01
   8.2223910e-01   3.5708602e+01
   8.2531331e-01   3.5708602e+01
   8.2838752e-01   3.5410877e+01
   8.5724613e-01   3.5410877e+01
   8.7167543e-01   3.5410877e+01
   8.8610473e-01   3.5410877e+01
   8.8610473e-01   3.5060670e+01
   8.9305575e-01   3.5060670e+01
   8.9653125e-01   3.5060670e+01
   9.0000676e-01   3.5060670e+01
   9.3161963e-01   3.4653777e+01
   9.4742607e-01   3.4653777e+01
   9.6323251e-01   3.4653777e+01
   9.6323251e-01   3.4653777e+01
   9.7107801e-01   3.4186529e+01
   9.7500075e-01   3.4186529e+01
   9.7892350e-01   3.4186529e+01
   1.0142912e+00   3.4186529e+01
   1.0319751e+00   3.3656077e+01
   1.0496590e+00   3.3656077e+01
   1.0496590e+00   3.3656077e+01
   1.0585225e+00   3.3656077e+01
   1.0629543e+00   3.3061058e+01
   1.0673861e+00   3.3061058e+01
   1.1078815e+00   3.3061058e+01
   1.1281292e+00   3.3061058e+01
   1.1483769e+00   3.2401043e+01
   1.1483769e+00   3.2401043e+01
   1.1584266e+00   3.2401043e+01
   1.1634515e+00   3.2401043e+01
   1.1684763e+00   3.1677104e+01
   1.2162269e+00   3.1677104e+01
   1.2401022e+00   3.1677104e+01
   1.2639775e+00   3.1677104e+01
   1.2639775e+00   3.0891521e+01
   1.2754507e+00   3.0891521e+01
   1.2811873e+00   3.0891521e+01
   1.2869239e+00   3.0891521e+01
   1.3436873e+00   3.0048004e+01
   1.3720690e+00   3.0048004e+01
   1.4004507e+00   3.0048004e+01
   1.4004507e+00   3.0048004e+01
   1.4136560e+00   2.9151623e+01
   1.4202587e+00   2.9151623e+01
   1.4268614e+00   2.9151623e+01
   1.4827587e+00   2.9151623e+01
   1.5107074e+00   2.8208650e+01
   1.5386560e+00   2.8208650e+01
   1.5386560e+00   2.8208650e+01
   1.5536754e+00   2.8208650e+01
   1.5611851e+00   2.7226325e+01
   1.5686948e+00   2.7226325e+01
   1.6236851e+00   2.7226325e+01
   1.6511803e+00   2.7226325e+01
   1.6786754e+00   2.6212575e+01
   1.6786754e+00   2.6212575e+01
   1.6955966e+00   2.6212575e+01
   1.7040572e+00   2.6212575e+01
   1.7125178e+00   2.5175704e+01
   1.7665572e+00   2.5175704e+01
   1.7935769e+00   2.5175704e+01
   1.8205966e+00   2.5175704e+01
   1.8205966e+00   2.4124087e+01
   1.8395133e+00   2.4124087e+01
   1.8489717e+00   2.4124087e+01
   1.8584301e+00   2.4124087e+01
   1.9114717e+00   2.3067070e+01
   1.9379925e+00   2.3067070e+01
   1.9645133e+00   2.3067070e+01
   1.9645133e+00   2.3067070e+01
   1.9855254e+00   2.2014713e+01
   1.9960314e+00   2.2014713e+01
   2.0065374e+00   2.2014713e+01
   2.1105254e+00   2.2014713e+01
   2.1625194e+00   2.0973704e+01
   2.2145133e+00   2.0973704e+01
   2.2145133e+00   2.0973704e+01
   2.2393412e+00   2.0973704e+01
   2.2517551e+00   1.9949884e+01
   2.2641690e+00   1.9949884e+01
   2.3643412e+00   1.9949884e+01
   2.4144273e+00   1.9949884e+01
   2.4645133e+00   1.8948207e+01
   2.4645133e+00   1.8948207e+01
   2.4933882e+00   1.8948207e+01
   2.5078257e+00   1.8948207e+01
   2.5222631e+00   1.7991060e+01
   2.5222631e+00   1.7991060e+01
   2.5521067e+00   1.7991060e+01
   2.5670285e+00   1.7991060e+01
   2.5819503e+00   1.7130493e+01
   2.5819503e+00   1.7130493e+01
   2.6128086e+00   1.7130493e+01
   2.6282377e+00   1.7130493e+01
   2.6436669e+00   1.6351160e+01
   2.6436669e+00   1.6351160e+01
   2.6755888e+00   1.6351160e+01
   2.6915498e+00   1.6351160e+01
   2.7075108e+00   1.5641078e+01
   2.7075108e+00   1.5641078e+01
   2.7405469e+00   1.5641078e+01
   2.7570650e+00   1.5641078e+01
   2.7735831e+00   1.4990710e+01
   2.7735831e+00   1.4990710e+01
   2.8077736e+00   1.4990710e+01
   2.8248688e+00   1.4990710e+01
   2.8419641e+00   1.4392338e+01
   2.8419641e+00   1.4392338e+01
   2.8773624e+00   1.4392338e+01
   2.8950616e+00   1.4392338e+01
   2.9127607e+00   1.3839638e+01
   2.9127607e+00   1.3839638e+01
   2.9494207e+00   1.3839638e+01
   2.9677507e+00   1.3839638e+01
   2.9860807e+00   1.3327355e+01
   2.9860807e+00   1.3327355e+01
   3.0240665e+00   1.3327355e+01
   3.0430594e+00   1.3327355e+01
   3.0620523e+00   1.2851073e+01
   3.0620523e+00   1.2851073e+01
   3.1014327e+00   1.2851073e+01
   3.1211229e+00   1.2851073e+01
   3.1408131e+00   1.2407051e+01
   3.1408131e+00   1.2407051e+01
   3.1816616e+00   1.2407051e+01
   3.2020859e+00   1.2407051e+01
   3.2225102e+00   1.1992084e+01
   3.2225102e+00   1.1992084e+01
   3.2649059e+00   1.1992084e+01
   3.2861037e+00   1.1992084e+01
   3.3073016e+00   1.1603407e+01
   3.3073016e+00   1.1603407e+01
   3.3513295e+00   1.1603407e+01
   3.3733434e+00   1.1603407e+01
   3.3953574e+00   1.1238621e+01
   3.3953574e+00   1.1238621e+01
   3.4411092e+00   1.1238621e+01
   3.4639850e+00   1.1238621e+01
   3.4868609e+00   1.0895623e+01
   3.4868609e+00   1.0895623e+01
   3.5344353e+00   1.0895623e+01
   3.5582226e+00   1.0895623e+01
   3.5820098e+00   1.0572568e+01
   3.5820098e+00   1.0572568e+01
   3.6315135e+00   1.0572568e+01
   3.6562654e+00   1.0572568e+01
   3.6810173e+00   1.0267822e+01
   3.6810173e+00   1.0267822e+01
   3.7325349e+00   1.0267822e+01
   3.7582938e+00   1.0267822e+01
   3.7840526e+00   9.9799339e+00
   3.7840526e+00   9.9799339e+00
   3.8376373e+00   9.9799339e+00
   3.8644297e+00   9.9799339e+00
   3.8912220e+00   9.7076097e+00
   3.8912220e+00   9.7076097e+00
   3.9469935e+00   9.7076097e+00
   3.9748792e+00   9.7076097e+00
   4.0027650e+00   9.4496875e+00
   4.0027650e+00   9.4496875e+00
   4.0608523e+00   9.4496875e+00
   4.0898959e+00   9.4496875e+00
   4.1189395e+00   9.2051245e+00
   4.1189395e+00   9.2051245e+00
   4.1794823e+00   9.2051245e+00
   4.2097536e+00   9.2051245e+00
   4.2400250e+00   8.9729780e+00
   4.2400250e+00   8.9729780e+00
   4.3025250e+00   8.9729780e+00
   4.3337750e+00   8.9729780e+00
   4.3650250e+00   8.7523945e+00
   4.3650250e+00   8.7523945e+00
   4.4275250e+00   8.7523945e+00
   4.4587750e+00   8.7523945e+00
   4.4900250e+00   8.5426005e+00
   4.4900250e+00   8.5426005e+00
   4.5525250e+00   8.5426005e+00
   4.5837750e+00   8.5426005e+00
   4.6150250e+00   8.3428896e+00
   4.6150250e+00   8.3428896e+00
   4.6775250e+00   8.3428896e+00
   4.7087750e+00   8.3428896e+00
   4.7400250e+00   8.1526183e+00
   4.7400250e+00   8.1526183e+00
   4.8025250e+00   8.1526183e+00
   4.8337750e+00   8.1526183e+00
   4.8650250e+00   7.9711975e+00
   4.8650250e+00   7.9711975e+00
   4.9275250e+00   7.9711975e+00
   4.9587750e+00   7.9711975e+00
   4.9900250e+00   7.7980860e+00
   4.9900250e+00   7.7980860e+00
   5.0525250e+00   7.7980860e+00
   5.0837750e+00   7.7980860e+00
   5.1150250e+00   7.6327896e+00
   5.1150250e+00   7.6327896e+00
   5.1775250e+00   7.6327896e+00
   5.2087750e+00   7.6327896e+00
   5.2400250e+00   7.4748510e+00
   5.2400250e+00   7.4748510e+00
   5.3025250e+00   7.4748510e+00
   5.3337750e+00   7.4748510e+00
   5.3650250e+00   7.3238459e+00
   5.3650250e+00   7.3238459e+00
   5.4275250e+00   7.3238459e+00
   5.4587750e+00   7.3238459e+00
   5.4900250e+00   7.1793824e+00
   5.4900250e+00   7.1793824e+00
   5.5525250e+00   7.1793824e+00
   5.5837750e+00   7.1793824e+00
   5.6150250e+00   7.0411012e+00
   5.6150250e+00   7.0411012e+00
   5.6775250e+00   7.0411012e+00
   5.7087750e+00   7.0411012e+00
   5.7400250e+00   6.9086678e+00
   5.7400250e+00   6.9086678e+00
   5.8025250e+00   6.9086678e+00
   5.8337750e+00   6.9086678e+00
   5.8650250e+00   6.7817691e+00
   5.8650250e+00   6.7817691e+00
   5.9275250e+00   6.7817691e+00
   5.9587750e+00   6.7817691e+00
   5.9900250e+00   6.6601141e+00
   5.9900250e+00   6.6601141e+00
   6.0525250e+00   6.6601141e+00
   6.0837750e+00   6.6601141e+00
   6.1150250e+00   6.5434354e+00
   6.1150250e+00   6.5434354e+00
   6.1775250e+00   6.5434354e+00
   6.2087750e+00   6.5434354e+00
   6.2400250e+00   6.4314818e+00
   6.2400250e+00   6.4314818e+00
   6.3025250e+00   6.4314818e+00
   6.3337750e+00   6.4314818e+00
   6.3650250e+00   6.3424852e+00
   6.3650250e+00   6.3424852e+00
   6.4275250e+00   6.3424852e+00
   6.4587750e+00   6.3424852e+00
   6.4900250e+00   6.2723769e+00
   6.4900250e+00   6.2723769e+00
   6.5525250e+00   6.2723769e+00
   6.5837750e+00   6.2723769e+00
   6.6150250e+00   6.2167708e+00
   6.6150250e+00   6.2167708e+00
   6.6775250e+00   6.2167708e+00
   6.7087750e+00   6.2167708e+00
   6.7400250e+00   6.1724383e+00
   6.7400250e+00   6.1724383e+00
   6.8025250e+00   6.1724383e+00
   6.8337750e+00   6.1724383e+00
   6.8650250e+00   6.1369531e+00
   6.8650250e+00   6.1369531e+00
   6.9275250e+00   6.1369531e+00
   6.9587750e+00   6.1369531e+00
   6.9900250e+00   6.1084627e+00
   6.9900250e+00   6.1084627e+00
   7.0525250e+00   6.1084627e+00
   7.0837750e+00   6.1084627e+00
   7.1150250e+00   6.0855345e+00
   7.1150250e+00   6.0855345e+00
   7.1775250e+00   6.0855345e+00
   7.2087750e+00   6.0855345e+00
   7.2400250e+00   6.0670490e+00
   7.2400250e+00   6.0670490e+00
   7.3025250e+00   6.0670490e+00
   7.3337750e+00   6.0670490e+00
   7.3650250e+00   6.0670490e+00
   7.3650250e+00   6.0670490e+00
   7.4275250e+00   6.0670490e+00
   7.4587750e+00   6.0079674e+00
   7.4900250e+00   6.0079674e+00
   7.4900250e+00   6.0079674e+00
   7.5525250e+00   6.0079674e+00
   7.5837750e+00   6.0079674e+00
   7.6150250e+00   6.0079674e+00
   7.6150250e+00   6.0079674e+00
   7.6775250e+00   5.9708431e+00
   7.7087750e+00   5.9708431e+00
   7.7400250e+00   5.9708431e+00
   7.7400250e+00   5.9708431e+00
   7.8025250e+00   5.9708431e+00
   7.8337750e+00   5.9708431e+00
   7.8650250e+00   5.9708431e+00
   7.8650250e+00   5.9473254e+00
   7.9275250e+00   5.9473254e+00
   7.9587750e+00   5.9473254e+00
   7.9900250e+00   5.9473254e+00
   7.9900250e+00   5.9473254e+00
   8.0525250e+00   5.9473254e+00
   8.0837750e+00   5.9473254e+00
   8.1150250e+00   5.9323556e+00
   8.1150250e+00   5.9323556e+00
   8.1775250e+00   5.9323556e+00
   8.2087750e+00   5.9323556e+00
   8.2400250e+00   5.9323556e+00
   8.2400250e+00   5.9323556e+00
   8.3025250e+00   5.9323556e+00
   8.3337750e+00   5.9323556e+00
   8.3650250e+00   5.9323556e+00
   8.3650250e+00   5.9323556e+00
   8.4275250e+00   5.9109108e+00
   8.4587750e+00   5.9109108e+00
   8.4900250e+00   5.9109108e+00
   8.4900250e+00   5.9109108e+00
   8.5525250e+00   5.9109108e+00
   8.5837750e+00   5.9109108e+00
   8.6150250e+00   5.9109108e+00
   8.6150250e+00   5.9109108e+00
   8.6775250e+00   5.9109108e+00
   8.7087750e+00   5.9109108e+00
   8.7400250e+00   5.9109108e+00
   8.7400250e+00   5.9109108e+00
   8.8025250e+00   5.9109108e+00
   8.8337750e+00   5.8923465e+00
   8.8650250e+00   5.8923465e+00
   8.8650250e+00   5.8923465e+00
   8.9217737e+00   5.8923465e+00
   8.9501481e+00   5.8923465e+00
   8.9785225e+00   5.8923465e+00
   8.9785225e+00   5.8923465e+00
   9.0295963e+00   5.8923465e+00
   9.0551333e+00   5.8923465e+00
   9.0806702e+00   5.8923465e+00
   9.0806702e+00   5.8923465e+00
   9.1266367e+00   5.8923465e+00
   9.1496199e+00   5.8923465e+00
   9.1726032e+00   5.8923465e+00
   9.1726032e+00   5.8923465e+00
   9.2139730e+00   5.8923465e+00
   9.2346580e+00   5.8923465e+00
   9.2553429e+00   5.8923465e+00
   9.2553429e+00   5.8923465e+00
   9.2925757e+00   5.8773843e+00
   9.3111922e+00   5.8773843e+00
   9.3298086e+00   5.8773843e+00
   9.3298086e+00   5.8773843e+00
   9.3633182e+00   5.8773843e+00
   9.3800729e+00   5.8773843e+00
   9.3968277e+00   5.8773843e+00
   9.3968277e+00   5.8773843e+00
   9.4269863e+00   5.8773843e+00
   9.4420656e+00   5.8773843e+00
   9.4571450e+00   5.8773843e+00
   9.4571450e+00   5.8773843e+00
   9.4842877e+00   5.8773843e+00
   9.4978591e+00   5.8773843e+00
   9.5114305e+00   5.8773843e+00
   9.5114305e+00   5.8773843e+00
   9.5358589e+00   5.8773843e+00
   9.5480732e+00   5.8773843e+00
   9.5602874e+00   5.8773843e+00
   9.5847159e+00   5.8773843e+00
   9.5969301e+00   5.8773843e+00
   9.6091444e+00   5.8773843e+00
   9.6091444e+00   5.8773843e+00
   9.6286871e+00   5.8773843e+00
   9.6384585e+00   5.8773843e+00
   9.6482299e+00   5.8773843e+00
   9.6677727e+00   5.8773843e+00
   9.6775441e+00   5.8773843e+00
   9.6873155e+00   5.8773843e+00
   9.6873155e+00   5.8773843e+00
   9.7029497e+00   5.8773843e+00


==> data/allConditionNumbersData2.dat <==
   0.0000000e+00   7.7871351e+02
   1.4096612e-04   7.7871351e+02
   2.1144918e-04   7.7871351e+02
   2.8193223e-04   7.7871351e+02
   7.0483059e-05   7.7871351e+02
   1.0572459e-04   7.7871351e+02
   1.4096612e-04   7.7871351e+02
   3.5241529e-05   7.7871351e+02
   5.2862294e-05   7.7871351e+02
   7.0483059e-05   7.7871351e+02
   1.7620765e-05   7.7871351e+02
   2.6431147e-05   7.7871351e+02
   3.5241529e-05   7.7871351e+02
   8.8103823e-06   7.7871351e+02
   1.3215573e-05   7.7871351e+02
   1.7620765e-05   7.7871351e+02
   2.6431147e-05   7.7871351e+02
   3.0836338e-05   7.7871351e+02
   3.5241529e-05   7.7871351e+02
   7.9293441e-05   7.7871351e+02
   1.0131940e-04   7.7871351e+02
   1.2334535e-04   7.7871351e+02
   3.4360491e-04   7.7871351e+02
   4.5373469e-04   7.7871351e+02
   5.6386447e-04   7.7871351e+02
   1.6651623e-03   7.7871351e+02
   2.2158112e-03   7.7871351e+02
   2.7664601e-03   7.7871351e+02
   8.2729490e-03   7.7871351e+02
   1.1026193e-02   7.7871351e+02
   1.3779438e-02   7.7871351e+02
   2.0775335e-02   7.7871351e+02
   2.4273284e-02   7.7871351e+02
   2.7771233e-02   7.7871351e+02
   3.4597007e-02   7.7871351e+02
   3.8009894e-02   7.7871351e+02
   4.1422782e-02   7.7871351e+02
   4.8057761e-02   7.7871351e+02
   5.1375251e-02   7.7871351e+02
   5.4692741e-02   7.7871351e+02
   6.1494912e-02   7.7871351e+02
   6.4895997e-02   7.7871351e+02
   6.8297083e-02   7.7871351e+02
   7.5125263e-02   7.7871351e+02
   7.8539353e-02   7.7871351e+02
   8.1953443e-02   7.7871351e+02
   8.8709796e-02   7.7871351e+02
   9.2087972e-02   7.7871351e+02
   9.5466149e-02   7.7871351e+02
   1.0209972e-01   7.7871351e+02
   1.0541651e-01   7.7871351e+02
   1.0873330e-01   7.7871351e+02
   1.1523118e-01   7.7871351e+02
   1.1848012e-01   7.7871351e+02
   1.2172906e-01   7.7871351e+02
   1.2810810e-01   7.7871351e+02
   1.3129763e-01   7.7871351e+02
   1.3448715e-01   7.7871351e+02
   1.4078788e-01   7.7871351e+02
   1.4393825e-01   7.7871351e+02
   1.4708861e-01   7.7871351e+02
   1.5337212e-01   7.7871351e+02
   1.5651388e-01   7.7871351e+02
   1.5965563e-01   7.7871351e+02
   1.6600421e-01   7.7871351e+02
   1.6917850e-01   7.7871351e+02
   1.7235279e-01   7.7871351e+02
   1.7887544e-01   7.1671466e+02
   1.8213677e-01   7.1671466e+02
   1.8539809e-01   7.1671466e+02
   1.9224389e-01   7.1671466e+02
   1.9566678e-01   7.1671466e+02
   1.9908968e-01   7.1671466e+02
   2.0647636e-01   7.1671466e+02
   2.1016970e-01   7.1671466e+02
   2.1386304e-01   7.1671466e+02
   2.2214295e-01   7.1671466e+02
   2.2628290e-01   7.1671466e+02
   2.3042285e-01   7.1671466e+02
   2.4021143e-01   7.1671466e+02
   2.4510571e-01   7.1671466e+02
   2.5000000e-01   7.1671466e+02
   2.6256676e-01   7.1671466e+02
   2.6885014e-01   7.1671466e+02
   2.7513351e-01   7.1671466e+02
   2.7513351e-01   7.1671466e+02
   2.7518217e-01   7.1671466e+02
   2.7520649e-01   7.1671466e+02
   2.7523082e-01   7.1671466e+02
   2.7547408e-01   7.1671466e+02
   2.7559571e-01   7.1671466e+02
   2.7571734e-01   7.1671466e+02
   2.7673506e-01   7.1671466e+02
   2.7724392e-01   7.1671466e+02
   2.7775279e-01   7.1671466e+02
   2.7877296e-01   6.2433925e+02
   2.7928305e-01   6.2433925e+02
   2.7979313e-01   6.2433925e+02
   2.8081720e-01   6.2433925e+02
   2.8132924e-01   6.2433925e+02
   2.8184127e-01   6.2433925e+02
   2.8288472e-01   6.2433925e+02
   2.8340644e-01   6.2433925e+02
   2.8392817e-01   6.2433925e+02
   2.8510478e-01   6.2433925e+02
   2.8569308e-01   6.2433925e+02
   2.8628139e-01   6.2433925e+02
   2.8755739e-01   6.2433925e+02
   2.8819539e-01   6.2433925e+02
   2.8883339e-01   6.2433925e+02
   2.9017907e-01   6.2433925e+02
   2.9085191e-01   6.2433925e+02
   2.9152475e-01   6.2433925e+02
   2.9291221e-01   6.2433925e+02
   2.9360593e-01   5.0080809e+02
   2.9429966e-01   5.0080809e+02
   2.9570135e-01   5.0080809e+02
   2.9640220e-01   5.0080809e+02
   2.9710304e-01   5.0080809e+02
   2.9851526e-01   5.0080809e+02
   2.9922137e-01   5.0080809e+02
   2.9992748e-01   5.0080809e+02
   3.0132587e-01   5.0080809e+02
   3.0202507e-01   5.0080809e+02
   3.0272426e-01   5.0080809e+02
   3.0407623e-01   5.0080809e+02
   3.0475222e-01   5.0080809e+02
   3.0542821e-01   4.0750680e+02
   3.0669327e-01   4.0750680e+02
   3.0732580e-01   4.0750680e+02
   3.0795834e-01   4.0750680e+02
   3.0907974e-01   4.0750680e+02
   3.0964043e-01   4.0750680e+02
   3.1020113e-01   4.0750680e+02
   3.1131031e-01   4.0750680e+02
   3.1186489e-01   4.0750680e+02
   3.1241948e-01   4.0750680e+02
   3.1353670e-01   3.3510166e+02
   3.1409531e-01   3.3510166e+02
   3.1465393e-01   3.3510166e+02
   3.1593308e-01   3.3510166e+02
   3.1657266e-01   3.3510166e+02
   3.1721224e-01   3.3510166e+02
   3.1872689e-01   3.3510166e+02
   3.1948421e-01   3.3510166e+02
   3.2024154e-01   3.3510166e+02
   3.2199195e-01   3.3510166e+02
   3.2286715e-01   2.4571031e+02
   3.2374235e-01   2.4571031e+02
   3.2573462e-01   2.4571031e+02
   3.2673075e-01   2.4571031e+02
   3.2772689e-01   2.4571031e+02
   3.2772689e-01   2.4571031e+02
   3.2798703e-01   2.4571031e+02
   3.2811710e-01   2.2809406e+02
   3.2824717e-01   2.2809406e+02
   3.2954786e-01   2.2809406e+02
   3.3019821e-01   2.2809406e+02
   3.3084856e-01   2.2809406e+02
   3.3328739e-01   2.2809406e+02
   3.3450681e-01   2.2809406e+02
   3.3572623e-01   2.0492524e+02
   3.3843741e-01   2.0492524e+02
   3.3979300e-01   2.0492524e+02
   3.4114859e-01   2.0492524e+02
   3.4415936e-01   2.0492524e+02
   3.4566475e-01   2.0492524e+02
   3.4717014e-01   2.0492524e+02
   3.5050530e-01   1.8077735e+02
   3.5217289e-01   1.8077735e+02
   3.5384047e-01   1.8077735e+02
   3.5752977e-01   1.8077735e+02
   3.5937441e-01   1.8077735e+02
   3.6121906e-01   1.8077735e+02
   3.6529810e-01   1.8077735e+02
   3.6733762e-01   1.5726679e+02
   3.6937714e-01   1.5726679e+02
   3.7388877e-01   1.5726679e+02
   3.7614459e-01   1.5726679e+02
   3.7840041e-01   1.5726679e+02
   3.7840041e-01   1.5726679e+02
   3.7933111e-01   1.5726679e+02
   3.7979646e-01   1.3538206e+02
   3.8026181e-01   1.3538206e+02
   3.8491531e-01   1.3538206e+02
   3.8724206e-01   1.3538206e+02
   3.8956880e-01   1.3538206e+02
   3.9518894e-01   1.3538206e+02
   3.9799901e-01   1.3538206e+02
   4.0080908e-01   1.1553352e+02
   4.0705809e-01   1.1553352e+02
   4.1018259e-01   1.1553352e+02
   4.1330709e-01   1.1553352e+02
   4.2029835e-01   1.1553352e+02
   4.2379399e-01   1.1553352e+02
   4.2728962e-01   1.1553352e+02
   4.3515858e-01   9.7752357e+01
   4.3909307e-01   9.7752357e+01
   4.4302755e-01   9.7752357e+01
   4.4302755e-01   9.7752357e+01
   4.4486123e-01   9.7752357e+01
   4.4577806e-01   9.7752357e+01
   4.4669490e-01   9.7752357e+01
   4.5586326e-01   8.2602053e+01
   4.6044744e-01   8.2602053e+01
   4.6503162e-01   8.2602053e+01
   4.7560873e-01   8.2602053e+01
   4.8089729e-01   8.2602053e+01
   4.8618585e-01   8.2602053e+01
   4.9857790e-01   8.2602053e+01
   5.0477393e-01   7.2091435e+01
   5.1096996e-01   7.2091435e+01
   5.1096996e-01   7.2091435e+01
   5.1364266e-01   7.2091435e+01
   5.1497901e-01   7.2091435e+01
   5.1631536e-01   7.2091435e+01
   5.2967886e-01   7.2091435e+01
   5.3636061e-01   6.3854973e+01
   5.4304236e-01   6.3854973e+01
   5.6274307e-01   6.3854973e+01
   5.7259342e-01   6.3854973e+01
   5.8244378e-01   6.3854973e+01
   5.8244378e-01   6.3854973e+01
   5.8595592e-01   6.3854973e+01
   5.8771200e-01   5.7015382e+01
   5.8946807e-01   5.7015382e+01
   6.0702879e-01   5.7015382e+01
   6.1580915e-01   5.7015382e+01
   6.2458951e-01   5.7015382e+01
   6.6032857e-01   5.7015382e+01
   6.7819810e-01   5.7015382e+01
   6.9606763e-01   5.1181103e+01
   6.9606763e-01   5.1181103e+01
   7.0088030e-01   5.1181103e+01
   7.0328664e-01   5.1181103e+01
   7.0569298e-01   5.1181103e+01
   7.2975633e-01   5.1181103e+01
   7.4178801e-01   5.1181103e+01
   7.5381969e-01   4.0529982e+01
   7.5381969e-01   4.0529982e+01
   7.5929021e-01   4.0529982e+01
   7.6202547e-01   4.0529982e+01
   7.6476073e-01   4.0202586e+01
   7.9172651e-01   4.0202586e+01
   8.0520940e-01   4.0202586e+01
   8.1869229e-01   4.0202586e+01
   8.1869229e-01   3.9817262e+01
   8.2490476e-01   3.9817262e+01
   8.2801099e-01   3.9817262e+01
   8.3111723e-01   3.9817262e+01
   8.6004397e-01   3.9369355e+01
   8.7450734e-01   3.9369355e+01
   8.8897072e-01   3.9369355e+01
   8.8897072e-01   3.9369355e+01
   8.9599379e-01   3.8854791e+01
   8.9950533e-01   3.8854791e+01
   9.0301686e-01   3.8854791e+01
   9.3475947e-01   3.8854791e+01
   9.5063077e-01   3.8270326e+01
   9.6650207e-01   3.8270326e+01
   9.6650207e-01   3.8270326e+01
   9.7443062e-01   3.8270326e+01
   9.7839489e-01   3.7613784e+01
   9.8235917e-01   3.7613784e+01
   1.0179281e+00   3.7613784e+01
   1.0357125e+00   3.7613784e+01
   1.0534970e+00   3.6884991e+01
   1.0534970e+00   3.6884991e+01
   1.0624584e+00   3.6884991e+01
   1.0669390e+00   3.6884991e+01
   1.0714197e+00   3.6084815e+01
   1.1122141e+00   3.6084815e+01
   1.1326113e+00   3.6084815e+01
   1.1530085e+00   3.6084815e+01
   1.1530085e+00   3.5216001e+01
   1.1631760e+00   3.5216001e+01
   1.1682597e+00   3.5216001e+01
   1.1733435e+00   3.5216001e+01
   1.2215460e+00   3.4282534e+01
   1.2456473e+00   3.4282534e+01
   1.2697485e+00   3.4282534e+01
   1.2697485e+00   3.4282534e+01
   1.2813676e+00   3.3289898e+01
   1.2871771e+00   3.3289898e+01
   1.2929866e+00   3.3289898e+01
   1.3496771e+00   3.3289898e+01
   1.3780224e+00   3.2244906e+01
   1.4063676e+00   3.2244906e+01
   1.4063676e+00   3.2244906e+01
   1.4197390e+00   3.2244906e+01
   1.4264248e+00   3.1155464e+01
   1.4331105e+00   3.1155464e+01
   1.4889248e+00   3.1155464e+01
   1.5168319e+00   3.1155464e+01
   1.5447390e+00   3.0030260e+01
   1.5447390e+00   3.0030260e+01
   1.5599475e+00   3.0030260e+01
   1.5675517e+00   3.0030260e+01
   1.5751559e+00   2.8878436e+01
   1.6300517e+00   2.8878436e+01
   1.6574996e+00   2.8878436e+01
   1.6849475e+00   2.8878436e+01
   1.6849475e+00   2.7709240e+01
   1.7020835e+00   2.7709240e+01
   1.7106515e+00   2.7709240e+01
   1.7192195e+00   2.7709240e+01
   1.7731515e+00   2.6531711e+01
   1.8001175e+00   2.6531711e+01
   1.8270835e+00   2.6531711e+01
   1.8270835e+00   2.6531711e+01
   1.8462438e+00   2.5358003e+01
   1.8558239e+00   2.5358003e+01
   1.8654041e+00   2.5358003e+01
   1.9183239e+00   2.5358003e+01
   1.9447839e+00   2.4195925e+01
   1.9712438e+00   2.4195925e+01
   1.9712438e+00   2.4195925e+01
   1.9925313e+00   2.4195925e+01
   2.0031750e+00   2.3052044e+01
   2.0138188e+00   2.3052044e+01
   2.1175313e+00   2.3052044e+01
   2.1693875e+00   2.3052044e+01
   2.2212438e+00   2.1931944e+01
   2.2212438e+00   2.1931944e+01
   2.2464018e+00   2.1931944e+01
   2.2589808e+00   2.1931944e+01
   2.2715598e+00   2.0840227e+01
   2.2715598e+00   2.0840227e+01
   2.2975255e+00   2.0840227e+01
   2.3105083e+00   2.0840227e+01
   2.3234911e+00   1.9780544e+01
   2.3234911e+00   1.9780544e+01
   2.3503005e+00   1.9780544e+01
   2.3637052e+00   1.9780544e+01
   2.3771099e+00   1.8755660e+01
   2.3771099e+00   1.8755660e+01
   2.4048013e+00   1.8755660e+01
   2.4186470e+00   1.8755660e+01
   2.4324928e+00   1.7767532e+01
   2.4324928e+00   1.7767532e+01
   2.4611071e+00   1.7767532e+01
   2.4754143e+00   1.7767532e+01
   2.4897214e+00   1.6817419e+01
   2.4897214e+00   1.6817419e+01
   2.5193021e+00   1.6817419e+01
   2.5340924e+00   1.6817419e+01
   2.5488827e+00   1.5963746e+01
   2.5488827e+00   1.5963746e+01
   2.5794608e+00   1.5963746e+01
   2.5947499e+00   1.5963746e+01
   2.6100390e+00   1.5200233e+01
   2.6100390e+00   1.5200233e+01
   2.6416596e+00   1.5200233e+01
   2.6574698e+00   1.5200233e+01
   2.6732801e+00   1.4511533e+01
   2.6732801e+00   1.4511533e+01
   2.7059854e+00   1.4511533e+01
   2.7223381e+00   1.4511533e+01
   2.7386907e+00   1.3885911e+01
   2.7386907e+00   1.3885911e+01
   2.7725332e+00   1.3885911e+01
   2.7894544e+00   1.3885911e+01
   2.8063757e+00   1.3314196e+01
   2.8063757e+00   1.3314196e+01
   2.8414114e+00   1.3314196e+01
   2.8589293e+00   1.3314196e+01
   2.8764472e+00   1.2789084e+01
   2.8764472e+00   1.2789084e+01
   2.9127361e+00   1.2789084e+01
   2.9308805e+00   1.2789084e+01
   2.9490249e+00   1.2304664e+01
   2.9490249e+00   1.2304664e+01
   2.9866310e+00   1.2304664e+01
   3.0054340e+00   1.2304664e+01
   3.0242370e+00   1.1856083e+01
   3.0242370e+00   1.1856083e+01
   3.0632286e+00   1.1856083e+01
   3.0827244e+00   1.1856083e+01
   3.1022202e+00   1.1439304e+01
   3.1022202e+00   1.1439304e+01
   3.1426710e+00   1.1439304e+01
   3.1628963e+00   1.1439304e+01
   3.1831217e+00   1.1050932e+01
   3.1831217e+00   1.1050932e+01
   3.2251105e+00   1.1050932e+01
   3.2461049e+00   1.1050932e+01
   3.2670993e+00   1.0688080e+01
   3.2670993e+00   1.0688080e+01
   3.3107111e+00   1.0688080e+01
   3.3325171e+00   1.0688080e+01
   3.3543230e+00   1.0348278e+01
   3.3543230e+00   1.0348278e+01
   3.3995749e+00   1.0348278e+01
   3.4222009e+00   1.0348278e+01
   3.4448269e+00   1.0029386e+01
   3.4448269e+00   1.0029386e+01
   3.4918002e+00   1.0029386e+01
   3.5152869e+00   1.0029386e+01
   3.5387736e+00   9.7295431e+00
   3.5387736e+00   9.7295431e+00
   3.5875617e+00   9.7295431e+00
   3.6119558e+00   9.7295431e+00
   3.6363498e+00   9.4471200e+00
   3.6363498e+00   9.4471200e+00
   3.6870531e+00   9.4471200e+00
   3.7124047e+00   9.4471200e+00
   3.7377563e+00   9.1806785e+00
   3.7377563e+00   9.1806785e+00
   3.7904825e+00   9.1806785e+00
   3.8168456e+00   9.1806785e+00
   3.8432087e+00   8.9289454e+00
   3.8432087e+00   8.9289454e+00
   3.8980740e+00   8.9289454e+00
   3.9255066e+00   8.9289454e+00
   3.9529393e+00   8.6907872e+00
   3.9529393e+00   8.6907872e+00
   4.0100692e+00   8.6907872e+00
   4.0386341e+00   8.6907872e+00
   4.0671991e+00   8.4651884e+00
   4.0671991e+00   8.4651884e+00
   4.1267293e+00   8.4651884e+00
   4.1564944e+00   8.4651884e+00
   4.1862595e+00   8.2512390e+00
   4.1862595e+00   8.2512390e+00
   4.2483369e+00   8.2512390e+00
   4.2793756e+00   8.2512390e+00
   4.3104143e+00   8.0481170e+00
   4.3104143e+00   8.0481170e+00
   4.3729143e+00   8.0481170e+00
   4.4041643e+00   8.0481170e+00
   4.4354143e+00   7.8550796e+00
   4.4354143e+00   7.8550796e+00
   4.4979143e+00   7.8550796e+00
   4.5291643e+00   7.8550796e+00
   4.5604143e+00   7.6714531e+00
   4.5604143e+00   7.6714531e+00
   4.6229143e+00   7.6714531e+00
   4.6541643e+00   7.6714531e+00
   4.6854143e+00   7.4966231e+00
   4.6854143e+00   7.4966231e+00
   4.7479143e+00   7.4966231e+00
   4.7791643e+00   7.4966231e+00
   4.8104143e+00   7.3300305e+00
   4.8104143e+00   7.3300305e+00
   4.8729143e+00   7.3300305e+00
   4.9041643e+00   7.3300305e+00
   4.9354143e+00   7.1711624e+00
   4.9354143e+00   7.1711624e+00
   4.9979143e+00   7.1711624e+00
   5.0291643e+00   7.1711624e+00
   5.0604143e+00   7.0195489e+00
   5.0604143e+00   7.0195489e+00
   5.1229143e+00   7.0195489e+00
   5.1541643e+00   7.0195489e+00
   5.1854143e+00   6.8747588e+00
   5.1854143e+00   6.8747588e+00
   5.2479143e+00   6.8747588e+00
   5.2791643e+00   6.8747588e+00
   5.3104143e+00   6.7363935e+00
   5.3104143e+00   6.7363935e+00
   5.3729143e+00   6.7363935e+00
   5.4041643e+00   6.7363935e+00
   5.4354143e+00   6.6040866e+00
   5.4354143e+00   6.6040866e+00
   5.4979143e+00   6.6040866e+00
   5.5291643e+00   6.6040866e+00
   5.5604143e+00   6.4774985e+00
   5.5604143e+00   6.4774985e+00
   5.6229143e+00   6.4774985e+00
   5.6541643e+00   6.4774985e+00
   5.6854143e+00   6.3563146e+00
   5.6854143e+00   6.3563146e+00
   5.7479143e+00   6.3563146e+00
   5.7791643e+00   6.3563146e+00
   5.8104143e+00   6.2402441e+00
   5.8104143e+00   6.2402441e+00
   5.8729143e+00   6.2402441e+00
   5.9041643e+00   6.2402441e+00
   5.9354143e+00   6.1290155e+00
   5.9354143e+00   6.1290155e+00
   5.9979143e+00   6.1290155e+00
   6.0291643e+00   6.1290155e+00
   6.0604143e+00   6.0223776e+00
   6.0604143e+00   6.0223776e+00
   6.1229143e+00   6.0223776e+00
   6.1541643e+00   6.0223776e+00
   6.1854143e+00   5.9200957e+00
   6.1854143e+00   5.9200957e+00
   6.2479143e+00   5.9200957e+00
   6.2791643e+00   5.9200957e+00
   6.3104143e+00   5.8309899e+00
   6.3104143e+00   5.8309899e+00
   6.3729143e+00   5.8309899e+00
   6.4041643e+00   5.8309899e+00
   6.4354143e+00   5.7610723e+00
   6.4354143e+00   5.7610723e+00
   6.4979143e+00   5.7610723e+00
   6.5291643e+00   5.7610723e+00
   6.5604143e+00   5.7057855e+00
   6.5604143e+00   5.7057855e+00
   6.6229143e+00   5.7057855e+00
   6.6541643e+00   5.7057855e+00
   6.6854143e+00   5.6618110e+00
   6.6854143e+00   5.6618110e+00
   6.7479143e+00   5.6618110e+00
   6.7791643e+00   5.6618110e+00
   6.8104143e+00   5.6266774e+00
   6.8104143e+00   5.6266774e+00
   6.8729143e+00   5.6266774e+00
   6.9041643e+00   5.6266774e+00
   6.9354143e+00   5.5985109e+00
   6.9354143e+00   5.5985109e+00
   6.9979143e+00   5.5985109e+00
   7.0291643e+00   5.5985109e+00
   7.0604143e+00   5.5758702e+00
   7.0604143e+00   5.5758702e+00
   7.1229143e+00   5.5758702e+00
   7.1541643e+00   5.5758702e+00
   7.1854143e+00   5.5576341e+00
   7.1854143e+00   5.5576341e+00
   7.2479143e+00   5.5576341e+00
   7.2791643e+00   5.5576341e+00
   7.3104143e+00   5.5429225e+00
   7.3104143e+00   5.5429225e+00
   7.3729143e+00   5.5429225e+00
   7.4041643e+00   5.5429225e+00
   7.4354143e+00   5.5429225e+00
   7.4354143e+00   5.5429225e+00
   7.4979143e+00   5.5429225e+00
   7.5291643e+00   5.4958231e+00
   7.5604143e+00   5.4958231e+00
   7.5604143e+00   5.4958231e+00
   7.6229143e+00   5.4958231e+00
   7.6541643e+00   5.4958231e+00
   7.6854143e+00   5.4958231e+00
   7.6854143e+00   5.4958231e+00
   7.7479143e+00   5.4661616e+00
   7.7791643e+00   5.4661616e+00
   7.8104143e+00   5.4661616e+00
   7.8104143e+00   5.4661616e+00
   7.8729143e+00   5.4661616e+00
   7.9041643e+00   5.4661616e+00
   7.9354143e+00   5.4661616e+00
   7.9354143e+00   5.4473483e+00
   7.9979143e+00   5.4473483e+00
   8.0291643e+00   5.4473483e+00
   8.0604143e+00   5.4473483e+00
   8.0604143e+00   5.4473483e+00
   8.1229143e+00   5.4473483e+00
   8.1541643e+00   5.4473483e+00
   8.1854143e+00   5.4473483e+00
   8.1854143e+00   5.4473483e+00
   8.2479143e+00   5.4473483e+00
   8.2791643e+00   5.4204896e+00
   8.3104143e+00   5.4204896e+00
   8.3104143e+00   5.4204896e+00
   8.3729143e+00   5.4204896e+00
   8.4041643e+00   5.4204896e+00
   8.4354143e+00   5.4204896e+00
   8.4354143e+00   5.4204896e+00
   8.4979143e+00   5.4204896e+00
   8.5291643e+00   5.4204896e+00
   8.5604143e+00   5.4204896e+00
   8.5604143e+00   5.4204896e+00
   8.6229143e+00   5.4204896e+00
   8.6541643e+00   5.4204896e+00
   8.6854143e+00   5.3973278e+00
   8.6854143e+00   5.3973278e+00
   8.7479143e+00   5.3973278e+00
   8.7791643e+00   5.3973278e+00
   8.8104143e+00   5.3973278e+00
   8.8104143e+00   5.3973278e+00
   8.8698935e+00   5.3973278e+00
   8.8996332e+00   5.3973278e+00
   8.9293728e+00   5.3973278e+00
   8.9293728e+00   5.3973278e+00
   8.9829042e+00   5.3973278e+00
   9.0096699e+00   5.3973278e+00
   9.0364356e+00   5.3973278e+00
   9.0364356e+00   5.3973278e+00
   9.0846138e+00   5.3973278e+00
   9.1087029e+00   5.3973278e+00
   9.1327920e+00   5.3973278e+00
   9.1327920e+00   5.3973278e+00
   9.1761524e+00   5.3973278e+00
   9.1978326e+00   5.3787203e+00
   9.2195128e+00   5.3787203e+00
   9.2195128e+00   5.3787203e+00
   9.2585372e+00   5.3787203e+00
   9.2780493e+00   5.3787203e+00
   9.2975615e+00   5.3787203e+00
   9.2975615e+00   5.3787203e+00
   9.3326834e+00   5.3787203e+00
   9.3502444e+00   5.3787203e+00
   9.3678054e+00   5.3787203e+00
   9.3678054e+00   5.3787203e+00
   9.3994151e+00   5.3787203e+00
   9.4152200e+00   5.3787203e+00
   9.4310248e+00   5.3787203e+00
   9.4310248e+00   5.3787203e+00
   9.4594736e+00   5.3787203e+00
   9.4736980e+00   5.3787203e+00
   9.4879223e+00   5.3787203e+00
   9.4879223e+00   5.3787203e+00
   9.5135262e+00   5.3787203e+00
   9.5263282e+00   5.3787203e+00
   9.5391301e+00   5.3787203e+00
   9.5391301e+00   5.3787203e+00
   9.5621736e+00   5.3787203e+00
   9.5736954e+00   5.3787203e+00
   9.5852171e+00   5.3787203e+00
   9.6082606e+00   5.3787203e+00
   9.6197823e+00   5.3787203e+00
   9.6313041e+00   5.3787203e+00
   9.6313041e+00   5.3787203e+00
   9.6497389e+00   5.3787203e+00


==> data/allConditionNumbersData3.dat <==
   0.0000000e+00   7.8442040e+02
   1.4225306e-04   7.8442040e+02
   2.1337959e-04   7.8442040e+02
   2.8450612e-04   7.8442040e+02
   7.1126531e-05   7.8442040e+02
   1.0668980e-04   7.8442040e+02
   1.4225306e-04   7.8442040e+02
   3.5563266e-05   7.8442040e+02
   5.3344898e-05   7.8442040e+02
   7.1126531e-05   7.8442040e+02
   1.7781633e-05   7.8442040e+02
   2.6672449e-05   7.8442040e+02
   3.5563266e-05   7.8442040e+02
   8.8908164e-06   7.8442040e+02
   1.3336225e-05   7.8442040e+02
   1.7781633e-05   7.8442040e+02
   2.6672449e-05   7.8442040e+02
   3.1117857e-05   7.8442040e+02
   3.5563266e-05   7.8442040e+02
   8.0017348e-05   7.8442040e+02
   1.0224439e-04   7.8442040e+02
   1.2447143e-04   7.8442040e+02
   3.4674184e-04   7.8442040e+02
   4.5787704e-04   7.8442040e+02
   5.6901225e-04   7.8442040e+02
   1.6803643e-03   7.8442040e+02
   2.2360403e-03   7.8442040e+02
   2.7917164e-03   7.8442040e+02
   8.3484766e-03   7.8442040e+02
   1.1126857e-02   7.8442040e+02
   1.3905237e-02   7.8442040e+02
   2.0912804e-02   7.8442040e+02
   2.4416588e-02   7.8442040e+02
   2.7920372e-02   7.8442040e+02
   3.4754480e-02   7.8442040e+02
   3.8171534e-02   7.8442040e+02
   4.1588588e-02   7.8442040e+02
   4.8234452e-02   7.8442040e+02
   5.1557384e-02   7.8442040e+02
   5.4880315e-02   7.8442040e+02
   6.1688593e-02   7.8442040e+02
   6.5092731e-02   7.8442040e+02
   6.8496870e-02   7.8442040e+02
   7.5325578e-02   7.8442040e+02
   7.8739932e-02   7.8442040e+02
   8.2154286e-02   7.8442040e+02
   8.8905232e-02   7.8442040e+02
   9.2280706e-02   7.8442040e+02
   9.5656179e-02   7.8442040e+02
   1.0227833e-01   7.8442040e+02
   1.0558941e-01   7.8442040e+02
   1.0890048e-01   7.8442040e+02
   1.1538108e-01   7.8442040e+02
   1.1862137e-01   7.8442040e+02
   1.2186167e-01   7.8442040e+02
   1.2821777e-01   7.8442040e+02
   1.3139583e-01   7.8442040e+02
   1.3457388e-01   7.8442040e+02
   1.4084618e-01   7.8442040e+02
   1.4398233e-01   7.8442040e+02
   1.4711848e-01   7.8442040e+02
   1.5336803e-01   7.8442040e+02
   1.5649280e-01   7.8442040e+02
   1.5961757e-01   7.8442040e+02
   1.6592633e-01   7.8442040e+02
   1.6908071e-01   7.8442040e+02
   1.7223509e-01   7.8442040e+02
   1.7871133e-01   7.2573999e+02
   1.8194945e-01   7.2573999e+02
   1.8518757e-01   7.2573999e+02
   1.9197901e-01   7.2573999e+02
   1.9537472e-01   7.2573999e+02
   1.9877044e-01   7.2573999e+02
   2.0609247e-01   7.2573999e+02
   2.0975349e-01   7.2573999e+02
   2.1341450e-01   7.2573999e+02
   2.2161524e-01   7.2573999e+02
   2.2571561e-01   7.2573999e+02
   2.2981598e-01   7.2573999e+02
   2.3990799e-01   7.2573999e+02
   2.4495400e-01   7.2573999e+02
   2.5000000e-01   7.2573999e+02
   2.6245729e-01   7.2573999e+02
   2.6868594e-01   7.2573999e+02
   2.7491458e-01   7.2573999e+02
   2.7491458e-01   7.2573999e+02
   2.7496524e-01   7.2573999e+02
   2.7499056e-01   7.2573999e+02
   2.7501589e-01   7.2573999e+02
   2.7526915e-01   7.2573999e+02
   2.7539578e-01   7.2573999e+02
   2.7552241e-01   7.2573999e+02
   2.7653639e-01   7.2573999e+02
   2.7704338e-01   7.2573999e+02
   2.7755037e-01   7.2573999e+02
   2.7856683e-01   6.3138140e+02
   2.7907506e-01   6.3138140e+02
   2.7958329e-01   6.3138140e+02
   2.8060365e-01   6.3138140e+02
   2.8111384e-01   6.3138140e+02
   2.8162402e-01   6.3138140e+02
   2.8264858e-01   6.3138140e+02
   2.8316085e-01   6.3138140e+02
   2.8367313e-01   6.3138140e+02
   2.8480730e-01   6.3138140e+02
   2.8537438e-01   6.3138140e+02
   2.8594147e-01   6.3138140e+02
   2.8716917e-01   6.3138140e+02
   2.8778303e-01   6.3138140e+02
   2.8839688e-01   6.3138140e+02
   2.8968875e-01   6.3138140e+02
   2.9033469e-01   6.3138140e+02
   2.9098062e-01   6.3138140e+02
   2.9230895e-01   6.3138140e+02
   2.9297311e-01   5.0543968e+02
   2.9363727e-01   5.0543968e+02
   2.9497462e-01   5.0543968e+02
   2.9564330e-01   5.0543968e+02
   2.9631197e-01   5.0543968e+02
   2.9765885e-01   5.0543968e+02
   2.9833229e-01   5.0543968e+02
   2.9900573e-01   5.0543968e+02
   3.0033310e-01   5.0543968e+02
   3.0099679e-01   5.0543968e+02
   3.0166047e-01   5.0543968e+02
   3.0293467e-01   5.0543968e+02
   3.0357177e-01   5.0543968e+02
   3.0420887e-01   4.1009749e+02
   3.0538703e-01   4.1009749e+02
   3.0597611e-01   4.1009749e+02
   3.0656519e-01   4.1009749e+02
   3.0765921e-01   4.1009749e+02
   3.0820621e-01   4.1009749e+02
   3.0875322e-01   4.1009749e+02
   3.0985513e-01   4.1009749e+02
   3.1040608e-01   4.1009749e+02
   3.1095703e-01   4.1009749e+02
   3.1206683e-01   3.3575856e+02
   3.1262172e-01   3.3575856e+02
   3.1317662e-01   3.3575856e+02
   3.1449313e-01   3.3575856e+02
   3.1515139e-01   3.3575856e+02
   3.1580965e-01   3.3575856e+02
   3.1735284e-01   3.3575856e+02
   3.1812444e-01   3.3575856e+02
   3.1889603e-01   3.3575856e+02
   3.2066868e-01   3.3575856e+02
   3.2155500e-01   2.4585600e+02
   3.2244133e-01   2.4585600e+02
   3.2445105e-01   2.4585600e+02
   3.2545591e-01   2.4585600e+02
   3.2646078e-01   2.4585600e+02
   3.2646078e-01   2.4585600e+02
   3.2672916e-01   2.4585600e+02
   3.2686335e-01   2.2784799e+02
   3.2699755e-01   2.2784799e+02
   3.2833947e-01   2.2784799e+02
   3.2901043e-01   2.2784799e+02
   3.2968139e-01   2.2784799e+02
   3.3213618e-01   2.2784799e+02
   3.3336357e-01   2.2784799e+02
   3.3459097e-01   2.0446547e+02
   3.3731589e-01   2.0446547e+02
   3.3867835e-01   2.0446547e+02
   3.4004081e-01   2.0446547e+02
   3.4306357e-01   2.0446547e+02
   3.4457495e-01   2.0446547e+02
   3.4608633e-01   2.0446547e+02
   3.4943218e-01   1.8005949e+02
   3.5110511e-01   1.8005949e+02
   3.5277803e-01   1.8005949e+02
   3.5647715e-01   1.8005949e+02
   3.5832670e-01   1.8005949e+02
   3.6017626e-01   1.8005949e+02
   3.6426469e-01   1.8005949e+02
   3.6630890e-01   1.5631056e+02
   3.6835311e-01   1.5631056e+02
   3.7287418e-01   1.5631056e+02
   3.7513471e-01   1.5631056e+02
   3.7739525e-01   1.5631056e+02
   3.7739525e-01   1.5631056e+02
   3.7833414e-01   1.5631056e+02
   3.7880359e-01   1.3424109e+02
   3.7927303e-01   1.3424109e+02
   3.8396750e-01   1.3424109e+02
   3.8631473e-01   1.3424109e+02
   3.8866196e-01   1.3424109e+02
   3.9429735e-01   1.3424109e+02
   3.9711505e-01   1.3424109e+02
   3.9993275e-01   1.1427376e+02
   4.0620058e-01   1.1427376e+02
   4.0933450e-01   1.1427376e+02
   4.1246841e-01   1.1427376e+02
   4.1948310e-01   1.1427376e+02
   4.2299045e-01   1.1427376e+02
   4.2649779e-01   1.1427376e+02
   4.3439710e-01   9.6444030e+01
   4.3834676e-01   9.6444030e+01
   4.4229641e-01   9.6444030e+01
   4.4229641e-01   9.6444030e+01
   4.4413983e-01   9.6444030e+01
   4.4506155e-01   9.6444030e+01
   4.4598326e-01   9.6444030e+01
   4.5520037e-01   8.1400159e+01
   4.5980893e-01   8.1400159e+01
   4.6441748e-01   8.1400159e+01
   4.7505773e-01   8.1400159e+01
   4.8037785e-01   8.1400159e+01
   4.8569797e-01   8.1400159e+01
   4.9818547e-01   8.1400159e+01
   5.0442922e-01   7.0931563e+01
   5.1067296e-01   7.0931563e+01
   5.1067296e-01   7.0931563e+01
   5.1336097e-01   7.0931563e+01
   5.1470497e-01   7.0931563e+01
   5.1604898e-01   7.0931563e+01
   5.2948901e-01   7.0931563e+01
   5.3620902e-01   6.2699523e+01
   5.4292904e-01   6.2699523e+01
   5.6296990e-01   6.2699523e+01
   5.7299032e-01   6.2699523e+01
   5.8301075e-01   6.2699523e+01
   5.8301075e-01   6.2699523e+01
   5.8654942e-01   6.2699523e+01
   5.8831876e-01   5.5852741e+01
   5.9008809e-01   5.5852741e+01
   6.0778145e-01   5.5852741e+01
   6.1662813e-01   5.5852741e+01
   6.2547481e-01   5.5852741e+01
   6.6102811e-01   5.5852741e+01
   6.7880477e-01   5.5852741e+01
   6.9658142e-01   4.3557173e+01
   6.9658142e-01   4.3557173e+01
   7.0142346e-01   4.3557173e+01
   7.0384448e-01   4.3557173e+01
   7.0626550e-01   4.3557173e+01
   7.3047571e-01   4.3557173e+01
   7.4258082e-01   4.3557173e+01
   7.5468592e-01   3.6531595e+01
   7.5468592e-01   3.6531595e+01
   7.6019229e-01   3.6531595e+01
   7.6294547e-01   3.6531595e+01
   7.6569866e-01   3.6238699e+01
   7.9263734e-01   3.6238699e+01
   8.0610668e-01   3.6238699e+01
   8.1957603e-01   3.6238699e+01
   8.1957603e-01   3.5892338e+01
   8.2582777e-01   3.5892338e+01
   8.2895364e-01   3.5892338e+01
   8.3207951e-01   3.5892338e+01
   8.6101909e-01   3.5488038e+01
   8.7548888e-01   3.5488038e+01
   8.8995867e-01   3.5488038e+01
   8.8995867e-01   3.5488038e+01
   8.9702622e-01   3.5021959e+01
   9.0056000e-01   3.5021959e+01
   9.0409378e-01   3.5021959e+01
   9.3588298e-01   3.5021959e+01
   9.5177757e-01   3.4490904e+01
   9.6767217e-01   3.4490904e+01
   9.6767217e-01   3.4490904e+01
   9.7565231e-01   3.4490904e+01
   9.7964238e-01   3.3892638e+01
   9.8363245e-01   3.3892638e+01
   1.0192845e+00   3.3892638e+01
   1.0371105e+00   3.3892638e+01
   1.0549366e+00   3.3226156e+01
   1.0549366e+00   3.3226156e+01
   1.0639590e+00   3.3226156e+01
   1.0684702e+00   3.3226156e+01
   1.0729814e+00   3.2491869e+01
   1.1139087e+00   3.2491869e+01
   1.1343724e+00   3.2491869e+01
   1.1548361e+00   3.2491869e+01
   1.1548361e+00   3.1691725e+01
   1.1650773e+00   3.1691725e+01
   1.1701979e+00   3.1691725e+01
   1.1753185e+00   3.1691725e+01
   1.2237290e+00   3.0829255e+01
   1.2479342e+00   3.0829255e+01
   1.2721395e+00   3.0829255e+01
   1.2721395e+00   3.0829255e+01
   1.2838497e+00   2.9909521e+01
   1.2897048e+00   2.9909521e+01
   1.2955600e+00   2.9909521e+01
   1.3522048e+00   2.9909521e+01
   1.3805273e+00   2.8939248e+01
   1.4088497e+00   2.8939248e+01
   1.4088497e+00   2.8939248e+01
   1.4223271e+00   2.8939248e+01
   1.4290658e+00   2.7929106e+01
   1.4358045e+00   2.7929106e+01
   1.4915658e+00   2.7929106e+01
   1.5194465e+00   2.7929106e+01
   1.5473271e+00   2.6887592e+01
   1.5473271e+00   2.6887592e+01
   1.5626580e+00   2.6887592e+01
   1.5703235e+00   2.6887592e+01
   1.5779889e+00   2.5823563e+01
   1.6328235e+00   2.5823563e+01
   1.6602408e+00   2.5823563e+01
   1.6876580e+00   2.5823563e+01
   1.6876580e+00   2.4745899e+01
   1.7049350e+00   2.4745899e+01
   1.7135734e+00   2.4745899e+01
   1.7222119e+00   2.4745899e+01
   1.7760734e+00   2.3663200e+01
   1.8030042e+00   2.3663200e+01
   1.8299350e+00   2.3663200e+01
   1.8299350e+00   2.3663200e+01
   1.8492566e+00   2.2583526e+01
   1.8589174e+00   2.2583526e+01
   1.8685782e+00   2.2583526e+01
   1.9742566e+00   2.2583526e+01
   2.0270958e+00   2.1514189e+01
   2.0799350e+00   2.1514189e+01
   2.0799350e+00   2.1514189e+01
   2.1030293e+00   2.1514189e+01
   2.1145765e+00   2.0461624e+01
   2.1261237e+00   2.0461624e+01
   2.2280293e+00   2.0461624e+01
   2.2789821e+00   2.0461624e+01
   2.3299350e+00   1.9431323e+01
   2.3299350e+00   1.9431323e+01
   2.3570401e+00   1.9431323e+01
   2.3705927e+00   1.9431323e+01
   2.3841453e+00   1.8427812e+01
   2.3841453e+00   1.8427812e+01
   2.4121438e+00   1.8427812e+01
   2.4261431e+00   1.8427812e+01
   2.4401424e+00   1.7454677e+01
   2.4401424e+00   1.7454677e+01
   2.4690700e+00   1.7454677e+01
   2.4835337e+00   1.7454677e+01
   2.4979975e+00   1.6519369e+01
   2.4979975e+00   1.6519369e+01
   2.5278898e+00   1.6519369e+01
   2.5428360e+00   1.6519369e+01
   2.5577821e+00   1.5686132e+01
   2.5577821e+00   1.5686132e+01
   2.5886826e+00   1.5686132e+01
   2.6041328e+00   1.5686132e+01
   2.6195830e+00   1.4937382e+01
   2.6195830e+00   1.4937382e+01
   2.6515394e+00   1.4937382e+01
   2.6675176e+00   1.4937382e+01
   2.6834957e+00   1.4259683e+01
   2.6834957e+00   1.4259683e+01
   2.7165587e+00   1.4259683e+01
   2.7330902e+00   1.4259683e+01
   2.7496217e+00   1.3642540e+01
   2.7496217e+00   1.3642540e+01
   2.7838456e+00   1.3642540e+01
   2.8009575e+00   1.3642540e+01
   2.8180694e+00   1.3077600e+01
   2.8180694e+00   1.3077600e+01
   2.8535120e+00   1.3077600e+01
   2.8712333e+00   1.3077600e+01
   2.8889546e+00   1.2558114e+01
   2.8889546e+00   1.2558114e+01
   2.9256779e+00   1.2558114e+01
   2.9440395e+00   1.2558114e+01
   2.9624011e+00   1.2078542e+01
   2.9624011e+00   1.2078542e+01
   3.0004713e+00   1.2078542e+01
   3.0195063e+00   1.2078542e+01
   3.0385414e+00   1.1634282e+01
   3.0385414e+00   1.1634282e+01
   3.0780235e+00   1.1634282e+01
   3.0977645e+00   1.1634282e+01
   3.1175056e+00   1.1221472e+01
   3.1175056e+00   1.1221472e+01
   3.1584100e+00   1.1221472e+01
   3.1788622e+00   1.1221472e+01
   3.1993143e+00   1.0836833e+01
   3.1993143e+00   1.0836833e+01
   3.2417132e+00   1.0836833e+01
   3.2629126e+00   1.0836833e+01
   3.2841120e+00   1.0477562e+01
   3.2841120e+00   1.0477562e+01
   3.3280824e+00   1.0477562e+01
   3.3500676e+00   1.0477562e+01
   3.3720528e+00   1.0141238e+01
   3.3720528e+00   1.0141238e+01
   3.4176773e+00   1.0141238e+01
   3.4404895e+00   1.0141238e+01
   3.4633018e+00   9.8257612e+00
   3.4633018e+00   9.8257612e+00
   3.5106688e+00   9.8257612e+00
   3.5343523e+00   9.8257612e+00
   3.5580358e+00   9.5292917e+00
   3.5580358e+00   9.5292917e+00
   3.6072401e+00   9.5292917e+00
   3.6318423e+00   9.5292917e+00
   3.6564445e+00   9.2502142e+00
   3.6564445e+00   9.2502142e+00
   3.7075883e+00   9.2502142e+00
   3.7331603e+00   9.2502142e+00
   3.7587322e+00   8.9870988e+00
   3.7587322e+00   8.9870988e+00
   3.8119253e+00   8.9870988e+00
   3.8385219e+00   8.9870988e+00
   3.8651184e+00   8.7386761e+00
   3.8651184e+00   8.7386761e+00
   3.9204791e+00   8.7386761e+00
   3.9481594e+00   8.7386761e+00
   3.9758398e+00   8.5038125e+00
   3.9758398e+00   8.5038125e+00
   4.0334958e+00   8.5038125e+00
   4.0623238e+00   8.5038125e+00
   4.0911518e+00   8.2814930e+00
   4.0911518e+00   8.2814930e+00
   4.1512416e+00   8.2814930e+00
   4.1812864e+00   8.2814930e+00
   4.2113313e+00   8.0708039e+00
   4.2113313e+00   8.0708039e+00
   4.2738313e+00   8.0708039e+00
   4.3050813e+00   8.0708039e+00
   4.3363313e+00   7.8709214e+00
   4.3363313e+00   7.8709214e+00
   4.3988313e+00   7.8709214e+00
   4.4300813e+00   7.8709214e+00
   4.4613313e+00   7.6810991e+00
   4.4613313e+00   7.6810991e+00
   4.5238313e+00   7.6810991e+00
   4.5550813e+00   7.6810991e+00
   4.5863313e+00   7.5006597e+00
   4.5863313e+00   7.5006597e+00
   4.6488313e+00   7.5006597e+00
   4.6800813e+00   7.5006597e+00
   4.7113313e+00   7.3289862e+00
   4.7113313e+00   7.3289862e+00
   4.7738313e+00   7.3289862e+00
   4.8050813e+00   7.3289862e+00
   4.8363313e+00   7.1655164e+00
   4.8363313e+00   7.1655164e+00
   4.8988313e+00   7.1655164e+00
   4.9300813e+00   7.1655164e+00
   4.9613313e+00   7.0097360e+00
   4.9613313e+00   7.0097360e+00
   5.0238313e+00   7.0097360e+00
   5.0550813e+00   7.0097360e+00
   5.0863313e+00   6.8611710e+00
   5.0863313e+00   6.8611710e+00
   5.1488313e+00   6.8611710e+00
   5.1800813e+00   6.8611710e+00
   5.2113313e+00   6.7193869e+00
   5.2113313e+00   6.7193869e+00
   5.2738313e+00   6.7193869e+00
   5.3050813e+00   6.7193869e+00
   5.3363313e+00   6.5839851e+00
   5.3363313e+00   6.5839851e+00
   5.3988313e+00   6.5839851e+00
   5.4300813e+00   6.5839851e+00
   5.4613313e+00   6.4545957e+00
   5.4613313e+00   6.4545957e+00
   5.5238313e+00   6.4545957e+00
   5.5550813e+00   6.4545957e+00
   5.5863313e+00   6.3308771e+00
   5.5863313e+00   6.3308771e+00
   5.6488313e+00   6.3308771e+00
   5.6800813e+00   6.3308771e+00
   5.7113313e+00   6.2125150e+00
   5.7113313e+00   6.2125150e+00
   5.7738313e+00   6.2125150e+00
   5.8050813e+00   6.2125150e+00
   5.8363313e+00   6.0992164e+00
   5.8363313e+00   6.0992164e+00
   5.8988313e+00   6.0992164e+00
   5.9300813e+00   6.0992164e+00
   5.9613313e+00   5.9907085e+00
   5.9613313e+00   5.9907085e+00
   6.0238313e+00   5.9907085e+00
   6.0550813e+00   5.9907085e+00
   6.0863313e+00   5.8867398e+00
   6.0863313e+00   5.8867398e+00
   6.1488313e+00   5.8867398e+00
   6.1800813e+00   5.8867398e+00
   6.2113313e+00   5.7870750e+00
   6.2113313e+00   5.7870750e+00
   6.2738313e+00   5.7870750e+00
   6.3050813e+00   5.7870750e+00
   6.3363313e+00   5.7039557e+00
   6.3363313e+00   5.7039557e+00
   6.3988313e+00   5.7039557e+00
   6.4300813e+00   5.7039557e+00
   6.4613313e+00   5.6386591e+00
   6.4613313e+00   5.6386591e+00
   6.5238313e+00   5.6386591e+00
   6.5550813e+00   5.6386591e+00
   6.5863313e+00   5.5869877e+00
   6.5863313e+00   5.5869877e+00
   6.6488313e+00   5.5869877e+00
   6.6800813e+00   5.5869877e+00
   6.7113313e+00   5.5458702e+00
   6.7113313e+00   5.5458702e+00
   6.7738313e+00   5.5458702e+00
   6.8050813e+00   5.5458702e+00
   6.8363313e+00   5.5130112e+00
   6.8363313e+00   5.5130112e+00
   6.8988313e+00   5.5130112e+00
   6.9300813e+00   5.5130112e+00
   6.9613313e+00   5.4866658e+00
   6.9613313e+00   5.4866658e+00
   7.0238313e+00   5.4866658e+00
   7.0550813e+00   5.4866658e+00
   7.0863313e+00   5.4654890e+00
   7.0863313e+00   5.4654890e+00
   7.1488313e+00   5.4654890e+00
   7.1800813e+00   5.4654890e+00
   7.2113313e+00   5.4484334e+00
   7.2113313e+00   5.4484334e+00
   7.2738313e+00   5.4484334e+00
   7.3050813e+00   5.4484334e+00
   7.3363313e+00   5.4346760e+00
   7.3363313e+00   5.4346760e+00
   7.3988313e+00   5.4346760e+00
   7.4300813e+00   5.4346760e+00
   7.4613313e+00   5.4346760e+00
   7.4613313e+00   5.4346760e+00
   7.5238313e+00   5.4346760e+00
   7.5550813e+00   5.3906218e+00
   7.5863313e+00   5.3906218e+00
   7.5863313e+00   5.3906218e+00
   7.6488313e+00   5.3906218e+00
   7.6800813e+00   5.3906218e+00
   7.7113313e+00   5.3906218e+00
   7.7113313e+00   5.3906218e+00
   7.7738313e+00   5.3628677e+00
   7.8050813e+00   5.3628677e+00
   7.8363313e+00   5.3628677e+00
   7.8363313e+00   5.3628677e+00
   7.8988313e+00   5.3628677e+00
   7.9300813e+00   5.3628677e+00
   7.9613313e+00   5.3628677e+00
   7.9613313e+00   5.3452628e+00
   8.0238313e+00   5.3452628e+00
   8.0550813e+00   5.3452628e+00
   8.0863313e+00   5.3452628e+00
   8.0863313e+00   5.3452628e+00
   8.1488313e+00   5.3452628e+00
   8.1800813e+00   5.3452628e+00
   8.2113313e+00   5.3452628e+00
   8.2113313e+00   5.3452628e+00
   8.2738313e+00   5.3452628e+00
   8.3050813e+00   5.3201278e+00
   8.3363313e+00   5.3201278e+00
   8.3363313e+00   5.3201278e+00
   8.3988313e+00   5.3201278e+00
   8.4300813e+00   5.3201278e+00
   8.4613313e+00   5.3201278e+00
   8.4613313e+00   5.3201278e+00
   8.5238313e+00   5.3201278e+00
   8.5550813e+00   5.3201278e+00
   8.5863313e+00   5.3201278e+00
   8.5863313e+00   5.3201278e+00
   8.6488313e+00   5.3201278e+00
   8.6800813e+00   5.3201278e+00
   8.7113313e+00   5.2984497e+00
   8.7113313e+00   5.2984497e+00
   8.7738313e+00   5.2984497e+00
   8.8050813e+00   5.2984497e+00
   8.8363313e+00   5.2984497e+00
   8.8363313e+00   5.2984497e+00
   8.8945147e+00   5.2984497e+00
   8.9236064e+00   5.2984497e+00
   8.9526982e+00   5.2984497e+00
   8.9526982e+00   5.2984497e+00
   9.0050633e+00   5.2984497e+00
   9.0312458e+00   5.2984497e+00
   9.0574283e+00   5.2984497e+00
   9.0574283e+00   5.2984497e+00
   9.1045569e+00   5.2984497e+00
   9.1281212e+00   5.2984497e+00
   9.1516855e+00   5.2984497e+00
   9.1516855e+00   5.2984497e+00
   9.1941012e+00   5.2984497e+00
   9.2153091e+00   5.2810332e+00
   9.2365170e+00   5.2810332e+00
   9.2365170e+00   5.2810332e+00
   9.2746911e+00   5.2810332e+00
   9.2937782e+00   5.2810332e+00
   9.3128653e+00   5.2810332e+00
   9.3128653e+00   5.2810332e+00
   9.3472220e+00   5.2810332e+00
   9.3644004e+00   5.2810332e+00
   9.3815787e+00   5.2810332e+00
   9.3815787e+00   5.2810332e+00
   9.4124998e+00   5.2810332e+00
   9.4279603e+00   5.2810332e+00
   9.4434209e+00   5.2810332e+00
   9.4434209e+00   5.2810332e+00
   9.4712498e+00   5.2810332e+00
   9.4851643e+00   5.2810332e+00
   9.4990788e+00   5.2810332e+00
   9.4990788e+00   5.2810332e+00
   9.5241248e+00   5.2810332e+00
   9.5366479e+00   5.2810332e+00
   9.5491709e+00   5.2810332e+00
   9.5491709e+00   5.2810332e+00
   9.5717124e+00   5.2810332e+00
   9.5829831e+00   5.2810332e+00
   9.5942538e+00   5.2810332e+00
   9.6167953e+00   5.2810332e+00
   9.6280660e+00   5.2810332e+00
   9.6393367e+00   5.2810332e+00
   9.6393367e+00   5.2810332e+00
   9.6573699e+00   5.2810332e+00


==> data/allConditionNumbersData4.dat <==
   0.0000000e+00   7.8958726e+02
   1.4344558e-04   7.8958726e+02
   2.1516836e-04   7.8958726e+02
   2.8689115e-04   7.8958726e+02
   7.1722788e-05   7.8958726e+02
   1.0758418e-04   7.8958726e+02
   1.4344558e-04   7.8958726e+02
   3.5861394e-05   7.8958726e+02
   5.3792091e-05   7.8958726e+02
   7.1722788e-05   7.8958726e+02
   1.7930697e-05   7.8958726e+02
   2.6896045e-05   7.8958726e+02
   3.5861394e-05   7.8958726e+02
   8.9653485e-06   7.8958726e+02
   1.3448023e-05   7.8958726e+02
   1.7930697e-05   7.8958726e+02
   2.6896045e-05   7.8958726e+02
   3.1378720e-05   7.8958726e+02
   3.5861394e-05   7.8958726e+02
   8.0688136e-05   7.8958726e+02
   1.0310151e-04   7.8958726e+02
   1.2551488e-04   7.8958726e+02
   3.4964859e-04   7.8958726e+02
   4.6171545e-04   7.8958726e+02
   5.7378230e-04   7.8958726e+02
   1.6944509e-03   7.8958726e+02
   2.2547851e-03   7.8958726e+02
   2.8151194e-03   7.8958726e+02
   8.4184622e-03   7.8958726e+02
   1.1220134e-02   7.8958726e+02
   1.4021805e-02   7.8958726e+02
   2.1039062e-02   7.8958726e+02
   2.4547691e-02   7.8958726e+02
   2.8056320e-02   7.8958726e+02
   3.4897165e-02   7.8958726e+02
   3.8317587e-02   7.8958726e+02
   4.1738010e-02   7.8958726e+02
   4.8393004e-02   7.8958726e+02
   5.1720501e-02   7.8958726e+02
   5.5047998e-02   7.8958726e+02
   6.1861157e-02   7.8958726e+02
   6.5267736e-02   7.8958726e+02
   6.8674316e-02   7.8958726e+02
   7.5502998e-02   7.8958726e+02
   7.8917339e-02   7.8958726e+02
   8.2331680e-02   7.8958726e+02
   8.9077327e-02   7.8958726e+02
   9.2450151e-02   7.8958726e+02
   9.5822975e-02   7.8958726e+02
   1.0243450e-01   7.8958726e+02
   1.0574027e-01   7.8958726e+02
   1.0904603e-01   7.8958726e+02
   1.1551081e-01   7.8958726e+02
   1.1874320e-01   7.8958726e+02
   1.2197560e-01   7.8958726e+02
   1.2831091e-01   7.8958726e+02
   1.3147856e-01   7.8958726e+02
   1.3464622e-01   7.8958726e+02
   1.4089287e-01   7.8958726e+02
   1.4401619e-01   7.8958726e+02
   1.4713952e-01   7.8958726e+02
   1.5335854e-01   7.8958726e+02
   1.5646804e-01   7.8958726e+02
   1.5957755e-01   7.8958726e+02
   1.6585061e-01   7.8958726e+02
   1.6898714e-01   7.8958726e+02
   1.7212367e-01   7.8958726e+02
   1.7855841e-01   7.3360626e+02
   1.8177578e-01   7.3360626e+02
   1.8499315e-01   7.3360626e+02
   1.9173607e-01   7.3360626e+02
   1.9510754e-01   7.3360626e+02
   1.9847900e-01   7.3360626e+02
   2.0574345e-01   7.3360626e+02
   2.0937568e-01   7.3360626e+02
   2.1300791e-01   7.3360626e+02
   2.2113830e-01   7.3360626e+02
   2.2520350e-01   7.3360626e+02
   2.2926870e-01   7.3360626e+02
   2.3963435e-01   7.3360626e+02
   2.4481717e-01   7.3360626e+02
   2.5000000e-01   7.3360626e+02
   2.6236236e-01   7.3360626e+02
   2.6854355e-01   7.3360626e+02
   2.7472473e-01   7.3360626e+02
   2.7472473e-01   7.3360626e+02
   2.7477733e-01   7.3360626e+02
   2.7480364e-01   7.3360626e+02
   2.7482994e-01   7.3360626e+02
   2.7509297e-01   7.3360626e+02
   2.7522449e-01   7.3360626e+02
   2.7535601e-01   7.3360626e+02
   2.7636665e-01   7.3360626e+02
   2.7687197e-01   7.3360626e+02
   2.7737729e-01   7.3360626e+02
   2.7839044e-01   6.3724575e+02
   2.7889701e-01   6.3724575e+02
   2.7940358e-01   6.3724575e+02
   2.8042066e-01   6.3724575e+02
   2.8092920e-01   6.3724575e+02
   2.8143773e-01   6.3724575e+02
   2.8245901e-01   6.3724575e+02
   2.8296965e-01   6.3724575e+02
   2.8348029e-01   6.3724575e+02
   2.8457581e-01   6.3724575e+02
   2.8512358e-01   6.3724575e+02
   2.8567134e-01   6.3724575e+02
   2.8685464e-01   6.3724575e+02
   2.8744630e-01   6.3724575e+02
   2.8803795e-01   6.3724575e+02
   2.8927999e-01   6.3724575e+02
   2.8990101e-01   6.3724575e+02
   2.9052203e-01   6.3724575e+02
   2.9179526e-01   6.3724575e+02
   2.9243187e-01   5.0893349e+02
   2.9306848e-01   5.0893349e+02
   2.9435006e-01   5.0893349e+02
   2.9499085e-01   5.0893349e+02
   2.9563164e-01   5.0893349e+02
   2.9691733e-01   5.0893349e+02
   2.9756017e-01   5.0893349e+02
   2.9820302e-01   5.0893349e+02
   2.9946330e-01   5.0893349e+02
   3.0009345e-01   5.0893349e+02
   3.0072359e-01   5.0893349e+02
   3.0192351e-01   5.0893349e+02
   3.0252347e-01   5.0893349e+02
   3.0312343e-01   4.1163830e+02
   3.0421708e-01   4.1163830e+02
   3.0476391e-01   4.1163830e+02
   3.0531073e-01   4.1163830e+02
   3.0639865e-01   4.1163830e+02
   3.0694260e-01   4.1163830e+02
   3.0748656e-01   4.1163830e+02
   3.0858203e-01   4.1163830e+02
   3.0912977e-01   4.1163830e+02
   3.0967751e-01   4.1163830e+02
   3.1080744e-01   3.3538406e+02
   3.1137240e-01   3.3538406e+02
   3.1193736e-01   3.3538406e+02
   3.1328835e-01   3.3538406e+02
   3.1396385e-01   3.3538406e+02
   3.1463934e-01   3.3538406e+02
   3.1621003e-01   3.3538406e+02
   3.1699537e-01   3.3538406e+02
   3.1778071e-01   3.3538406e+02
   3.1957585e-01   3.3538406e+02
   3.2047341e-01   2.4527256e+02
   3.2137098e-01   2.4527256e+02
   3.2339944e-01   2.4527256e+02
   3.2441366e-01   2.4527256e+02
   3.2542789e-01   2.4527256e+02
   3.2542789e-01   2.4527256e+02
   3.2570436e-01   2.4527256e+02
   3.2584259e-01   2.2694555e+02
   3.2598083e-01   2.2694555e+02
   3.2736317e-01   2.2694555e+02
   3.2805434e-01   2.2694555e+02
   3.2874552e-01   2.2694555e+02
   3.3121861e-01   2.2694555e+02
   3.3245516e-01   2.2694555e+02
   3.3369171e-01   2.0346578e+02
   3.3643348e-01   2.0346578e+02
   3.3780436e-01   2.0346578e+02
   3.3917524e-01   2.0346578e+02
   3.4221384e-01   2.0346578e+02
   3.4373313e-01   2.0346578e+02
   3.4525243e-01   2.0346578e+02
   3.4861358e-01   1.7890331e+02
   3.5029415e-01   1.7890331e+02
   3.5197473e-01   1.7890331e+02
   3.5568907e-01   1.7890331e+02
   3.5754624e-01   1.7890331e+02
   3.5940341e-01   1.7890331e+02
   3.6350749e-01   1.7890331e+02
   3.6555954e-01   1.5500327e+02
   3.6761158e-01   1.5500327e+02
   3.7214932e-01   1.5500327e+02
   3.7441820e-01   1.5500327e+02
   3.7668707e-01   1.5500327e+02
   3.7668707e-01   1.5500327e+02
   3.7763565e-01   1.5500327e+02
   3.7810995e-01   1.3282313e+02
   3.7858424e-01   1.3282313e+02
   3.8332717e-01   1.3282313e+02
   3.8569864e-01   1.3282313e+02
   3.8807010e-01   1.3282313e+02
   3.9373054e-01   1.3282313e+02
   3.9656076e-01   1.3282313e+02
   3.9939098e-01   1.1280191e+02
   4.0568900e-01   1.1280191e+02
   4.0883802e-01   1.1280191e+02
   4.1198703e-01   1.1280191e+02
   4.1903850e-01   1.1280191e+02
   4.2256424e-01   1.1280191e+02
   4.2608997e-01   1.1280191e+02
   4.3403556e-01   9.4977121e+01
   4.3800835e-01   9.4977121e+01
   4.4198114e-01   9.4977121e+01
   4.4198114e-01   9.4977121e+01
   4.4383739e-01   9.4977121e+01
   4.4476551e-01   9.4977121e+01
   4.4569363e-01   9.4977121e+01
   4.5497486e-01   8.0147044e+01
   4.5961547e-01   8.0147044e+01
   4.6425608e-01   8.0147044e+01
   4.7498470e-01   8.0147044e+01
   4.8034900e-01   8.0147044e+01
   4.8571331e-01   8.0147044e+01
   4.9832979e-01   8.0147044e+01
   5.0463804e-01   6.9766572e+01
   5.1094628e-01   6.9766572e+01
   5.1094628e-01   6.9766572e+01
   5.1365424e-01   6.9766572e+01
   5.1500823e-01   6.9766572e+01
   5.1636221e-01   6.9766572e+01
   5.2990203e-01   6.9766572e+01
   5.3667195e-01   6.1570391e+01
   5.4344186e-01   6.1570391e+01
   5.6392334e-01   6.1570391e+01
   5.7416408e-01   6.1570391e+01
   5.8440482e-01   6.1570391e+01
   5.8440482e-01   6.1570391e+01
   5.8797735e-01   6.1570391e+01
   5.8976361e-01   5.4745100e+01
   5.9154988e-01   5.4745100e+01
   6.0941252e-01   5.4745100e+01
   6.1834384e-01   5.4745100e+01
   6.2727516e-01   5.4745100e+01
   6.6274554e-01   5.4745100e+01
   6.8048073e-01   5.4745100e+01
   6.9821592e-01   4.2526911e+01
   6.9821592e-01   4.2526911e+01
   7.0309746e-01   4.2526911e+01
   7.0553823e-01   4.2526911e+01
   7.0797900e-01   4.2526911e+01
   7.3238670e-01   4.2526911e+01
   7.4459055e-01   4.2526911e+01
   7.5679440e-01   3.5576781e+01
   7.5679440e-01   3.5576781e+01
   7.6234788e-01   3.5576781e+01
   7.6512462e-01   3.5576781e+01
   7.6790136e-01   3.5283060e+01
   7.9485340e-01   3.5283060e+01
   8.0832941e-01   3.5283060e+01
   8.2180543e-01   3.5283060e+01
   8.2180543e-01   3.4935990e+01
   8.2810858e-01   3.4935990e+01
   8.3126015e-01   3.4935990e+01
   8.3441172e-01   3.4935990e+01
   8.6341675e-01   3.4531127e+01
   8.7791927e-01   3.4531127e+01
   8.9242179e-01   3.4531127e+01
   8.9242179e-01   3.4531127e+01
   8.9954706e-01   3.4064555e+01
   9.0310970e-01   3.4064555e+01
   9.0667234e-01   3.4064555e+01
   9.3857581e-01   3.4064555e+01
   9.5452755e-01   3.3533150e+01
   9.7047929e-01   3.3533150e+01
   9.7047929e-01   3.3533150e+01
   9.7852568e-01   3.3533150e+01
   9.8254888e-01   3.2934831e+01
   9.8657208e-01   3.2934831e+01
   1.0223973e+00   3.2934831e+01
   1.0403100e+00   3.2934831e+01
   1.0582226e+00   3.2268783e+01
   1.0582226e+00   3.2268783e+01
   1.0673227e+00   3.2268783e+01
   1.0718727e+00   3.2268783e+01
   1.0764227e+00   3.1535646e+01
   1.1176040e+00   3.1535646e+01
   1.1381947e+00   3.1535646e+01
   1.1587853e+00   3.1535646e+01
   1.1587853e+00   3.0737623e+01
   1.1691195e+00   3.0737623e+01
   1.1742867e+00   3.0737623e+01
   1.1794538e+00   3.0737623e+01
   1.2282472e+00   2.9879967e+01
   1.2526439e+00   2.9879967e+01
   1.2770406e+00   2.9879967e+01
   1.2770406e+00   2.9879967e+01
   1.2888654e+00   2.8969624e+01
   1.2947777e+00   2.8969624e+01
   1.3006901e+00   2.8969624e+01
   1.3572777e+00   2.8969624e+01
   1.3855716e+00   2.8013467e+01
   1.4138654e+00   2.8013467e+01
   1.4138654e+00   2.8013467e+01
   1.4274711e+00   2.8013467e+01
   1.4342739e+00   2.7019336e+01
   1.4410768e+00   2.7019336e+01
   1.4967739e+00   2.7019336e+01
   1.5246225e+00   2.7019336e+01
   1.5524711e+00   2.5995719e+01
   1.5524711e+00   2.5995719e+01
   1.5679455e+00   2.5995719e+01
   1.5756827e+00   2.5995719e+01
   1.5834199e+00   2.4951406e+01
   1.6381827e+00   2.4951406e+01
   1.6655641e+00   2.4951406e+01
   1.6929455e+00   2.4951406e+01
   1.6929455e+00   2.3895169e+01
   1.7103826e+00   2.3895169e+01
   1.7191012e+00   2.3895169e+01
   1.7278197e+00   2.3895169e+01
   1.7816012e+00   2.2835446e+01
   1.8084919e+00   2.2835446e+01
   1.8353826e+00   2.2835446e+01
   1.8353826e+00   2.2835446e+01
   1.8548827e+00   2.1780098e+01
   1.8646327e+00   2.1780098e+01
   1.8743827e+00   2.1780098e+01
   1.9798827e+00   2.1780098e+01
   2.0326326e+00   2.0736222e+01
   2.0853826e+00   2.0736222e+01
   2.0853826e+00   2.0736222e+01
   2.1086859e+00   2.0736222e+01
   2.1203376e+00   1.9710023e+01
   2.1319892e+00   1.9710023e+01
   2.2336859e+00   1.9710023e+01
   2.2845343e+00   1.9710023e+01
   2.3353826e+00   1.8706759e+01
   2.3353826e+00   1.8706759e+01
   2.3627075e+00   1.8706759e+01
   2.3763699e+00   1.8706759e+01
   2.3900323e+00   1.7730725e+01
   2.3900323e+00   1.7730725e+01
   2.4182517e+00   1.7730725e+01
   2.4323614e+00   1.7730725e+01
   2.4464710e+00   1.6785297e+01
   2.4464710e+00   1.6785297e+01
   2.4756246e+00   1.6785297e+01
   2.4902013e+00   1.6785297e+01
   2.5047781e+00   1.5889056e+01
   2.5047781e+00   1.5889056e+01
   2.5349088e+00   1.5889056e+01
   2.5499742e+00   1.5889056e+01
   2.5650396e+00   1.5089903e+01
   2.5650396e+00   1.5089903e+01
   2.5961935e+00   1.5089903e+01
   2.6117704e+00   1.5089903e+01
   2.6273474e+00   1.4371301e+01
   2.6273474e+00   1.4371301e+01
   2.6595731e+00   1.4371301e+01
   2.6756860e+00   1.4371301e+01
   2.6917989e+00   1.3720571e+01
   2.6917989e+00   1.3720571e+01
   2.7251486e+00   1.3720571e+01
   2.7418235e+00   1.3720571e+01
   2.7584984e+00   1.3127774e+01
   2.7584984e+00   1.3127774e+01
   2.7930276e+00   1.3127774e+01
   2.8102922e+00   1.3127774e+01
   2.8275568e+00   1.2584989e+01
   2.8275568e+00   1.2584989e+01
   2.8633249e+00   1.2584989e+01
   2.8812089e+00   1.2584989e+01
   2.8990929e+00   1.2085794e+01
   2.8990929e+00   1.2085794e+01
   2.9361309e+00   1.2085794e+01
   2.9546499e+00   1.2085794e+01
   2.9731689e+00   1.1624910e+01
   2.9731689e+00   1.1624910e+01
   3.0115085e+00   1.1624910e+01
   3.0306783e+00   1.1624910e+01
   3.0498481e+00   1.1197947e+01
   3.0498481e+00   1.1197947e+01
   3.0895534e+00   1.1197947e+01
   3.1094060e+00   1.1197947e+01
   3.1292587e+00   1.0801212e+01
   3.1292587e+00   1.0801212e+01
   3.1703978e+00   1.0801212e+01
   3.1909674e+00   1.0801212e+01
   3.2115370e+00   1.0431567e+01
   3.2115370e+00   1.0431567e+01
   3.2541830e+00   1.0431567e+01
   3.2755061e+00   1.0431567e+01
   3.2968291e+00   1.0086324e+01
   3.2968291e+00   1.0086324e+01
   3.3410599e+00   1.0086324e+01
   3.3631753e+00   1.0086324e+01
   3.3852908e+00   9.7631630e+00
   3.3852908e+00   9.7631630e+00
   3.4311899e+00   9.7631630e+00
   3.4541395e+00   9.7631630e+00
   3.4770890e+00   9.4600663e+00
   3.4770890e+00   9.4600663e+00
   3.5247460e+00   9.4600663e+00
   3.5485744e+00   9.4600663e+00
   3.5724029e+00   9.1752682e+00
   3.5724029e+00   9.1752682e+00
   3.6219137e+00   9.1752682e+00
   3.6466691e+00   9.1752682e+00
   3.6714245e+00   8.9072142e+00
   3.6714245e+00   8.9072142e+00
   3.7228925e+00   8.9072142e+00
   3.7486264e+00   8.9072142e+00
   3.7743604e+00   8.6545307e+00
   3.7743604e+00   8.6545307e+00
   3.8278968e+00   8.6545307e+00
   3.8546649e+00   8.6545307e+00
   3.8814331e+00   8.4159949e+00
   3.8814331e+00   8.4159949e+00
   3.9371578e+00   8.4159949e+00
   3.9650201e+00   8.4159949e+00
   3.9928824e+00   8.1905167e+00
   3.9928824e+00   8.1905167e+00
   4.0509250e+00   8.1905167e+00
   4.0799462e+00   8.1905167e+00
   4.1089675e+00   7.9771177e+00
   4.1089675e+00   7.9771177e+00
   4.1694681e+00   7.9771177e+00
   4.1997184e+00   7.9771177e+00
   4.2299688e+00   7.7749181e+00
   4.2299688e+00   7.7749181e+00
   4.2924688e+00   7.7749181e+00
   4.3237188e+00   7.7749181e+00
   4.3549688e+00   7.5831236e+00
   4.3549688e+00   7.5831236e+00
   4.4174688e+00   7.5831236e+00
   4.4487188e+00   7.5831236e+00
   4.4799688e+00   7.4010156e+00
   4.4799688e+00   7.4010156e+00
   4.5424688e+00   7.4010156e+00
   4.5737188e+00   7.4010156e+00
   4.6049688e+00   7.2279409e+00
   4.6049688e+00   7.2279409e+00
   4.6674688e+00   7.2279409e+00
   4.6987188e+00   7.2279409e+00
   4.7299688e+00   7.0633051e+00
   4.7299688e+00   7.0633051e+00
   4.7924688e+00   7.0633051e+00
   4.8237188e+00   7.0633051e+00
   4.8549688e+00   6.9065653e+00
   4.8549688e+00   6.9065653e+00
   4.9174688e+00   6.9065653e+00
   4.9487188e+00   6.9065653e+00
   4.9799688e+00   6.7572249e+00
   4.9799688e+00   6.7572249e+00
   5.0424688e+00   6.7572249e+00
   5.0737188e+00   6.7572249e+00
   5.1049688e+00   6.6148281e+00
   5.1049688e+00   6.6148281e+00
   5.1674688e+00   6.6148281e+00
   5.1987188e+00   6.6148281e+00
   5.2299688e+00   6.4789564e+00
   5.2299688e+00   6.4789564e+00
   5.2924688e+00   6.4789564e+00
   5.3237188e+00   6.4789564e+00
   5.3549688e+00   6.3492240e+00
   5.3549688e+00   6.3492240e+00
   5.4174688e+00   6.3492240e+00
   5.4487188e+00   6.3492240e+00
   5.4799688e+00   6.2252754e+00
   5.4799688e+00   6.2252754e+00
   5.5424688e+00   6.2252754e+00
   5.5737188e+00   6.2252754e+00
   5.6049688e+00   6.1067818e+00
   5.6049688e+00   6.1067818e+00
   5.6674688e+00   6.1067818e+00
   5.6987188e+00   6.1067818e+00
   5.7299688e+00   5.9934389e+00
   5.7299688e+00   5.9934389e+00
   5.7924688e+00   5.9934389e+00
   5.8237188e+00   5.9934389e+00
   5.8549688e+00   5.8849644e+00
   5.8549688e+00   5.8849644e+00
   5.9174688e+00   5.8849644e+00
   5.9487188e+00   5.8849644e+00
   5.9799688e+00   5.7810966e+00
   5.9799688e+00   5.7810966e+00
   6.0424688e+00   5.7810966e+00
   6.0737188e+00   5.7810966e+00
   6.1049688e+00   5.6815918e+00
   6.1049688e+00   5.6815918e+00
   6.1674688e+00   5.6815918e+00
   6.1987188e+00   5.6815918e+00
   6.2299688e+00   5.5862241e+00
   6.2299688e+00   5.5862241e+00
   6.2924688e+00   5.5862241e+00
   6.3237188e+00   5.5862241e+00
   6.3549688e+00   5.5091781e+00
   6.3549688e+00   5.5091781e+00
   6.4174688e+00   5.5091781e+00
   6.4487188e+00   5.5091781e+00
   6.4799688e+00   5.4485919e+00
   6.4799688e+00   5.4485919e+00
   6.5424688e+00   5.4485919e+00
   6.5737188e+00   5.4485919e+00
   6.6049688e+00   5.4006147e+00
   6.6049688e+00   5.4006147e+00
   6.6674688e+00   5.4006147e+00
   6.6987188e+00   5.4006147e+00
   6.7299688e+00   5.3624191e+00
   6.7299688e+00   5.3624191e+00
   6.7924688e+00   5.3624191e+00
   6.8237188e+00   5.3624191e+00
   6.8549688e+00   5.3318857e+00
   6.8549688e+00   5.3318857e+00
   6.9174688e+00   5.3318857e+00
   6.9487188e+00   5.3318857e+00
   6.9799688e+00   5.3073999e+00
   6.9799688e+00   5.3073999e+00
   7.0424688e+00   5.3073999e+00
   7.0737188e+00   5.3073999e+00
   7.1049688e+00   5.2877157e+00
   7.1049688e+00   5.2877157e+00
   7.1674688e+00   5.2877157e+00
   7.1987188e+00   5.2877157e+00
   7.2299688e+00   5.2718614e+00
   7.2299688e+00   5.2718614e+00
   7.2924688e+00   5.2718614e+00
   7.3237188e+00   5.2718614e+00
   7.3549688e+00   5.2718614e+00
   7.3549688e+00   5.2718614e+00
   7.4174688e+00   5.2718614e+00
   7.4487188e+00   5.2212493e+00
   7.4799688e+00   5.2212493e+00
   7.4799688e+00   5.2212493e+00
   7.5424688e+00   5.2212493e+00
   7.5737188e+00   5.2212493e+00
   7.6049688e+00   5.2212493e+00
   7.6049688e+00   5.2212493e+00
   7.6674688e+00   5.1894881e+00
   7.6987188e+00   5.1894881e+00
   7.7299688e+00   5.1894881e+00
   7.7299688e+00   5.1894881e+00
   7.7924688e+00   5.1894881e+00
   7.8237188e+00   5.1894881e+00
   7.8549688e+00   5.1894881e+00
   7.8549688e+00   5.1693900e+00
   7.9174688e+00   5.1693900e+00
   7.9487188e+00   5.1693900e+00
   7.9799688e+00   5.1693900e+00
   7.9799688e+00   5.1693900e+00
   8.0424688e+00   5.1693900e+00
   8.0737188e+00   5.1693900e+00
   8.1049688e+00   5.1566086e+00
   8.1049688e+00   5.1566086e+00
   8.1674688e+00   5.1566086e+00
   8.1987188e+00   5.1566086e+00
   8.2299688e+00   5.1566086e+00
   8.2299688e+00   5.1566086e+00
   8.2924688e+00   5.1566086e+00
   8.3237188e+00   5.1566086e+00
   8.3549688e+00   5.1566086e+00
   8.3549688e+00   5.1566086e+00
   8.4174688e+00   5.1383156e+00
   8.4487188e+00   5.1383156e+00
   8.4799688e+00   5.1383156e+00
   8.4799688e+00   5.1383156e+00
   8.5424688e+00   5.1383156e+00
   8.5737188e+00   5.1383156e+00
   8.6049688e+00   5.1383156e+00
   8.6049688e+00   5.1383156e+00
   8.6674688e+00   5.1383156e+00
   8.6987188e+00   5.1383156e+00
   8.7299688e+00   5.1383156e+00
   8.7299688e+00   5.1383156e+00
   8.7924688e+00   5.1383156e+00
   8.8237188e+00   5.1224946e+00
   8.8549688e+00   5.1224946e+00
   8.8549688e+00   5.1224946e+00
   8.9122203e+00   5.1224946e+00
   8.9408461e+00   5.1224946e+00
   8.9694719e+00   5.1224946e+00
   8.9694719e+00   5.1224946e+00
   9.0209983e+00   5.1224946e+00
   9.0467615e+00   5.1224946e+00
   9.0725247e+00   5.1224946e+00
   9.0725247e+00   5.1224946e+00
   9.1188985e+00   5.1224946e+00
   9.1420853e+00   5.1224946e+00
   9.1652722e+00   5.1224946e+00
   9.1652722e+00   5.1224946e+00
   9.2070086e+00   5.1224946e+00
   9.2278768e+00   5.1224946e+00
   9.2487450e+00   5.1224946e+00
   9.2487450e+00   5.1224946e+00
   9.2863077e+00   5.1097547e+00
   9.3050891e+00   5.1097547e+00
   9.3238705e+00   5.1097547e+00
   9.3238705e+00   5.1097547e+00
   9.3576770e+00   5.1097547e+00
   9.3745802e+00   5.1097547e+00
   9.3914834e+00   5.1097547e+00
   9.3914834e+00   5.1097547e+00
   9.4219093e+00   5.1097547e+00
   9.4371222e+00   5.1097547e+00
   9.4523351e+00   5.1097547e+00
   9.4523351e+00   5.1097547e+00
   9.4797183e+00   5.1097547e+00
   9.4934100e+00   5.1097547e+00
   9.5071016e+00   5.1097547e+00
   9.5071016e+00   5.1097547e+00
   9.5317465e+00   5.1097547e+00
   9.5440690e+00   5.1097547e+00
   9.5563914e+00   5.1097547e+00
   9.5810364e+00   5.1097547e+00
   9.5933588e+00   5.1097547e+00
   9.6056813e+00   5.1097547e+00
   9.6056813e+00   5.1097547e+00
   9.6253972e+00   5.1097547e+00
   9.6352552e+00   5.1097547e+00
   9.6451131e+00   5.1097547e+00
   9.6648291e+00   5.1097547e+00
   9.6746871e+00   5.1097547e+00
   9.6845450e+00   5.1097547e+00
   9.6845450e+00   5.1097547e+00
   9.7003178e+00   5.1097547e+00


==> data/dbhiData10.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.7930697e-05   4.9523068e+01   4.7034143e+01   4.9760568e+01   4.8617974e+01   4.5481196e+01
   3.5861394e-05   4.9523073e+01   4.7034148e+01   4.9760573e+01   4.8617979e+01   4.5481201e+01
   1.2551488e-04   4.9523100e+01   4.7034175e+01   4.9760599e+01   4.8618006e+01   4.5481227e+01
   5.7378230e-04   4.9523231e+01   4.7034306e+01   4.9760731e+01   4.8618137e+01   4.5481359e+01
   2.8151194e-03   4.9523882e+01   4.7034957e+01   4.9761381e+01   4.8618788e+01   4.5482011e+01
   1.4021805e-02   4.9526969e+01   4.7038052e+01   4.9764459e+01   4.8621889e+01   4.5485103e+01
   2.8056320e-02   4.9530450e+01   4.7041551e+01   4.9767911e+01   4.8625411e+01   4.5488582e+01
   4.1738010e-02   4.9533438e+01   4.7044566e+01   4.9770852e+01   4.8628465e+01   4.5491559e+01
   5.5047998e-02   4.9535964e+01   4.7047127e+01   4.9773316e+01   4.8631082e+01   4.5494067e+01
   6.8674316e-02   4.9538168e+01   4.7049376e+01   4.9775439e+01   4.8633402e+01   4.5496245e+01
   8.2331680e-02   4.9539994e+01   4.7051256e+01   4.9777166e+01   4.8635370e+01   4.5498036e+01
   9.5822975e-02   4.9541426e+01   4.7052750e+01   4.9778483e+01   4.8636967e+01   4.5499426e+01
   1.0904603e-01   4.9542477e+01   4.7053870e+01   4.9779405e+01   4.8638202e+01   4.5500428e+01
   1.2197560e-01   4.9543171e+01   4.7054639e+01   4.9779958e+01   4.8639099e+01   4.5501067e+01
   1.3464622e-01   4.9543535e+01   4.7055085e+01   4.9780169e+01   4.8639682e+01   4.5501371e+01
   1.4713952e-01   4.9543592e+01   4.7055230e+01   4.9780061e+01   4.8639976e+01   4.5501363e+01
   1.5957755e-01   4.9543355e+01   4.7055087e+01   4.9779646e+01   4.8639994e+01   4.5501054e+01
   1.7212367e-01   4.9542823e+01   4.7054656e+01   4.9778920e+01   4.8639738e+01   4.5500442e+01
   1.8499315e-01   4.9541974e+01   4.7053919e+01   4.9777859e+01   4.8639193e+01   4.5499507e+01
   1.9847900e-01   4.9540761e+01   4.7052831e+01   4.9776408e+01   4.8638321e+01   4.5498195e+01
   2.1300791e-01   4.9539088e+01   4.7051301e+01   4.9774462e+01   4.8637039e+01   4.5496408e+01
   2.2926870e-01   4.9536772e+01   4.7049157e+01   4.9771819e+01   4.8635192e+01   4.5493956e+01
   2.5000000e-01   4.9533152e+01   4.7045772e+01   4.9767751e+01   4.8632215e+01   4.5490148e+01
   2.7472473e-01   4.9527879e+01   4.7040802e+01   4.9761896e+01   4.8627773e+01   4.5484628e+01
   2.7482994e-01   4.9527854e+01   4.7040779e+01   4.9761869e+01   4.8627752e+01   4.5484602e+01
   2.7535601e-01   4.9527731e+01   4.7040662e+01   4.9761733e+01   4.8627647e+01   4.5484473e+01
   2.7737729e-01   4.9527252e+01   4.7040210e+01   4.9761205e+01   4.8627239e+01   4.5483974e+01
   2.7940358e-01   4.9526765e+01   4.7039749e+01   4.9760668e+01   4.8626825e+01   4.5483466e+01
   2.8143773e-01   4.9526270e+01   4.7039280e+01   4.9760122e+01   4.8626402e+01   4.5482949e+01
   2.8348029e-01   4.9525766e+01   4.7038803e+01   4.9759566e+01   4.8625971e+01   4.5482423e+01
   2.8567134e-01   4.9525217e+01   4.7038283e+01   4.9758963e+01   4.8625502e+01   4.5481851e+01
   2.8803795e-01   4.9524616e+01   4.7037714e+01   4.9758301e+01   4.8624987e+01   4.5481224e+01
   2.9052203e-01   4.9523975e+01   4.7037106e+01   4.9757596e+01   4.8624437e+01   4.5480556e+01
   2.9306848e-01   4.9523307e+01   4.7036472e+01   4.9756863e+01   4.8623864e+01   4.5479860e+01
   2.9563164e-01   4.9522624e+01   4.7035824e+01   4.9756113e+01   4.8623276e+01   4.5479149e+01
   2.9820302e-01   4.9521928e+01   4.7035164e+01   4.9755350e+01   4.8622677e+01   4.5478424e+01
   3.0072359e-01   4.9521236e+01   4.7034506e+01   4.9754590e+01   4.8622080e+01   4.5477703e+01
   3.0312343e-01   4.9520567e+01   4.7033870e+01   4.9753857e+01   4.8621502e+01   4.5477007e+01
   3.0531073e-01   4.9519949e+01   4.7033283e+01   4.9753181e+01   4.8620968e+01   4.5476364e+01
   3.0748656e-01   4.9519326e+01   4.7032691e+01   4.9752500e+01   4.8620430e+01   4.5475716e+01
   3.0967751e-01   4.9518692e+01   4.7032087e+01   4.9751805e+01   4.8619881e+01   4.5475056e+01
   3.1193736e-01   4.9518029e+01   4.7031457e+01   4.9751081e+01   4.8619306e+01   4.5474367e+01
   3.1463934e-01   4.9517226e+01   4.7030692e+01   4.9750203e+01   4.8618610e+01   4.5473532e+01
   3.1778071e-01   4.9516277e+01   4.7029789e+01   4.9749168e+01   4.8617786e+01   4.5472546e+01
   3.2137098e-01   4.9515173e+01   4.7028738e+01   4.9747963e+01   4.8616826e+01   4.5471400e+01
   3.2542789e-01   4.9513901e+01   4.7027526e+01   4.9746576e+01   4.8615719e+01   4.5470078e+01
   3.2598083e-01   4.9513726e+01   4.7027359e+01   4.9746385e+01   4.8615566e+01   4.5469896e+01
   3.2874552e-01   4.9512841e+01   4.7026515e+01   4.9745422e+01   4.8614794e+01   4.5468978e+01
   3.3369171e-01   4.9511228e+01   4.7024977e+01   4.9743666e+01   4.8613386e+01   4.5467304e+01
   3.3917524e-01   4.9509394e+01   4.7023227e+01   4.9741671e+01   4.8611783e+01   4.5465401e+01
   3.4525243e-01   4.9507306e+01   4.7021233e+01   4.9739402e+01   4.8609954e+01   4.5463235e+01
   3.5197473e-01   4.9504928e+01   4.7018961e+01   4.9736821e+01   4.8607867e+01   4.5460770e+01
   3.5940341e-01   4.9502218e+01   4.7016370e+01   4.9733882e+01   4.8605484e+01   4.5457962e+01
   3.6761158e-01   4.9499123e+01   4.7013409e+01   4.9730530e+01   4.8602757e+01   4.5454756e+01
   3.7668707e-01   4.9495578e+01   4.7010016e+01   4.9726695e+01   4.8599629e+01   4.5451086e+01
   3.7858424e-01   4.9494821e+01   4.7009291e+01   4.9725876e+01   4.8598960e+01   4.5450303e+01
   3.8807010e-01   4.9490952e+01   4.7005584e+01   4.9721696e+01   4.8595537e+01   4.5446300e+01
   3.9939098e-01   4.9486155e+01   4.7000985e+01   4.9716519e+01   4.8591285e+01   4.5441339e+01
   4.1198703e-01   4.9480588e+01   4.6995644e+01   4.9710518e+01   4.8586340e+01   4.5435585e+01
   4.2608997e-01   4.9474071e+01   4.6989388e+01   4.9703501e+01   4.8580539e+01   4.5428852e+01
   4.4198114e-01   4.9466372e+01   4.6981991e+01   4.9695223e+01   4.8573673e+01   4.5420904e+01
   4.4569363e-01   4.9464520e+01   4.6980211e+01   4.9693233e+01   4.8572018e+01   4.5418992e+01
   4.6425608e-01   4.9454956e+01   4.6971014e+01   4.9682964e+01   4.8563465e+01   4.5409123e+01
   4.8571331e-01   4.9443278e+01   4.6959777e+01   4.9670443e+01   4.8553000e+01   4.5397081e+01
   5.1094628e-01   4.9428707e+01   4.6945746e+01   4.9654839e+01   4.8539912e+01   4.5382063e+01
   5.1636221e-01   4.9425463e+01   4.6942620e+01   4.9651367e+01   4.8536995e+01   4.5378720e+01
   5.4344186e-01   4.9408635e+01   4.6926400e+01   4.9633373e+01   4.8521841e+01   4.5361387e+01
   5.8440482e-01   4.9381288e+01   4.6900023e+01   4.9604172e+01   4.8497162e+01   4.5333238e+01
   5.9154988e-01   4.9376290e+01   4.6895200e+01   4.9598839e+01   4.8492644e+01   4.5328095e+01
   6.2727516e-01   4.9350305e+01   4.6870115e+01   4.9571134e+01   4.8469136e+01   4.5301365e+01
   6.9821592e-01   4.9293951e+01   4.6815673e+01   4.9511131e+01   4.8418038e+01   4.5243435e+01
   7.0797900e-01   4.9285717e+01   4.6807715e+01   4.9502371e+01   4.8410561e+01   4.5234973e+01
   7.5679440e-01   4.9242874e+01   4.6766295e+01   4.9456818e+01   4.8371627e+01   4.5190961e+01
   7.6790136e-01   4.9232745e+01   4.6756500e+01   4.9446053e+01   4.8362416e+01   4.5180558e+01
   8.2180543e-01   4.9181649e+01   4.6707079e+01   4.9391775e+01   4.8315914e+01   4.5128093e+01
   8.3441172e-01   4.9169247e+01   4.6695080e+01   4.9378605e+01   4.8304620e+01   4.5115362e+01
   8.9242179e-01   4.9110050e+01   4.6637802e+01   4.9315770e+01   4.8250681e+01   4.5054605e+01
   9.0667234e-01   4.9094987e+01   4.6623226e+01   4.9299788e+01   4.8236950e+01   4.5039148e+01
   9.7047929e-01   4.9025137e+01   4.6555622e+01   4.9225691e+01   4.8173244e+01   4.4967485e+01
   9.8657208e-01   4.9006917e+01   4.6537987e+01   4.9206369e+01   4.8156621e+01   4.4948796e+01
   1.0582226e+00   4.8922994e+01   4.6456750e+01   4.9117388e+01   4.8080027e+01   4.4862725e+01
   1.0764227e+00   4.8900973e+01   4.6435432e+01   4.9094044e+01   4.8059924e+01   4.4840145e+01
   1.1587853e+00   4.8797963e+01   4.6335713e+01   4.8984864e+01   4.7965868e+01   4.4734534e+01
   1.1794538e+00   4.8771286e+01   4.6309888e+01   4.8956592e+01   4.7941506e+01   4.4707187e+01
   1.2770406e+00   4.8641154e+01   4.6183919e+01   4.8818691e+01   4.7822663e+01   4.4573809e+01
   1.3006901e+00   4.8608631e+01   4.6152439e+01   4.8784229e+01   4.7792962e+01   4.4540480e+01
   1.4138654e+00   4.8448120e+01   4.5997094e+01   4.8614138e+01   4.7646393e+01   4.4376012e+01
   1.4410768e+00   4.8408395e+01   4.5958654e+01   4.8572040e+01   4.7610126e+01   4.4335314e+01
   1.5524711e+00   4.8241638e+01   4.5797318e+01   4.8395299e+01   4.7457923e+01   4.4164490e+01
   1.5834199e+00   4.8194202e+01   4.5751434e+01   4.8345016e+01   4.7414642e+01   4.4115903e+01
   1.6929455e+00   4.8022860e+01   4.5585736e+01   4.8163356e+01   4.7258364e+01   4.3940419e+01
   1.7278197e+00   4.7967247e+01   4.5531969e+01   4.8104381e+01   4.7207663e+01   4.3883468e+01
   1.8353826e+00   4.7792850e+01   4.5363407e+01   4.7919396e+01   4.7048746e+01   4.3704890e+01
   1.8743827e+00   4.7728631e+01   4.5301356e+01   4.7851260e+01   4.6990258e+01   4.3639137e+01
   2.0853826e+00   4.7373567e+01   4.4958472e+01   4.7474339e+01   4.6667211e+01   4.3275649e+01
   2.1319892e+00   4.7293641e+01   4.4881335e+01   4.7389442e+01   4.6594572e+01   4.3193839e+01
   2.3353826e+00   4.6940026e+01   4.4540282e+01   4.7013601e+01   4.6273581e+01   4.2831940e+01
   2.3900323e+00   4.6843912e+01   4.4447646e+01   4.6911376e+01   4.6186444e+01   4.2733589e+01
   2.4464710e+00   4.6744268e+01   4.4351639e+01   4.6805363e+01   4.6096160e+01   4.2631632e+01
   2.5047781e+00   4.6640972e+01   4.4252146e+01   4.6695428e+01   4.6002622e+01   4.2525945e+01
   2.5650396e+00   4.6533892e+01   4.4149044e+01   4.6581429e+01   4.5905721e+01   4.2416396e+01
   2.6273474e+00   4.6422895e+01   4.4042211e+01   4.6463215e+01   4.5805343e+01   4.2302848e+01
   2.6917989e+00   4.6307842e+01   4.3931515e+01   4.6340635e+01   4.5701369e+01   4.2185159e+01
   2.7584984e+00   4.6188589e+01   4.3816826e+01   4.6213528e+01   4.5593680e+01   4.2063185e+01
   2.8275568e+00   4.6064986e+01   4.3698006e+01   4.6081729e+01   4.5482151e+01   4.1936774e+01
   2.8990929e+00   4.5936883e+01   4.3574914e+01   4.5945070e+01   4.5366656e+01   4.1805771e+01
   2.9731689e+00   4.5804235e+01   4.3447517e+01   4.5803496e+01   4.5247168e+01   4.1670137e+01
   3.0498481e+00   4.5667011e+01   4.3315791e+01   4.5656964e+01   4.5123670e+01   4.1529837e+01
   3.1292587e+00   4.5525072e+01   4.3179612e+01   4.5505318e+01   4.4996051e+01   4.1384735e+01
   3.2115370e+00   4.5378279e+01   4.3038856e+01   4.5348400e+01   4.4864202e+01   4.1234689e+01
   3.2968291e+00   4.5226490e+01   4.2893395e+01   4.5186047e+01   4.4728010e+01   4.1079558e+01
   3.3852908e+00   4.5069562e+01   4.2743103e+01   4.5018095e+01   4.4587364e+01   4.0919198e+01
   3.4770890e+00   4.4907350e+01   4.2587854e+01   4.4844376e+01   4.4442152e+01   4.0753464e+01
   3.5724029e+00   4.4739707e+01   4.2427519e+01   4.4664720e+01   4.4292265e+01   4.0582211e+01
   3.6714245e+00   4.4566486e+01   4.2261971e+01   4.4478954e+01   4.4137591e+01   4.0405293e+01
   3.7743604e+00   4.4387539e+01   4.2091084e+01   4.4286903e+01   4.3978024e+01   4.0222563e+01
   3.8814331e+00   4.4202718e+01   4.1914734e+01   4.4088392e+01   4.3813457e+01   4.0033876e+01
   3.9928824e+00   4.4011876e+01   4.1732798e+01   4.3883242e+01   4.3643787e+01   3.9839088e+01
   4.1089675e+00   4.3814866e+01   4.1545156e+01   4.3671277e+01   4.3468914e+01   3.9638056e+01
   4.2299688e+00   4.3611543e+01   4.1351693e+01   4.3452317e+01   4.3288745e+01   3.9430642e+01
   4.3549688e+00   4.3403785e+01   4.1154215e+01   4.3228364e+01   4.3104973e+01   3.9218767e+01
   4.4799688e+00   4.3198444e+01   4.0959245e+01   4.3006795e+01   4.2923672e+01   3.9009426e+01
   4.6049688e+00   4.2995606e+01   4.0766863e+01   4.2787705e+01   4.2744914e+01   3.8802707e+01
   4.7299688e+00   4.2795345e+01   4.0577137e+01   4.2571176e+01   4.2568757e+01   3.8598686e+01
   4.8549688e+00   4.2597722e+01   4.0390122e+01   4.2357280e+01   4.2395251e+01   3.8397428e+01
   4.9799688e+00   4.2402791e+01   4.0205868e+01   4.2146078e+01   4.2224438e+01   3.8198988e+01
   5.1049688e+00   4.2210596e+01   4.0024412e+01   4.1937620e+01   4.2056348e+01   3.8003412e+01
   5.2299688e+00   4.2021172e+01   3.9845787e+01   4.1731951e+01   4.1891007e+01   3.7810737e+01
   5.3549688e+00   4.1834550e+01   3.9670015e+01   4.1529105e+01   4.1728432e+01   3.7620994e+01
   5.4799688e+00   4.1650751e+01   3.9497114e+01   4.1329113e+01   4.1568637e+01   3.7434205e+01
   5.6049688e+00   4.1469791e+01   3.9327095e+01   4.1131996e+01   4.1411627e+01   3.7250387e+01
   5.7299688e+00   4.1291682e+01   3.9159966e+01   4.0937771e+01   4.1257404e+01   3.7069552e+01
   5.8549688e+00   4.1116429e+01   3.8995726e+01   4.0746449e+01   4.1105965e+01   3.6891706e+01
   5.9799688e+00   4.0944034e+01   3.8834374e+01   4.0558039e+01   4.0957303e+01   3.6716851e+01
   6.1049688e+00   4.0774494e+01   3.8675903e+01   4.0372542e+01   4.0811407e+01   3.6544983e+01
   6.2299688e+00   4.0607803e+01   3.8520301e+01   4.0189957e+01   4.0668264e+01   3.6376096e+01
   6.3549688e+00   4.0443953e+01   3.8367556e+01   4.0010279e+01   4.0527857e+01   3.6210180e+01
   6.4799688e+00   4.0282930e+01   3.8217651e+01   3.9833502e+01   4.0390166e+01   3.6047223e+01
   6.6049688e+00   4.0124719e+01   3.8070566e+01   3.9659613e+01   4.0255170e+01   3.5887207e+01
   6.7299688e+00   3.9969303e+01   3.7926280e+01   3.9488599e+01   4.0122843e+01   3.5730115e+01
   6.8549688e+00   3.9816662e+01   3.7784770e+01   3.9320444e+01   3.9993161e+01   3.5575925e+01
   6.9799688e+00   3.9666773e+01   3.7646009e+01   3.9155131e+01   3.9866095e+01   3.5424614e+01
   7.1049688e+00   3.9519615e+01   3.7509970e+01   3.8992639e+01   3.9741617e+01   3.5276157e+01
   7.2299688e+00   3.9375160e+01   3.7376626e+01   3.8832947e+01   3.9619696e+01   3.5130528e+01
   7.3549688e+00   3.9233384e+01   3.7245944e+01   3.8676031e+01   3.9500300e+01   3.4987698e+01
   7.4799688e+00   3.9094258e+01   3.7117895e+01   3.8521867e+01   3.9383398e+01   3.4847639e+01
   7.6049688e+00   3.8957753e+01   3.6992446e+01   3.8370429e+01   3.9268954e+01   3.4710319e+01
   7.7299688e+00   3.8823839e+01   3.6869564e+01   3.8221691e+01   3.9156936e+01   3.4575706e+01
   7.8549688e+00   3.8692487e+01   3.6749214e+01   3.8075623e+01   3.9047308e+01   3.4443768e+01
   7.9799688e+00   3.8563663e+01   3.6631363e+01   3.7932198e+01   3.8940035e+01   3.4314472e+01
   8.1049688e+00   3.8437337e+01   3.6515974e+01   3.7791385e+01   3.8835081e+01   3.4187783e+01
   8.2299688e+00   3.8313476e+01   3.6403012e+01   3.7653155e+01   3.8732409e+01   3.4063666e+01
   8.3549688e+00   3.8192046e+01   3.6292441e+01   3.7517476e+01   3.8631985e+01   3.3942086e+01
   8.4799688e+00   3.8073014e+01   3.6184226e+01   3.7384318e+01   3.8533770e+01   3.3823008e+01
   8.6049688e+00   3.7956347e+01   3.6078328e+01   3.7253648e+01   3.8437728e+01   3.3706395e+01
   8.7299688e+00   3.7842010e+01   3.5974711e+01   3.7125436e+01   3.8343823e+01   3.3592211e+01
   8.8549688e+00   3.7729971e+01   3.5873340e+01   3.6999648e+01   3.8252018e+01   3.3480420e+01
   8.9694719e+00   3.7629326e+01   3.5782420e+01   3.6886524e+01   3.8169734e+01   3.3380085e+01
   9.0725247e+00   3.7540348e+01   3.5702152e+01   3.6786407e+01   3.8097134e+01   3.3291450e+01
   9.1652722e+00   3.7461547e+01   3.5631157e+01   3.6697661e+01   3.8032958e+01   3.3213012e+01
   9.2487450e+00   3.7391653e+01   3.5568259e+01   3.6618877e+01   3.7976128e+01   3.3143484e+01
   9.3238705e+00   3.7329569e+01   3.5512448e+01   3.6548844e+01   3.7925725e+01   3.3081763e+01
   9.3914834e+00   3.7274354e+01   3.5462858e+01   3.6486516e+01   3.7880957e+01   3.3026900e+01
   9.4523351e+00   3.7225189e+01   3.5418740e+01   3.6430985e+01   3.7841143e+01   3.2978073e+01
   9.5071016e+00   3.7181366e+01   3.5379446e+01   3.6381459e+01   3.7805693e+01   3.2934570e+01
   9.5563914e+00   3.7142268e+01   3.5344413e+01   3.6337252e+01   3.7774097e+01   3.2895774e+01
   9.6056813e+00   3.7103492e+01   3.5309691e+01   3.6293387e+01   3.7742789e+01   3.2857312e+01
   9.6451131e+00   3.7072701e+01   3.5282136e+01   3.6258542e+01   3.7717950e+01   3.2826781e+01
   9.6845450e+00   3.7042115e+01   3.5254778e+01   3.6223914e+01   3.7693294e+01   3.2796462e+01
   9.7160905e+00   3.7017791e+01   3.5233032e+01   3.6196367e+01   3.7673700e+01   3.2772358e+01
   9.7476360e+00   3.6993597e+01   3.5211411e+01   3.6168958e+01   3.7654221e+01   3.2748388e+01
   9.7728724e+00   3.6974334e+01   3.5194204e+01   3.6147131e+01   3.7638721e+01   3.2729308e+01
   9.7981088e+00   3.6955153e+01   3.5177075e+01   3.6125391e+01   3.7623294e+01   3.2710314e+01
   9.8182979e+00   3.6939868e+01   3.5163429e+01   3.6108062e+01   3.7611005e+01   3.2695179e+01
   9.8384870e+00   3.6924634e+01   3.5149834e+01   3.6090789e+01   3.7598763e+01   3.2680098e+01
   9.8586762e+00   3.6909453e+01   3.5136288e+01   3.6073571e+01   3.7586568e+01   3.2665072e+01
   9.8728086e+00   3.6898857e+01   3.5126836e+01   3.6061552e+01   3.7578058e+01   3.2654585e+01
   9.8869409e+00   3.6888286e+01   3.5117409e+01   3.6049560e+01   3.7569572e+01   3.2644125e+01
   9.9010733e+00   3.6877741e+01   3.5108005e+01   3.6037595e+01   3.7561107e+01   3.2633691e+01
   9.9152057e+00   3.6867221e+01   3.5098627e+01   3.6025658e+01   3.7552666e+01   3.2623283e+01
   9.9236851e+00   3.6860921e+01   3.5093011e+01   3.6018508e+01   3.7547612e+01   3.2617051e+01
   9.9321646e+00   3.6854630e+01   3.5087404e+01   3.6011368e+01   3.7542566e+01   3.2610829e+01
   9.9406440e+00   3.6848348e+01   3.5081806e+01   3.6004238e+01   3.7537528e+01   3.2604615e+01
   9.9491234e+00   3.6842076e+01   3.5076216e+01   3.5997118e+01   3.7532498e+01   3.2598411e+01
   9.9576029e+00   3.6835812e+01   3.5070635e+01   3.5990007e+01   3.7527476e+01   3.2592217e+01
   9.9660823e+00   3.6829557e+01   3.5065063e+01   3.5982906e+01   3.7522462e+01   3.2586032e+01
   9.9694741e+00   3.6827058e+01   3.5062837e+01   3.5980068e+01   3.7520459e+01   3.2583560e+01
   9.9728658e+00   3.6824560e+01   3.5060612e+01   3.5977232e+01   3.7518457e+01   3.2581090e+01
   9.9762576e+00   3.6822064e+01   3.5058388e+01   3.5974397e+01   3.7516456e+01   3.2578622e+01
   9.9796494e+00   3.6819569e+01   3.5056166e+01   3.5971564e+01   3.7514457e+01   3.2576155e+01
   9.9830411e+00   3.6817075e+01   3.5053945e+01   3.5968733e+01   3.7512459e+01   3.2573689e+01
   9.9864329e+00   3.6814583e+01   3.5051726e+01   3.5965903e+01   3.7510462e+01   3.2571225e+01
   9.9898247e+00   3.6812093e+01   3.5049508e+01   3.5963074e+01   3.7508466e+01   3.2568763e+01
   9.9932165e+00   3.6809603e+01   3.5047291e+01   3.5960248e+01   3.7506472e+01   3.2566302e+01
   9.9966082e+00   3.6807116e+01   3.5045076e+01   3.5957422e+01   3.7504479e+01   3.2563843e+01


==> data/dbhiData1000.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.1472539e-02   4.9540052e+01   4.7051317e+01   4.9777220e+01   4.8635436e+01   4.5498093e+01
   2.3222753e-01   4.9537321e+01   4.7049779e+01   4.9772238e+01   4.8635942e+01   4.5494457e+01
   2.9306276e-01   4.9524763e+01   4.7037987e+01   4.9758223e+01   4.8625482e+01   4.5481287e+01
   3.2434106e-01   4.9515924e+01   4.7029600e+01   4.9748521e+01   4.8617886e+01   4.5472081e+01
   3.8109063e-01   4.9495880e+01   4.7010476e+01   4.9726722e+01   4.8600370e+01   4.5451289e+01
   5.1662388e-01   4.9428043e+01   4.6945317e+01   4.9653773e+01   4.8539908e+01   4.5381254e+01
   8.8539878e-01   4.9117859e+01   4.6645401e+01   4.9324111e+01   4.8257988e+01   4.5062689e+01
   1.4240628e+00   4.8413470e+01   4.5962156e+01   4.8580315e+01   4.7611274e+01   4.4341707e+01
   2.4612396e+00   4.6596832e+01   4.4200232e+01   4.6665678e+01   4.5939662e+01   4.2486692e+01
   3.2054483e+00   4.5154188e+01   4.2804530e+01   4.5142856e+01   4.4616666e+01   4.1015918e+01
   4.3244778e+00   4.3008513e+01   4.0737386e+01   4.2869700e+01   4.2662244e+01   3.8831754e+01
   5.6994778e+00   4.0598081e+01   3.8431872e+01   4.0299565e+01   4.0492149e+01   3.6384175e+01
   7.0744778e+00   3.8521534e+01   3.6465004e+01   3.8066504e+01   3.8651037e+01   3.4283529e+01
   8.4494778e+00   3.6785327e+01   3.4839175e+01   3.6181547e+01   3.7137841e+01   3.2536097e+01
   9.8244778e+00   3.5362426e+01   3.3523701e+01   3.4620936e+01   3.5920345e+01   3.1113310e+01
   1.1199478e+01   3.4214868e+01   3.2477382e+01   3.3349084e+01   3.4957063e+01   2.9974834e+01
   1.2574478e+01   3.3303383e+01   3.1658213e+01   3.2328355e+01   3.4206535e+01   2.9078604e+01
   1.3949478e+01   3.2591779e+01   3.1027832e+01   3.1523558e+01   3.3631433e+01   2.8385566e+01
   1.5324478e+01   3.2048883e+01   3.0553456e+01   3.0904006e+01   3.3200228e+01   2.7861881e+01
   1.6699478e+01   3.1649200e+01   3.0208491e+01   3.0444324e+01   3.2887590e+01   2.7479780e+01
   1.8051086e+01   3.1376311e+01   2.9975331e+01   3.0128524e+01   3.2676766e+01   2.7220864e+01
   1.9335590e+01   3.1212943e+01   2.9836733e+01   2.9938676e+01   3.2551660e+01   2.7066702e+01
   2.0126293e+01   3.1130588e+01   2.9767210e+01   2.9842673e+01   3.2488942e+01   2.6989277e+01
   2.0973437e+01   3.0916814e+01   2.9588223e+01   2.9592096e+01   3.2327428e+01   2.6789496e+01
   2.2340742e+01   3.0459018e+01   2.9210712e+01   2.9050855e+01   3.1987657e+01   2.6366835e+01
   2.3715742e+01   3.0009955e+01   2.8849386e+01   2.8512908e+01   3.1663760e+01   2.5960529e+01
   2.5090742e+01   2.9623024e+01   2.8547035e+01   2.8042465e+01   3.1393857e+01   2.5618986e+01
   2.6465742e+01   2.9302429e+01   2.8304560e+01   2.7646558e+01   3.1178280e+01   2.5343852e+01
   2.7840742e+01   2.9040187e+01   2.8113136e+01   2.7317515e+01   3.1008758e+01   2.5125689e+01
   2.9215742e+01   2.8826417e+01   2.7962943e+01   2.7044945e+01   3.0876263e+01   2.4953771e+01
   3.0590742e+01   2.8652132e+01   2.7845395e+01   2.6819107e+01   3.0772969e+01   2.4818631e+01
   3.3425717e+01   2.8386825e+01   2.7677791e+01   2.6467048e+01   3.0626552e+01   2.4624641e+01
   3.9006888e+01   2.8094338e+01   2.7517855e+01   2.6060946e+01   3.0488594e+01   2.4436727e+01
   4.4336487e+01   2.7961335e+01   2.7460804e+01   2.5864979e+01   3.0440500e+01   2.4367718e+01
   4.9993832e+01   2.7891218e+01   2.7438509e+01   2.5756035e+01   3.0422332e+01   2.4339477e+01
   5.4772900e+01   2.7860043e+01   2.7431709e+01   2.5705321e+01   3.0417097e+01   2.4330155e+01
   5.5059600e+01   2.7819620e+01   2.7389689e+01   2.5666902e+01   3.0372890e+01   2.4289384e+01
   5.5620800e+01   2.7555822e+01   2.7110292e+01   2.5420490e+01   3.0078984e+01   2.4018702e+01
   5.6685306e+01   2.6717111e+01   2.6215218e+01   2.4644416e+01   2.9133428e+01   2.3154867e+01
   5.8060306e+01   2.5502053e+01   2.4905171e+01   2.3537213e+01   2.7736272e+01   2.1901205e+01
   5.9435306e+01   2.4396265e+01   2.3698770e+01   2.2549423e+01   2.6433597e+01   2.0760479e+01
   6.0810306e+01   2.3456737e+01   2.2661705e+01   2.1728106e+01   2.5298920e+01   1.9793295e+01
   6.2185306e+01   2.2676289e+01   2.1790432e+01   2.1061127e+01   2.4332701e+01   1.8992874e+01
   6.3560306e+01   2.2034322e+01   2.1065953e+01   2.0525056e+01   2.3518348e+01   1.8337822e+01
   6.4935306e+01   2.1509761e+01   2.0467885e+01   2.0097070e+01   2.2837110e+01   1.7805840e+01
   6.6310306e+01   2.1084106e+01   1.9977949e+01   1.9757585e+01   2.2271887e+01   1.7377099e+01
   6.7685306e+01   2.0741921e+01   1.9580667e+01   1.9490529e+01   2.1808062e+01   1.7034889e+01
   7.0466846e+01   2.0256073e+01   1.9010566e+01   1.9121838e+01   2.1132363e+01   1.6553866e+01
   7.4447086e+01   1.9928282e+01   1.8621300e+01   1.8881281e+01   2.0662874e+01   1.6233482e+01
   7.5283044e+01   1.9903468e+01   1.8581930e+01   1.8874571e+01   2.0607827e+01   1.6207541e+01
   7.6436539e+01   1.9886481e+01   1.8530068e+01   1.8898903e+01   2.0520987e+01   1.6185598e+01
   7.7811539e+01   1.9883659e+01   1.8480022e+01   1.8951553e+01   2.0423743e+01   1.6176055e+01
   7.9186539e+01   1.9893643e+01   1.8444354e+01   1.9015166e+01   2.0341908e+01   1.6180164e+01
   8.0686539e+01   1.9914845e+01   1.8420183e+01   1.9089740e+01   2.0271216e+01   1.6196214e+01
   8.6050764e+01   2.0048324e+01   1.8429072e+01   1.9369239e+01   2.0150171e+01   1.6317911e+01
   8.6258206e+01   2.0052171e+01   1.8429198e+01   1.9377542e+01   2.0146225e+01   1.6321592e+01
   8.6436759e+01   2.0049985e+01   1.8424034e+01   1.9379226e+01   2.0137396e+01   1.6319657e+01
   8.9936912e+01   2.0032343e+01   1.8355600e+01   1.9427074e+01   2.0006624e+01   1.6306119e+01
   9.2370738e+01   2.0067361e+01   1.8361740e+01   1.9497194e+01   1.9979823e+01   1.6341116e+01
   9.2588359e+01   2.0067741e+01   1.8359904e+01   1.9500413e+01   1.9975255e+01   1.6341690e+01
   9.4662631e+01   2.0055906e+01   1.8329401e+01   1.9513477e+01   1.9920340e+01   1.6332805e+01
   9.6719304e+01   2.0074463e+01   1.8331392e+01   1.9552558e+01   1.9902689e+01   1.6352059e+01
   9.6885468e+01   2.0074653e+01   1.8330408e+01   1.9554273e+01   1.9900216e+01   1.6352390e+01
   9.9046146e+01   2.0069284e+01   1.8311436e+01   1.9567059e+01   1.9863293e+01   1.6349332e+01
   1.0006515e+02   2.0078186e+01   1.8314324e+01   1.9583351e+01   1.9859086e+01   1.6358452e+01
   1.0020833e+02   2.0078202e+01   1.8313578e+01   1.9584369e+01   1.9857352e+01   1.6358581e+01
   1.0271883e+02   2.0079761e+01   1.8303105e+01   1.9601721e+01   1.9831291e+01   1.6361910e+01
   1.0289959e+02   2.0080505e+01   1.8303052e+01   1.9603474e+01   1.9830253e+01   1.6362726e+01
   1.0458154e+02   2.0078545e+01   1.8294531e+01   1.9610319e+01   1.9812950e+01   1.6362002e+01
   1.0517794e+02   2.0081995e+01   1.8295715e+01   1.9616570e+01   1.9811424e+01   1.6365571e+01
   1.0611257e+02   2.0079116e+01   1.8289797e+01   1.9617896e+01   1.9801262e+01   1.6363433e+01
   1.0707253e+02   2.0082946e+01   1.8290498e+01   1.9625658e+01   1.9798128e+01   1.6367515e+01
   1.0715568e+02   2.0082984e+01   1.8290286e+01   1.9626024e+01   1.9797589e+01   1.6367593e+01
   1.0879944e+02   2.0083505e+01   1.8286221e+01   1.9632617e+01   1.9787483e+01   1.6368887e+01
   1.0888855e+02   2.0083796e+01   1.8286273e+01   1.9633209e+01   1.9787240e+01   1.6369199e+01
   1.0982070e+02   2.0082133e+01   1.8282361e+01   1.9634638e+01   1.9780207e+01   1.6368068e+01
   1.0982322e+02   2.0082137e+01   1.8282360e+01   1.9634651e+01   1.9780197e+01   1.6368074e+01
   1.1022372e+02   2.0071632e+01   1.8269355e+01   1.9629003e+01   1.9760078e+01   1.6360772e+01
   1.1049017e+02   2.0053954e+01   1.8248676e+01   1.9617776e+01   1.9729453e+01   1.6348001e+01
   1.1112514e+02   2.0010356e+01   1.8194581e+01   1.9596115e+01   1.9640827e+01   1.6321050e+01
   1.1226113e+02   1.9953026e+01   1.8112478e+01   1.9589272e+01   1.9477823e+01   1.6302000e+01
   1.1363613e+02   1.9915338e+01   1.8043268e+01   1.9616365e+01   1.9303046e+01   1.6314800e+01
   1.1496160e+02   1.9911493e+01   1.8011252e+01   1.9670958e+01   1.9174400e+01   1.6357606e+01
   1.1597133e+02   1.9927714e+01   1.8008029e+01   1.9727539e+01   1.9103726e+01   1.6406396e+01
   1.1669587e+02   1.9947453e+01   1.8014911e+01   1.9773899e+01   1.9065805e+01   1.6447705e+01
   1.1763364e+02   1.9980138e+01   1.8032295e+01   1.9838212e+01   1.9029631e+01   1.6506101e+01
   1.1809382e+02   1.9998152e+01   1.8043343e+01   1.9870624e+01   1.9016174e+01   1.6535862e+01
   1.1841962e+02   2.0011401e+01   1.8051872e+01   1.9893637e+01   1.9008039e+01   1.6557097e+01
   1.1892400e+02   2.0032405e+01   1.8065910e+01   1.9929074e+01   1.8997375e+01   1.6589947e+01
   1.1975978e+02   2.0067613e+01   1.8090467e+01   1.9986446e+01   1.8983825e+01   1.6643466e+01
   1.2083671e+02   2.0111844e+01   1.8122543e+01   2.0056199e+01   1.8971747e+01   1.6709022e+01
   1.2298850e+02   2.0190211e+01   1.8181449e+01   2.0176227e+01   1.8957879e+01   1.6822952e+01
   1.2847930e+02   2.0308664e+01   1.8273621e+01   2.0353234e+01   1.8946198e+01   1.6993374e+01
   1.3019591e+02   2.0322740e+01   1.8284802e+01   2.0373861e+01   1.8945699e+01   1.7013341e+01
   1.3208314e+02   2.0366220e+01   1.8319840e+01   2.0437477e+01   1.8943970e+01   1.7075898e+01
   1.3545823e+02   2.0461370e+01   1.8397113e+01   2.0577099e+01   1.8939300e+01   1.7214468e+01
   1.4149704e+02   2.0584791e+01   1.8499371e+01   2.0757225e+01   1.8935133e+01   1.7396118e+01
   1.4675387e+02   2.0653379e+01   1.8557516e+01   2.0855983e+01   1.8935503e+01   1.7497183e+01
   1.5247300e+02   2.0702757e+01   1.8600136e+01   2.0925806e+01   1.8938400e+01   1.7569192e+01
   1.5806162e+02   2.0735176e+01   1.8628586e+01   2.0970506e+01   1.8942710e+01   1.7615412e+01
   1.6340424e+02   2.0757107e+01   1.8648123e+01   2.0999787e+01   1.8947676e+01   1.7645609e+01
   1.6485789e+02   2.0763481e+01   1.8654050e+01   2.1007868e+01   1.8949898e+01   1.7654176e+01
   1.6534279e+02   2.0793817e+01   1.8685269e+01   2.1043460e+01   1.8964318e+01   1.7696507e+01
   1.6608491e+02   2.0888149e+01   1.8782775e+01   2.1153710e+01   1.9010249e+01   1.7828078e+01
   1.6744248e+02   2.1143860e+01   1.9047472e+01   2.1447683e+01   1.9149166e+01   1.8175464e+01
   1.6881748e+02   2.1439163e+01   1.9353816e+01   2.1781760e+01   1.9326237e+01   1.8566445e+01
   1.7019248e+02   2.1730464e+01   1.9656623e+01   2.2107271e+01   1.9513484e+01   1.8944665e+01
   1.7156748e+02   2.2001538e+01   1.9938861e+01   2.2407332e+01   1.9696624e+01   1.9291409e+01
   1.7294248e+02   2.2246431e+01   2.0194151e+01   2.2676423e+01   1.9868282e+01   1.9601029e+01
   1.7431748e+02   2.2463472e+01   2.0420608e+01   2.2913522e+01   2.0024737e+01   1.9872888e+01
   1.7569248e+02   2.2652792e+01   2.0618266e+01   2.3119374e+01   2.0164200e+01   2.0108245e+01
   1.7706748e+02   2.2815266e+01   2.0787972e+01   2.3295374e+01   2.0285937e+01   2.0308993e+01
   1.7844248e+02   2.2953528e+01   2.0932295e+01   2.3444593e+01   2.0391196e+01   2.0478549e+01
   1.8037631e+02   2.3119165e+01   2.1104163e+01   2.3622123e+01   2.0520793e+01   2.0677501e+01
   1.8214830e+02   2.3230146e+01   2.1218878e+01   2.3740533e+01   2.0609187e+01   2.0808981e+01
   1.8505623e+02   2.3316757e+01   2.1309182e+01   2.3833414e+01   2.0677040e+01   2.0913765e+01
   1.8573104e+02   2.3340785e+01   2.1334390e+01   2.3859043e+01   2.0696095e+01   2.0942912e+01
   1.8807021e+02   2.3518377e+01   2.1520951e+01   2.4047861e+01   2.0838375e+01   2.1157737e+01
   1.9300201e+02   2.3877539e+01   2.1898171e+01   2.4428454e+01   2.1130435e+01   2.1589330e+01
   1.9845319e+02   2.4135003e+01   2.2168634e+01   2.4699697e+01   2.1344184e+01   2.1895852e+01
   2.0378023e+02   2.4290651e+01   2.2332212e+01   2.4862854e+01   2.1475442e+01   2.2079855e+01
   2.0944650e+02   2.4391333e+01   2.2438078e+01   2.4967956e+01   2.1561344e+01   2.2198256e+01
   2.1481441e+02   2.4448889e+01   2.2498635e+01   2.5027821e+01   2.1610914e+01   2.2265660e+01
   2.1955552e+02   2.4480799e+01   2.2532229e+01   2.5060909e+01   2.1638599e+01   2.2302909e+01
   2.1995660e+02   2.4481090e+01   2.2532635e+01   2.5061297e+01   2.1638661e+01   2.2303564e+01
   2.2046434e+02   2.4469211e+01   2.2520916e+01   2.5049679e+01   2.1626797e+01   2.2292224e+01
   2.2145169e+02   2.4423107e+01   2.2475174e+01   2.5004313e+01   2.1581348e+01   2.2247315e+01
   2.2211359e+02   2.4398295e+01   2.2450601e+01   2.4979897e+01   2.1556879e+01   2.2223229e+01
   2.2293207e+02   2.4380662e+01   2.2433228e+01   2.4962589e+01   2.1539384e+01   2.2206344e+01
   2.2366436e+02   2.4374902e+01   2.2427657e+01   2.4957000e+01   2.1533514e+01   2.2201124e+01
   2.2464898e+02   2.4376649e+01   2.2429602e+01   2.4958868e+01   2.1534891e+01   2.2203447e+01
   2.2582014e+02   2.4385920e+01   2.2439046e+01   2.4968199e+01   2.1543563e+01   2.2213249e+01
   2.2719514e+02   2.4400058e+01   2.2453329e+01   2.4982357e+01   2.1556954e+01   2.2227873e+01
   2.2857014e+02   2.4414127e+01   2.2467509e+01   2.4996429e+01   2.1570326e+01   2.2242334e+01
   2.2994514e+02   2.4426795e+01   2.2480266e+01   2.5009093e+01   2.1582382e+01   2.2255326e+01
   2.3132014e+02   2.4437729e+01   2.2491274e+01   2.5020020e+01   2.1592794e+01   2.2266530e+01
   2.3269514e+02   2.4446934e+01   2.2500541e+01   2.5029218e+01   2.1601564e+01   2.2275958e+01
   2.3407014e+02   2.4454512e+01   2.2508172e+01   2.5036789e+01   2.1608787e+01   2.2283719e+01
   2.3544514e+02   2.4460581e+01   2.2514282e+01   2.5042851e+01   2.1614574e+01   2.2289934e+01
   2.3682014e+02   2.4465246e+01   2.2518979e+01   2.5047510e+01   2.1619023e+01   2.2294708e+01
   2.3819514e+02   2.4468595e+01   2.2522350e+01   2.5050854e+01   2.1622219e+01   2.2298135e+01
   2.3957014e+02   2.4470714e+01   2.2524480e+01   2.5052970e+01   2.1624240e+01   2.2300298e+01
   2.4042871e+02   2.4471761e+01   2.2525534e+01   2.5054015e+01   2.1625241e+01   2.2301367e+01
   2.4179927e+02   2.4476817e+01   2.2530643e+01   2.5059049e+01   2.1630089e+01   2.2306553e+01
   2.4317427e+02   2.4483387e+01   2.2537283e+01   2.5065590e+01   2.1636386e+01   2.2313295e+01
   2.4454927e+02   2.4489818e+01   2.2543781e+01   2.5071992e+01   2.1642549e+01   2.2319894e+01
   2.4592427e+02   2.4495674e+01   2.2549701e+01   2.5077823e+01   2.1648163e+01   2.2325905e+01
   2.4729927e+02   2.4500887e+01   2.2554971e+01   2.5083012e+01   2.1653162e+01   2.2331255e+01
   2.4867427e+02   2.4505491e+01   2.2559626e+01   2.5087592e+01   2.1657579e+01   2.2335980e+01
   2.5004927e+02   2.4509546e+01   2.2563728e+01   2.5091626e+01   2.1661472e+01   2.2340143e+01
   2.5142427e+02   2.4513113e+01   2.2567338e+01   2.5095173e+01   2.1664899e+01   2.2343806e+01
   2.5279927e+02   2.4516252e+01   2.2570515e+01   2.5098293e+01   2.1667916e+01   2.2347028e+01
   2.5417427e+02   2.4519012e+01   2.2573310e+01   2.5101036e+01   2.1670570e+01   2.2349863e+01
   2.5554927e+02   2.4521440e+01   2.2575769e+01   2.5103447e+01   2.1672907e+01   2.2352356e+01
   2.5692427e+02   2.4523575e+01   2.2577932e+01   2.5105567e+01   2.1674962e+01   2.2354550e+01
   2.5829927e+02   2.4525453e+01   2.2579836e+01   2.5107431e+01   2.1676772e+01   2.2356479e+01
   2.5967427e+02   2.4527104e+01   2.2581511e+01   2.5109070e+01   2.1678364e+01   2.2358176e+01
   2.6798835e+02   2.4533617e+01   2.2588122e+01   2.5115525e+01   2.1684653e+01   2.2364871e+01
   2.7330940e+02   2.4535789e+01   2.2590330e+01   2.5117674e+01   2.1686756e+01   2.2367105e+01
   2.7512757e+02   2.4536462e+01   2.2591024e+01   2.5118391e+01   2.1687310e+01   2.2367890e+01
   2.7555588e+02   2.4538299e+01   2.2593169e+01   2.5121601e+01   2.1686398e+01   2.2372368e+01
   2.7626799e+02   2.4542105e+01   2.2598120e+01   2.5130547e+01   2.1680064e+01   2.2386005e+01
   2.7701419e+02   2.4552423e+01   2.2610087e+01   2.5148171e+01   2.1675781e+01   2.2410375e+01
   2.7805261e+02   2.4578079e+01   2.2638307e+01   2.5184968e+01   2.1678789e+01   2.2457633e+01
   2.7942761e+02   2.4623337e+01   2.2686949e+01   2.5244532e+01   2.1694550e+01   2.2530870e+01
   2.8080261e+02   2.4671456e+01   2.2738193e+01   2.5305444e+01   2.1716091e+01   2.2604201e+01
   2.8217761e+02   2.4716963e+01   2.2786493e+01   2.5362034e+01   2.1738512e+01   2.2671693e+01
   2.8355261e+02   2.4757870e+01   2.2829858e+01   2.5412410e+01   2.1759687e+01   2.2731494e+01
   2.8492761e+02   2.4793695e+01   2.2867824e+01   2.5456254e+01   2.1778812e+01   2.2783405e+01
   2.8630261e+02   2.4824521e+01   2.2900489e+01   2.5493808e+01   2.1795634e+01   2.2827793e+01
   2.8767761e+02   2.4850602e+01   2.2928128e+01   2.5525470e+01   2.1810106e+01   2.2865172e+01
   2.8917761e+02   2.4873983e+01   2.2952907e+01   2.5553770e+01   2.1823259e+01   2.2898549e+01
   2.9493178e+02   2.4920218e+01   2.3001905e+01   2.5609526e+01   2.1849721e+01   2.2964210e+01
   2.9574017e+02   2.4925789e+01   2.3007815e+01   2.5616158e+01   2.1853071e+01   2.2972005e+01
   2.9818793e+02   2.4958647e+01   2.3042688e+01   2.5655119e+01   2.1873127e+01   2.3017773e+01
   3.0381467e+02   2.5025449e+01   2.3113591e+01   2.5733995e+01   2.1914635e+01   2.3110286e+01
   3.0922278e+02   2.5065278e+01   2.3155881e+01   2.5780644e+01   2.1940142e+01   2.3164888e+01
   3.1486575e+02   2.5090456e+01   2.3182625e+01   2.5809922e+01   2.1956673e+01   2.3199106e+01
   3.2021739e+02   2.5104879e+01   2.3197951e+01   2.5826586e+01   2.1966341e+01   2.3218560e+01
   3.2552537e+02   2.5113645e+01   2.3207269e+01   2.5836659e+01   2.1972321e+01   2.3230307e+01
   3.3004626e+02   2.5118383e+01   2.3212306e+01   2.5842074e+01   2.1975601e+01   2.3236619e+01
   3.3030358e+02   2.5121461e+01   2.3215642e+01   2.5845523e+01   2.1977847e+01   2.3240732e+01
   3.3091609e+02   2.5143810e+01   2.3240097e+01   2.5870888e+01   2.1993541e+01   2.3271504e+01
   3.3187914e+02   2.5206689e+01   2.3308628e+01   2.5941829e+01   2.2038597e+01   2.3356927e+01
   3.3325414e+02   2.5324777e+01   2.3436333e+01   2.6073444e+01   2.2126569e+01   2.3513077e+01
   3.3462914e+02   2.5449170e+01   2.3570133e+01   2.6210787e+01   2.2222034e+01   2.3674223e+01
   3.3600414e+02   2.5566262e+01   2.3695727e+01   2.6339313e+01   2.2313606e+01   2.3824054e+01
   3.3737914e+02   2.5671471e+01   2.3808408e+01   2.6454332e+01   2.2396967e+01   2.3957613e+01
   3.3875414e+02   2.5763872e+01   2.3907284e+01   2.6555045e+01   2.2470903e+01   2.4074251e+01
   3.4012914e+02   2.5843852e+01   2.3992821e+01   2.6642011e+01   2.2535400e+01   2.4174774e+01
   3.4150414e+02   2.5912195e+01   2.4065882e+01   2.6716177e+01   2.2590863e+01   2.4260372e+01
   3.4287914e+02   2.5969742e+01   2.4127383e+01   2.6778526e+01   2.2637808e+01   2.4332244e+01
   3.4734991e+02   2.6091012e+01   2.4256925e+01   2.6909613e+01   2.2737447e+01   2.4483099e+01
   3.5011988e+02   2.6121805e+01   2.4289801e+01   2.6942856e+01   2.2762861e+01   2.4521297e+01
   3.5178647e+02   2.6157884e+01   2.4328334e+01   2.6981489e+01   2.2793195e+01   2.4565626e+01
   3.5452037e+02   2.6241866e+01   2.4418002e+01   2.7071311e+01   2.2864058e+01   2.4668590e+01
   3.6159898e+02   2.6398510e+01   2.4585155e+01   2.7238334e+01   2.2997391e+01   2.4859644e+01
   3.6712156e+02   2.6467293e+01   2.4658519e+01   2.7311308e+01   2.3056662e+01   2.4942929e+01
   3.7248300e+02   2.6507778e+01   2.4701693e+01   2.7354100e+01   2.3091847e+01   2.4991703e+01
   3.7788171e+02   2.6532609e+01   2.4728171e+01   2.7380259e+01   2.3113585e+01   2.5021490e+01
   3.8333669e+02   2.6547814e+01   2.4744383e+01   2.7396225e+01   2.3126983e+01   2.5039655e+01
   3.8492241e+02   2.6551907e+01   2.4749112e+01   2.7400016e+01   2.3131425e+01   2.5044491e+01
   3.8542357e+02   2.6589923e+01   2.4804785e+01   2.7419341e+01   2.3198834e+01   2.5088323e+01
   3.8631986e+02   2.6751195e+01   2.5038338e+01   2.7504101e+01   2.3481166e+01   2.5273489e+01
   3.8769486e+02   2.7144159e+01   2.5580047e+01   2.7740531e+01   2.4123953e+01   2.5717679e+01
   3.8906986e+02   2.7629177e+01   2.6215075e+01   2.8068852e+01   2.4861234e+01   2.6257209e+01
   3.9044486e+02   2.8143432e+01   2.6863721e+01   2.8443590e+01   2.5601487e+01   2.6822621e+01
   3.9181986e+02   2.8649568e+01   2.7485285e+01   2.8830479e+01   2.6301616e+01   2.7374366e+01
   3.9319486e+02   2.9126553e+01   2.8059656e+01   2.9207254e+01   2.6942136e+01   2.7890987e+01
   3.9456986e+02   2.9562929e+01   2.8577405e+01   2.9560171e+01   2.7515038e+01   2.8361269e+01
   3.9594486e+02   2.9952802e+01   2.9034749e+01   2.9881029e+01   2.8018022e+01   2.8779784e+01
   3.9731986e+02   3.0293517e+01   2.9430915e+01   3.0165154e+01   2.8451629e+01   2.9144389e+01
   3.9869486e+02   3.0584310e+01   2.9766711e+01   3.0410102e+01   2.8817766e+01   2.9454799e+01
   4.0006986e+02   3.0825482e+01   3.0043720e+01   3.0614823e+01   2.9118906e+01   2.9711736e+01
   4.0353824e+02   3.1219579e+01   3.0493748e+01   3.0952121e+01   2.9606561e+01   3.0130676e+01
   4.0530299e+02   3.1311556e+01   3.0598432e+01   3.1031206e+01   2.9719810e+01   3.0228328e+01
   4.0696003e+02   3.1549099e+01   3.0865951e+01   3.1238347e+01   3.0007130e+01   3.0479420e+01
   4.0871003e+02   3.1885581e+01   3.1243471e+01   3.1533263e+01   3.0411752e+01   3.0834579e+01
   4.1305758e+02   3.2611445e+01   3.2052429e+01   3.2175168e+01   3.1275515e+01   3.1598720e+01
   4.1915688e+02   3.3280236e+01   3.2790788e+01   3.2773865e+01   3.2059457e+01   3.2300067e+01
   4.2500560e+02   3.3658881e+01   3.3205696e+01   3.3116028e+01   3.2497912e+01   3.2695876e+01
   4.3024517e+02   3.3865482e+01   3.3431001e+01   3.3303817e+01   3.2735261e+01   3.2911386e+01
   4.3614816e+02   3.4006788e+01   3.3584548e+01   3.3432808e+01   3.2896623e+01   3.3058546e+01
   4.3947343e+02   3.4058580e+01   3.3640679e+01   3.3480232e+01   3.2955503e+01   3.3112419e+01
   4.3977646e+02   3.4056605e+01   3.3641360e+01   3.3475405e+01   3.2958905e+01   3.3111260e+01
   4.4066779e+02   3.3995636e+01   3.3607046e+01   3.3385700e+01   3.2953047e+01   3.3058080e+01
   4.4150551e+02   3.3906839e+01   3.3556547e+01   3.3255649e+01   3.2943607e+01   3.2980510e+01
   4.4228291e+02   3.3825389e+01   3.3514575e+01   3.3131715e+01   3.2943905e+01   3.2910762e+01
   4.4282757e+02   3.3774444e+01   3.3491627e+01   3.3050668e+01   3.2950880e+01   3.2868203e+01
   4.4339655e+02   3.3727975e+01   3.3473902e+01   3.2973323e+01   3.2963824e+01   3.2830421e+01
   4.4412667e+02   3.3678501e+01   3.3459922e+01   3.2885759e+01   3.2987646e+01   3.2791785e+01
   4.4495287e+02   3.3635024e+01   3.3454222e+01   3.2801794e+01   3.3022095e+01   3.2759979e+01
   4.4605035e+02   3.3594192e+01   3.3459276e+01   3.2711861e+01   3.3075804e+01   3.2733515e+01
   4.4742535e+02   3.3563293e+01   3.3478980e+01   3.2626924e+01   3.3149033e+01   3.2718708e+01
   4.4880035e+02   3.3547672e+01   3.3506798e+01   3.2565015e+01   3.3222699e+01   3.2717111e+01
   4.5017535e+02   3.3541753e+01   3.3537838e+01   3.2519793e+01   3.3292677e+01   3.2723278e+01
   4.5155035e+02   3.3541738e+01   3.3568965e+01   3.2486721e+01   3.3356571e+01   3.2733559e+01
   4.5622435e+02   3.3557365e+01   3.3654458e+01   3.2428396e+01   3.3515433e+01   3.2772661e+01
   4.5991158e+02   3.3566956e+01   3.3686625e+01   3.2414159e+01   3.3571264e+01   3.2789954e+01
   4.6126011e+02   3.3572147e+01   3.3702819e+01   3.2407747e+01   3.3598992e+01   3.2798915e+01
   4.6394242e+02   3.3591180e+01   3.3755620e+01   3.2391223e+01   3.3687166e+01   3.2829600e+01
   4.6947815e+02   3.3631742e+01   3.3850421e+01   3.2374833e+01   3.3838704e+01   3.2889136e+01
   4.7466824e+02   3.3659714e+01   3.3908801e+01   3.2370967e+01   3.3928853e+01   3.2927886e+01
   4.8069141e+02   3.3680622e+01   3.3950203e+01   3.2370454e+01   3.3991651e+01   3.2956114e+01
   4.8655807e+02   3.3692680e+01   3.3973439e+01   3.2370843e+01   3.4026553e+01   3.2972184e+01
   4.9203700e+02   3.3699320e+01   3.3986081e+01   3.2371221e+01   3.4045458e+01   3.2980984e+01
   4.9519419e+02   3.3701834e+01   3.3990850e+01   3.2371382e+01   3.4052581e+01   3.2984309e+01
   4.9556060e+02   3.3690528e+01   3.3981242e+01   3.2358269e+01   3.4045086e+01   3.2973493e+01
   4.9626952e+02   3.3620491e+01   3.3920268e+01   3.2278597e+01   3.3995590e+01   3.2906022e+01
   4.9750971e+02   3.3434781e+01   3.3759057e+01   3.2066841e+01   3.3865408e+01   3.2727276e+01
   4.9888471e+02   3.3224126e+01   3.3578470e+01   3.1824192e+01   3.3722721e+01   3.2525240e+01
   5.0025971e+02   3.3040779e+01   3.3423517e+01   3.1610614e+01   3.3603394e+01   3.2350108e+01
   5.0163471e+02   3.2887484e+01   3.3295578e+01   3.1430316e+01   3.3507164e+01   3.2204209e+01
   5.0300971e+02   3.2760076e+01   3.3190308e+01   3.1279340e+01   3.3429516e+01   3.2083309e+01
   5.0438471e+02   3.2654037e+01   3.3103357e+01   3.1152987e+01   3.3366350e+01   3.1982920e+01
   5.0575971e+02   3.2565755e+01   3.3031372e+01   3.1047372e+01   3.3314653e+01   3.1899491e+01
   5.0713471e+02   3.2492522e+01   3.2971903e+01   3.0959510e+01   3.3272309e+01   3.1830380e+01
   5.0850971e+02   3.2432322e+01   3.2923163e+01   3.0887136e+01   3.3237823e+01   3.1773627e+01
   5.0988471e+02   3.2383631e+01   3.2883829e+01   3.0828512e+01   3.3210122e+01   3.1727763e+01
   5.1509763e+02   3.2286328e+01   3.2805490e+01   3.0711103e+01   3.3155335e+01   3.1636232e+01
   5.1592516e+02   3.2276698e+01   3.2797677e+01   3.0699548e+01   3.3149787e+01   3.1627157e+01
   5.1821264e+02   3.2207406e+01   3.2740995e+01   3.0616896e+01   3.3108889e+01   3.1561692e+01
   5.2253624e+02   3.2080414e+01   3.2637519e+01   3.0465020e+01   3.3034821e+01   3.1441898e+01
   5.2807077e+02   3.1974370e+01   3.2551055e+01   3.0338289e+01   3.2972869e+01   3.1341896e+01
   5.3374072e+02   3.1909484e+01   3.2497898e+01   3.0261029e+01   3.2934429e+01   3.1280646e+01
   5.3891984e+02   3.1873289e+01   3.2468070e+01   3.0218123e+01   3.2912612e+01   3.1246428e+01
   5.4474364e+02   3.1848471e+01   3.2447486e+01   3.0188845e+01   3.2897371e+01   3.1222925e+01
   5.4955435e+02   3.1835821e+01   3.2436926e+01   3.0173994e+01   3.2889456e+01   3.1210924e+01
   5.4987642e+02   3.1832998e+01   3.2434683e+01   3.0170634e+01   3.2887816e+01   3.1208380e+01
   5.5080730e+02   3.1807709e+01   3.2414713e+01   3.0140524e+01   3.2873183e+01   3.1185800e+01
   5.5210401e+02   3.1762125e+01   3.2380441e+01   3.0084693e+01   3.2850086e+01   3.1146033e+01
   5.5347901e+02   3.1716371e+01   3.2347347e+01   3.0027475e+01   3.2829399e+01   3.1106824e+01
   5.5485401e+02   3.1676983e+01   3.2319652e+01   2.9977502e+01   3.2813116e+01   3.1073501e+01
   5.5622901e+02   3.1643673e+01   3.2296671e+01   2.9934846e+01   3.2800194e+01   3.1045562e+01
   5.5760401e+02   3.1615509e+01   3.2277469e+01   2.9898577e+01   3.2789713e+01   3.1022067e+01
   5.5897901e+02   3.1591666e+01   3.2261327e+01   2.9867772e+01   3.2781062e+01   3.1002244e+01
   5.6035401e+02   3.1571512e+01   3.2247737e+01   2.9841687e+01   3.2773857e+01   3.0985519e+01
   5.6172901e+02   3.1554565e+01   3.2236335e+01   2.9819732e+01   3.2767847e+01   3.0971473e+01
   5.6335401e+02   3.1538171e+01   3.2225317e+01   2.9798486e+01   3.2762058e+01   3.0957895e+01
   5.6991855e+02   3.1504342e+01   3.2202619e+01   2.9754621e+01   3.2750181e+01   3.0929914e+01
   5.7090925e+02   3.1501183e+01   3.2200437e+01   2.9750583e+01   3.2748952e+01   3.0927268e+01
   5.7333102e+02   3.1483558e+01   3.2188053e+01   2.9728227e+01   3.2741718e+01   3.0912380e+01
   5.7858304e+02   3.1449567e+01   3.2164206e+01   2.9685086e+01   3.2727839e+01   3.0883697e+01
   5.8413371e+02   3.1427040e+01   3.2148217e+01   2.9656664e+01   3.2718291e+01   3.0864591e+01
   5.8936330e+02   3.1413917e+01   3.2138759e+01   2.9640240e+01   3.2712456e+01   3.0853385e+01
   5.9517687e+02   3.1404962e+01   3.2132204e+01   2.9629121e+01   3.2708284e+01   3.0845683e+01
   6.0102200e+02   3.1399590e+01   3.2128210e+01   2.9622508e+01   3.2705663e+01   3.0841029e+01
   6.0487290e+02   3.1397303e+01   3.2126487e+01   2.9619711e+01   3.2704505e+01   3.0839036e+01
   6.0541022e+02   3.1387274e+01   3.2118368e+01   2.9607382e+01   3.2699273e+01   3.0829232e+01
   6.0619992e+02   3.1349786e+01   3.2088160e+01   2.9561079e+01   3.2680131e+01   3.0792544e+01
   6.0755715e+02   3.1265552e+01   3.2021374e+01   2.9455687e+01   3.2639835e+01   3.0710215e+01
   6.0893215e+02   3.1183151e+01   3.1957412e+01   2.9350915e+01   3.2603808e+01   3.0629850e+01
   6.1030715e+02   3.1111921e+01   3.1903141e+01   2.9259114e+01   3.2575183e+01   3.0560520e+01
   6.1168215e+02   3.1051798e+01   3.1857977e+01   2.9180855e+01   3.2552617e+01   3.0502100e+01
   6.1305715e+02   3.1001204e+01   3.1820352e+01   2.9114547e+01   3.2534573e+01   3.0453003e+01
   6.1443215e+02   3.0958626e+01   3.1788909e+01   2.9058489e+01   3.2519935e+01   3.0411728e+01
   6.1580715e+02   3.0922864e+01   3.1762626e+01   2.9011261e+01   3.2507955e+01   3.0377088e+01
   6.1718215e+02   3.0892995e+01   3.1740747e+01   2.8971733e+01   3.2498130e+01   3.0348175e+01
   6.1868215e+02   3.0866296e+01   3.1721237e+01   2.8936350e+01   3.2489465e+01   3.0322345e+01
   6.2463466e+02   3.0809380e+01   3.1679791e+01   2.8860770e+01   3.2471345e+01   3.0267334e+01
   6.2581430e+02   3.0804417e+01   3.1676156e+01   2.8854210e+01   3.2469709e+01   3.0262539e+01
   6.2803931e+02   3.0776373e+01   3.1655006e+01   2.8817867e+01   3.2459002e+01   3.0235355e+01
   6.3249157e+02   3.0720671e+01   3.1613173e+01   2.8745489e+01   3.2438168e+01   3.0181408e+01
   6.3783763e+02   3.0676436e+01   3.1579785e+01   2.8688235e+01   3.2421211e+01   3.0138572e+01
   6.4389264e+02   3.0646180e+01   3.1556680e+01   2.8649411e+01   3.2408952e+01   3.0109254e+01
   6.4989269e+02   3.0628570e+01   3.1543050e+01   2.8627041e+01   3.2401367e+01   3.0092173e+01
   6.5534120e+02   3.0618921e+01   3.1535486e+01   2.8614901e+01   3.2396975e+01   3.0082804e+01
   6.6019633e+02   3.0613463e+01   3.1531161e+01   2.8608092e+01   3.2394375e+01   3.0077499e+01
   6.6056463e+02   3.0611856e+01   3.1529996e+01   2.8606429e+01   3.2393108e+01   3.0076574e+01
   6.6132233e+02   3.0603414e+01   3.1524144e+01   2.8597977e+01   3.2386129e+01   3.0072548e+01
   6.6258128e+02   3.0584034e+01   3.1511328e+01   2.8578749e+01   3.2370133e+01   3.0064603e+01
   6.6395628e+02   3.0562965e+01   3.1498025e+01   2.8557951e+01   3.2352909e+01   3.0057178e+01
   6.6533128e+02   3.0544637e+01   3.1486929e+01   2.8539915e+01   3.2338096e+01   3.0051605e+01
   6.6670628e+02   3.0529143e+01   3.1477834e+01   2.8524700e+01   3.2325686e+01   3.0047419e+01
   6.6808128e+02   3.0516083e+01   3.1470325e+01   2.8511894e+01   3.2315292e+01   3.0044178e+01
   6.6945628e+02   3.0505072e+01   3.1464077e+01   2.8501108e+01   3.2306563e+01   3.0041599e+01
   6.7083128e+02   3.0495803e+01   3.1458861e+01   2.8492035e+01   3.2299236e+01   3.0039509e+01
   6.7220628e+02   3.0488044e+01   3.1454518e+01   2.8484446e+01   3.2293113e+01   3.0037804e+01
   6.7447507e+02   3.0478084e+01   3.1448968e+01   2.8474710e+01   3.2285265e+01   3.0035661e+01
   6.8078339e+02   3.0465233e+01   3.1441865e+01   2.8462164e+01   3.2275156e+01   3.0033011e+01
   6.8172710e+02   3.0463547e+01   3.1440886e+01   2.8460512e+01   3.2273816e+01   3.0032575e+01
   6.8426748e+02   3.0455110e+01   3.1435953e+01   2.8452240e+01   3.2267109e+01   3.0030322e+01
   6.8951764e+02   3.0440336e+01   3.1427360e+01   2.8437764e+01   3.2255385e+01   3.0026464e+01
   6.9533740e+02   3.0430355e+01   3.1421482e+01   2.8427978e+01   3.2247447e+01   3.0023722e+01
   7.0089856e+02   3.0424697e+01   3.1418085e+01   2.8422424e+01   3.2242929e+01   3.0022045e+01
   7.0611526e+02   3.0421453e+01   3.1416100e+01   2.8419234e+01   3.2240327e+01   3.0021013e+01
   7.1187798e+02   3.0419272e+01   3.1414740e+01   2.8417087e+01   3.2238571e+01   3.0020271e+01
   7.1513574e+02   3.0418459e+01   3.1414224e+01   2.8416285e+01   3.2237913e+01   3.0019978e+01
   7.1570265e+02   3.0384948e+01   3.1381152e+01   2.8384215e+01   3.2203067e+01   2.9988948e+01
   7.1652646e+02   3.0258719e+01   3.1256453e+01   2.8263491e+01   3.2071650e+01   2.9871948e+01
   7.1788531e+02   2.9979041e+01   3.0980143e+01   2.7996550e+01   3.1779768e+01   2.9613334e+01
   7.1926031e+02   2.9693535e+01   3.0698136e+01   2.7724719e+01   3.1481009e+01   2.9350235e+01
   7.2063531e+02   2.9436224e+01   3.0444052e+01   2.7480226e+01   3.1211233e+01   2.9113817e+01
   7.2201031e+02   2.9211904e+01   3.0222610e+01   2.7267405e+01   3.0975745e+01   2.8908183e+01
   7.2338531e+02   2.9018647e+01   3.0031881e+01   2.7084264e+01   3.0772702e+01   2.8731335e+01
   7.2476031e+02   2.8853251e+01   2.9868684e+01   2.6927661e+01   3.0598839e+01   2.8580187e+01
   7.2613531e+02   2.8712632e+01   2.9729961e+01   2.6794606e+01   3.0450971e+01   2.8451817e+01
   7.2751031e+02   2.8594117e+01   2.9613064e+01   2.6682526e+01   3.0326320e+01   2.8343718e+01
   7.2888531e+02   2.8495465e+01   2.9515773e+01   2.6589270e+01   3.0222545e+01   2.8253799e+01
   7.3026031e+02   2.8414822e+01   2.9436253e+01   2.6513063e+01   3.0137707e+01   2.8180336e+01
   7.3314547e+02   2.8297782e+01   2.9320861e+01   2.6402505e+01   3.0014565e+01   2.8073788e+01
   7.3572693e+02   2.8246313e+01   2.9270121e+01   2.6353923e+01   2.9960374e+01   2.8026984e+01
   7.3730909e+02   2.8188282e+01   2.9212973e+01   2.6298910e+01   2.9899683e+01   2.7974008e+01
   7.3868409e+02   2.8115904e+01   2.9141703e+01   2.6230301e+01   2.9824000e+01   2.7907949e+01
   7.4005909e+02   2.8044743e+01   2.9071637e+01   2.6162879e+01   2.9749561e+01   2.7843046e+01
   7.4291857e+02   2.7917815e+01   2.8946685e+01   2.6042650e+01   2.9616798e+01   2.7727342e+01
   7.4826455e+02   2.7752866e+01   2.8784378e+01   2.5886344e+01   2.9444490e+01   2.7576999e+01
   7.5417412e+02   2.7644563e+01   2.8677879e+01   2.5783587e+01   2.9331643e+01   2.7478224e+01
   7.5960315e+02   2.7585935e+01   2.8620264e+01   2.5727871e+01   2.9270730e+01   2.7424695e+01
   7.6474333e+02   2.7551989e+01   2.8586922e+01   2.5695557e+01   2.9235559e+01   2.7393662e+01
   7.7050034e+02   2.7529000e+01   2.8564355e+01   2.5673636e+01   2.9211809e+01   2.7372617e+01
   7.7125034e+02   2.7526811e+01   2.8562207e+01   2.5671546e+01   2.9209551e+01   2.7370611e+01
   7.7262442e+02   2.7522846e+01   2.8558331e+01   2.5667727e+01   2.9205522e+01   2.7366962e+01
   7.7534621e+02   2.7531978e+01   2.8567762e+01   2.5676835e+01   2.9214616e+01   2.7376617e+01
   7.7960899e+02   2.7557560e+01   2.8593801e+01   2.5702146e+01   2.9240188e+01   2.7402765e+01
   7.8597591e+02   2.7580723e+01   2.8617343e+01   2.5725060e+01   2.9263330e+01   2.7426377e+01
   7.9098717e+02   2.7587269e+01   2.8623996e+01   2.5731541e+01   2.9269860e+01   2.7433056e+01
   7.9312704e+02   2.7591274e+01   2.8628053e+01   2.5735512e+01   2.9273839e+01   2.7437128e+01
   7.9982798e+02   2.7605747e+01   2.8642707e+01   2.5749862e+01   2.9288216e+01   2.7451828e+01
   8.0534644e+02   2.7612772e+01   2.8649811e+01   2.5756834e+01   2.9295181e+01   2.7458957e+01
   8.1092463e+02   2.7617034e+01   2.8654117e+01   2.5761068e+01   2.9299398e+01   2.7463279e+01
   8.1640007e+02   2.7619549e+01   2.8656653e+01   2.5763568e+01   2.9301881e+01   2.7465825e+01
   8.2153710e+02   2.7620994e+01   2.8658110e+01   2.5765006e+01   2.9303305e+01   2.7467288e+01
   8.2602713e+02   2.7621804e+01   2.8658925e+01   2.5765813e+01   2.9304101e+01   2.7468107e+01
   8.2633773e+02   2.7615925e+01   2.8652822e+01   2.5760905e+01   2.9296776e+01   2.7463051e+01
   8.2698592e+02   2.7574354e+01   2.8609695e+01   2.5726072e+01   2.9245204e+01   2.7427167e+01
   8.2809135e+02   2.7457007e+01   2.8487854e+01   2.5627946e+01   2.9099349e+01   2.7325926e+01
   8.2946635e+02   2.7291065e+01   2.8315277e+01   2.5489999e+01   2.8891923e+01   2.7183234e+01
   8.3084135e+02   2.7134794e+01   2.8152476e+01   2.5360984e+01   2.8695322e+01   2.7049418e+01
   8.3221635e+02   2.6997143e+01   2.8008858e+01   2.5248056e+01   2.8521153e+01   2.6932007e+01
   8.3359135e+02   2.6878749e+01   2.7885175e+01   2.5151459e+01   2.8370612e+01   2.6831373e+01
   8.3496635e+02   2.6778037e+01   2.7779853e+01   2.5069681e+01   2.8242021e+01   2.6746028e+01
   8.3634135e+02   2.6693050e+01   2.7690897e+01   2.5000954e+01   2.8133128e+01   2.6674198e+01
   8.3771635e+02   2.6621974e+01   2.7616446e+01   2.4943676e+01   2.8041788e+01   2.6614258e+01
   8.3909135e+02   2.6563256e+01   2.7554901e+01   2.4896494e+01   2.7966144e+01   2.6564833e+01
   8.4046635e+02   2.6515612e+01   2.7504939e+01   2.4858303e+01   2.7904644e+01   2.6524793e+01
   8.4209135e+02   2.6472181e+01   2.7459375e+01   2.4823563e+01   2.7848482e+01   2.6488344e+01
   8.4532008e+02   2.6422492e+01   2.7407218e+01   2.4783925e+01   2.7784080e+01   2.6446721e+01
   8.4678225e+02   2.6390176e+01   2.7373380e+01   2.4757937e+01   2.7742565e+01   2.6419523e+01
   8.4815725e+02   2.6347354e+01   2.7328534e+01   2.4723529e+01   2.7687524e+01   2.6383502e+01
   8.4953225e+02   2.6305168e+01   2.7284330e+01   2.4689714e+01   2.7633184e+01   2.6348070e+01
   8.5090725e+02   2.6266798e+01   2.7244109e+01   2.4659013e+01   2.7583686e+01   2.6315882e+01
   8.5228225e+02   2.6232756e+01   2.7208419e+01   2.4631807e+01   2.7539734e+01   2.6287347e+01
   8.5365725e+02   2.6202799e+01   2.7177009e+01   2.4607883e+01   2.7501040e+01   2.6262249e+01
   8.5503225e+02   2.6176502e+01   2.7149437e+01   2.4586889e+01   2.7467071e+01   2.6240224e+01
   8.5640725e+02   2.6153433e+01   2.7125251e+01   2.4568475e+01   2.7437277e+01   2.6220906e+01
   8.5778225e+02   2.6133196e+01   2.7104037e+01   2.4552319e+01   2.7411148e+01   2.6203960e+01
   8.5915725e+02   2.6115440e+01   2.7085426e+01   2.4538139e+01   2.7388233e+01   2.6189089e+01
   8.6053225e+02   2.6099855e+01   2.7069095e+01   2.4525689e+01   2.7368134e+01   2.6176036e+01
   8.6662526e+02   2.6050704e+01   2.7017620e+01   2.4486358e+01   2.7304871e+01   2.6134834e+01
   8.7198555e+02   2.6025569e+01   2.6991330e+01   2.4466172e+01   2.7272658e+01   2.6113724e+01
   8.7730891e+02   2.6010452e+01   2.6975539e+01   2.4453979e+01   2.7253372e+01   2.6100998e+01
   8.8068531e+02   2.6004111e+01   2.6968924e+01   2.4448846e+01   2.7245317e+01   2.6095649e+01
   8.8153568e+02   2.6002090e+01   2.6966847e+01   2.4447079e+01   2.7242959e+01   2.6093836e+01
   8.8435486e+02   2.5986719e+01   2.6951351e+01   2.4432506e+01   2.7226841e+01   2.6079138e+01
   8.9047633e+02   2.5955462e+01   2.6919970e+01   2.4402442e+01   2.7194771e+01   2.6048935e+01
   8.9588122e+02   2.5941131e+01   2.6905597e+01   2.4388634e+01   2.7180111e+01   2.6035083e+01
   9.0062274e+02   2.5936099e+01   2.6900555e+01   2.4383788e+01   2.7174964e+01   2.6030231e+01
   9.0281152e+02   2.5932857e+01   2.6897312e+01   2.4380654e+01   2.7171669e+01   2.6027097e+01
   9.0997545e+02   2.5921281e+01   2.6885730e+01   2.4369452e+01   2.7159916e+01   2.6015893e+01
   9.1529539e+02   2.5916332e+01   2.6880783e+01   2.4364657e+01   2.7154904e+01   2.6011103e+01
   9.2062056e+02   2.5913307e+01   2.6877762e+01   2.4361722e+01   2.7151848e+01   2.6008176e+01
   9.2628371e+02   2.5911372e+01   2.6875831e+01   2.4359841e+01   2.7149897e+01   2.6006302e+01
   9.3165052e+02   2.5910273e+01   2.6874736e+01   2.4358772e+01   2.7148792e+01   2.6005239e+01
   9.3613892e+02   2.5909692e+01   2.6874158e+01   2.4358207e+01   2.7148209e+01   2.6004677e+01
   9.3644897e+02   2.5901492e+01   2.6865280e+01   2.4352737e+01   2.7135911e+01   2.5998666e+01
   9.3708946e+02   2.5846269e+01   2.6805405e+01   2.4316177e+01   2.7052669e+01   2.5958358e+01
   9.3816591e+02   2.5702317e+01   2.6648220e+01   2.4224688e+01   2.6829853e+01   2.5856008e+01
   9.3954091e+02   2.5510761e+01   2.6436336e+01   2.4112245e+01   2.6519224e+01   2.5726381e+01
   9.4091591e+02   2.5347377e+01   2.6252625e+01   2.4026419e+01   2.6239019e+01   2.5622836e+01
   9.4229091e+02   2.5216589e+01   2.6103008e+01   2.3966234e+01   2.6001827e+01   2.5545818e+01
   9.4366591e+02   2.5113798e+01   2.5983337e+01   2.3925806e+01   2.5805006e+01   2.5489990e+01
   9.4504091e+02   2.5033455e+01   2.5888140e+01   2.3899660e+01   2.5642906e+01   2.5450071e+01
   9.4641591e+02   2.4970809e+01   2.5812607e+01   2.3883538e+01   2.5510039e+01   2.5421848e+01
   9.4728932e+02   2.4938620e+01   2.5773209e+01   2.3877182e+01   2.5438835e+01   2.5408669e+01
   9.4866432e+02   2.4905086e+01   2.5729944e+01   2.3878692e+01   2.5352162e+01   2.5401037e+01
   9.4990954e+02   2.4891435e+01   2.5709116e+01   2.3891213e+01   2.5298559e+01   2.5406946e+01
   9.5102966e+02   2.4889888e+01   2.5702342e+01   2.3909043e+01   2.5267227e+01   2.5420078e+01
   9.5246042e+02   2.4899662e+01   2.5707007e+01   2.3938247e+01   2.5246851e+01   2.5444872e+01
   9.5377337e+02   2.4918005e+01   2.5722108e+01   2.3969524e+01   2.5244829e+01   2.5473563e+01
   9.5612578e+02   2.4968852e+01   2.5770321e+01   2.4032823e+01   2.5275223e+01   2.5535447e+01
   9.5674449e+02   2.4986181e+01   2.5786803e+01   2.4054235e+01   2.5285840e+01   2.5556427e+01
   9.5693100e+02   2.4990802e+01   2.5790950e+01   2.4060856e+01   2.5287270e+01   2.5562708e+01
   9.5750169e+02   2.4994768e+01   2.5792892e+01   2.4072528e+01   2.5279314e+01   2.5572621e+01
   9.5813524e+02   2.4987797e+01   2.5783039e+01   2.4075804e+01   2.5256806e+01   2.5573141e+01
   9.5950206e+02   2.4977963e+01   2.5766604e+01   2.4089469e+01   2.5211164e+01   2.5580539e+01
   9.6088524e+02   2.4984027e+01   2.5766490e+01   2.4118071e+01   2.5182483e+01   2.5603497e+01
   9.6199987e+02   2.4998229e+01   2.5776296e+01   2.4148704e+01   2.5171106e+01   2.5630264e+01
   9.6220559e+02   2.5000622e+01   2.5777917e+01   2.4153969e+01   2.5169032e+01   2.5634847e+01
   9.6282614e+02   2.4999105e+01   2.5773987e+01   2.4160986e+01   2.5154473e+01   2.5639565e+01
   9.6410320e+02   2.4993602e+01   2.5763832e+01   2.4171698e+01   2.5124254e+01   2.5645770e+01
   9.6530489e+02   2.5000502e+01   2.5767024e+01   2.4191992e+01   2.5110437e+01   2.5662653e+01
   9.6536710e+02   2.5001102e+01   2.5767447e+01   2.4193244e+01   2.5110022e+01   2.5663747e+01
   9.6593146e+02   2.5001109e+01   2.5765801e+01   2.4199069e+01   2.5101116e+01   2.5667993e+01
   9.6718658e+02   2.4998279e+01   2.5759522e+01   2.4208191e+01   2.5080046e+01   2.5673758e+01
   9.6801746e+02   2.5002197e+01   2.5761469e+01   2.4219177e+01   2.5073031e+01   2.5682918e+01
   9.6833323e+02   2.5000856e+01   2.5759367e+01   2.4220432e+01   2.5067749e+01   2.5683417e+01
   9.6969505e+02   2.5001371e+01   2.5756944e+01   2.4231198e+01   2.5052548e+01   2.5691358e+01
   9.7006577e+02   2.5001329e+01   2.5756162e+01   2.4233729e+01   2.5048566e+01   2.5693173e+01
   9.7126783e+02   2.5001179e+01   2.5753775e+01   2.4241336e+01   2.5036542e+01   2.5698612e+01
   9.7185175e+02   2.5000202e+01   2.5751782e+01   2.4243838e+01   2.5030264e+01   2.5700112e+01
   9.7259787e+02   2.5000936e+01   2.5751329e+01   2.4248715e+01   2.5024636e+01   2.5703850e+01
   9.7286779e+02   2.5000877e+01   2.5750856e+01   2.4250091e+01   2.5022384e+01   2.5704822e+01
   9.7375313e+02   2.5000699e+01   2.5749387e+01   2.4254369e+01   2.5015390e+01   2.5707842e+01
   9.7398867e+02   2.5000653e+01   2.5749016e+01   2.4255447e+01   2.5013624e+01   2.5708603e+01
   9.7477496e+02   2.5000477e+01   2.5747802e+01   2.4258850e+01   2.5007977e+01   2.5710992e+01
   9.7498612e+02   2.5000433e+01   2.5747492e+01   2.4259722e+01   2.5006531e+01   2.5711605e+01
   9.7568926e+02   2.5000270e+01   2.5746479e+01   2.4262484e+01   2.5001897e+01   2.5713536e+01
   9.7588394e+02   2.5000224e+01   2.5746208e+01   2.4263214e+01   2.5000665e+01   2.5714046e+01
   9.7652123e+02   2.5000095e+01   2.5745369e+01   2.4265528e+01   2.4996800e+01   2.5715666e+01
   9.7720972e+02   2.4999791e+01   2.5744341e+01   2.4267706e+01   2.4992706e+01   2.5717134e+01
   9.7743850e+02   2.4999886e+01   2.5744210e+01   2.4268588e+01   2.4991595e+01   2.5717796e+01
   9.7797731e+02   2.4999770e+01   2.5743573e+01   2.4270265e+01   2.4988740e+01   2.5718962e+01
   9.7812560e+02   2.4999737e+01   2.5743401e+01   2.4270710e+01   2.4987978e+01   2.5719271e+01
   9.7863133e+02   2.4999645e+01   2.5742849e+01   2.4272197e+01   2.4985472e+01   2.5720308e+01
   9.7876421e+02   2.4999595e+01   2.5742681e+01   2.4272550e+01   2.4984807e+01   2.5720545e+01
   9.7931724e+02   2.4999577e+01   2.5742193e+01   2.4274154e+01   2.4982309e+01   2.5721689e+01
   9.7978491e+02   2.4999381e+01   2.5741614e+01   2.4275267e+01   2.4980115e+01   2.5722425e+01
   9.7991160e+02   2.4999358e+01   2.5741491e+01   2.4275588e+01   2.4979567e+01   2.5722648e+01
   9.8042451e+02   2.4999270e+01   2.5741009e+01   2.4276854e+01   2.4977412e+01   2.5723527e+01
   9.8080241e+02   2.4999169e+01   2.5740629e+01   2.4277709e+01   2.4975852e+01   2.5724108e+01
   9.8092153e+02   2.4999164e+01   2.5740539e+01   2.4277997e+01   2.4975398e+01   2.5724313e+01
   9.8131428e+02   2.4999123e+01   2.5740223e+01   2.4278900e+01   2.4973914e+01   2.5724947e+01
   9.8172848e+02   2.4999014e+01   2.5739834e+01   2.4279750e+01   2.4972343e+01   2.5725520e+01
   9.8183906e+02   2.4998976e+01   2.5739724e+01   2.4279962e+01   2.4971925e+01   2.5725660e+01
   9.8224446e+02   2.4998934e+01   2.5739422e+01   2.4280808e+01   2.4970524e+01   2.5726252e+01
   9.8255590e+02   2.4998870e+01   2.5739165e+01   2.4281403e+01   2.4969454e+01   2.5726657e+01
   9.8290791e+02   2.4998773e+01   2.5738857e+01   2.4282027e+01   2.4968257e+01   2.5727072e+01
   9.8302827e+02   2.4998789e+01   2.5738803e+01   2.4282283e+01   2.4967906e+01   2.5727259e+01
   9.8339295e+02   2.4998733e+01   2.5738539e+01   2.4282937e+01   2.4966765e+01   2.5727709e+01
   9.8366738e+02   2.4998691e+01   2.5738346e+01   2.4283412e+01   2.4965933e+01   2.5728034e+01
   9.8394672e+02   2.4998532e+01   2.5738034e+01   2.4283768e+01   2.4964990e+01   2.5728237e+01
   9.8405070e+02   2.4998651e+01   2.5738101e+01   2.4284070e+01   2.4964826e+01   2.5728490e+01
   9.8433076e+02   2.4998591e+01   2.5737895e+01   2.4284503e+01   2.4964013e+01   2.5728779e+01
   9.8440709e+02   2.4998578e+01   2.5737843e+01   2.4284621e+01   2.4963799e+01   2.5728859e+01
   9.8465076e+02   2.4998551e+01   2.5737695e+01   2.4285008e+01   2.4963140e+01   2.5729125e+01
   9.8493757e+02   2.4998497e+01   2.5737500e+01   2.4285427e+01   2.4962361e+01   2.5729406e+01
   9.8501726e+02   2.4998496e+01   2.5737462e+01   2.4285556e+01   2.4962164e+01   2.5729497e+01
   9.8528945e+02   2.4998480e+01   2.5737319e+01   2.4285972e+01   2.4961486e+01   2.5729787e+01
   9.8551961e+02   2.4998434e+01   2.5737167e+01   2.4286282e+01   2.4960896e+01   2.5729992e+01
   9.8577925e+02   2.4998389e+01   2.5737006e+01   2.4286629e+01   2.4960252e+01   2.5730223e+01
   9.8585049e+02   2.4998390e+01   2.5736976e+01   2.4286735e+01   2.4960091e+01   2.5730298e+01
   9.8605902e+02   2.4998372e+01   2.5736868e+01   2.4287021e+01   2.4959609e+01   2.5730496e+01
   9.8629810e+02   2.4998335e+01   2.5736729e+01   2.4287324e+01   2.4959051e+01   2.5730698e+01
   9.8636419e+02   2.4998331e+01   2.5736698e+01   2.4287412e+01   2.4958905e+01   2.5730759e+01
   9.8655264e+02   2.4998309e+01   2.5736599e+01   2.4287651e+01   2.4958486e+01   2.5730921e+01
   9.8673404e+02   2.4998258e+01   2.5736475e+01   2.4287846e+01   2.4958059e+01   2.5731042e+01
   9.8685054e+02   2.4998277e+01   2.5736448e+01   2.4288020e+01   2.4957841e+01   2.5731170e+01
   9.8702937e+02   2.4998259e+01   2.5736359e+01   2.4288235e+01   2.4957464e+01   2.5731316e+01
   9.8725382e+02   2.4998236e+01   2.5736251e+01   2.4288500e+01   2.4957001e+01   2.5731495e+01
   9.8732008e+02   2.4998223e+01   2.5736213e+01   2.4288570e+01   2.4956860e+01   2.5731540e+01
   9.8748872e+02   2.4998218e+01   2.5736145e+01   2.4288775e+01   2.4956534e+01   2.5731683e+01
   9.8769104e+02   2.4998193e+01   2.5736046e+01   2.4288996e+01   2.4956131e+01   2.5731830e+01
   9.8780659e+02   2.4998157e+01   2.5735969e+01   2.4289099e+01   2.4955884e+01   2.5731891e+01
   9.8794675e+02   2.4998169e+01   2.5735932e+01   2.4289276e+01   2.4955643e+01   2.5732019e+01
   9.8809947e+02   2.4998155e+01   2.5735864e+01   2.4289439e+01   2.4955357e+01   2.5732129e+01
   9.8829276e+02   2.4998120e+01   2.5735763e+01   2.4289624e+01   2.4954985e+01   2.5732247e+01
   9.8835525e+02   2.4998126e+01   2.5735748e+01   2.4289700e+01   2.4954884e+01   2.5732302e+01
   9.8853208e+02   2.4998118e+01   2.5735681e+01   2.4289887e+01   2.4954576e+01   2.5732430e+01
   9.8867066e+02   2.4998106e+01   2.5735624e+01   2.4290025e+01   2.4954334e+01   2.5732523e+01
   9.8872390e+02   2.4998098e+01   2.5735599e+01   2.4290075e+01   2.4954239e+01   2.5732555e+01
   9.8888147e+02   2.4998100e+01   2.5735550e+01   2.4290243e+01   2.4953984e+01   2.5732673e+01
   9.8903456e+02   2.4998081e+01   2.5735483e+01   2.4290383e+01   2.4953721e+01   2.5732765e+01
   9.8919479e+02   2.4998064e+01   2.5735417e+01   2.4290531e+01   2.4953453e+01   2.5732862e+01
   9.8932289e+02   2.4998035e+01   2.5735348e+01   2.4290631e+01   2.4953227e+01   2.5732922e+01
   9.8940018e+02   2.4998050e+01   2.5735341e+01   2.4290722e+01   2.4953124e+01   2.5732991e+01
   9.8952982e+02   2.4998045e+01   2.5735297e+01   2.4290844e+01   2.4952924e+01   2.5733074e+01
   9.8966864e+02   2.4998030e+01   2.5735242e+01   2.4290963e+01   2.4952704e+01   2.5733152e+01
   9.8980096e+02   2.4998015e+01   2.5735188e+01   2.4291073e+01   2.4952496e+01   2.5733223e+01
   9.8985832e+02   2.4998018e+01   2.5735174e+01   2.4291130e+01   2.4952416e+01   2.5733264e+01
   9.8996766e+02   2.4998012e+01   2.5735138e+01   2.4291225e+01   2.4952254e+01   2.5733328e+01
   9.9005568e+02   2.4997994e+01   2.5735095e+01   2.4291288e+01   2.4952112e+01   2.5733365e+01
   9.9014000e+02   2.4998002e+01   2.5735080e+01   2.4291372e+01   2.4952003e+01   2.5733427e+01
   9.9024564e+02   2.4997993e+01   2.5735042e+01   2.4291458e+01   2.4951848e+01   2.5733483e+01
   9.9037766e+02   2.4997984e+01   2.5734998e+01   2.4291566e+01   2.4951661e+01   2.5733555e+01
   9.9048871e+02   2.4997967e+01   2.5734950e+01   2.4291646e+01   2.4951494e+01   2.5733604e+01
   9.9054096e+02   2.4997975e+01   2.5734945e+01   2.4291699e+01   2.4951433e+01   2.5733643e+01
   9.9066396e+02   2.4997966e+01   2.5734903e+01   2.4291794e+01   2.4951263e+01   2.5733706e+01
   9.9078429e+02   2.4997961e+01   2.5734868e+01   2.4291891e+01   2.4951103e+01   2.5733771e+01
   9.9086765e+02   2.4997956e+01   2.5734842e+01   2.4291954e+01   2.4950992e+01   2.5733814e+01
   9.9090505e+02   2.4997953e+01   2.5734829e+01   2.4291982e+01   2.4950942e+01   2.5733832e+01
   9.9101158e+02   2.4997949e+01   2.5734799e+01   2.4292065e+01   2.4950805e+01   2.5733888e+01
   9.9109712e+02   2.4997945e+01   2.5734773e+01   2.4292129e+01   2.4950695e+01   2.5733931e+01
   9.9120251e+02   2.4997938e+01   2.5734741e+01   2.4292207e+01   2.4950559e+01   2.5733982e+01
   9.9126019e+02   2.4997930e+01   2.5734718e+01   2.4292244e+01   2.4950481e+01   2.5734004e+01
   9.9144523e+02   2.4999140e+01   2.5735405e+01   2.4294793e+01   2.4949503e+01   2.5735971e+01
   9.9187690e+02   2.5009754e+01   2.5741749e+01   2.4316153e+01   2.4942478e+01   2.5752548e+01
   9.9253902e+02   2.5041139e+01   2.5761187e+01   2.4377405e+01   2.4924752e+01   2.5800393e+01
   9.9330126e+02   2.5091705e+01   2.5794092e+01   2.4471828e+01   2.4903065e+01   2.5874968e+01
   9.9366126e+02   2.5118857e+01   2.5812385e+01   2.4520858e+01   2.4894117e+01   2.5914031e+01
   9.9404689e+02   2.5149282e+01   2.5833304e+01   2.4574673e+01   2.4885908e+01   2.5957144e+01
   9.9477561e+02   2.5208399e+01   2.5875010e+01   2.4676409e+01   2.4874528e+01   2.6039258e+01
   9.9561703e+02   2.5275609e+01   2.5923799e+01   2.4788395e+01   2.4867535e+01   2.6130459e+01
   9.9679162e+02   2.5360878e+01   2.5987352e+01   2.4926046e+01   2.4865821e+01   2.6243578e+01
   9.9815136e+02   2.5439607e+01   2.6047348e+01   2.5049623e+01   2.4869936e+01   2.6345966e+01
   9.9920106e+02   2.5482494e+01   2.6080475e+01   2.5115756e+01   2.4874099e+01   2.6401051e+01
   9.9975794e+02   2.5498577e+01   2.6092968e+01   2.5140373e+01   2.4875959e+01   2.6421603e+01
   9.9994069e+02   2.5502861e+01   2.6096301e+01   2.5146917e+01   2.4876477e+01   2.6427070e+01
   9.9999526e+02   2.5504046e+01   2.6097223e+01   2.5148727e+01   2.4876621e+01   2.6428582e+01


==> data/dbhiData1000UnSafe.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.1470701e-02   4.9540040e+01   4.7051304e+01   4.9777208e+01   4.8635422e+01   4.5498080e+01
   2.3179796e-01   4.9537306e+01   4.7049756e+01   4.9772233e+01   4.8635902e+01   4.5494444e+01
   2.9286164e-01   4.9524696e+01   4.7037911e+01   4.9758161e+01   4.8625388e+01   4.5481218e+01
   3.2366917e-01   4.9515991e+01   4.7029651e+01   4.9748607e+01   4.8617901e+01   4.5472151e+01
   3.8049677e-01   4.9495939e+01   4.7010516e+01   4.9726798e+01   4.8600369e+01   4.5451348e+01
   5.1602813e-01   4.9428141e+01   4.6945389e+01   4.9653884e+01   4.8539915e+01   4.5381344e+01
   8.8453720e-01   4.9118522e+01   4.6646017e+01   4.9324734e+01   4.8258446e+01   4.5063289e+01
   1.4228786e+00   4.8416225e+01   4.5964872e+01   4.8582776e+01   4.7613679e+01   4.4344221e+01
   2.4601138e+00   4.6607860e+01   4.4211504e+01   4.6675200e+01   4.5950397e+01   4.2496850e+01
   3.2071185e+00   4.5170167e+01   4.2821368e+01   4.5155708e+01   4.4633091e+01   4.1030412e+01
   4.3323766e+00   4.3034619e+01   4.0765791e+01   4.2889576e+01   4.2690569e+01   3.8855592e+01
   5.7073766e+00   4.0658660e+01   3.8496316e+01   4.0350891e+01   4.0555870e+01   3.6442381e+01
   7.0823766e+00   3.8619874e+01   3.6568868e+01   3.8152909e+01   3.8753166e+01   3.4380072e+01
   8.4573766e+00   3.6921180e+01   3.4982075e+01   3.6303366e+01   3.7277675e+01   3.2671269e+01
   9.8323766e+00   3.5533174e+01   3.3702741e+01   3.4776197e+01   3.6094784e+01   3.1284807e+01
   1.1207377e+01   3.4416462e+01   3.2688176e+01   3.3534333e+01   3.5161657e+01   3.0178698e+01
   1.2582377e+01   3.3531103e+01   3.1895715e+01   3.2539352e+01   3.4436299e+01   2.9310035e+01
   1.3957377e+01   3.2840806e+01   3.1286948e+01   3.1755823e+01   3.3881430e+01   2.8639552e+01
   1.5332377e+01   3.2314662e+01   3.0829434e+01   3.1153195e+01   3.3465916e+01   2.8133630e+01
   1.6707377e+01   3.1927664e+01   3.0497137e+01   3.0706462e+01   3.3165011e+01   2.7764974e+01
   1.8061391e+01   3.1663529e+01   3.0272717e+01   3.0399610e+01   3.2962269e+01   2.7515354e+01
   1.9108229e+01   3.1529402e+01   3.0159637e+01   3.0243056e+01   3.2860309e+01   2.7389319e+01
   1.9998366e+01   3.1458313e+01   3.0100072e+01   3.0159743e+01   3.2806730e+01   2.7322776e+01
   2.0314600e+01   3.1423207e+01   3.0070542e+01   3.0118748e+01   3.2780066e+01   2.7289901e+01
   2.1333756e+01   3.1164158e+01   2.9852797e+01   2.9816448e+01   3.2582991e+01   2.7047982e+01
   2.2708756e+01   3.0694452e+01   2.9463924e+01   2.9263672e+01   3.2231919e+01   2.6614752e+01
   2.4083756e+01   3.0242654e+01   2.9098698e+01   2.8725109e+01   3.1903474e+01   2.6206214e+01
   2.5458756e+01   2.9853258e+01   2.8792320e+01   2.8254571e+01   3.1628953e+01   2.5862236e+01
   2.6833756e+01   2.9528347e+01   2.8543898e+01   2.7856633e+01   3.1407060e+01   2.5582476e+01
   2.8208756e+01   2.9259624e+01   2.8344420e+01   2.7523197e+01   3.1229356e+01   2.5357289e+01
   2.9583756e+01   2.9037516e+01   2.8184431e+01   2.7244152e+01   3.1087146e+01   2.5176343e+01
   3.0958756e+01   2.8853505e+01   2.8055836e+01   2.7010224e+01   3.0973050e+01   2.5030700e+01
   3.2333756e+01   2.8700516e+01   2.7952095e+01   2.6813564e+01   3.0881141e+01   2.4913094e+01
   3.3708756e+01   2.8572807e+01   2.7868027e+01   2.6647696e+01   3.0806744e+01   2.4817738e+01
   3.5083756e+01   2.8465752e+01   2.7799558e+01   2.6507321e+01   3.0746199e+01   2.4740062e+01
   3.7387856e+01   2.8322782e+01   2.7711343e+01   2.6317751e+01   3.0668230e+01   2.4640015e+01
   4.3324564e+01   2.8092348e+01   2.7578144e+01   2.6006541e+01   3.0550370e+01   2.4489337e+01
   4.8656043e+01   2.7981324e+01   2.7518233e+01   2.5854091e+01   3.0497055e+01   2.4422045e+01
   4.9974346e+01   2.7962178e+01   2.7508152e+01   2.5827676e+01   3.0488036e+01   2.4410786e+01
   5.0101924e+01   2.7960673e+01   2.7507371e+01   2.5825592e+01   3.0487338e+01   2.4409913e+01
   5.0211457e+01   2.7950017e+01   2.7496886e+01   2.5814948e+01   3.0476600e+01   2.4399562e+01
   5.0523627e+01   2.7831886e+01   2.7375137e+01   2.5701554e+01   3.0350993e+01   2.4280238e+01
   5.1267917e+01   2.7216328e+01   2.6733118e+01   2.5117645e+01   2.9685791e+01   2.3653140e+01
   5.2547343e+01   2.5766756e+01   2.5205763e+01   2.3760253e+01   2.8091276e+01   2.2170329e+01
   5.3922343e+01   2.4288983e+01   2.3626844e+01   2.2404176e+01   2.6421461e+01   2.0654382e+01
   5.5297343e+01   2.3103806e+01   2.2338532e+01   2.1345671e+01   2.5035026e+01   1.9436993e+01
   5.6672343e+01   2.2200905e+01   2.1337910e+01   2.0565232e+01   2.3935766e+01   1.8510248e+01
   5.8047343e+01   2.1518307e+01   2.0566181e+01   1.9996492e+01   2.3068919e+01   1.7811860e+01
   5.9422343e+01   2.0997296e+01   1.9965817e+01   1.9578715e+01   2.2379545e+01   1.7281790e+01
   6.0797343e+01   2.0594429e+01   1.9493639e+01   1.9267590e+01   2.1826162e+01   1.6875020e+01
   6.2172343e+01   2.0280220e+01   1.9119998e+01   1.9033309e+01   2.1380228e+01   1.6560555e+01
   6.3547343e+01   2.0035061e+01   1.8824930e+01   1.8856223e+01   2.1022493e+01   1.6317461e+01
   6.8785178e+01   1.9543576e+01   1.8223076e+01   1.8518555e+01   2.0275351e+01   1.5838259e+01
   7.0101531e+01   1.9503302e+01   1.8173027e+01   1.8492119e+01   2.0211983e+01   1.5799588e+01
   7.0954641e+01   1.9453536e+01   1.8111284e+01   1.8459412e+01   2.0133748e+01   1.5751971e+01
   7.3421577e+01   1.9181182e+01   1.7770639e+01   1.8285529e+01   1.9696605e+01   1.5494588e+01
   7.8154042e+01   1.8755071e+01   1.7225170e+01   1.8036268e+01   1.8972013e+01   1.5105906e+01
   8.2977672e+01   1.8504639e+01   1.6895656e+01   1.7906659e+01   1.8515471e+01   1.4888864e+01
   8.6512565e+01   1.8391199e+01   1.6743695e+01   1.7853233e+01   1.8298908e+01   1.4794387e+01
   9.0162454e+01   1.8311931e+01   1.6636391e+01   1.7818165e+01   1.8143358e+01   1.4730108e+01
   9.3680205e+01   1.8259565e+01   1.6564986e+01   1.7796083e+01   1.8038560e+01   1.4688522e+01
   9.7434619e+01   1.8221033e+01   1.6512197e+01   1.7780385e+01   1.7960406e+01   1.4658399e+01
   9.9760888e+01   1.8203512e+01   1.6488133e+01   1.7773391e+01   1.7924593e+01   1.4644840e+01
   1.0004623e+02   1.8201785e+01   1.6485758e+01   1.7772708e+01   1.7921051e+01   1.4643508e+01
   1.0023835e+02   1.8200804e+01   1.6484408e+01   1.7772323e+01   1.7919036e+01   1.4642753e+01
   1.0050202e+02   1.8201090e+01   1.6483273e+01   1.7775106e+01   1.7914215e+01   1.4644571e+01
   1.0121886e+02   1.8212762e+01   1.6484111e+01   1.7806518e+01   1.7883864e+01   1.4669827e+01
   1.0235295e+02   1.8248550e+01   1.6492867e+01   1.7892886e+01   1.7811086e+01   1.4742187e+01
   1.0372795e+02   1.8305402e+01   1.6514256e+01   1.8018483e+01   1.7719696e+01   1.4851399e+01
   1.0494125e+02   1.8361088e+01   1.6541361e+01   1.8131617e+01   1.7650925e+01   1.4952988e+01
   1.0581568e+02   1.8402275e+01   1.6564244e+01   1.8210628e+01   1.7609858e+01   1.5025431e+01
   1.0658959e+02   1.8438585e+01   1.6585971e+01   1.8277696e+01   1.7579099e+01   1.5087752e+01
   1.0738362e+02   1.8475153e+01   1.6609065e+01   1.8343201e+01   1.7552407e+01   1.5149273e+01
   1.0778098e+02   1.8493058e+01   1.6620757e+01   1.8374625e+01   1.7540706e+01   1.5178994e+01
   1.0810412e+02   1.8507382e+01   1.6630275e+01   1.8399485e+01   1.7531932e+01   1.5202598e+01
   1.0869633e+02   1.8533013e+01   1.6647643e+01   1.8443398e+01   1.7517437e+01   1.5244473e+01
   1.0953284e+02   1.8567675e+01   1.6671753e+01   1.8501722e+01   1.7500072e+01   1.5300432e+01
   1.1055145e+02   1.8607148e+01   1.6699979e+01   1.8566823e+01   1.7483078e+01   1.5363313e+01
   1.1325734e+02   1.8695613e+01   1.6765724e+01   1.8708457e+01   1.7454024e+01   1.5501465e+01
   1.1881463e+02   1.8797523e+01   1.6844866e+01   1.8865707e+01   1.7433079e+01   1.5656676e+01
   1.2023708e+02   1.8806730e+01   1.6852168e+01   1.8879641e+01   1.7431768e+01   1.5670505e+01
   1.2072152e+02   1.8811137e+01   1.6855671e+01   1.8886299e+01   1.7431167e+01   1.5677117e+01
   1.2294625e+02   1.8860457e+01   1.6895198e+01   1.8960249e+01   1.7425615e+01   1.5750753e+01
   1.2654137e+02   1.8948608e+01   1.6967224e+01   1.9090021e+01   1.7420818e+01   1.5880719e+01
   1.3036197e+02   1.9020461e+01   1.7027068e+01   1.9193795e+01   1.7421199e+01   1.5985243e+01
   1.3340494e+02   1.9062878e+01   1.7062817e+01   1.9254305e+01   1.7423041e+01   1.6046406e+01
   1.3615494e+02   1.9092376e+01   1.7087848e+01   1.9296079e+01   1.7424982e+01   1.6088715e+01
   1.3879480e+02   1.9114473e+01   1.7106685e+01   1.9327213e+01   1.7426778e+01   1.6120290e+01
   1.4140800e+02   1.9131599e+01   1.7121335e+01   1.9351253e+01   1.7428367e+01   1.6144694e+01
   1.4415800e+02   1.9145612e+01   1.7133352e+01   1.9370862e+01   1.7429795e+01   1.6164614e+01
   1.4716571e+02   1.9157288e+01   1.7143387e+01   1.9387162e+01   1.7431072e+01   1.6181182e+01
   1.5022683e+02   1.9166192e+01   1.7151052e+01   1.9399566e+01   1.7432101e+01   1.6193794e+01
   1.5028921e+02   1.9166344e+01   1.7151183e+01   1.9399779e+01   1.7432119e+01   1.6194011e+01
   1.5042887e+02   1.9170185e+01   1.7154984e+01   1.9404082e+01   1.7434559e+01   1.6198695e+01
   1.5069556e+02   1.9194592e+01   1.7179355e+01   1.9430995e+01   1.7450902e+01   1.6228168e+01
   1.5116570e+02   1.9276314e+01   1.7261176e+01   1.9521056e+01   1.7505685e+01   1.6327164e+01
   1.5224929e+02   1.9570131e+01   1.7556202e+01   1.9844065e+01   1.7705397e+01   1.6682656e+01
   1.5362429e+02   2.0024379e+01   1.8013888e+01   2.0339738e+01   1.8025942e+01   1.7226769e+01
   1.5499929e+02   2.0482301e+01   1.8476600e+01   2.0835327e+01   1.8362142e+01   1.7768599e+01
   1.5637429e+02   2.0907947e+01   1.8907541e+01   2.1292918e+01   1.8684601e+01   1.8266966e+01
   1.5774929e+02   2.1289676e+01   1.9294523e+01   2.1701173e+01   1.8980797e+01   1.8710125e+01
   1.5912429e+02   2.1625150e+01   1.9634915e+01   2.2058522e+01   1.9245917e+01   1.9096945e+01
   1.6049929e+02   2.1915575e+01   1.9929774e+01   2.2366917e+01   1.9478711e+01   1.9430000e+01
   1.6187429e+02   2.2163399e+01   2.0181483e+01   2.2629428e+01   1.9679567e+01   1.9712956e+01
   1.6337429e+02   2.2388386e+01   2.0410062e+01   2.2867269e+01   1.9863558e+01   1.9968903e+01
   1.6840070e+02   2.2837707e+01   2.0866690e+01   2.3341004e+01   2.0235336e+01   2.0477542e+01
   1.7028582e+02   2.2898864e+01   2.0928866e+01   2.3405371e+01   2.0286338e+01   2.0546565e+01
   1.7058618e+02   2.2908705e+01   2.0938865e+01   2.3415722e+01   2.0294563e+01   2.0557650e+01
   1.7259281e+02   2.3095916e+01   2.1128944e+01   2.3612418e+01   2.0451729e+01   2.0767819e+01
   1.7598499e+02   2.3470677e+01   2.1509522e+01   2.4005476e+01   2.0768771e+01   2.1187175e+01
   1.8103879e+02   2.3874099e+01   2.1919190e+01   2.4427575e+01   2.1113576e+01   2.1636393e+01
   1.8639583e+02   2.4138320e+01   2.2187402e+01   2.4703456e+01   2.1341343e+01   2.1929233e+01
   1.9151372e+02   2.4292362e+01   2.2343695e+01   2.4864080e+01   2.1474844e+01   2.2099385e+01
   1.9541450e+02   2.4368710e+01   2.2421125e+01   2.4943627e+01   2.1541216e+01   2.2183529e+01
   1.9872613e+02   2.4414697e+01   2.2467746e+01   2.4991517e+01   2.1581264e+01   2.2234136e+01
   2.0028312e+02   2.4431796e+01   2.2485076e+01   2.5009319e+01   2.1596171e+01   2.2252935e+01
   2.0032130e+02   2.4432166e+01   2.2485452e+01   2.5009704e+01   2.1596494e+01   2.2253343e+01
   2.0045606e+02   2.4433449e+01   2.2486752e+01   2.5011040e+01   2.1597612e+01   2.2254754e+01
   2.0056925e+02   2.4434471e+01   2.2487787e+01   2.5012107e+01   2.1598498e+01   2.2255880e+01
   2.0083803e+02   2.4436768e+01   2.2489997e+01   2.5014614e+01   2.1600319e+01   2.2258354e+01
   2.0107033e+02   2.4438714e+01   2.2491757e+01   2.5016840e+01   2.1601705e+01   2.2260389e+01
   2.0159629e+02   2.4443127e+01   2.2495597e+01   2.5022018e+01   2.1604653e+01   2.2264912e+01
   2.0236393e+02   2.4449875e+01   2.2501552e+01   2.5029825e+01   2.1609342e+01   2.2271821e+01
   2.0301989e+02   2.4455930e+01   2.2507147e+01   2.5036566e+01   2.1613967e+01   2.2278105e+01
   2.0338052e+02   2.4459283e+01   2.2510339e+01   2.5040206e+01   2.1616676e+01   2.2281622e+01
   2.0390461e+02   2.4464076e+01   2.2514995e+01   2.5045317e+01   2.1620690e+01   2.2286689e+01
   2.0477705e+02   2.4471596e+01   2.2522477e+01   2.5053171e+01   2.1627246e+01   2.2294727e+01
   2.0591094e+02   2.4480192e+01   2.2531232e+01   2.5061972e+01   2.1635007e+01   2.2304038e+01
   2.0728594e+02   2.4488761e+01   2.2540120e+01   2.5070626e+01   2.1642921e+01   2.2313444e+01
   2.0866094e+02   2.4495579e+01   2.2547277e+01   2.5077460e+01   2.1649286e+01   2.2321014e+01
   2.1003594e+02   2.4501009e+01   2.2553019e+01   2.5082887e+01   2.1654375e+01   2.2327096e+01
   2.1141094e+02   2.4505351e+01   2.2557632e+01   2.5087221e+01   2.1658448e+01   2.2331992e+01
   2.1278594e+02   2.4508836e+01   2.2561343e+01   2.5090698e+01   2.1661715e+01   2.2335938e+01
   2.1416094e+02   2.4511616e+01   2.2564309e+01   2.5093473e+01   2.1664320e+01   2.2339096e+01
   2.1553594e+02   2.4513797e+01   2.2566637e+01   2.5095649e+01   2.1666362e+01   2.2341576e+01
   2.1691094e+02   2.4515450e+01   2.2568404e+01   2.5097300e+01   2.1667910e+01   2.2343460e+01
   2.1828594e+02   2.4516632e+01   2.2569666e+01   2.5098479e+01   2.1669016e+01   2.2344805e+01
   2.1966094e+02   2.4517385e+01   2.2570470e+01   2.5099231e+01   2.1669723e+01   2.2345660e+01
   2.2059454e+02   2.4517736e+01   2.2570843e+01   2.5099580e+01   2.1670053e+01   2.2346057e+01
   2.2196954e+02   2.4519315e+01   2.2572533e+01   2.5101158e+01   2.1671528e+01   2.2347861e+01
   2.2334454e+02   2.4521435e+01   2.2574802e+01   2.5103276e+01   2.1673506e+01   2.2350289e+01
   2.2471954e+02   2.4523522e+01   2.2577038e+01   2.5105362e+01   2.1675453e+01   2.2352681e+01
   2.2609454e+02   2.4525422e+01   2.2579073e+01   2.5107262e+01   2.1677225e+01   2.2354859e+01
   2.2746954e+02   2.4527108e+01   2.2580879e+01   2.5108947e+01   2.1678798e+01   2.2356792e+01
   2.2884454e+02   2.4528592e+01   2.2582468e+01   2.5110430e+01   2.1680182e+01   2.2358493e+01
   2.3021954e+02   2.4529893e+01   2.2583863e+01   2.5111732e+01   2.1681396e+01   2.2359985e+01
   2.3159454e+02   2.4531035e+01   2.2585085e+01   2.5112872e+01   2.1682460e+01   2.2361293e+01
   2.3296954e+02   2.4532035e+01   2.2586155e+01   2.5113872e+01   2.1683393e+01   2.2362439e+01
   2.3434454e+02   2.4532911e+01   2.2587094e+01   2.5114749e+01   2.1684211e+01   2.2363443e+01
   2.3571954e+02   2.4533680e+01   2.2587916e+01   2.5115517e+01   2.1684928e+01   2.2364322e+01
   2.3709454e+02   2.4534354e+01   2.2588637e+01   2.5116191e+01   2.1685556e+01   2.2365093e+01
   2.3859454e+02   2.4534994e+01   2.2589322e+01   2.5116831e+01   2.1686153e+01   2.2365826e+01
   2.4468418e+02   2.4536829e+01   2.2591284e+01   2.5118667e+01   2.1687865e+01   2.2367924e+01
   2.5030503e+02   2.4537792e+01   2.2592313e+01   2.5119630e+01   2.1688763e+01   2.2369023e+01
   2.5038808e+02   2.4537803e+01   2.2592324e+01   2.5119640e+01   2.1688773e+01   2.2369035e+01
   2.5086871e+02   2.4537921e+01   2.2592446e+01   2.5119758e+01   2.1688886e+01   2.2369162e+01
   2.5226600e+02   2.4539392e+01   2.2593926e+01   2.5121216e+01   2.1690312e+01   2.2370647e+01
   2.5599586e+02   2.4546670e+01   2.2601214e+01   2.5128428e+01   2.1697372e+01   2.2377940e+01
   2.6167401e+02   2.4556926e+01   2.2611477e+01   2.5138586e+01   2.1707336e+01   2.2388191e+01
   2.6713308e+02   2.4563466e+01   2.2618014e+01   2.5145057e+01   2.1713704e+01   2.2394706e+01
   2.7080622e+02   2.4565497e+01   2.2620039e+01   2.5147063e+01   2.1715688e+01   2.2396716e+01
   2.7517900e+02   2.4572928e+01   2.2627468e+01   2.5154416e+01   2.1722926e+01   2.2404117e+01
   2.8037428e+02   2.4581513e+01   2.2636049e+01   2.5162908e+01   2.1731290e+01   2.2412666e+01
   2.8608623e+02   2.4589075e+01   2.2643607e+01   2.5170387e+01   2.1738662e+01   2.2420190e+01
   2.9155531e+02   2.4594992e+01   2.2649518e+01   2.5176237e+01   2.1744433e+01   2.2426071e+01
   2.9675823e+02   2.4599768e+01   2.2654289e+01   2.5180959e+01   2.1749094e+01   2.2430816e+01
   2.9974084e+02   2.4602213e+01   2.2656731e+01   2.5183375e+01   2.1751480e+01   2.2433244e+01
   2.9998040e+02   2.4602386e+01   2.2656904e+01   2.5183546e+01   2.1751649e+01   2.2433416e+01
   3.0049485e+02   2.4602672e+01   2.2657189e+01   2.5183829e+01   2.1751929e+01   2.2433699e+01
   3.0072351e+02   2.4604348e+01   2.2658930e+01   2.5185788e+01   2.1752976e+01   2.2435940e+01
   3.0116397e+02   2.4614763e+01   2.2669777e+01   2.5198059e+01   2.1759310e+01   2.2450050e+01
   3.0203946e+02   2.4648374e+01   2.2705001e+01   2.5238513e+01   2.1778111e+01   2.2497260e+01
   3.0341446e+02   2.4705163e+01   2.2765194e+01   2.5309286e+01   2.1805309e+01   2.2581811e+01
   3.0478946e+02   2.4754414e+01   2.2818006e+01   2.5372630e+01   2.1825264e+01   2.2659093e+01
   3.0616446e+02   2.4795999e+01   2.2862925e+01   2.5426970e+01   2.1840609e+01   2.2726137e+01
   3.0753946e+02   2.4831602e+01   2.2901520e+01   2.5473695e+01   2.1853470e+01   2.2784026e+01
   3.0891446e+02   2.4862342e+01   2.2934889e+01   2.5513975e+01   2.1864775e+01   2.2833956e+01
   3.1028946e+02   2.4888858e+01   2.2963684e+01   2.5548593e+01   2.1874831e+01   2.2876823e+01
   3.1166446e+02   2.4911556e+01   2.2988330e+01   2.5578103e+01   2.1883711e+01   2.2913311e+01
   3.1303946e+02   2.4930731e+01   2.3009146e+01   2.5602939e+01   2.1891421e+01   2.2943974e+01
   3.1645465e+02   2.4964586e+01   2.3045885e+01   2.5646572e+01   2.1905507e+01   2.2997733e+01
   3.2041365e+02   2.4982108e+01   2.3064888e+01   2.5669041e+01   2.1913042e+01   2.3025355e+01
   3.2086652e+02   2.4983467e+01   2.3066360e+01   2.5670778e+01   2.1913637e+01   2.3027485e+01
   3.2298321e+02   2.5001459e+01   2.3085835e+01   2.5693721e+01   2.1921643e+01   2.3055577e+01
   3.2688079e+02   2.5038451e+01   2.3125869e+01   2.5740682e+01   2.1938557e+01   2.3112980e+01
   3.3228238e+02   2.5073841e+01   2.3164137e+01   2.5785328e+01   2.1955340e+01   2.3167390e+01
   3.3882002e+02   2.5098607e+01   2.3190885e+01   2.5816394e+01   2.1967460e+01   2.3205127e+01
   3.4509873e+02   2.5111623e+01   2.3204926e+01   2.5832653e+01   2.1973971e+01   2.3224824e+01
   3.5039786e+02   2.5117912e+01   2.3211703e+01   2.5840487e+01   2.1977163e+01   2.3234294e+01
   3.5045920e+02   2.5117967e+01   2.3211762e+01   2.5840555e+01   2.1977191e+01   2.3234376e+01
   3.5052323e+02   2.5118022e+01   2.3211821e+01   2.5840623e+01   2.1977219e+01   2.3234459e+01
   3.5079508e+02   2.5124937e+01   2.3219944e+01   2.5847473e+01   2.1983749e+01   2.3243565e+01
   3.5118180e+02   2.5153787e+01   2.3253851e+01   2.5875880e+01   2.2011305e+01   2.3281344e+01
   3.5198935e+02   2.5255749e+01   2.3374291e+01   2.5976099e+01   2.2109133e+01   2.3415647e+01
   3.5336435e+02   2.5482361e+01   2.3642252e+01   2.6198595e+01   2.2328164e+01   2.3713926e+01
   3.5473935e+02   2.5718524e+01   2.3920517e+01   2.6430341e+01   2.2558460e+01   2.4022278e+01
   3.5611435e+02   2.5940526e+01   2.4180760e+01   2.6648153e+01   2.2776557e+01   2.4309245e+01
   3.5748935e+02   2.6141378e+01   2.4415000e+01   2.6845213e+01   2.2975016e+01   2.4566379e+01
   3.5886435e+02   2.6319534e+01   2.4621805e+01   2.7020022e+01   2.3151831e+01   2.4792524e+01
   3.6023935e+02   2.6475303e+01   2.4801897e+01   2.7172881e+01   2.3306953e+01   2.4988822e+01
   3.6161435e+02   2.6609627e+01   2.4956669e+01   2.7304712e+01   2.3441071e+01   2.5157073e+01
   3.6298935e+02   2.6723641e+01   2.5087669e+01   2.7416622e+01   2.3555141e+01   2.5299172e+01
   3.6595683e+02   2.6905762e+01   2.5296242e+01   2.7595409e+01   2.3737753e+01   2.5524854e+01
   3.7043886e+02   2.7033001e+01   2.5441508e+01   2.7720324e+01   2.3865623e+01   2.5681643e+01
   3.7072943e+02   2.7037074e+01   2.5446151e+01   2.7724324e+01   2.3869720e+01   2.5686650e+01
   3.7261106e+02   2.7125024e+01   2.5545941e+01   2.7810775e+01   2.3958041e+01   2.5794041e+01
   3.7564166e+02   2.7305188e+01   2.5749900e+01   2.7987878e+01   2.4139255e+01   2.6013143e+01
   3.8137323e+02   2.7554921e+01   2.6031447e+01   2.8233434e+01   2.4390936e+01   2.6314699e+01
   3.8694274e+02   2.7700162e+01   2.6194442e+01   2.8376320e+01   2.4537464e+01   2.6488777e+01
   3.9260171e+02   2.7787764e+01   2.6292424e+01   2.8462540e+01   2.4625853e+01   2.6593225e+01
   3.9782844e+02   2.7836269e+01   2.6346537e+01   2.8510301e+01   2.4674779e+01   2.6650833e+01
   4.0035162e+02   2.7852408e+01   2.6364513e+01   2.8526198e+01   2.4691053e+01   2.6669956e+01
   4.0048869e+02   2.7853146e+01   2.6365334e+01   2.8526925e+01   2.4691796e+01   2.6670829e+01
   4.0067578e+02   2.7854036e+01   2.6366327e+01   2.8527803e+01   2.4692693e+01   2.6671886e+01
   4.0076979e+02   2.7855542e+01   2.6368427e+01   2.8528687e+01   2.4695220e+01   2.6673598e+01
   4.0103345e+02   2.7870422e+01   2.6390218e+01   2.8535894e+01   2.4722749e+01   2.6690285e+01
   4.0168963e+02   2.7951200e+01   2.6512692e+01   2.8570073e+01   2.4880832e+01   2.6781485e+01
   4.0246228e+02   2.8090851e+01   2.6727023e+01   2.8626486e+01   2.5159636e+01   2.6940150e+01
   4.0312235e+02   2.8233574e+01   2.6942986e+01   2.8687933e+01   2.5439146e+01   2.7102161e+01
   4.0348296e+02   2.8318436e+01   2.7069076e+01   2.8727187e+01   2.5601078e+01   2.7198162e+01
   4.0422311e+02   2.8504657e+01   2.7339514e+01   2.8820529e+01   2.5944818e+01   2.7407751e+01
   4.0507405e+02   2.8733663e+01   2.7661463e+01   2.8947431e+01   2.6347703e+01   2.7663472e+01
   4.0599230e+02   2.8991465e+01   2.8012381e+01   2.9103308e+01   2.6779663e+01   2.7948975e+01
   4.0706066e+02   2.9296055e+01   2.8414656e+01   2.9301322e+01   2.7266845e+01   2.8283593e+01
   4.0784084e+02   2.9516499e+01   2.8699168e+01   2.9452049e+01   2.7606955e+01   2.8524253e+01
   4.0869980e+02   2.9753337e+01   2.8999771e+01   2.9619636e+01   2.7962810e+01   2.8781611e+01
   4.0934495e+02   2.9925390e+01   2.9215319e+01   2.9744526e+01   2.8215997e+01   2.8967884e+01
   4.0984030e+02   3.0053365e+01   2.9374278e+01   2.9838941e+01   2.8401742e+01   2.9106098e+01
   4.1070199e+02   3.0266253e+01   2.9636385e+01   2.9998581e+01   2.8706356e+01   2.9335437e+01
   4.1154951e+02   3.0462327e+01   2.9875479e+01   3.0148179e+01   2.8982554e+01   2.9546073e+01
   4.1271073e+02   3.0707645e+01   3.0171845e+01   3.0338425e+01   2.9322893e+01   2.9808888e+01
   4.1433573e+02   3.1002805e+01   3.0524809e+01   3.0571330e+01   2.9725576e+01   3.0124143e+01
   4.1949625e+02   3.1553410e+01   3.1174351e+01   3.1015637e+01   3.0460059e+01   3.0709812e+01
   4.2067573e+02   3.1598116e+01   3.1226794e+01   3.1052053e+01   3.0519148e+01   3.0757298e+01
   4.2107410e+02   3.1620221e+01   3.1252501e+01   3.1070288e+01   3.0547936e+01   3.0780693e+01
   4.2315490e+02   3.1924567e+01   3.1603515e+01   3.1324431e+01   3.0938753e+01   3.1101791e+01
   4.2675569e+02   3.2529048e+01   3.2294725e+01   3.1835862e+01   3.1703865e+01   3.1737891e+01
   4.3227914e+02   3.3203310e+01   3.3056229e+01   3.2416773e+01   3.2539537e+01   3.2444530e+01
   4.3851240e+02   3.3665832e+01   3.3572829e+01   3.2821492e+01   3.3101979e+01   3.2927350e+01
   4.4438246e+02   3.3920879e+01   3.3855569e+01   3.3046918e+01   3.3408136e+01   3.3192828e+01
   4.4945429e+02   3.4054894e+01   3.4003410e+01   3.3166121e+01   3.3567643e+01   3.3332045e+01
   4.5068972e+02   3.4078839e+01   3.4029758e+01   3.3187486e+01   3.3596017e+01   3.3356892e+01
   4.5073512e+02   3.4079660e+01   3.4030662e+01   3.3188219e+01   3.3596990e+01   3.3357743e+01
   4.5085318e+02   3.4080074e+01   3.4031535e+01   3.3188066e+01   3.3598455e+01   3.3358208e+01
   4.5111179e+02   3.4070377e+01   3.4024396e+01   3.3175002e+01   3.3595209e+01   3.3348445e+01
   4.5163644e+02   3.4016220e+01   3.3980403e+01   3.3107210e+01   3.3567431e+01   3.3293594e+01
   4.5268704e+02   3.3834594e+01   3.3830251e+01   3.2883102e+01   3.3468337e+01   3.3109393e+01
   4.5406204e+02   3.3562744e+01   3.3606604e+01   3.2546141e+01   3.3323222e+01   3.2833572e+01
   4.5543704e+02   3.3314548e+01   3.3405229e+01   3.2234787e+01   3.3198093e+01   3.2581724e+01
   4.5681204e+02   3.3104774e+01   3.3237720e+01   3.1968098e+01   3.3099312e+01   3.2368873e+01
   4.5818704e+02   3.2931582e+01   3.3101607e+01   3.1745063e+01   3.3023397e+01   3.2193164e+01
   4.5956204e+02   3.2789716e+01   3.2991790e+01   3.1560184e+01   3.2965536e+01   3.2049264e+01
   4.6093704e+02   3.2674013e+01   3.2903478e+01   3.1407770e+01   3.2921579e+01   3.1931928e+01
   4.6231204e+02   3.2580145e+01   3.2832752e+01   3.1282927e+01   3.2888284e+01   3.1836758e+01
   4.6368704e+02   3.2504666e+01   3.2776540e+01   3.1181689e+01   3.2863208e+01   3.1760250e+01
   4.6809544e+02   3.2358717e+01   3.2669758e+01   3.0983460e+01   3.2819630e+01   3.1612369e+01
   4.7073543e+02   3.2325744e+01   3.2646037e+01   3.0938159e+01   3.2810811e+01   3.1578978e+01
   4.7178990e+02   3.2305302e+01   3.2631348e+01   3.0910050e+01   3.2805400e+01   3.1558273e+01
   4.7436767e+02   3.2217841e+01   3.2569159e+01   3.0788923e+01   3.2783960e+01   3.1469698e+01
   4.7900405e+02   3.2089654e+01   3.2480306e+01   3.0608447e+01   3.2758424e+01   3.1339966e+01
   4.8287725e+02   3.2022053e+01   3.2434666e+01   3.0511706e+01   3.2748089e+01   3.1271597e+01
   4.8629006e+02   3.1981324e+01   3.2407614e+01   3.0452850e+01   3.2743010e+01   3.1230424e+01
   4.8922510e+02   3.1956116e+01   3.2391044e+01   3.0416199e+01   3.2740314e+01   3.1204948e+01
   4.9197510e+02   3.1938423e+01   3.2379494e+01   3.0390376e+01   3.2738625e+01   3.1187072e+01
   4.9472510e+02   3.1924994e+01   3.2370768e+01   3.0370721e+01   3.2737451e+01   3.1173505e+01
   4.9697510e+02   3.1916431e+01   3.2365222e+01   3.0358167e+01   3.2736747e+01   3.1164856e+01
   5.0028042e+02   3.1906843e+01   3.2359026e+01   3.0344092e+01   3.2735996e+01   3.1155172e+01
   5.0044381e+02   3.1906463e+01   3.2358781e+01   3.0343535e+01   3.2735967e+01   3.1154789e+01
   5.0078468e+02   3.1905798e+01   3.2358352e+01   3.0342558e+01   3.2735917e+01   3.1154118e+01
   5.0106509e+02   3.1905211e+01   3.2358287e+01   3.0341456e+01   3.2736388e+01   3.1153753e+01
   5.0176798e+02   3.1903216e+01   3.2359950e+01   3.0336235e+01   3.2741135e+01   3.1153833e+01
   5.0284797e+02   3.1897058e+01   3.2362732e+01   3.0322428e+01   3.2751119e+01   3.1153049e+01
   5.0422297e+02   3.1884885e+01   3.2363400e+01   3.0299404e+01   3.2762012e+01   3.1148751e+01
   5.0559797e+02   3.1871422e+01   3.2362138e+01   3.0275691e+01   3.2770438e+01   3.1142838e+01
   5.0697297e+02   3.1858844e+01   3.2360422e+01   3.0254015e+01   3.2777339e+01   3.1137013e+01
   5.0834797e+02   3.1847875e+01   3.2358886e+01   3.0235160e+01   3.2783279e+01   3.1131925e+01
   5.0972297e+02   3.1838592e+01   3.2357690e+01   3.0219123e+01   3.2788492e+01   3.1127695e+01
   5.1109797e+02   3.1830855e+01   3.2356821e+01   3.0205655e+01   3.2793062e+01   3.1124255e+01
   5.1247297e+02   3.1824478e+01   3.2356214e+01   3.0194467e+01   3.2797023e+01   3.1121493e+01
   5.1384797e+02   3.1819288e+01   3.2355805e+01   3.0185292e+01   3.2800397e+01   3.1119302e+01
   5.1522297e+02   3.1815137e+01   3.2355537e+01   3.0177908e+01   3.2803201e+01   3.1117589e+01
   5.1659797e+02   3.1811909e+01   3.2355370e+01   3.0172132e+01   3.2805453e+01   3.1116284e+01
   5.1797297e+02   3.1809511e+01   3.2355270e+01   3.0167821e+01   3.2807170e+01   3.1115332e+01
   5.1934797e+02   3.1807866e+01   3.2355216e+01   3.0164854e+01   3.2808370e+01   3.1114689e+01
   5.2072297e+02   3.1806901e+01   3.2355186e+01   3.0163112e+01   3.2809078e+01   3.1114316e+01
   5.2106371e+02   3.1806661e+01   3.2355182e+01   3.0162678e+01   3.2809258e+01   3.1114224e+01
   5.2190466e+02   3.1805295e+01   3.2355179e+01   3.0160177e+01   3.2810334e+01   3.1113715e+01
   5.2324525e+02   3.1802127e+01   3.2355205e+01   3.0154346e+01   3.2812890e+01   3.1112553e+01
   5.2462025e+02   3.1798718e+01   3.2355277e+01   3.0148040e+01   3.2815716e+01   3.1111332e+01
   5.2599525e+02   3.1795585e+01   3.2355389e+01   3.0142206e+01   3.2818395e+01   3.1110239e+01
   5.2737025e+02   3.1792821e+01   3.2355528e+01   3.0137027e+01   3.2820831e+01   3.1109302e+01
   5.2874525e+02   3.1790417e+01   3.2355684e+01   3.0132492e+01   3.2823013e+01   3.1108509e+01
   5.3012025e+02   3.1788335e+01   3.2355849e+01   3.0128541e+01   3.2824955e+01   3.1107842e+01
   5.3149525e+02   3.1786534e+01   3.2356016e+01   3.0125103e+01   3.2826678e+01   3.1107281e+01
   5.3287025e+02   3.1784976e+01   3.2356181e+01   3.0122112e+01   3.2828205e+01   3.1106808e+01
   5.3424525e+02   3.1783627e+01   3.2356340e+01   3.0119510e+01   3.2829556e+01   3.1106410e+01
   5.3562025e+02   3.1782459e+01   3.2356491e+01   3.0117245e+01   3.2830751e+01   3.1106073e+01
   5.3699525e+02   3.1781447e+01   3.2356633e+01   3.0115273e+01   3.2831806e+01   3.1105789e+01
   5.3837025e+02   3.1780570e+01   3.2356766e+01   3.0113556e+01   3.2832737e+01   3.1105548e+01
   5.3974525e+02   3.1779809e+01   3.2356889e+01   3.0112060e+01   3.2833559e+01   3.1105344e+01
   5.4112025e+02   3.1779148e+01   3.2357002e+01   3.0110757e+01   3.2834283e+01   3.1105172e+01
   5.4262025e+02   3.1778527e+01   3.2357114e+01   3.0109525e+01   3.2834976e+01   3.1105013e+01
   5.4666639e+02   3.1777259e+01   3.2357367e+01   3.0106993e+01   3.2836430e+01   3.1104704e+01
   5.4994354e+02   3.1776555e+01   3.2357524e+01   3.0105573e+01   3.2837269e+01   3.1104543e+01
   5.5017232e+02   3.1776516e+01   3.2357532e+01   3.0105495e+01   3.2837314e+01   3.1104534e+01
   5.5086618e+02   3.1776426e+01   3.2357548e+01   3.0105318e+01   3.2837411e+01   3.1104511e+01
   5.5121490e+02   3.1776360e+01   3.2357535e+01   3.0105203e+01   3.2837450e+01   3.1104473e+01
   5.5187463e+02   3.1770267e+01   3.2354600e+01   3.0095572e+01   3.2838555e+01   3.1099153e+01
   5.5286290e+02   3.1751006e+01   3.2345961e+01   3.0064386e+01   3.2843539e+01   3.1082460e+01
   5.5423790e+02   3.1721293e+01   3.2334792e+01   3.0013857e+01   3.2856107e+01   3.1057257e+01
   5.5561290e+02   3.1695413e+01   3.2327223e+01   2.9967446e+01   3.2871929e+01   3.1035877e+01
   5.5698790e+02   3.1674334e+01   3.2322642e+01   2.9927890e+01   3.2888393e+01   3.1018891e+01
   5.5836290e+02   3.1657397e+01   3.2320097e+01   2.9894854e+01   3.2904188e+01   3.1005554e+01
   5.5973790e+02   3.1643818e+01   3.2318886e+01   2.9867454e+01   3.2918728e+01   3.0995091e+01
   5.6111290e+02   3.1632945e+01   3.2318535e+01   2.9844831e+01   3.2931772e+01   3.0986884e+01
   5.6248790e+02   3.1624263e+01   3.2318717e+01   2.9826260e+01   3.2943232e+01   3.0980459e+01
   5.6386290e+02   3.1617375e+01   3.2319202e+01   2.9811154e+01   3.2953091e+01   3.0975457e+01
   5.7004898e+02   3.1601855e+01   3.2321656e+01   2.9775617e+01   3.2978386e+01   3.0964571e+01
   5.7116801e+02   3.1601012e+01   3.2321823e+01   2.9773654e+01   3.2979831e+01   3.0963992e+01
   5.7238788e+02   3.1599138e+01   3.2322564e+01   2.9768867e+01   3.2983897e+01   3.0962792e+01
   5.7502491e+02   3.1592693e+01   3.2325655e+01   2.9751798e+01   3.2999110e+01   3.0958803e+01
   5.8095844e+02   3.1582576e+01   3.2332459e+01   2.9722850e+01   3.3027413e+01   3.0953076e+01
   5.8654145e+02   3.1578087e+01   3.2337176e+01   2.9708122e+01   3.3043821e+01   3.0950986e+01
   5.9334575e+02   3.1575642e+01   3.2340920e+01   2.9698794e+01   3.3055423e+01   3.0950157e+01
   5.9807662e+02   3.1574869e+01   3.2342576e+01   2.9695320e+01   3.3060162e+01   3.0950018e+01
   6.0100974e+02   3.1574588e+01   3.2343329e+01   2.9693888e+01   3.3062227e+01   3.0950007e+01
   6.0107094e+02   3.1574583e+01   3.2343343e+01   2.9693863e+01   3.3062264e+01   3.0950007e+01
   6.0119735e+02   3.1574573e+01   3.2343368e+01   2.9693814e+01   3.3062334e+01   3.0950006e+01
   6.0148437e+02   3.1571922e+01   3.2341355e+01   2.9690394e+01   3.3061279e+01   3.0947432e+01
   6.0198165e+02   3.1557321e+01   3.2329949e+01   2.9671923e+01   3.3054739e+01   3.0933181e+01
   6.0299909e+02   3.1507243e+01   3.2291047e+01   2.9608291e+01   3.3032879e+01   3.0884308e+01
   6.0437409e+02   3.1428738e+01   3.2230916e+01   2.9507506e+01   3.3000738e+01   3.0807809e+01
   6.0574909e+02   3.1355497e+01   3.2175651e+01   2.9412490e+01   3.2972817e+01   3.0736576e+01
   6.0712409e+02   3.1292015e+01   3.2128340e+01   2.9329443e+01   3.2950081e+01   3.0674939e+01
   6.0849909e+02   3.1238220e+01   3.2088654e+01   2.9258596e+01   3.2931822e+01   3.0622784e+01
   6.0987409e+02   3.1193037e+01   3.2055604e+01   2.9198765e+01   3.2917189e+01   3.0579034e+01
   6.1124909e+02   3.1155318e+01   3.2028212e+01   2.9148589e+01   3.2905468e+01   3.0542552e+01
   6.1262409e+02   3.1124057e+01   3.2005651e+01   2.9106842e+01   3.2896105e+01   3.0512345e+01
   6.1399909e+02   3.1098423e+01   3.1987249e+01   2.9072498e+01   3.2888671e+01   3.0487596e+01
   6.1854549e+02   3.1046214e+01   3.1950059e+01   2.9002220e+01   3.2874244e+01   3.0437254e+01
   6.2119771e+02   3.1034590e+01   3.1941837e+01   2.8986512e+01   3.2871167e+01   3.0426066e+01
   6.2231309e+02   3.1026804e+01   3.1936337e+01   2.8975977e+01   3.2869134e+01   3.0418565e+01
   6.2491529e+02   3.0995360e+01   3.1914220e+01   2.8933315e+01   3.2861173e+01   3.0388285e+01
   6.3024492e+02   3.0943466e+01   3.1878082e+01   2.8862494e+01   3.2848933e+01   3.0338392e+01
   6.3573199e+02   3.0912077e+01   3.1856455e+01   2.8819393e+01   3.2842108e+01   3.0308262e+01
   6.4158952e+02   3.0893017e+01   3.1843414e+01   2.8793116e+01   3.2838192e+01   3.0289983e+01
   6.4575103e+02   3.0884819e+01   3.1837826e+01   2.8781788e+01   3.2836564e+01   3.0282125e+01
   6.4859052e+02   3.0880868e+01   3.1835138e+01   2.8776322e+01   3.2835792e+01   3.0278339e+01
   6.5094703e+02   3.0878328e+01   3.1833412e+01   2.8772806e+01   3.2835300e+01   3.0275905e+01
   6.5105972e+02   3.0878221e+01   3.1833340e+01   2.8772658e+01   3.2835280e+01   3.0275803e+01
   6.5120288e+02   3.0878095e+01   3.1833254e+01   2.8772484e+01   3.2835255e+01   3.0275682e+01
   6.5161208e+02   3.0875308e+01   3.1830863e+01   2.8769958e+01   3.2832283e+01   3.0273915e+01
   6.5219498e+02   3.0864700e+01   3.1821540e+01   2.8760722e+01   3.2820239e+01   3.0267312e+01
   6.5331673e+02   3.0835146e+01   3.1795641e+01   2.8735473e+01   3.2785939e+01   3.0249678e+01
   6.5469173e+02   3.0797275e+01   3.1762788e+01   2.8703733e+01   3.2741182e+01   3.0228456e+01
   6.5606673e+02   3.0763461e+01   3.1733719e+01   2.8675815e+01   3.2700699e+01   3.0210505e+01
   6.5744173e+02   3.0734453e+01   3.1708924e+01   2.8652103e+01   3.2665690e+01   3.0195648e+01
   6.5881673e+02   3.0709797e+01   3.1687919e+01   2.8632078e+01   3.2635784e+01   3.0183300e+01
   6.6019173e+02   3.0688925e+01   3.1670172e+01   2.8615201e+01   3.2610386e+01   3.0172996e+01
   6.6156673e+02   3.0671348e+01   3.1655245e+01   2.8601034e+01   3.2588949e+01   3.0164402e+01
   6.6294173e+02   3.0656666e+01   3.1642787e+01   2.8589229e+01   3.2571013e+01   3.0157274e+01
   6.6431673e+02   3.0644558e+01   3.1632518e+01   2.8579512e+01   3.2556201e+01   3.0151426e+01
   6.6569173e+02   3.0634763e+01   3.1624214e+01   2.8571664e+01   3.2544207e+01   3.0146716e+01
   6.6706673e+02   3.0627075e+01   3.1617699e+01   2.8565513e+01   3.2534783e+01   3.0143032e+01
   6.6844173e+02   3.0621330e+01   3.1612833e+01   2.8560921e+01   3.2527734e+01   3.0140290e+01
   6.6981461e+02   3.0617399e+01   3.1609506e+01   2.8557786e+01   3.2522905e+01   3.0138427e+01
   6.7118961e+02   3.0615141e+01   3.1607602e+01   2.8555993e+01   3.2520120e+01   3.0137379e+01
   6.7155549e+02   3.0614375e+01   3.1606950e+01   2.8555379e+01   3.2519183e+01   3.0137005e+01
   6.7235090e+02   3.0610759e+01   3.1603853e+01   2.8552453e+01   3.2514790e+01   3.0135171e+01
   6.7370363e+02   3.0602055e+01   3.1596395e+01   2.8545413e+01   3.2504211e+01   3.0130758e+01
   6.7507863e+02   3.0592785e+01   3.1588463e+01   2.8537933e+01   3.2492927e+01   3.0126095e+01
   6.7645363e+02   3.0584196e+01   3.1581118e+01   2.8531012e+01   3.2482460e+01   3.0121794e+01
   6.7782863e+02   3.0576521e+01   3.1574553e+01   2.8524832e+01   3.2473102e+01   3.0117955e+01
   6.7920363e+02   3.0569740e+01   3.1568751e+01   2.8519374e+01   3.2464835e+01   3.0114559e+01
   6.8057863e+02   3.0563772e+01   3.1563641e+01   2.8514568e+01   3.2457559e+01   3.0111561e+01
   6.8195363e+02   3.0558522e+01   3.1559143e+01   2.8510339e+01   3.2451162e+01   3.0108916e+01
   6.8332863e+02   3.0553907e+01   3.1555184e+01   2.8506619e+01   3.2445541e+01   3.0106580e+01
   6.8470363e+02   3.0549847e+01   3.1551699e+01   2.8503344e+01   3.2440600e+01   3.0104516e+01
   6.8607863e+02   3.0546276e+01   3.1548630e+01   2.8500461e+01   3.2436256e+01   3.0102693e+01
   6.8745363e+02   3.0543134e+01   3.1545927e+01   2.8497922e+01   3.2432437e+01   3.0101080e+01
   6.8882863e+02   3.0540369e+01   3.1543546e+01   2.8495686e+01   3.2429079e+01   3.0099653e+01
   6.9020363e+02   3.0537936e+01   3.1541448e+01   2.8493715e+01   3.2426125e+01   3.0098391e+01
   6.9157863e+02   3.0535793e+01   3.1539599e+01   2.8491979e+01   3.2423528e+01   3.0097274e+01
   6.9295363e+02   3.0533907e+01   3.1537969e+01   2.8490448e+01   3.2421242e+01   3.0096285e+01
   6.9432863e+02   3.0532246e+01   3.1536533e+01   2.8489099e+01   3.2419232e+01   3.0095410e+01
   6.9570363e+02   3.0530783e+01   3.1535266e+01   2.8487909e+01   3.2417463e+01   3.0094634e+01
   6.9707863e+02   3.0529495e+01   3.1534150e+01   2.8486860e+01   3.2415907e+01   3.0093948e+01
   6.9845363e+02   3.0528361e+01   3.1533165e+01   2.8485935e+01   3.2414538e+01   3.0093340e+01
   7.0007863e+02   3.0527193e+01   3.1532151e+01   2.8484982e+01   3.2413130e+01   3.0092710e+01
   7.0110307e+02   3.0526544e+01   3.1531586e+01   2.8484451e+01   3.2412348e+01   3.0092358e+01
   7.0126750e+02   3.0526456e+01   3.1531510e+01   2.8484379e+01   3.2412242e+01   3.0092311e+01
   7.0158547e+02   3.0526287e+01   3.1531362e+01   2.8484241e+01   3.2412039e+01   3.0092217e+01
   7.0234113e+02   3.0525844e+01   3.1530971e+01   2.8483869e+01   3.2411519e+01   3.0091953e+01
   7.0653099e+02   3.0523290e+01   3.1528657e+01   2.8481639e+01   3.2408622e+01   3.0090225e+01
   7.1256098e+02   3.0520897e+01   3.1526469e+01   2.8479520e+01   3.2405946e+01   3.0088533e+01
   7.1813586e+02   3.0519873e+01   3.1525533e+01   2.8478614e+01   3.2404801e+01   3.0087809e+01
   7.2282332e+02   3.0519494e+01   3.1525188e+01   2.8478281e+01   3.2404373e+01   3.0087546e+01
   7.2957035e+02   3.0518399e+01   3.1524176e+01   2.8477299e+01   3.2403163e+01   3.0086737e+01
   7.3470672e+02   3.0517890e+01   3.1523705e+01   2.8476842e+01   3.2402602e+01   3.0086357e+01
   7.4043379e+02   3.0517546e+01   3.1523385e+01   2.8476531e+01   3.2402224e+01   3.0086098e+01
   7.4599280e+02   3.0517348e+01   3.1523201e+01   2.8476352e+01   3.2402006e+01   3.0085948e+01
   7.5109774e+02   3.0517237e+01   3.1523097e+01   2.8476252e+01   3.2401884e+01   3.0085863e+01
   7.5127364e+02   3.0517234e+01   3.1523095e+01   2.8476249e+01   3.2401881e+01   3.0085861e+01
   7.5134849e+02   3.0517233e+01   3.1523093e+01   2.8476248e+01   3.2401880e+01   3.0085860e+01
   7.5157239e+02   3.0511266e+01   3.1517183e+01   2.8470589e+01   3.2395577e+01   3.0080367e+01
   7.5183808e+02   3.0491408e+01   3.1497518e+01   2.8451772e+01   3.2374572e+01   3.0062117e+01
   7.5244148e+02   3.0413258e+01   3.1420173e+01   2.8377909e+01   3.2291645e+01   2.9990617e+01
   7.5363792e+02   3.0191905e+01   3.1201200e+01   2.8169154e+01   3.2056199e+01   2.9788825e+01
   7.5501292e+02   2.9911416e+01   3.0923770e+01   2.7905019e+01   3.1757500e+01   2.9533626e+01
   7.5638792e+02   2.9645574e+01   3.0660820e+01   2.7654951e+01   3.1474223e+01   2.9292011e+01
   7.5776292e+02   2.9407172e+01   3.0424988e+01   2.7430897e+01   3.1220076e+01   2.9075484e+01
   7.5913792e+02   2.9198326e+01   3.0218367e+01   2.7234777e+01   3.0997349e+01   2.8885903e+01
   7.6051292e+02   2.9017877e+01   3.0039820e+01   2.7065450e+01   3.0804832e+01   2.8722182e+01
   7.6188792e+02   2.8863759e+01   2.9887310e+01   2.6920929e+01   3.0640342e+01   2.8582419e+01
   7.6326292e+02   2.8733788e+01   2.9758685e+01   2.6799129e+01   3.0501573e+01   2.8464610e+01
   7.6463792e+02   2.8625938e+01   2.9651944e+01   2.6698114e+01   3.0386378e+01   2.8366893e+01
   7.6991362e+02   2.8388578e+01   2.9417007e+01   2.6476003e+01   3.0132695e+01   2.8152016e+01
   7.7134691e+02   2.8366387e+01   2.9395051e+01   2.6455264e+01   3.0108952e+01   2.8131970e+01
   7.7191988e+02   2.8352484e+01   2.9381278e+01   2.6442251e+01   3.0094099e+01   2.8119359e+01
   7.7419077e+02   2.8226110e+01   2.9256036e+01   2.6323951e+01   2.9959125e+01   2.8004590e+01
   7.7818939e+02   2.8002405e+01   2.9034340e+01   2.6114813e+01   2.9719929e+01   2.7801742e+01
   7.8365187e+02   2.7799165e+01   2.8832871e+01   2.5925040e+01   2.9502407e+01   2.7617593e+01
   7.8872116e+02   2.7684413e+01   2.8719067e+01   2.5817952e+01   2.9379541e+01   2.7513586e+01
   7.9440412e+02   2.7606659e+01   2.8641920e+01   2.5745397e+01   2.9296293e+01   2.7443049e+01
   7.9994084e+02   2.7561973e+01   2.8597561e+01   2.5703688e+01   2.9248464e+01   2.7402456e+01
   8.0086127e+02   2.7556660e+01   2.8592286e+01   2.5698729e+01   2.9242779e+01   2.7397627e+01
   8.0136389e+02   2.7554651e+01   2.8590292e+01   2.5696855e+01   2.9240627e+01   2.7395805e+01
   8.0142062e+02   2.7554467e+01   2.8590110e+01   2.5696684e+01   2.9240430e+01   2.7395639e+01
   8.0159670e+02   2.7553907e+01   2.8589554e+01   2.5696162e+01   2.9239828e+01   2.7395133e+01
   8.0185160e+02   2.7553098e+01   2.8588752e+01   2.5695414e+01   2.9238954e+01   2.7394408e+01
   8.0249332e+02   2.7551220e+01   2.8586894e+01   2.5693699e+01   2.9236889e+01   2.7392759e+01
   8.0425009e+02   2.7547810e+01   2.8583537e+01   2.5690743e+01   2.9232911e+01   2.7389998e+01
   8.0679527e+02   2.7546616e+01   2.8582411e+01   2.5690102e+01   2.9230948e+01   2.7389614e+01
   8.1085831e+02   2.7547872e+01   2.8583745e+01   2.5691969e+01   2.9231290e+01   2.7391783e+01
   8.1560829e+02   2.7549270e+01   2.8585197e+01   2.5693780e+01   2.9232056e+01   2.7393803e+01
   8.2135608e+02   2.7549971e+01   2.8585926e+01   2.5694680e+01   2.9232451e+01   2.7394809e+01
   8.2632162e+02   2.7550856e+01   2.8586843e+01   2.5695810e+01   2.9232960e+01   2.7396063e+01
   8.3165799e+02   2.7551655e+01   2.8587669e+01   2.5696828e+01   2.9233421e+01   2.7397190e+01
   8.3698548e+02   2.7552139e+01   2.8588169e+01   2.5697443e+01   2.9233702e+01   2.7397870e+01
   8.4265538e+02   2.7552445e+01   2.8588486e+01   2.5697831e+01   2.9233882e+01   2.7398298e+01
   8.4802497e+02   2.7552617e+01   2.8588663e+01   2.5698048e+01   2.9233983e+01   2.7398538e+01
   8.5079504e+02   2.7552676e+01   2.8588724e+01   2.5698123e+01   2.9234019e+01   2.7398621e+01
   8.5098679e+02   2.7552680e+01   2.8588728e+01   2.5698127e+01   2.9234021e+01   2.7398626e+01
   8.5145919e+02   2.7552687e+01   2.8588736e+01   2.5698137e+01   2.9234025e+01   2.7398636e+01
   8.5160506e+02   2.7552622e+01   2.8588669e+01   2.5698081e+01   2.9233946e+01   2.7398579e+01
   8.5199852e+02   2.7538866e+01   2.8574512e+01   2.5686085e+01   2.9217659e+01   2.7386304e+01
   8.5268498e+02   2.7476933e+01   2.8510697e+01   2.5632426e+01   2.9143772e+01   2.7331338e+01
   8.5374395e+02   2.7344817e+01   2.8374206e+01   2.5519494e+01   2.8983723e+01   2.7215387e+01
   8.5511895e+02   2.7170459e+01   2.8193424e+01   2.5373157e+01   2.8768275e+01   2.7064596e+01
   8.5649395e+02   2.7017797e+01   2.8034549e+01   2.5247387e+01   2.8575986e+01   2.6934460e+01
   8.5786895e+02   2.6889158e+01   2.7900268e+01   2.5142972e+01   2.8411568e+01   2.6826015e+01
   8.5924395e+02   2.6781325e+01   2.7787445e+01   2.5056415e+01   2.8272288e+01   2.6735833e+01
   8.6061895e+02   2.6690931e+01   2.7692701e+01   2.4984449e+01   2.8154655e+01   2.6660660e+01
   8.6199395e+02   2.6615314e+01   2.7613339e+01   2.4924619e+01   2.8055717e+01   2.6598032e+01
   8.6336895e+02   2.6552458e+01   2.7547299e+01   2.4875121e+01   2.7973135e+01   2.6546129e+01
   8.6474395e+02   2.6500811e+01   2.7492990e+01   2.4834604e+01   2.7905065e+01   2.6503582e+01
   8.6981024e+02   2.6390150e+01   2.7376487e+01   2.4748250e+01   2.7758565e+01   2.6412720e+01
   8.7157731e+02   2.6376454e+01   2.7362052e+01   2.4737633e+01   2.7740331e+01   2.6401531e+01
   8.7263000e+02   2.6360467e+01   2.7345220e+01   2.4725121e+01   2.7719236e+01   2.6388350e+01
   8.7519207e+02   2.6290720e+01   2.7271745e+01   2.4670610e+01   2.7627099e+01   2.6330859e+01
   8.8001987e+02   2.6179686e+01   2.7154619e+01   2.4584344e+01   2.7479701e+01   2.6239663e+01
   8.8636959e+02   2.6092516e+01   2.7062566e+01   2.4516861e+01   2.7363678e+01   2.6168155e+01
   8.9190426e+02   2.6049570e+01   2.7017194e+01   2.4483613e+01   2.7306539e+01   2.6132880e+01
   8.9713070e+02   2.6025245e+01   2.6991497e+01   2.4464747e+01   2.7274238e+01   2.6112855e+01
   9.0087728e+02   2.6013887e+01   2.6979501e+01   2.4455916e+01   2.7259189e+01   2.6103481e+01
   9.0123628e+02   2.6013096e+01   2.6978665e+01   2.4455301e+01   2.7258140e+01   2.6102829e+01
   9.0154724e+02   2.6012561e+01   2.6978101e+01   2.4454888e+01   2.7257429e+01   2.6102390e+01
   9.0159806e+02   2.6012485e+01   2.6978020e+01   2.4454829e+01   2.7257328e+01   2.6102328e+01
   9.0180449e+02   2.6012189e+01   2.6977706e+01   2.4454603e+01   2.7256928e+01   2.6102087e+01
   9.0225413e+02   2.6011590e+01   2.6977066e+01   2.4454170e+01   2.7256083e+01   2.6101620e+01
   9.0384231e+02   2.6010290e+01   2.6975605e+01   2.4453498e+01   2.7253817e+01   2.6100820e+01
   9.0749919e+02   2.6010183e+01   2.6975178e+01   2.4454626e+01   2.7251734e+01   2.6101705e+01
   9.1334551e+02   2.6011027e+01   2.6975711e+01   2.4456662e+01   2.7250636e+01   2.6103510e+01
   9.1892204e+02   2.6011438e+01   2.6975990e+01   2.4457587e+01   2.7250209e+01   2.6104341e+01
   9.2300237e+02   2.6011584e+01   2.6976097e+01   2.4457901e+01   2.7250084e+01   2.6104631e+01
   9.2983326e+02   2.6011985e+01   2.6976348e+01   2.4458856e+01   2.7249579e+01   2.6105470e+01
   9.3522969e+02   2.6012171e+01   2.6976464e+01   2.4459302e+01   2.7249340e+01   2.6105861e+01
   9.4055703e+02   2.6012279e+01   2.6976530e+01   2.4459563e+01   2.7249198e+01   2.6106089e+01
   9.4588320e+02   2.6012343e+01   2.6976569e+01   2.4459718e+01   2.7249113e+01   2.6106225e+01
   9.5154853e+02   2.6012382e+01   2.6976593e+01   2.4459815e+01   2.7249059e+01   2.6106310e+01
   9.5160927e+02   2.6012383e+01   2.6976594e+01   2.4459815e+01   2.7249059e+01   2.6106310e+01
   9.5167353e+02   2.6012296e+01   2.6976500e+01   2.4459759e+01   2.7248927e+01   2.6106248e+01
   9.5195121e+02   2.6004567e+01   2.6968109e+01   2.4454696e+01   2.7237182e+01   2.6100659e+01
   9.5251816e+02   2.5960251e+01   2.6919887e+01   2.4426091e+01   2.7169190e+01   2.6068942e+01
   9.5350188e+02   2.5836290e+01   2.6784446e+01   2.4347974e+01   2.6976191e+01   2.5981532e+01
   9.5487688e+02   2.5639589e+01   2.6567925e+01   2.4229260e+01   2.6662269e+01   2.5846278e+01
   9.5625188e+02   2.5461176e+01   2.6369369e+01   2.4128653e+01   2.6367094e+01   2.5728284e+01
   9.5762688e+02   2.5313288e+01   2.6202687e+01   2.4052113e+01   2.6112205e+01   2.5635058e+01
   9.5900188e+02   2.5194580e+01   2.6067054e+01   2.3996667e+01   2.5898625e+01   2.5564248e+01
   9.6037688e+02   2.5100489e+01   2.5958021e+01   2.3957685e+01   2.5721858e+01   2.5511458e+01
   9.6175188e+02   2.5026355e+01   2.5870889e+01   2.3930940e+01   2.5576591e+01   2.5472535e+01
   9.6312688e+02   2.4968224e+01   2.5801615e+01   2.3913045e+01   2.5458027e+01   2.5444083e+01
   9.6450188e+02   2.4922945e+01   2.5746941e+01   2.3901410e+01   2.5362184e+01   2.5423470e+01
   9.6892356e+02   2.4838993e+01   2.5643409e+01   2.3886815e+01   2.5173894e+01   2.5389951e+01
   9.7164174e+02   2.4820879e+01   2.5620585e+01   2.3885250e+01   2.5130862e+01   2.5383797e+01
   9.7228813e+02   2.4815634e+01   2.5613956e+01   2.3884852e+01   2.5118318e+01   2.5382045e+01
   9.7464083e+02   2.4776311e+01   2.5563709e+01   2.3883561e+01   2.5021698e+01   2.5370023e+01
   9.7914462e+02   2.4713244e+01   2.5480231e+01   2.3890742e+01   2.4852648e+01   2.5356954e+01
   9.8452551e+02   2.4673018e+01   2.5424190e+01   2.3904232e+01   2.4731248e+01   2.5354588e+01
   9.8979398e+02   2.4653619e+01   2.5395951e+01   2.3914602e+01   2.4666812e+01   2.5356035e+01
   9.9535606e+02   2.4644085e+01   2.5381665e+01   2.3921001e+01   2.4633160e+01   2.5357623e+01


==> data/dbhiData3000.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8460700e-01   4.9526765e+01   4.7039868e+01   4.9760445e+01   4.8627148e+01   4.5483378e+01
   4.2865832e-01   4.9474999e+01   4.6990450e+01   4.9704185e+01   4.8581829e+01   4.5429688e+01
   1.5645319e+00   4.8195920e+01   4.5751109e+01   4.8350384e+01   4.7410975e+01   4.4118930e+01
   4.2077320e+00   4.3264668e+01   4.0986594e+01   4.3134322e+01   4.2898858e+01   3.9089649e+01
   7.9573766e+00   3.7501034e+01   3.5521421e+01   3.6936872e+01   3.7778226e+01   3.3253334e+01
   1.1707377e+01   3.4069757e+01   3.2376447e+01   3.3145912e+01   3.4875935e+01   2.9837519e+01
   1.5457377e+01   3.2274061e+01   3.0794393e+01   3.1106473e+01   3.3434149e+01   2.8094805e+01
   1.8943593e+01   3.1546736e+01   3.0174209e+01   3.0263325e+01   3.2873438e+01   2.7405576e+01
   2.0835061e+01   3.1310718e+01   2.9975764e+01   2.9987642e+01   3.2694267e+01   2.7184629e+01
   2.4458756e+01   3.0129815e+01   2.9009044e+01   2.8589409e+01   3.1823046e+01   2.6105678e+01
   2.8208756e+01   2.9259624e+01   2.8344420e+01   2.7523197e+01   3.1229356e+01   2.5357289e+01
   3.1958756e+01   2.8739514e+01   2.7978241e+01   2.6863896e+01   3.0904294e+01   2.4942743e+01
   3.5708756e+01   2.8422883e+01   2.7772701e+01   2.6450742e+01   3.0722459e+01   2.4709595e+01
   4.9829672e+01   2.7964073e+01   2.7509144e+01   2.5830295e+01   3.0488923e+01   2.4411893e+01
   5.0176333e+01   2.7955437e+01   2.7502342e+01   2.5820261e+01   3.0482205e+01   2.4404930e+01
   5.2047343e+01   2.6348091e+01   2.5820590e+01   2.4301801e+01   2.8735218e+01   2.2765622e+01
   5.5797343e+01   2.2745828e+01   2.1944166e+01   2.1033015e+01   2.4604598e+01   1.9069358e+01
   5.9547343e+01   2.0956321e+01   1.9918127e+01   1.9546563e+01   2.2324130e+01   1.7240271e+01
   6.3297343e+01   2.0075161e+01   1.8873415e+01   1.8884824e+01   2.1081633e+01   1.6357066e+01
   7.0089913e+01   1.9514380e+01   1.8183840e+01   1.8502871e+01   2.0223378e+01   1.5809855e+01
   7.3993824e+01   1.9532594e+01   1.8093744e+01   1.8650041e+01   2.0016738e+01   1.5818100e+01
   8.3968396e+01   1.9730318e+01   1.8069954e+01   1.9115769e+01   1.9737581e+01   1.6012051e+01
   9.4592594e+01   1.9990360e+01   1.8228259e+01   1.9495520e+01   1.9777768e+01   1.6270833e+01
   9.7783627e+01   2.0047513e+01   1.8268563e+01   1.9572111e+01   1.9798725e+01   1.6327529e+01
   1.0031452e+02   2.0028583e+01   1.8240936e+01   1.9566324e+01   1.9756504e+01   1.6312582e+01
   1.0205950e+02   2.0069961e+01   1.8249822e+01   1.9663814e+01   1.9676411e+01   1.6389199e+01
   1.0576241e+02   2.0189958e+01   1.8281322e+01   1.9949579e+01   1.9436844e+01   1.6627657e+01
   1.0819310e+02   2.0285447e+01   1.8333133e+01   2.0132195e+01   1.9342402e+01   1.6791031e+01
   1.0944063e+02   2.0337344e+01   1.8366980e+01   2.0220988e+01   1.9313432e+01   1.6872631e+01
   1.1228470e+02   2.0450704e+01   1.8448345e+01   2.0400996e+01   1.9279971e+01   1.7040944e+01
   1.2050512e+02   2.0655586e+01   1.8612789e+01   2.0690098e+01   1.9297213e+01   1.7315753e+01
   1.2675287e+02   2.0875181e+01   1.8795441e+01   2.0991075e+01   1.9334735e+01   1.7606652e+01
   1.3308805e+02   2.1069437e+01   1.8963519e+01   2.1243524e+01   1.9397707e+01   1.7852389e+01
   1.4649835e+02   2.1476390e+01   1.9336390e+01   2.1707998e+01   1.9668895e+01   1.8296904e+01
   1.4907035e+02   2.1448348e+01   1.9308323e+01   2.1685078e+01   1.9630593e+01   1.8277083e+01
   1.5038110e+02   2.1452639e+01   1.9312061e+01   2.1692037e+01   1.9628668e+01   1.8284965e+01
   1.5183184e+02   2.1601032e+01   1.9467746e+01   2.1867034e+01   1.9694158e+01   1.8499819e+01
   1.5558184e+02   2.2225096e+01   2.0131020e+01   2.2588718e+01   2.0018068e+01   1.9386389e+01
   1.5933184e+02   2.2775746e+01   2.0718528e+01   2.3206766e+01   2.0365712e+01   2.0131913e+01
   1.6308184e+02   2.3167548e+01   2.1136527e+01   2.3639166e+01   2.0637071e+01   2.0646568e+01
   1.7031512e+02   2.3497586e+01   2.1488360e+01   2.3999805e+01   2.0877362e+01   2.1071974e+01
   1.7731991e+02   2.3935110e+01   2.1953514e+01   2.4473451e+01   2.1210168e+01   2.1624431e+01
   1.8958484e+02   2.4347932e+01   2.2391539e+01   2.4916811e+01   2.1535616e+01   2.2136802e+01
   1.9997733e+02   2.4467836e+01   2.2518465e+01   2.5044962e+01   2.1632096e+01   2.2283831e+01
   2.0037385e+02   2.4469919e+01   2.2520669e+01   2.5047185e+01   2.1633779e+01   2.2286378e+01
   2.0078331e+02   2.4467459e+01   2.2518325e+01   2.5044916e+01   2.1631039e+01   2.2284391e+01
   2.0184897e+02   2.4430887e+01   2.2482096e+01   2.5009276e+01   2.1594318e+01   2.2249387e+01
   2.0559897e+02   2.4284802e+01   2.2337084e+01   2.4866564e+01   2.1448441e+01   2.2108474e+01
   2.0934897e+02   2.4207384e+01   2.2260406e+01   2.4791143e+01   2.1370722e+01   2.2034425e+01
   2.1304783e+02   2.4180397e+01   2.2233894e+01   2.4765110e+01   2.1343085e+01   2.2009405e+01
   2.1548274e+02   2.4178185e+01   2.2231884e+01   2.4763172e+01   2.1340400e+01   2.2007954e+01
   2.1736309e+02   2.4180621e+01   2.2234424e+01   2.4765700e+01   2.1342515e+01   2.2010755e+01
   2.2018208e+02   2.4185261e+01   2.2239144e+01   2.4770373e+01   2.1346845e+01   2.2015657e+01
   2.2272442e+02   2.4202620e+01   2.2256636e+01   2.4787667e+01   2.1363460e+01   2.2033393e+01
   2.2647442e+02   2.4249222e+01   2.2303494e+01   2.4833973e+01   2.1408322e+01   2.2080639e+01
   2.3022442e+02   2.4301223e+01   2.2355669e+01   2.4885528e+01   2.1458646e+01   2.2132973e+01
   2.3397442e+02   2.4354547e+01   2.2409098e+01   2.4938322e+01   2.1510419e+01   2.2186391e+01
   2.3772442e+02   2.4403787e+01   2.2458396e+01   2.4987039e+01   2.1558312e+01   2.2235592e+01
   2.4147442e+02   2.4443256e+01   2.2497895e+01   2.5026081e+01   2.1596729e+01   2.2274984e+01
   2.4522442e+02   2.4471872e+01   2.2526523e+01   2.5054390e+01   2.1624584e+01   2.2303530e+01
   2.4897442e+02   2.4492005e+01   2.2546659e+01   2.5074309e+01   2.1644180e+01   2.2323606e+01
   2.5072442e+02   2.4499145e+01   2.2553799e+01   2.5081375e+01   2.1651129e+01   2.2330725e+01
   2.6122577e+02   2.4518719e+01   2.2573346e+01   2.5100821e+01   2.1670044e+01   2.2350304e+01
   2.7143889e+02   2.4525590e+01   2.2580197e+01   2.5107637e+01   2.1676707e+01   2.2357141e+01
   2.8607562e+02   2.4539633e+01   2.2594221e+01   2.5121556e+01   2.1690337e+01   2.2371143e+01
   3.0029639e+02   2.4547475e+01   2.2602052e+01   2.5129316e+01   2.1697973e+01   2.2378940e+01
   3.0083187e+02   2.4551221e+01   2.2606002e+01   2.5133943e+01   2.1699835e+01   2.2384425e+01
   3.0351546e+02   2.4645372e+01   2.2705964e+01   2.5252144e+01   2.1743143e+01   2.2526255e+01
   3.0726546e+02   2.4773522e+01   2.2843143e+01   2.5414791e+01   2.1799525e+01   2.2723513e+01
   3.1101546e+02   2.4863040e+01   2.2939146e+01   2.5527421e+01   2.1841376e+01   2.2859859e+01
   3.2033010e+02   2.4956985e+01   2.3039854e+01   2.5644262e+01   2.1888342e+01   2.3000621e+01
   3.2440197e+02   2.4997581e+01   2.3083278e+01   2.5694220e+01   2.1909783e+01   2.3060424e+01
   3.4026603e+02   2.5098246e+01   2.3190855e+01   2.5817066e+01   2.1965211e+01   2.3206856e+01
   3.4995852e+02   2.5115873e+01   2.3209648e+01   2.5838386e+01   2.1975319e+01   2.3232117e+01
   3.5098070e+02   2.5122351e+01   2.3216478e+01   2.5845421e+01   2.1980477e+01   2.3240108e+01
   3.5339291e+02   2.5349870e+01   2.3458046e+01   2.6091341e+01   2.2163853e+01   2.3521991e+01
   3.5714291e+02   2.5692227e+01   2.3825713e+01   2.6465669e+01   2.2433631e+01   2.3959027e+01
   3.6089291e+02   2.5920539e+01   2.4071774e+01   2.6715515e+01   2.2614527e+01   2.4251754e+01
   3.6672947e+02   2.6116651e+01   2.4282910e+01   2.6929299e+01   2.2772248e+01   2.4501271e+01
   3.7210456e+02   2.6189164e+01   2.4360828e+01   2.7008080e+01   2.2831230e+01   2.4592808e+01
   3.8439124e+02   2.6445882e+01   2.4635748e+01   2.7285773e+01   2.3042916e+01   2.4913223e+01
   3.9870979e+02   2.6538567e+01   2.4734656e+01   2.7385586e+01   2.3120379e+01   2.5027557e+01
   4.0077618e+02   2.6544625e+01   2.4741182e+01   2.7391978e+01   2.3125665e+01   2.5034956e+01
   4.0194701e+02   2.6741671e+01   2.4999321e+01   2.7529694e+01   2.3413719e+01   2.5260040e+01
   4.0562751e+02   2.8144245e+01   2.6764591e+01   2.8582522e+01   2.5365512e+01   2.6835392e+01
   4.0937682e+02   2.9582931e+01   2.8475370e+01   2.9761300e+01   2.7220637e+01   2.8411384e+01
   4.1220408e+02   3.0429081e+01   2.9453472e+01   3.0482000e+01   2.8269570e+01   2.9326250e+01
   4.2073530e+02   3.1624289e+01   3.0810357e+01   3.1523987e+01   2.9713855e+01   3.0607367e+01
   4.2605712e+02   3.2543062e+01   3.1831957e+01   3.2345151e+01   3.0790751e+01   3.1581490e+01
   4.4112112e+02   3.4059334e+01   3.3494393e+01   3.3722786e+01   3.2531936e+01   3.3177391e+01
   4.5056937e+02   3.4362442e+01   3.3822583e+01   3.4001995e+01   3.2873534e+01   3.3494195e+01
   4.5099308e+02   3.4360512e+01   3.3822893e+01   3.3997531e+01   3.2876297e+01   3.3492783e+01
   4.5343260e+02   3.3796282e+01   3.3377286e+01   3.3292814e+01   3.2581761e+01   3.2944741e+01
   4.5586992e+02   3.3165586e+01   3.2895802e+01   3.2486419e+01   3.2290668e+01   3.2336239e+01
   4.5721897e+02   3.2897385e+01   3.2700633e+01   3.2132682e+01   3.2188413e+01   3.2079810e+01
   4.5985773e+02   3.2520264e+01   3.2441460e+01   3.1618018e+01   3.2078803e+01   3.1722968e+01
   4.6696930e+02   3.2077417e+01   3.2176923e+01   3.0968647e+01   3.2039055e+01   3.1313767e+01
   4.7199383e+02   3.1991412e+01   3.2134904e+01   3.0831960e+01   3.2052225e+01   3.1236620e+01
   4.8373945e+02   3.1751848e+01   3.2060728e+01   3.0402697e+01   3.2184757e+01   3.1032202e+01
   4.9386206e+02   3.1703686e+01   3.2064490e+01   3.0295308e+01   3.2253119e+01   3.0995714e+01
   5.0045723e+02   3.1692773e+01   3.2068249e+01   3.0267684e+01   3.2275108e+01   3.0988150e+01
   5.0146379e+02   3.1693492e+01   3.2072600e+01   3.0264535e+01   3.2283469e+01   3.0990072e+01
   5.0462847e+02   3.1698099e+01   3.2114148e+01   3.0231069e+01   3.2363981e+01   3.1008556e+01
   5.0837847e+02   3.1695192e+01   3.2150056e+01   3.0188461e+01   3.2440778e+01   3.1020572e+01
   5.1212847e+02   3.1695407e+01   3.2175910e+01   3.0162526e+01   3.2493614e+01   3.1030749e+01
   5.2079807e+02   3.1698354e+01   3.2202795e+01   3.0141106e+01   3.2545654e+01   3.1043071e+01
   5.2707565e+02   3.1704339e+01   3.2227112e+01   3.0128421e+01   3.2589234e+01   3.1056240e+01
   5.3304084e+02   3.1709593e+01   3.2244728e+01   3.0121092e+01   3.2619833e+01   3.1066355e+01
   5.4199898e+02   3.1714530e+01   3.2258833e+01   3.0116698e+01   3.2643562e+01   3.1074902e+01
   5.5083902e+02   3.1717031e+01   3.2265143e+01   3.0115321e+01   3.2653868e+01   3.1078902e+01
   5.5197130e+02   3.1683569e+01   3.2239877e+01   3.0071429e+01   3.2641417e+01   3.1045713e+01
   5.5562548e+02   3.1473689e+01   3.2084223e+01   2.9792359e+01   3.2570919e+01   3.0837471e+01
   5.5937548e+02   3.1317864e+01   3.1972637e+01   2.9580218e+01   3.2528688e+01   3.0683240e+01
   5.6312548e+02   3.1223263e+01   3.1906741e+01   2.9449152e+01   3.2507743e+01   3.0589807e+01
   5.7084001e+02   3.1147332e+01   3.1855032e+01   2.9342516e+01   3.2493914e+01   3.0514961e+01
   5.7869848e+02   3.1062991e+01   3.1798983e+01   2.9222327e+01   3.2482150e+01   3.0431930e+01
   5.9432739e+02   3.0995365e+01   3.1755308e+01   2.9124406e+01   3.2475941e+01   3.0365496e+01
   6.0081786e+02   3.0986758e+01   3.1749841e+01   2.9111831e+01   3.2475383e+01   3.0357050e+01
   6.0140115e+02   3.0977892e+01   3.1743031e+01   2.9100451e+01   3.2471727e+01   3.0348382e+01
   6.0447001e+02   3.0817826e+01   3.1620931e+01   2.8894124e+01   3.2407656e+01   3.0192247e+01
   6.0822001e+02   3.0646366e+01   3.1493364e+01   2.8669360e+01   3.2346990e+01   3.0025627e+01
   6.1197001e+02   3.0538523e+01   3.1414867e+01   2.8525981e+01   3.2313159e+01   2.9921179e+01
   6.2083529e+02   3.0440152e+01   3.1344593e+01   2.8393676e+01   3.2285591e+01   2.9826192e+01
   6.2579730e+02   3.0385550e+01   3.1306192e+01   2.8319517e+01   3.2271843e+01   2.9773560e+01
   6.4181610e+02   3.0294017e+01   3.1242960e+01   2.8193894e+01   3.2251642e+01   2.9685566e+01
   6.4946155e+02   3.0281539e+01   3.1234463e+01   2.8176625e+01   3.2249198e+01   2.9673593e+01
   6.5087812e+02   3.0280094e+01   3.1233482e+01   2.8174622e+01   3.2248921e+01   2.9672207e+01
   6.5264094e+02   3.0260356e+01   3.1220174e+01   2.8154526e+01   3.2233221e+01   2.9663077e+01
   6.5639094e+02   3.0203321e+01   3.1184016e+01   2.8097333e+01   3.2187628e+01   2.9641796e+01
   6.6014094e+02   3.0165182e+01   3.1161121e+01   2.8059235e+01   3.2157645e+01   2.9629937e+01
   6.6389094e+02   3.0141553e+01   3.1147192e+01   2.8035684e+01   3.2139170e+01   2.9623079e+01
   6.6764094e+02   3.0128390e+01   3.1139502e+01   2.8022584e+01   3.2128901e+01   2.9619397e+01
   6.7087755e+02   3.0123670e+01   3.1136770e+01   2.8017893e+01   3.2125224e+01   2.9618128e+01
   6.7331226e+02   3.0116413e+01   3.1132450e+01   2.8010680e+01   3.2119517e+01   2.9615967e+01
   6.7706226e+02   3.0102849e+01   3.1124427e+01   2.7997206e+01   3.2108875e+01   2.9612025e+01
   6.8081226e+02   3.0092961e+01   3.1118596e+01   2.7987392e+01   3.2101119e+01   2.9609191e+01
   6.8456226e+02   3.0086049e+01   3.1114511e+01   2.7980539e+01   3.2095690e+01   2.9607200e+01
   6.8831226e+02   3.0081220e+01   3.1111646e+01   2.7975752e+01   3.2091889e+01   2.9605791e+01
   6.9206226e+02   3.0077840e+01   3.1109630e+01   2.7972404e+01   3.2089222e+01   2.9604789e+01
   6.9745282e+02   3.0074673e+01   3.1107728e+01   2.7969268e+01   3.2086716e+01   2.9603828e+01
   7.0077938e+02   3.0073411e+01   3.1106964e+01   2.7968018e+01   3.2085713e+01   2.9603437e+01
   7.0310276e+02   3.0072432e+01   3.1106209e+01   2.7967046e+01   3.2084858e+01   2.9602848e+01
   7.1791802e+02   3.0067236e+01   3.1101788e+01   2.7961874e+01   3.2080130e+01   2.9598995e+01
   7.3078291e+02   3.0065645e+01   3.1100413e+01   2.7960291e+01   3.2078671e+01   2.9597780e+01
   7.4571501e+02   3.0064806e+01   3.1099681e+01   2.7959453e+01   3.2077902e+01   2.9597124e+01
   7.5075886e+02   3.0064702e+01   3.1099590e+01   2.7959349e+01   3.2077807e+01   2.9597042e+01
   7.5160512e+02   3.0043295e+01   3.1078382e+01   2.7938861e+01   3.2055474e+01   2.9577097e+01
   7.5389985e+02   2.9587784e+01   3.0627674e+01   2.7504873e+01   3.1577710e+01   2.9156127e+01
   7.5764985e+02   2.8824017e+01   2.9872851e+01   2.6781682e+01   3.0771422e+01   2.8457196e+01
   7.6139985e+02   2.8321158e+01   2.9376218e+01   2.6308427e+01   3.0237333e+01   2.8000981e+01
   7.6691986e+02   2.7922409e+01   2.8982508e+01   2.5934797e+01   2.9812019e+01   2.7641281e+01
   7.7211341e+02   2.7784759e+01   2.8846595e+01   2.5806135e+01   2.9664860e+01   2.7517463e+01
   7.8280271e+02   2.7299868e+01   2.8367257e+01   2.5353422e+01   2.9146022e+01   2.7080769e+01
   7.9764592e+02   2.7072978e+01   2.8142765e+01   2.5141969e+01   2.8902910e+01   2.6876454e+01
   8.0112829e+02   2.7052515e+01   2.8122498e+01   2.5122893e+01   2.8880990e+01   2.6857984e+01
   8.0175581e+02   2.7050431e+01   2.8120437e+01   2.5120962e+01   2.8878743e+01   2.6856122e+01
   8.0692349e+02   2.7044372e+01   2.8114560e+01   2.5116059e+01   2.8871185e+01   2.6851812e+01
   8.2072993e+02   2.7047808e+01   2.8118182e+01   2.5120580e+01   2.8872974e+01   2.6856964e+01
   8.3200906e+02   2.7049638e+01   2.8120089e+01   2.5122864e+01   2.8874104e+01   2.6859511e+01
   8.4665908e+02   2.7050542e+01   2.8121029e+01   2.5123986e+01   2.8874671e+01   2.6860759e+01
   8.5137741e+02   2.7049632e+01   2.8120089e+01   2.5123263e+01   2.8873484e+01   2.6860029e+01
   8.5302084e+02   2.6920741e+01   2.7986671e+01   2.5015074e+01   2.8713981e+01   2.6749078e+01
   8.5677084e+02   2.6496609e+01   2.7546554e+01   2.4663287e+01   2.8183262e+01   2.6387047e+01
   8.6052084e+02   2.6191990e+01   2.7229476e+01   2.4414022e+01   2.7797583e+01   2.6129212e+01
   8.6427084e+02   2.6001273e+01   2.7030467e+01   2.4259606e+01   2.7553892e+01   2.5968825e+01
   8.7131540e+02   2.5856435e+01   2.6879050e+01   2.4143300e+01   2.7367506e+01   2.5847649e+01
   8.7999279e+02   2.5631011e+01   2.6643067e+01   2.3962593e+01   2.7077242e+01   2.5658713e+01
   8.9485283e+02   2.5472674e+01   2.6477011e+01   2.3836386e+01   2.6872466e+01   2.5526265e+01
   9.0121375e+02   2.5449664e+01   2.6452873e+01   2.3818001e+01   2.6842789e+01   2.5506944e+01
   9.0174052e+02   2.5448721e+01   2.6451881e+01   2.3817261e+01   2.6841553e+01   2.5506164e+01
   9.0791595e+02   2.5446673e+01   2.6449296e+01   2.3817355e+01   2.6836132e+01   2.5505859e+01
   9.2240563e+02   2.5448299e+01   2.6450516e+01   2.3820614e+01   2.6835088e+01   2.5508839e+01
   9.3816294e+02   2.5449203e+01   2.6451177e+01   2.3822440e+01   2.6834476e+01   2.5510485e+01
   9.5112645e+02   2.5449391e+01   2.6451314e+01   2.3822822e+01   2.6834344e+01   2.5510829e+01
   9.5157206e+02   2.5445758e+01   2.6447411e+01   2.3820317e+01   2.6829028e+01   2.5508115e+01
   9.5402867e+02   2.5121843e+01   2.6097140e+01   2.3604708e+01   2.6343525e+01   2.5271563e+01
   9.5738699e+02   2.4672113e+01   2.5600393e+01   2.3341145e+01   2.5616334e+01   2.4967905e+01
   9.6113699e+02   2.4433936e+01   2.5322492e+01   2.3256665e+01   2.5147656e+01   2.4848294e+01
   9.6513699e+02   2.4377251e+01   2.5239477e+01   2.3302380e+01   2.4935315e+01   2.4871053e+01
   9.7277637e+02   2.4420503e+01   2.5262797e+01   2.3425235e+01   2.4855430e+01   2.4977407e+01
   9.8148994e+02   2.4537694e+01   2.5348207e+01   2.3666654e+01   2.4779391e+01   2.5191966e+01
   9.9015017e+02   2.4683508e+01   2.5480016e+01   2.3870022e+01   2.4833323e+01   2.5384703e+01
   9.9939695e+02   2.4933934e+01   2.5727199e+01   2.4144099e+01   2.5040981e+01   2.5660115e+01
   1.0013740e+03   2.4908841e+01   2.5700605e+01   2.4123025e+01   2.5010399e+01   2.5637138e+01
   1.0018563e+03   2.4906796e+01   2.5696446e+01   2.4126356e+01   2.4999795e+01   2.5638039e+01
   1.0039575e+03   2.4971767e+01   2.5720535e+01   2.4294213e+01   2.4897222e+01   2.5759619e+01
   1.0058173e+03   2.5074671e+01   2.5779011e+01   2.4506817e+01   2.4820416e+01   2.5921748e+01
   1.0082458e+03   2.5224338e+01   2.5878513e+01   2.4777977e+01   2.4769998e+01   2.6135713e+01
   1.0119954e+03   2.5432159e+01   2.6030311e+01   2.5118758e+01   2.4757646e+01   2.6412434e+01
   1.0210778e+03   2.5683800e+01   2.6225783e+01   2.5501044e+01   2.4791790e+01   2.6730351e+01
   1.0251685e+03   2.5796350e+01   2.6316848e+01   2.5663002e+01   2.4821696e+01   2.6867719e+01
   1.0324815e+03   2.6000416e+01   2.6484927e+01   2.5948999e+01   2.4888375e+01   2.7112496e+01
   1.0425537e+03   2.6136833e+01   2.6599457e+01   2.6134819e+01   2.4941705e+01   2.7273266e+01
   1.0514680e+03   2.6187269e+01   2.6642322e+01   2.6202296e+01   2.4963418e+01   2.7332093e+01
   1.0521598e+03   2.6241999e+01   2.6689495e+01   2.6271764e+01   2.4992167e+01   2.7392633e+01
   1.0555064e+03   2.7002082e+01   2.7348275e+01   2.7225481e+01   2.5410703e+01   2.8226144e+01
   1.0592564e+03   2.7835835e+01   2.8086185e+01   2.8237551e+01   2.5929071e+01   2.9124353e+01
   1.0630064e+03   2.8435642e+01   2.8625372e+01   2.8948022e+01   2.6333019e+01   2.9762780e+01
   1.0713304e+03   2.9017820e+01   2.9154168e+01   2.9626416e+01   2.6745043e+01   3.0377706e+01
   1.0747018e+03   2.9273432e+01   2.9389014e+01   2.9919348e+01   2.6934531e+01   3.0646063e+01
   1.0893644e+03   3.0119569e+01   3.0172065e+01   3.0877930e+01   2.7581725e+01   3.1529997e+01
   1.1013352e+03   3.0324660e+01   3.0363678e+01   3.1106990e+01   2.7744378e+01   3.1743187e+01
   1.1017420e+03   3.0326945e+01   3.0365838e+01   3.1109794e+01   2.7745930e+01   3.1745882e+01
   1.1040248e+03   3.0262542e+01   3.0306746e+01   3.1056566e+01   2.7674881e+01   3.1701556e+01
   1.1077748e+03   3.0142140e+01   3.0197733e+01   3.0956697e+01   2.7543916e+01   3.1620388e+01
   1.1115248e+03   3.0063900e+01   3.0127540e+01   3.0892670e+01   2.7458577e+01   3.1569516e+01
   1.1152748e+03   3.0016074e+01   3.0084776e+01   3.0853740e+01   2.7406379e+01   3.1538835e+01
   1.1190248e+03   2.9990484e+01   3.0061940e+01   3.0832966e+01   2.7378452e+01   3.1522540e+01
   1.1215745e+03   2.9983331e+01   3.0055576e+01   3.0827171e+01   2.7370652e+01   3.1518026e+01
   1.1244409e+03   2.9963316e+01   3.0037692e+01   3.0810907e+01   2.7348820e+01   3.1505225e+01
   1.1281909e+03   2.9934352e+01   3.0011836e+01   3.0787416e+01   2.7317219e+01   3.1486777e+01
   1.1319409e+03   2.9913591e+01   2.9993318e+01   3.0770601e+01   2.7294570e+01   3.1473597e+01
   1.1356909e+03   2.9899164e+01   2.9980455e+01   3.0758922e+01   2.7278835e+01   3.1464450e+01
   1.1394409e+03   2.9889142e+01   2.9971520e+01   3.0750810e+01   2.7267907e+01   3.1458097e+01
   1.1431909e+03   2.9882172e+01   2.9965306e+01   3.0745167e+01   2.7260309e+01   3.1453675e+01
   1.1469409e+03   2.9877320e+01   2.9960979e+01   3.0741237e+01   2.7255023e+01   3.1450594e+01
   1.1510263e+03   2.9873706e+01   2.9957755e+01   3.0738308e+01   2.7251086e+01   3.1448296e+01
   1.1520236e+03   2.9875390e+01   2.9961788e+01   3.0737604e+01   2.7257418e+01   3.1450826e+01
   1.1550635e+03   2.9911445e+01   3.0062593e+01   3.0703874e+01   2.7426460e+01   3.1505760e+01
   1.1588135e+03   2.9947029e+01   3.0175828e+01   3.0654786e+01   2.7623649e+01   3.1562885e+01
   1.1625635e+03   2.9980525e+01   3.0261033e+01   3.0631268e+01   2.7765774e+01   3.1610123e+01
   1.1710520e+03   3.0022561e+01   3.0352190e+01   3.0618661e+01   2.7911701e+01   3.1664771e+01
   1.1740359e+03   3.0035797e+01   3.0378258e+01   3.0617559e+01   2.7952158e+01   3.1681252e+01
   1.1886625e+03   3.0105249e+01   3.0505683e+01   3.0621801e+01   2.8145172e+01   3.1764965e+01
   1.2014183e+03   3.0124124e+01   3.0537912e+01   3.0625569e+01   2.8192612e+01   3.1787056e+01
   1.2022881e+03   3.0124612e+01   3.0538790e+01   3.0625617e+01   2.8193935e+01   3.1787638e+01
   1.2133780e+03   3.0119683e+01   3.0536983e+01   3.0617246e+01   2.8195788e+01   3.1783494e+01
   1.2260728e+03   3.0117526e+01   3.0535794e+01   3.0614039e+01   2.8195731e+01   3.1781595e+01
   1.2412991e+03   3.0115632e+01   3.0534595e+01   3.0611369e+01   2.8195373e+01   3.1779860e+01
   1.2511901e+03   3.0115264e+01   3.0534354e+01   3.0610859e+01   2.8195287e+01   3.1779520e+01
   1.2519073e+03   3.0110952e+01   3.0530746e+01   3.0605761e+01   2.8192586e+01   3.1775351e+01
   1.2538643e+03   2.9770770e+01   3.0250726e+01   3.0197757e+01   2.7990509e+01   3.1446903e+01
   1.2576143e+03   2.9060177e+01   2.9695669e+01   2.9307659e+01   2.7641681e+01   3.0763205e+01
   1.2613643e+03   2.8638097e+01   2.9386670e+01   2.8751422e+01   2.7487558e+01   3.0357436e+01
   1.2660137e+03   2.8362299e+01   2.9195166e+01   2.8373592e+01   2.7414339e+01   3.0091954e+01
   1.2720532e+03   2.8236868e+01   2.9111642e+01   2.8196783e+01   2.7390516e+01   2.9971064e+01
   1.2820293e+03   2.7961507e+01   2.8936029e+01   2.7797144e+01   2.7359818e+01   2.9704622e+01
   1.2974385e+03   2.7826645e+01   2.8855706e+01   2.7593157e+01   2.7360322e+01   2.9573544e+01
   1.3018115e+03   2.7813682e+01   2.8848135e+01   2.7573308e+01   2.7360817e+01   2.9560905e+01
   1.3031193e+03   2.7816715e+01   2.8864395e+01   2.7562165e+01   2.7392850e+01   2.9567999e+01
   1.3068081e+03   2.7832663e+01   2.8948298e+01   2.7505539e+01   2.7557875e+01   2.9605121e+01
   1.3105581e+03   2.7851462e+01   2.9019623e+01   2.7467763e+01   2.7692728e+01   2.9639827e+01
   1.3143081e+03   2.7869253e+01   2.9070953e+01   2.7449171e+01   2.7784974e+01   2.9667539e+01
   1.3220316e+03   2.7887925e+01   2.9117317e+01   2.7437658e+01   2.7865308e+01   2.9694274e+01
   1.3320844e+03   2.7925690e+01   2.9195770e+01   2.7430852e+01   2.7993863e+01   2.9743718e+01
   1.3402128e+03   2.7943054e+01   2.9228695e+01   2.7431098e+01   2.8046024e+01   2.9765490e+01
   1.3467992e+03   2.7950601e+01   2.9242351e+01   2.7431920e+01   2.8067229e+01   2.9774765e+01
   1.3518324e+03   2.7954055e+01   2.9248435e+01   2.7432478e+01   2.8076560e+01   2.9778965e+01
   1.3536141e+03   2.7954062e+01   2.9249022e+01   2.7431854e+01   2.8077875e+01   2.9779139e+01
   1.3675207e+03   2.7946344e+01   2.9243796e+01   2.7421485e+01   2.8075914e+01   2.9772151e+01
   1.3804164e+03   2.7943903e+01   2.9242040e+01   2.7418319e+01   2.8075060e+01   2.9769912e+01
   1.3950251e+03   2.7942370e+01   2.9240883e+01   2.7416376e+01   2.8074417e+01   2.9768476e+01
   1.4023864e+03   2.7942126e+01   2.9240700e+01   2.7416065e+01   2.8074317e+01   2.9768247e+01
   1.4119395e+03   2.7945242e+01   2.9243874e+01   2.7419084e+01   2.8077521e+01   2.9771363e+01
   1.4261144e+03   2.7947218e+01   2.9245889e+01   2.7421011e+01   2.8079539e+01   2.9773359e+01
   1.4409764e+03   2.7948671e+01   2.9247348e+01   2.7422428e+01   2.8081000e+01   2.9774792e+01
   1.4514298e+03   2.7949215e+01   2.9247894e+01   2.7422963e+01   2.8081542e+01   2.9775331e+01
   1.4522977e+03   2.7948017e+01   2.9246844e+01   2.7421755e+01   2.8080539e+01   2.9774334e+01
   1.4540958e+03   2.7818583e+01   2.9133984e+01   2.7291212e+01   2.7972828e+01   2.9667327e+01
   1.4569063e+03   2.7572839e+01   2.8925803e+01   2.7042679e+01   2.7775824e+01   2.9472304e+01
   1.4606563e+03   2.7347879e+01   2.8740063e+01   2.6814699e+01   2.7601696e+01   2.9300205e+01
   1.4644063e+03   2.7209018e+01   2.8626714e+01   2.6673898e+01   2.7496042e+01   2.9195695e+01
   1.4721637e+03   2.7094340e+01   2.8533665e+01   2.6557610e+01   2.7409623e+01   2.9110127e+01
   1.4806370e+03   2.6953631e+01   2.8419607e+01   2.6414964e+01   2.7303962e+01   2.9005253e+01
   1.4953903e+03   2.6851873e+01   2.8337392e+01   2.6311822e+01   2.7228035e+01   2.8929756e+01
   1.5021800e+03   2.6836440e+01   2.8324915e+01   2.6296182e+01   2.7216522e+01   2.8918295e+01
   1.5038526e+03   2.6834535e+01   2.8323470e+01   2.6294240e+01   2.7215219e+01   2.8917007e+01
   1.5178308e+03   2.6834077e+01   2.8324847e+01   2.6293573e+01   2.7217028e+01   2.8918995e+01
   1.5327225e+03   2.6834427e+01   2.8325766e+01   2.6293854e+01   2.7218071e+01   2.8920101e+01
   1.5477069e+03   2.6834511e+01   2.8326078e+01   2.6293908e+01   2.7218437e+01   2.8920486e+01
   1.5520737e+03   2.6834527e+01   2.8326117e+01   2.6293921e+01   2.7218482e+01   2.8920534e+01
   1.5534924e+03   2.6808536e+01   2.8314005e+01   2.6252333e+01   2.7225529e+01   2.8897799e+01
   1.5571986e+03   2.6684669e+01   2.8265987e+01   2.6042310e+01   2.7283310e+01   2.8790904e+01
   1.5609486e+03   2.6607578e+01   2.8247474e+01   2.5897627e+01   2.7347855e+01   2.8725941e+01
   1.5646986e+03   2.6566530e+01   2.8243810e+01   2.5812954e+01   2.7397846e+01   2.8692168e+01
   1.5722067e+03   2.6538031e+01   2.8245803e+01   2.5748599e+01   2.7443970e+01   2.8669341e+01
   1.5809087e+03   2.6509474e+01   2.8257663e+01   2.5672128e+01   2.7514790e+01   2.8647944e+01
   1.5958137e+03   2.6495472e+01   2.8271880e+01   2.5624415e+01   2.7570499e+01   2.8638695e+01
   1.6019834e+03   2.6494149e+01   2.8274447e+01   2.5618432e+01   2.7578797e+01   2.8638017e+01
   1.6031641e+03   2.6491025e+01   2.8276010e+01   2.5613106e+01   2.7583601e+01   2.8639309e+01
   1.6066308e+03   2.6463746e+01   2.8287254e+01   2.5569587e+01   2.7619786e+01   2.8650233e+01
   1.6103808e+03   2.6442930e+01   2.8300627e+01   2.5534531e+01   2.7655467e+01   2.8663415e+01
   1.6141308e+03   2.6432481e+01   2.8312345e+01   2.5514868e+01   2.7681779e+01   2.8674990e+01
   1.6222432e+03   2.6425793e+01   2.8325075e+01   2.5500125e+01   2.7707366e+01   2.8687589e+01
   1.6304537e+03   2.6423613e+01   2.8344291e+01   2.5489054e+01   2.7740791e+01   2.8706632e+01
   1.6408751e+03   2.6424553e+01   2.8358926e+01   2.5484305e+01   2.7764553e+01   2.8721149e+01
   1.6483751e+03   2.6425528e+01   2.8363950e+01   2.5483598e+01   2.7772271e+01   2.8726138e+01
   1.6523893e+03   2.6425943e+01   2.8365582e+01   2.5483507e+01   2.7774712e+01   2.8727761e+01
   1.6578238e+03   2.6426510e+01   2.8367183e+01   2.5483632e+01   2.7777007e+01   2.8729342e+01
   1.6723032e+03   2.6427535e+01   2.8369150e+01   2.5484258e+01   2.7779590e+01   2.8731297e+01
   1.6868718e+03   2.6427865e+01   2.8369941e+01   2.5484377e+01   2.7780703e+01   2.8732064e+01
   1.7017856e+03   2.6427967e+01   2.8370173e+01   2.5484419e+01   2.7781027e+01   2.8732289e+01
   1.7024485e+03   2.6427961e+01   2.8370175e+01   2.5484408e+01   2.7781036e+01   2.8732289e+01
   1.7048739e+03   2.6367772e+01   2.8337082e+01   2.5406278e+01   2.7775049e+01   2.8691445e+01
   1.7086239e+03   2.6262874e+01   2.8286113e+01   2.5265482e+01   2.7778562e+01   2.8624803e+01
   1.7123739e+03   2.6199296e+01   2.8259858e+01   2.5176915e+01   2.7790514e+01   2.8587484e+01
   1.7199062e+03   2.6144971e+01   2.8241388e+01   2.5098478e+01   2.7809160e+01   2.8558220e+01
   1.7238241e+03   2.6135521e+01   2.8238969e+01   2.5084296e+01   2.7814049e+01   2.8553676e+01
   1.7364890e+03   2.6091855e+01   2.8232443e+01   2.5015517e+01   2.7846397e+01   2.8535769e+01
   1.7513478e+03   2.6080390e+01   2.8233300e+01   2.4995704e+01   2.7860212e+01   2.8532822e+01
   1.7528474e+03   2.6080010e+01   2.8233405e+01   2.4994996e+01   2.7860825e+01   2.8532778e+01
   1.7639776e+03   2.6078688e+01   2.8234152e+01   2.4992288e+01   2.7863722e+01   2.8532905e+01
   1.7789479e+03   2.6078475e+01   2.8234693e+01   2.4991580e+01   2.7865029e+01   2.8533232e+01
   1.7939466e+03   2.6078190e+01   2.8234786e+01   2.4991032e+01   2.7865526e+01   2.8533201e+01
   1.8024991e+03   2.6078151e+01   2.8234812e+01   2.4990948e+01   2.7865622e+01   2.8533207e+01
   1.8031263e+03   2.6045311e+01   2.8203018e+01   2.4960557e+01   2.7832519e+01   2.8504198e+01
   1.8063004e+03   2.5540236e+01   2.7715067e+01   2.4496193e+01   2.7322451e+01   2.8062346e+01
   1.8100504e+03   2.4998926e+01   2.7192304e+01   2.4001361e+01   2.6774980e+01   2.7591255e+01
   1.8138004e+03   2.4641317e+01   2.6846901e+01   2.3676032e+01   2.6412777e+01   2.7281123e+01
   1.8222127e+03   2.4310557e+01   2.6527403e+01   2.3376423e+01   2.6077296e+01   2.6995206e+01
   1.8269958e+03   2.4124428e+01   2.6347331e+01   2.3208036e+01   2.5888276e+01   2.6833988e+01
   1.8424270e+03   2.3760976e+01   2.5995512e+01   2.2880258e+01   2.5518692e+01   2.6519624e+01
   1.8522246e+03   2.3695380e+01   2.5931913e+01   2.2821147e+01   2.5451911e+01   2.6462748e+01
   1.8529266e+03   2.3684606e+01   2.5919863e+01   2.2814296e+01   2.5435924e+01   2.6454090e+01
   1.8557196e+03   2.3312868e+01   2.5480210e+01   2.2623554e+01   2.4809282e+01   2.6167844e+01
   1.8584459e+03   2.2996707e+01   2.5082130e+01   2.2508876e+01   2.4202690e+01   2.5937551e+01
   1.8602423e+03   2.2862069e+01   2.4900128e+01   2.2483909e+01   2.3906957e+01   2.5845727e+01
   1.8622161e+03   2.2762273e+01   2.4756116e+01   2.2482576e+01   2.3660630e+01   2.5782056e+01
   1.8704191e+03   2.2611982e+01   2.4504098e+01   2.2546244e+01   2.3185402e+01   2.5702797e+01
   1.8748833e+03   2.2588983e+01   2.4454250e+01   2.2577130e+01   2.3079101e+01   2.5696111e+01
   1.8884302e+03   2.2554503e+01   2.4316247e+01   2.2741442e+01   2.2731933e+01   2.5716232e+01
   1.9015314e+03   2.2559673e+01   2.4292279e+01   2.2800231e+01   2.2651279e+01   2.5734648e+01
   1.9027515e+03   2.2560032e+01   2.4291458e+01   2.2802744e+01   2.2648179e+01   2.5735527e+01
   1.9048907e+03   2.2507563e+01   2.4234632e+01   2.2775917e+01   2.2571184e+01   2.5701246e+01
   1.9086407e+03   2.2403478e+01   2.4120854e+01   2.2732414e+01   2.2410110e+01   2.5640957e+01
   1.9123907e+03   2.2340834e+01   2.4050950e+01   2.2712765e+01   2.2306697e+01   2.5608862e+01
   1.9184510e+03   2.2291156e+01   2.3994605e+01   2.2700773e+01   2.2221088e+01   2.5585517e+01
   1.9247587e+03   2.2271860e+01   2.3972403e+01   2.2697488e+01   2.2186479e+01   2.5577303e+01
   1.9335065e+03   2.2235722e+01   2.3930212e+01   2.2693816e+01   2.2119180e+01   2.5563408e+01
   1.9410065e+03   2.2222443e+01   2.3914438e+01   2.2693634e+01   2.2093294e+01   2.5559027e+01
   1.9492289e+03   2.2216075e+01   2.3906780e+01   2.2693990e+01   2.2080446e+01   2.5557218e+01
   1.9525320e+03   2.2214738e+01   2.3905159e+01   2.2694136e+01   2.2077680e+01   2.5556887e+01
   1.9532463e+03   2.2214624e+01   2.3905009e+01   2.2694206e+01   2.2077386e+01   2.5556898e+01
   1.9645315e+03   2.2218725e+01   2.3908540e+01   2.2700752e+01   2.2078753e+01   2.5562612e+01
   1.9786496e+03   2.2220825e+01   2.3910446e+01   2.2703694e+01   2.2079892e+01   2.5565278e+01
   1.9934119e+03   2.2221844e+01   2.3911342e+01   2.2705208e+01   2.2080339e+01   2.5566618e+01
   2.0027971e+03   2.2222051e+01   2.3911526e+01   2.2705509e+01   2.2080438e+01   2.5566886e+01
   2.0036547e+03   2.2207051e+01   2.3898052e+01   2.2691698e+01   2.2067570e+01   2.5554753e+01
   2.0070947e+03   2.2059440e+01   2.3766101e+01   2.2556171e+01   2.1941985e+01   2.5436452e+01
   2.0108447e+03   2.1928735e+01   2.3649858e+01   2.2436630e+01   2.1831879e+01   2.5332740e+01
   2.0145947e+03   2.1844966e+01   2.3575542e+01   2.2360199e+01   2.1761732e+01   2.5266594e+01
   2.0228181e+03   2.1771585e+01   2.3510581e+01   2.2293369e+01   2.1700596e+01   2.5208886e+01
   2.0312185e+03   2.1691858e+01   2.3440031e+01   2.2220864e+01   2.1634335e+01   2.5146262e+01
   2.0459571e+03   2.1633589e+01   2.3388540e+01   2.2167960e+01   2.1586094e+01   2.5100620e+01
   2.0518943e+03   2.1625644e+01   2.3381525e+01   2.2160753e+01   2.1579530e+01   2.5094407e+01
   2.0531475e+03   2.1624914e+01   2.3381514e+01   2.2159673e+01   2.1580253e+01   2.5094250e+01
   2.0559312e+03   2.1615985e+01   2.3405260e+01   2.2129480e+01   2.1640090e+01   2.5106767e+01
   2.0596812e+03   2.1600348e+01   2.3435766e+01   2.2083415e+01   2.1722672e+01   2.5120859e+01
   2.0634312e+03   2.1593300e+01   2.3459679e+01   2.2055607e+01   2.1782128e+01   2.5133394e+01
   2.0725622e+03   2.1590829e+01   2.3487867e+01   2.2032270e+01   2.1845962e+01   2.5150016e+01
   2.0769441e+03   2.1592476e+01   2.3502627e+01   2.2024937e+01   2.1876038e+01   2.5159790e+01
   2.0926691e+03   2.1600339e+01   2.3539918e+01   2.2012457e+01   2.1947967e+01   2.5185717e+01
   2.1019916e+03   2.1602742e+01   2.3547200e+01   2.2011472e+01   2.1961002e+01   2.5191108e+01
   2.1034916e+03   2.1602954e+01   2.3547849e+01   2.2011381e+01   2.1962168e+01   2.5191589e+01
   2.1138942e+03   2.1598181e+01   2.3544804e+01   2.2005525e+01   2.1961290e+01   2.5187899e+01
   2.1254733e+03   2.1596565e+01   2.3543696e+01   2.2003594e+01   2.1960826e+01   2.5186602e+01
   2.1406595e+03   2.1594530e+01   2.3542126e+01   2.2001282e+01   2.1959857e+01   2.5184861e+01
   2.1524129e+03   2.1594107e+01   2.3541799e+01   2.2000802e+01   2.1959654e+01   2.5184499e+01
   2.1531245e+03   2.1593055e+01   2.3540408e+01   2.2000388e+01   2.1957664e+01   2.5183589e+01
   2.1555158e+03   2.1452633e+01   2.3348423e+01   2.1954917e+01   2.1675861e+01   2.5062878e+01
   2.1592658e+03   2.1253617e+01   2.3045656e+01   2.1936973e+01   2.1199759e+01   2.4895157e+01
   2.1630158e+03   2.1157588e+01   2.2873434e+01   2.1966381e+01   2.0906257e+01   2.4815728e+01
   2.1683950e+03   2.1103846e+01   2.2756210e+01   2.2012780e+01   2.0691583e+01   2.4772131e+01
   2.1738683e+03   2.1089269e+01   2.2717271e+01   2.2035653e+01   2.0616058e+01   2.4760629e+01
   2.1853987e+03   2.1064684e+01   2.2610918e+01   2.2133057e+01   2.0389987e+01   2.4743315e+01
   2.2002237e+03   2.1065010e+01   2.2577673e+01   2.2181900e+01   2.0308909e+01   2.4745340e+01
   2.2031571e+03   2.1065353e+01   2.2575458e+01   2.2185907e+01   2.0303077e+01   2.4745787e+01
   2.2095827e+03   2.1066332e+01   2.2572972e+01   2.2191855e+01   2.0295678e+01   2.4746919e+01
   2.2229841e+03   2.1067452e+01   2.2571726e+01   2.2196372e+01   2.0291066e+01   2.4748154e+01
   2.2386165e+03   2.1067935e+01   2.2570759e+01   2.2198934e+01   2.0288044e+01   2.4748702e+01
   2.2523997e+03   2.1068060e+01   2.2570537e+01   2.2199556e+01   2.0287330e+01   2.4748842e+01
   2.2532627e+03   2.1068057e+01   2.2570527e+01   2.2199565e+01   2.0287309e+01   2.4748840e+01
   2.2608611e+03   2.1067024e+01   2.2569358e+01   2.2198719e+01   2.0285985e+01   2.4747791e+01
   2.2727143e+03   2.1067121e+01   2.2569391e+01   2.2198900e+01   2.0285927e+01   2.4747884e+01
   2.2886553e+03   2.1066857e+01   2.2569053e+01   2.2198727e+01   2.0285500e+01   2.4747607e+01
   2.3028203e+03   2.1066769e+01   2.2568947e+01   2.2198663e+01   2.0285371e+01   2.4747516e+01
   2.3128366e+03   2.1066854e+01   2.2569029e+01   2.2198751e+01   2.0285447e+01   2.4747601e+01
   2.3249270e+03   2.1067117e+01   2.2569308e+01   2.2198993e+01   2.0285739e+01   2.4747870e+01
   2.3388879e+03   2.1066878e+01   2.2569053e+01   2.2198775e+01   2.0285470e+01   2.4747625e+01
   2.3525162e+03   2.1066809e+01   2.2568979e+01   2.2198711e+01   2.0285392e+01   2.4747554e+01
   2.3532705e+03   2.1066819e+01   2.2568990e+01   2.2198720e+01   2.0285404e+01   2.4747564e+01
   2.3549088e+03   2.1022580e+01   2.2518047e+01   2.2171592e+01   2.0223657e+01   2.4709371e+01
   2.3586588e+03   2.0891859e+01   2.2361499e+01   2.2104952e+01   2.0025981e+01   2.4600756e+01
   2.3624088e+03   2.0812827e+01   2.2262754e+01   2.2073057e+01   1.9896920e+01   2.4537190e+01
   2.3664088e+03   2.0764454e+01   2.2200867e+01   2.2056201e+01   1.9814869e+01   2.4498731e+01
   2.3739234e+03   2.0730960e+01   2.2157240e+01   2.2045952e+01   1.9756441e+01   2.4472337e+01
   2.3849488e+03   2.0677411e+01   2.2085383e+01   2.2033564e+01   1.9658489e+01   2.4430911e+01
   2.3997672e+03   2.0656285e+01   2.2056060e+01   2.2030555e+01   1.9617735e+01   2.4414949e+01
   2.4032971e+03   2.0654519e+01   2.2053552e+01   2.2030421e+01   1.9614199e+01   2.4413646e+01
   2.4043363e+03   2.0601916e+01   2.2016908e+01   2.1971463e+01   1.9596301e+01   2.4373497e+01
   2.4079035e+03   2.0237066e+01   2.1773448e+01   2.1553614e+01   1.9501375e+01   2.4098641e+01
   2.4116535e+03   1.9973078e+01   2.1612024e+01   2.1239989e+01   1.9473716e+01   2.3905377e+01
   2.4154035e+03   1.9826708e+01   2.1531526e+01   2.1059196e+01   1.9483348e+01   2.3801707e+01
   2.4232965e+03   1.9717699e+01   2.1478491e+01   2.0919210e+01   1.9509644e+01   2.3727175e+01
   2.4305017e+03   1.9626399e+01   2.1444533e+01   2.0794537e+01   1.9559610e+01   2.3669530e+01
   2.4462821e+03   1.9557402e+01   2.1430356e+01   2.0691860e+01   1.9628407e+01   2.3630904e+01
   2.4530987e+03   1.9550367e+01   2.1430539e+01   2.0680259e+01   1.9639714e+01   2.3627745e+01
   2.4537940e+03   1.9550007e+01   2.1430557e+01   2.0679659e+01   1.9640315e+01   2.3627586e+01
   2.4654467e+03   1.9544891e+01   2.1429981e+01   2.0671746e+01   1.9646803e+01   2.3624942e+01
   2.4772129e+03   1.9543796e+01   2.1430105e+01   2.0669894e+01   1.9648820e+01   2.3624509e+01
   2.4935789e+03   1.9542578e+01   2.1429979e+01   2.0668021e+01   1.9650402e+01   2.3623896e+01
   2.5034644e+03   1.9542413e+01   2.1429988e+01   2.0667752e+01   1.9650683e+01   2.3623829e+01
   2.5059666e+03   1.9543236e+01   2.1430848e+01   2.0668527e+01   1.9651574e+01   2.3624667e+01
   2.5173720e+03   1.9542919e+01   2.1430671e+01   2.0668081e+01   1.9651610e+01   2.3624393e+01
   2.5309082e+03   1.9542322e+01   2.1430128e+01   2.0667441e+01   1.9651163e+01   2.3623810e+01
   2.5457988e+03   1.9541757e+01   2.1429585e+01   2.0666868e+01   1.9650670e+01   2.3623254e+01
   2.5529555e+03   1.9541666e+01   2.1429498e+01   2.0666776e+01   1.9650590e+01   2.3623164e+01
   2.5538279e+03   1.9534673e+01   2.1423905e+01   2.0658595e+01   1.9647244e+01   2.3616616e+01
   2.5566106e+03   1.9285595e+01   2.1231446e+01   2.0360106e+01   1.9545977e+01   2.3384812e+01
   2.5603606e+03   1.8992264e+01   2.1017867e+01   1.9993385e+01   1.9463236e+01   2.3113109e+01
   2.5641106e+03   1.8814011e+01   2.0893399e+01   1.9763280e+01   1.9429208e+01   2.2947460e+01
   2.5714115e+03   1.8659770e+01   2.0788615e+01   1.9559640e+01   1.9409377e+01   2.2803284e+01
   2.5754538e+03   1.8620458e+01   2.0762372e+01   1.9506984e+01   1.9405887e+01   2.2766374e+01
   2.5881601e+03   1.8458472e+01   2.0656197e+01   1.9286630e+01   1.9398390e+01   2.2613385e+01
   2.6034739e+03   1.8407855e+01   2.0623826e+01   1.9216412e+01   1.9398824e+01   2.2565244e+01
   2.6041779e+03   1.8406971e+01   2.0623283e+01   1.9215158e+01   1.9398896e+01   2.2564404e+01
   2.6144466e+03   1.8404769e+01   2.0624011e+01   1.9209660e+01   1.9404743e+01   2.2562587e+01
   2.6278350e+03   1.8404861e+01   2.0625119e+01   1.9208587e+01   1.9407601e+01   2.2562810e+01
   2.6432551e+03   1.8404670e+01   2.0625617e+01   1.9207619e+01   1.9409301e+01   2.2562713e+01
   2.6533917e+03   1.8404648e+01   2.0625721e+01   1.9207456e+01   1.9409623e+01   2.2562709e+01
   2.6540034e+03   1.8397894e+01   2.0619773e+01   1.9199793e+01   1.9405218e+01   2.2555966e+01
   2.6563231e+03   1.8080299e+01   2.0342784e+01   1.8835445e+01   1.9206108e+01   2.2238434e+01
   2.6600731e+03   1.7525354e+01   1.9865573e+01   1.8186676e+01   1.8880778e+01   2.1680547e+01
   2.6638154e+03   1.7161747e+01   1.9556494e+01   1.7753782e+01   1.8681009e+01   2.1312172e+01
   2.6680900e+03   1.6918466e+01   1.9351020e+01   1.7460670e+01   1.8552865e+01   2.1064140e+01
   2.6746278e+03   1.6774061e+01   1.9229511e+01   1.7285330e+01   1.8478845e+01   2.0916239e+01
   2.6861981e+03   1.6427626e+01   1.8938127e+01   1.6861947e+01   1.8303979e+01   2.0559195e+01
   2.7015448e+03   1.6288002e+01   1.8820845e+01   1.6689995e+01   1.8234962e+01   2.0414339e+01
   2.7037997e+03   1.6280346e+01   1.8814403e+01   1.6680562e+01   1.8231160e+01   2.0406380e+01
   2.7050613e+03   1.6212879e+01   1.8752394e+01   1.6610186e+01   1.8184060e+01   2.0340060e+01
   2.7087592e+03   1.5883452e+01   1.8452332e+01   1.6264781e+01   1.7965800e+01   2.0016422e+01
   2.7125092e+03   1.5652633e+01   1.8244026e+01   1.6020464e+01   1.7822366e+01   1.9788747e+01
   2.7162592e+03   1.5510265e+01   1.8115920e+01   1.5869037e+01   1.7736670e+01   1.9647683e+01
   2.7241757e+03   1.5392860e+01   1.8010389e+01   1.5743790e+01   1.7667353e+01   1.9530911e+01
   2.7343528e+03   1.5223254e+01   1.7857916e+01   1.5562370e+01   1.7568772e+01   1.9361414e+01
   2.7438838e+03   1.5155283e+01   1.7796822e+01   1.5489475e+01   1.7529903e+01   1.9293199e+01
   2.7513838e+03   1.5132262e+01   1.7776128e+01   1.5464764e+01   1.7516808e+01   1.9270055e+01
   2.7538838e+03   1.5127276e+01   1.7771655e+01   1.5459404e+01   1.7514015e+01   1.9265041e+01
   2.7554399e+03   1.5069091e+01   1.7720837e+01   1.5395741e+01   1.7487548e+01   1.9206456e+01
   2.7591899e+03   1.4857878e+01   1.7536670e+01   1.5162965e+01   1.7397567e+01   1.8991493e+01
   2.7629399e+03   1.4711003e+01   1.7408607e+01   1.4999500e+01   1.7340439e+01   1.8839441e+01
   2.7666899e+03   1.4622221e+01   1.7331232e+01   1.4899849e+01   1.7308794e+01   1.8746228e+01
   2.7738311e+03   1.4555663e+01   1.7273260e+01   1.4824620e+01   1.7286867e+01   1.8675561e+01
   2.7821609e+03   1.4466775e+01   1.7195992e+01   1.4723204e+01   1.7261073e+01   1.8579852e+01
   2.7973462e+03   1.4403437e+01   1.7141025e+01   1.4650163e+01   1.7245479e+01   1.8510520e+01
   2.8037065e+03   1.4395235e+01   1.7133929e+01   1.4640628e+01   1.7243755e+01   1.8501446e+01
   2.8042725e+03   1.4391633e+01   1.7130743e+01   1.4636610e+01   1.7242890e+01   1.8497491e+01
   2.8071980e+03   1.4310771e+01   1.7058977e+01   1.4546322e+01   1.7225810e+01   1.8407591e+01
   2.8109480e+03   1.4220440e+01   1.6978620e+01   1.4443804e+01   1.7214660e+01   1.8303564e+01
   2.8146980e+03   1.4166707e+01   1.6930620e+01   1.4381693e+01   1.7213271e+01   1.8239151e+01
   2.8227514e+03   1.4121231e+01   1.6889825e+01   1.4328151e+01   1.7216653e+01   1.8182446e+01
   2.8265942e+03   1.4108373e+01   1.6878308e+01   1.4312661e+01   1.7219395e+01   1.8165719e+01
   2.8405116e+03   1.4068513e+01   1.6842500e+01   1.4263492e+01   1.7233535e+01   1.8111372e+01
   2.8513565e+03   1.4060987e+01   1.6835757e+01   1.4253785e+01   1.7238362e+01   1.8100269e+01
   2.8537874e+03   1.4060221e+01   1.6835075e+01   1.4252773e+01   1.7238981e+01   1.8099095e+01
   2.8545083e+03   1.4068472e+01   1.6847649e+01   1.4250092e+01   1.7267213e+01   1.8101805e+01
   2.8576899e+03   1.4194007e+01   1.7028048e+01   1.4222362e+01   1.7662631e+01   1.8142682e+01
   2.8614399e+03   1.4382437e+01   1.7262221e+01   1.4249431e+01   1.8116495e+01   1.8226798e+01
   2.8651899e+03   1.4546820e+01   1.7449787e+01   1.4308868e+01   1.8443553e+01   1.8314800e+01
   2.8737183e+03   1.4729421e+01   1.7649027e+01   1.4395870e+01   1.8767899e+01   1.8421757e+01
   2.8777909e+03   1.4834321e+01   1.7760122e+01   1.4455555e+01   1.8937679e+01   1.8488544e+01
   2.8931427e+03   1.5114777e+01   1.8051046e+01   1.4631292e+01   1.9363524e+01   1.8675073e+01
   2.9038959e+03   1.5175846e+01   1.8113361e+01   1.4673012e+01   1.9450673e+01   1.8717769e+01
   2.9044410e+03   1.5166864e+01   1.8104075e+01   1.4664669e+01   1.9442052e+01   1.8708556e+01
   2.9071667e+03   1.5007325e+01   1.7938731e+01   1.4522652e+01   1.9279109e+01   1.8551268e+01
   2.9109167e+03   1.4784812e+01   1.7707930e+01   1.4325642e+01   1.9050649e+01   1.8332562e+01
   2.9146667e+03   1.4627386e+01   1.7544718e+01   1.4186152e+01   1.8889192e+01   1.8177786e+01
   2.9184167e+03   1.4526959e+01   1.7440670e+01   1.4097043e+01   1.8786339e+01   1.8079019e+01
   2.9221667e+03   1.4474080e+01   1.7385911e+01   1.4050074e+01   1.8732233e+01   1.8027006e+01
   2.9244764e+03   1.4458788e+01   1.7370084e+01   1.4036479e+01   1.8716593e+01   1.8011967e+01
   2.9278768e+03   1.4388927e+01   1.7297943e+01   1.3974054e+01   1.8645353e+01   1.7943268e+01
   2.9316268e+03   1.4318966e+01   1.7225693e+01   1.3911560e+01   1.8574026e+01   1.7874460e+01
   2.9353768e+03   1.4268700e+01   1.7173807e+01   1.3866625e+01   1.8522811e+01   1.7825027e+01
   2.9391268e+03   1.4233120e+01   1.7137104e+01   1.3834782e+01   1.8486587e+01   1.7790041e+01
   2.9428768e+03   1.4207994e+01   1.7111202e+01   1.3812266e+01   1.8461025e+01   1.7765337e+01
   2.9466268e+03   1.4190287e+01   1.7092960e+01   1.3796378e+01   1.8443023e+01   1.7747931e+01
   2.9503768e+03   1.4177832e+01   1.7080137e+01   1.3785190e+01   1.8430367e+01   1.7735690e+01
   2.9538778e+03   1.4169571e+01   1.7071637e+01   1.3777761e+01   1.8421979e+01   1.7727574e+01
   2.9543061e+03   1.4168834e+01   1.7070876e+01   1.3777102e+01   1.8421226e+01   1.7726849e+01
   2.9573506e+03   1.4169422e+01   1.7071318e+01   1.3777977e+01   1.8421581e+01   1.7727449e+01
   2.9657837e+03   1.4184824e+01   1.7086483e+01   1.3793287e+01   1.8436179e+01   1.7742695e+01
   2.9790220e+03   1.4194472e+01   1.7096005e+01   1.3802838e+01   1.8445349e+01   1.7752249e+01
   2.9935906e+03   1.4200922e+01   1.7102365e+01   1.3809215e+01   1.8451500e+01   1.7758617e+01


==> data/dbhiData3000UnSafe.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8460700e-01   4.9526765e+01   4.7039868e+01   4.9760445e+01   4.8627148e+01   4.5483378e+01
   4.2865832e-01   4.9474999e+01   4.6990450e+01   4.9704185e+01   4.8581829e+01   4.5429688e+01
   1.5645319e+00   4.8195920e+01   4.5751109e+01   4.8350384e+01   4.7410975e+01   4.4118930e+01
   4.2077320e+00   4.3264668e+01   4.0986594e+01   4.3134322e+01   4.2898858e+01   3.9089649e+01
   7.9573766e+00   3.7501034e+01   3.5521421e+01   3.6936872e+01   3.7778226e+01   3.3253334e+01
   1.1707377e+01   3.4069757e+01   3.2376447e+01   3.3145912e+01   3.4875935e+01   2.9837519e+01
   1.5457377e+01   3.2274061e+01   3.0794393e+01   3.1106473e+01   3.3434149e+01   2.8094805e+01
   1.8943593e+01   3.1546736e+01   3.0174209e+01   3.0263325e+01   3.2873438e+01   2.7405576e+01
   2.0835061e+01   3.1310718e+01   2.9975764e+01   2.9987642e+01   3.2694267e+01   2.7184629e+01
   2.4458756e+01   3.0129815e+01   2.9009044e+01   2.8589409e+01   3.1823046e+01   2.6105678e+01
   2.8208756e+01   2.9259624e+01   2.8344420e+01   2.7523197e+01   3.1229356e+01   2.5357289e+01
   3.1958756e+01   2.8739514e+01   2.7978241e+01   2.6863896e+01   3.0904294e+01   2.4942743e+01
   3.5708756e+01   2.8422883e+01   2.7772701e+01   2.6450742e+01   3.0722459e+01   2.4709595e+01
   4.9829672e+01   2.7964073e+01   2.7509144e+01   2.5830295e+01   3.0488923e+01   2.4411893e+01
   5.0176333e+01   2.7955437e+01   2.7502342e+01   2.5820261e+01   3.0482205e+01   2.4404930e+01
   5.2047343e+01   2.6348091e+01   2.5820590e+01   2.4301801e+01   2.8735218e+01   2.2765622e+01
   5.5797343e+01   2.2745828e+01   2.1944166e+01   2.1033015e+01   2.4604598e+01   1.9069358e+01
   5.9547343e+01   2.0956321e+01   1.9918127e+01   1.9546563e+01   2.2324130e+01   1.7240271e+01
   6.3297343e+01   2.0075161e+01   1.8873415e+01   1.8884824e+01   2.1081633e+01   1.6357066e+01
   7.0301378e+01   1.9497130e+01   1.8165357e+01   1.8488072e+01   2.0202264e+01   1.5793672e+01
   7.9796766e+01   1.8653614e+01   1.7092589e+01   1.7981995e+01   1.8790294e+01   1.5016731e+01
   9.0162454e+01   1.8311931e+01   1.6636391e+01   1.7818165e+01   1.8143358e+01   1.4730108e+01
   9.9759076e+01   1.8203524e+01   1.6488149e+01   1.7773396e+01   1.7924618e+01   1.4644849e+01
   1.0030648e+02   1.8200592e+01   1.6484005e+01   1.7772432e+01   1.7918210e+01   1.4642705e+01
   1.0260295e+02   1.8258092e+01   1.6495903e+01   1.7914838e+01   1.7793921e+01   1.4760966e+01
   1.0574776e+02   1.8399072e+01   1.6562392e+01   1.8204604e+01   1.7612801e+01   1.5019868e+01
   1.0762351e+02   1.8485999e+01   1.6616119e+01   1.8362283e+01   1.7545219e+01   1.5167305e+01
   1.0910522e+02   1.8550195e+01   1.6659509e+01   1.8472453e+01   1.7508525e+01   1.5272303e+01
   1.1392325e+02   1.8713524e+01   1.6779395e+01   1.8736511e+01   1.7449457e+01   1.5529026e+01
   1.2048052e+02   1.8808390e+01   1.6853487e+01   1.8882150e+01   1.7431541e+01   1.5672996e+01
   1.2870013e+02   1.8992025e+01   1.7003272e+01   1.9152925e+01   1.7420621e+01   1.5944019e+01
   1.3690494e+02   1.9099212e+01   1.7093668e+01   1.9305725e+01   1.7425507e+01   1.6098494e+01
   1.4415800e+02   1.9145612e+01   1.7133352e+01   1.9370862e+01   1.7429795e+01   1.6164614e+01
   1.5028529e+02   1.9166335e+01   1.7151175e+01   1.9399766e+01   1.7432117e+01   1.6193997e+01
   1.5085126e+02   1.9217027e+01   1.7201798e+01   1.9455715e+01   1.7465947e+01   1.6255308e+01
   1.5387429e+02   2.0108934e+01   1.8099242e+01   2.0431536e+01   1.8087099e+01   1.7327299e+01
   1.5762429e+02   2.1256885e+01   1.9261266e+01   2.1666175e+01   1.8955115e+01   1.8672187e+01
   1.6137429e+02   2.2078038e+01   2.0094774e+01   2.2539072e+01   1.9610163e+01   1.9615618e+01
   1.6967944e+02   2.2885272e+01   2.0915041e+01   2.3391064e+01   2.0275003e+01   2.0531213e+01
   1.7284281e+02   2.3124826e+01   2.1158299e+01   2.3642771e+01   2.0476074e+01   2.0800234e+01
   1.8514164e+02   2.4087804e+01   2.2136133e+01   2.4650747e+01   2.1297679e+01   2.1873336e+01
   1.9729771e+02   2.4396616e+01   2.2449417e+01   2.4972690e+01   2.1565511e+01   2.2214246e+01
   2.0036668e+02   2.4432601e+01   2.2485892e+01   2.5010157e+01   2.1596872e+01   2.2253820e+01
   2.0083803e+02   2.4436768e+01   2.2489997e+01   2.5014614e+01   2.1600319e+01   2.2258354e+01
   2.0218944e+02   2.4448301e+01   2.2500137e+01   2.5028032e+01   2.1608205e+01   2.2270202e+01
   2.0360744e+02   2.4461376e+01   2.2512359e+01   2.5042450e+01   2.1618410e+01   2.2283828e+01
   2.0616094e+02   2.4481896e+01   2.2532989e+01   2.5063701e+01   2.1636570e+01   2.2305899e+01
   2.0991094e+02   2.4500564e+01   2.2552548e+01   2.5082443e+01   2.1653958e+01   2.2326596e+01
   2.1366094e+02   2.4510679e+01   2.2563309e+01   2.5092538e+01   2.1663442e+01   2.2338031e+01
   2.1741094e+02   2.4515932e+01   2.2568918e+01   2.5097781e+01   2.1668361e+01   2.2344008e+01
   2.2071954e+02   2.4517824e+01   2.2570937e+01   2.5099668e+01   2.1670135e+01   2.2346157e+01
   2.2446954e+02   2.4523155e+01   2.2576644e+01   2.5104995e+01   2.1675110e+01   2.2352260e+01
   2.2821954e+02   2.4527941e+01   2.2581772e+01   2.5109780e+01   2.1679575e+01   2.2357748e+01
   2.3196954e+02   2.4531321e+01   2.2585391e+01   2.5113158e+01   2.1682727e+01   2.2361620e+01
   2.3571954e+02   2.4533680e+01   2.2587916e+01   2.5115517e+01   2.1684928e+01   2.2364322e+01
   2.4315278e+02   2.4536464e+01   2.2590894e+01   2.5118301e+01   2.1687524e+01   2.2367506e+01
   2.5055503e+02   2.4537828e+01   2.2592351e+01   2.5119666e+01   2.1688797e+01   2.2369064e+01
   2.5735694e+02   2.4549378e+01   2.2603925e+01   2.5131111e+01   2.1700001e+01   2.2380650e+01
   2.7055622e+02   2.4565317e+01   2.2619860e+01   2.5146886e+01   2.1715513e+01   2.2396537e+01
   2.8409359e+02   2.4586619e+01   2.2641152e+01   2.5167958e+01   2.1736267e+01   2.2417747e+01
   2.9900303e+02   2.4601626e+01   2.2656144e+01   2.5182795e+01   2.1750906e+01   2.2432661e+01
   3.0049498e+02   2.4602672e+01   2.2657189e+01   2.5183829e+01   2.1751929e+01   2.2433699e+01
   3.0182685e+02   2.4639511e+01   2.2695683e+01   2.5227733e+01   2.1773370e+01   2.2484588e+01
   3.0553946e+02   2.4777930e+01   2.2843380e+01   2.5403301e+01   2.1834036e+01   2.2696879e+01
   3.0928946e+02   2.4869972e+01   2.2943175e+01   2.5523951e+01   2.1867636e+01   2.2846315e+01
   3.1303946e+02   2.4930731e+01   2.3009146e+01   2.5602939e+01   2.1891421e+01   2.2943974e+01
   3.2053500e+02   2.4982325e+01   2.3065123e+01   2.5669319e+01   2.1913136e+01   2.3025695e+01
   3.2941987e+02   2.5057252e+01   2.3146204e+01   2.5764436e+01   2.1947398e+01   2.3141951e+01
   3.4586897e+02   2.5112728e+01   2.3206117e+01   2.5834031e+01   2.1974530e+01   2.3226490e+01
   3.5052293e+02   2.5118022e+01   2.3211821e+01   2.5840623e+01   2.1977218e+01   2.3234458e+01
   3.5162126e+02   2.5204217e+01   2.3313360e+01   2.5925465e+01   2.2059627e+01   2.3347698e+01
   3.5523935e+02   2.5801447e+01   2.4017885e+01   2.6511701e+01   2.2639756e+01   2.4129805e+01
   3.5898935e+02   2.6334608e+01   2.4639263e+01   2.7034814e+01   2.3166823e+01   2.4811578e+01
   3.6273935e+02   2.6704370e+01   2.5065550e+01   2.7397706e+01   2.3535846e+01   2.5275199e+01
   3.7052315e+02   2.7033863e+01   2.5442493e+01   2.7721170e+01   2.3866492e+01   2.5682707e+01
   3.7738254e+02   2.7394617e+01   2.5850893e+01   2.8075798e+01   2.4229329e+01   2.6121436e+01
   3.9260171e+02   2.7787764e+01   2.6292424e+01   2.8462540e+01   2.4625853e+01   2.6593225e+01
   4.0042095e+02   2.7852791e+01   2.6364939e+01   2.8526575e+01   2.4691438e+01   2.6670409e+01
   4.0086118e+02   2.7859071e+01   2.6373527e+01   2.8530487e+01   2.4701595e+01   2.6677560e+01
   4.0259949e+02   2.8119007e+01   2.6769977e+01   2.8638194e+01   2.5215411e+01   2.6972151e+01
   4.0419191e+02   2.8496528e+01   2.7327881e+01   2.8816258e+01   2.5930133e+01   2.7398634e+01
   4.0670839e+02   2.9195638e+01   2.8283316e+01   2.9234607e+01   2.7108642e+01   2.8173566e+01
   4.0897023e+02   2.9826147e+01   2.9091257e+01   2.9672187e+01   2.8070463e+01   2.8860504e+01
   4.1074643e+02   3.0276874e+01   2.9649391e+01   3.0006624e+01   2.8721420e+01   2.9346861e+01
   4.1383573e+02   3.0918112e+01   3.0423906e+01   3.0504084e+01   2.9610737e+01   3.0033785e+01
   4.2067979e+02   3.1598222e+01   3.1226919e+01   3.1052139e+01   3.0519289e+01   3.0757411e+01
   4.2835376e+02   3.2756196e+01   3.2552382e+01   3.2030341e+01   3.1987485e+01   3.1976302e+01
   4.4438246e+02   3.3920879e+01   3.3855569e+01   3.3046918e+01   3.3408136e+01   3.3192828e+01
   4.5073491e+02   3.4079656e+01   3.4030658e+01   3.3188215e+01   3.3596985e+01   3.3357740e+01
   4.5130845e+02   3.4054692e+01   3.4011853e+01   3.3155120e+01   3.3587624e+01   3.3332575e+01
   4.5431204e+02   3.3515011e+01   3.3567638e+01   3.2486575e+01   3.3298538e+01   3.2785137e+01
   4.5806204e+02   3.2945950e+01   3.3112817e+01   3.1763672e+01   3.3029482e+01   3.2207739e+01
   4.6181204e+02   3.2611988e+01   3.2856647e+01   3.1325405e+01   3.2899328e+01   3.1869040e+01
   4.6982515e+02   3.2333231e+01   3.2651404e+01   3.0948469e+01   3.2812767e+01   3.1586558e+01
   4.7461767e+02   3.2209445e+01   3.2563253e+01   3.0777213e+01   3.2782066e+01   3.1461197e+01
   4.8569166e+02   3.1987463e+01   3.2411669e+01   3.0461749e+01   3.2743719e+01   3.1236628e+01
   4.9347510e+02   3.1930644e+01   3.2374435e+01   3.0378996e+01   3.2737934e+01   3.1179213e+01
   5.0028100e+02   3.1906841e+01   3.2359025e+01   3.0344090e+01   3.2735996e+01   3.1155171e+01
   5.0106509e+02   3.1905211e+01   3.2358287e+01   3.0341456e+01   3.2736388e+01   3.1153753e+01
   5.0384797e+02   3.1888474e+01   3.2363492e+01   3.0305939e+01   3.2759324e+01   3.1150185e+01
   5.0759797e+02   3.1853645e+01   3.2359685e+01   3.0245085e+01   3.2780139e+01   3.1134595e+01
   5.1134797e+02   3.1829600e+01   3.2356693e+01   3.0203460e+01   3.2793827e+01   3.1123706e+01
   5.1509797e+02   3.1815475e+01   3.2355557e+01   3.0178510e+01   3.2802969e+01   3.1117727e+01
   5.1884797e+02   3.1808381e+01   3.2355231e+01   3.0165784e+01   3.2807993e+01   3.1114890e+01
   5.2135232e+02   3.1806294e+01   3.2355179e+01   3.0162006e+01   3.2809544e+01   3.1114086e+01
   5.2474525e+02   3.1798419e+01   3.2355286e+01   3.0147485e+01   3.2815969e+01   3.1111226e+01
   5.2849525e+02   3.1790829e+01   3.2355655e+01   3.0133271e+01   3.2822635e+01   3.1108643e+01
   5.3224525e+02   3.1785656e+01   3.2356106e+01   3.0123420e+01   3.2827534e+01   3.1107013e+01
   5.3599525e+02   3.1782169e+01   3.2356531e+01   3.0116680e+01   3.2831052e+01   3.1105991e+01
   5.3974525e+02   3.1779809e+01   3.2356889e+01   3.0112060e+01   3.2833559e+01   3.1105344e+01
   5.4540806e+02   3.1777598e+01   3.2357296e+01   3.0107674e+01   3.2836035e+01   3.1104785e+01
   5.5038707e+02   3.1776484e+01   3.2357539e+01   3.0105431e+01   3.2837350e+01   3.1104526e+01
   5.5202862e+02   3.1767760e+01   3.2353412e+01   3.0091586e+01   3.2839058e+01   3.1096965e+01
   5.5548790e+02   3.1697562e+01   3.2327772e+01   2.9971388e+01   3.2870436e+01   3.1037631e+01
   5.5923790e+02   3.1648412e+01   3.2319206e+01   2.9876823e+01   3.2913606e+01   3.0998606e+01
   5.6298790e+02   3.1621568e+01   3.2318868e+01   2.9820393e+01   3.2947002e+01   3.0978492e+01
   5.7117124e+02   3.1601010e+01   3.2321823e+01   2.9773650e+01   3.2979834e+01   3.0963991e+01
   5.8012874e+02   3.1583574e+01   3.2331611e+01   2.9725900e+01   3.3024221e+01   3.0953593e+01
   5.9613656e+02   3.1575125e+01   3.2341976e+01   2.9696527e+01   3.3058476e+01   3.0950051e+01
   6.0113536e+02   3.1574578e+01   3.2343356e+01   2.9693838e+01   3.3062301e+01   3.0950007e+01
   6.0198165e+02   3.1557321e+01   3.2329949e+01   2.9671923e+01   3.3054739e+01   3.0933181e+01
   6.0537409e+02   3.1374558e+01   3.2189961e+01   2.9437303e+01   3.2979904e+01   3.0755102e+01
   6.0912409e+02   3.1216686e+01   3.2072870e+01   2.9230118e+01   3.2924768e+01   3.0601927e+01
   6.1287409e+02   3.1118999e+01   3.2002013e+01   2.9100074e+01   3.2894620e+01   3.0507460e+01
   6.2119624e+02   3.1034593e+01   3.1941839e+01   2.8986516e+01   3.2871168e+01   3.0426069e+01
   6.2827521e+02   3.0959670e+01   3.1889316e+01   2.8884665e+01   3.2852631e+01   3.0353961e+01
   6.4352711e+02   3.0888782e+01   3.1840525e+01   2.8787266e+01   3.2837347e+01   3.0285924e+01
   6.5101485e+02   3.0878263e+01   3.1833368e+01   2.8772717e+01   3.2835288e+01   3.0275843e+01
   6.5148743e+02   3.0876650e+01   3.1832029e+01   2.8771145e+01   3.2833770e+01   3.0274752e+01
   6.5406673e+02   3.0814151e+01   3.1777384e+01   2.8717806e+01   3.2761215e+01   3.0237746e+01
   6.5781673e+02   3.0727322e+01   3.1702843e+01   2.8646300e+01   3.2657053e+01   3.0192054e+01
   6.6156673e+02   3.0671348e+01   3.1655245e+01   2.8601034e+01   3.2588949e+01   3.0164402e+01
   6.6531673e+02   3.0637218e+01   3.1626295e+01   2.8573630e+01   3.2547214e+01   3.0147895e+01
   6.6906525e+02   3.0619328e+01   3.1611138e+01   2.8559324e+01   3.2525276e+01   3.0139339e+01
   6.7169377e+02   3.0613905e+01   3.1606548e+01   2.8554999e+01   3.2518611e+01   3.0136768e+01
   6.7495363e+02   3.0593607e+01   3.1589166e+01   2.8538595e+01   3.2493928e+01   3.0126508e+01
   6.7870363e+02   3.0572107e+01   3.1570777e+01   2.8521279e+01   3.2467721e+01   3.0115745e+01
   6.8245363e+02   3.0556775e+01   3.1557644e+01   2.8508931e+01   3.2449034e+01   3.0108033e+01
   6.8620363e+02   3.0545974e+01   3.1548370e+01   2.8500217e+01   3.2435888e+01   3.0102538e+01
   6.8995363e+02   3.0538355e+01   3.1541810e+01   2.8494055e+01   3.2426634e+01   3.0098609e+01
   6.9370363e+02   3.0532975e+01   3.1537163e+01   2.8489691e+01   3.2420114e+01   3.0095794e+01
   6.9745363e+02   3.0529171e+01   3.1533869e+01   2.8486596e+01   3.2415516e+01   3.0093775e+01
   7.0110307e+02   3.0526544e+01   3.1531586e+01   2.8484451e+01   3.2412348e+01   3.0092358e+01
   7.0202628e+02   3.0526034e+01   3.1531139e+01   2.8484029e+01   3.2411741e+01   3.0092069e+01
   7.1514519e+02   3.0520305e+01   3.1525928e+01   2.8478996e+01   3.2405286e+01   3.0088113e+01
   7.3021626e+02   3.0518321e+01   3.1524104e+01   2.8477229e+01   3.2403077e+01   3.0086679e+01
   7.4541094e+02   3.0517364e+01   3.1523216e+01   2.8476367e+01   3.2402024e+01   3.0085961e+01
   7.5134759e+02   3.0517233e+01   3.1523093e+01   2.8476248e+01   3.2401880e+01   3.0085860e+01
   7.5199447e+02   3.0474865e+01   3.1481141e+01   2.8436119e+01   3.2357042e+01   3.0046951e+01
   7.5513792e+02   2.9886316e+01   3.0898944e+01   2.7881398e+01   3.1730760e+01   2.9510805e+01
   7.5888792e+02   2.9234133e+01   3.0253794e+01   2.7268391e+01   3.1035541e+01   2.8918399e+01
   7.6263792e+02   2.8790007e+01   2.9814323e+01   2.6851804e+01   3.0561604e+01   2.8515561e+01
   7.7092387e+02   2.8371200e+01   2.9399810e+01   2.6459759e+01   3.0114104e+01   2.8136310e+01
   7.7419077e+02   2.8226110e+01   2.9256036e+01   2.6323951e+01   2.9959125e+01   2.8004590e+01
   7.8724127e+02   2.7712459e+01   2.8746887e+01   2.5844123e+01   2.9409572e+01   2.7539014e+01
   8.0061079e+02   2.7557977e+01   2.8593594e+01   2.5699958e+01   2.9244189e+01   2.7398824e+01
   8.0143152e+02   2.7554433e+01   2.8590076e+01   2.5696652e+01   2.9240393e+01   2.7395608e+01
   8.0239679e+02   2.7551484e+01   2.8587154e+01   2.5693937e+01   2.9237182e+01   2.7392987e+01
   8.0939567e+02   2.7547317e+01   2.8583166e+01   2.5691229e+01   2.9231017e+01   2.7390950e+01
   8.2210285e+02   2.7550036e+01   2.8585994e+01   2.5694764e+01   2.9232488e+01   2.7394903e+01
   8.3757298e+02   2.7552179e+01   2.8588211e+01   2.5697494e+01   2.9233725e+01   2.7397926e+01
   8.5079460e+02   2.7552676e+01   2.8588724e+01   2.5698123e+01   2.9234019e+01   2.7398621e+01
   8.5157691e+02   2.7552689e+01   2.8588737e+01   2.5698139e+01   2.9234026e+01   2.7398639e+01
   8.5288155e+02   2.7454261e+01   2.8487306e+01   2.5612910e+01   2.9116521e+01   2.7311326e+01
   8.5649395e+02   2.7017797e+01   2.8034549e+01   2.5247387e+01   2.8575986e+01   2.6934460e+01
   8.6024395e+02   2.6714019e+01   2.7716914e+01   2.5002783e+01   2.8184771e+01   2.6679828e+01
   8.6399395e+02   2.6527672e+01   2.7521240e+01   2.4855660e+01   2.7940491e+01   2.6525700e+01
   8.7158305e+02   2.6376427e+01   2.7362024e+01   2.4737613e+01   2.7740295e+01   2.6401510e+01
   8.7948438e+02   2.6189750e+01   2.7165243e+01   2.4592146e+01   2.7493086e+01   2.6247920e+01
   8.9537683e+02   2.6032110e+01   2.6998749e+01   2.4470076e+01   2.7283346e+01   2.6118512e+01
   9.0142149e+02   2.6012763e+01   2.6978313e+01   2.4455044e+01   2.7257697e+01   2.6102555e+01
   9.0182260e+02   2.6012163e+01   2.6977679e+01   2.4454584e+01   2.7256893e+01   2.6102067e+01
   9.0641956e+02   2.6010040e+01   2.6975119e+01   2.4454162e+01   2.7252109e+01   2.6101303e+01
   9.2175237e+02   2.6011525e+01   2.6976057e+01   2.4457767e+01   2.7250147e+01   2.6104510e+01
   9.3661271e+02   2.6012204e+01   2.6976485e+01   2.4459383e+01   2.7249296e+01   2.6105932e+01
   9.5154853e+02   2.6012382e+01   2.6976593e+01   2.4459815e+01   2.7249059e+01   2.6106310e+01
   9.5185472e+02   2.6008572e+01   2.6972457e+01   2.4457318e+01   2.7243271e+01   2.6103554e+01
   9.5412688e+02   2.5746592e+01   2.6685976e+01   2.4292970e+01   2.6834313e+01   2.5919283e+01
   9.5787688e+02   2.5289654e+01   2.6175830e+01   2.4040596e+01   2.6070401e+01   2.5620639e+01
   9.6162688e+02   2.5032380e+01   2.5878017e+01   2.3932961e+01   2.5588627e+01   2.5475596e+01
   9.6681083e+02   2.4869356e+01   2.5681233e+01   2.3890871e+01   2.5243849e+01   2.5401249e+01
   9.7297374e+02   2.4805694e+01   2.5601357e+01   2.3884196e+01   2.5094395e+01   2.5378786e+01
   9.8533615e+02   2.4668634e+01   2.5417901e+01   2.3906280e+01   2.4717138e+01   2.5354715e+01
   1.0004389e+03   2.4634170e+01   2.5366586e+01   2.3928298e+01   2.4597177e+01   2.5359670e+01
   1.0019301e+03   2.4636317e+01   2.5367451e+01   2.3934276e+01   2.4593266e+01   2.5364308e+01
   1.0035293e+03   2.4774850e+01   2.5480902e+01   2.4137942e+01   2.4622768e+01   2.5540937e+01
   1.0047722e+03   2.4934948e+01   2.5613012e+01   2.4369661e+01   2.4662772e+01   2.5742303e+01
   1.0072075e+03   2.5256863e+01   2.5883041e+01   2.4822010e+01   2.4765290e+01   2.6138093e+01
   1.0109549e+03   2.5674006e+01   2.6240932e+01   2.5384751e+01   2.4936327e+01   2.6635941e+01
   1.0167681e+03   2.6078806e+01   2.6595061e+01   2.5911465e+01   2.5134073e+01   2.7106992e+01
   1.0226327e+03   2.6235272e+01   2.6733484e+01   2.6110827e+01   2.5217478e+01   2.7286516e+01
   1.0341991e+03   2.6740200e+01   2.7186577e+01   2.6737822e+01   2.5513585e+01   2.7856667e+01
   1.0456754e+03   2.6932377e+01   2.7360943e+01   2.6971534e+01   2.5634459e+01   2.8070882e+01
   1.0515221e+03   2.6975045e+01   2.7399866e+01   2.7022927e+01   2.5662111e+01   2.8118189e+01
   1.0518890e+03   2.6979682e+01   2.7403934e+01   2.7028748e+01   2.5664698e+01   2.8123353e+01
   1.0534621e+03   2.7189102e+01   2.7582295e+01   2.7299888e+01   2.5767287e+01   2.8357760e+01
   1.0564779e+03   2.7787423e+01   2.8093693e+01   2.8068079e+01   2.6072342e+01   2.9022633e+01
   1.0602279e+03   2.8420767e+01   2.8645390e+01   2.8857603e+01   2.6436132e+01   2.9714865e+01
   1.0642279e+03   2.8891615e+01   2.9062319e+01   2.9429937e+01   2.6731869e+01   3.0222879e+01
   1.0720677e+03   2.9278449e+01   2.9408538e+01   2.9892406e+01   2.6988302e+01   3.0636869e+01
   1.0817918e+03   2.9908253e+01   2.9981496e+01   3.0627355e+01   2.7436596e+01   3.1304211e+01
   1.0970984e+03   3.0298652e+01   3.0340599e+01   3.1075251e+01   2.7727788e+01   3.1714959e+01
   1.1017352e+03   3.0343140e+01   3.0381817e+01   3.1125752e+01   2.7761884e+01   3.1761595e+01
   1.1029700e+03   3.0323742e+01   3.0363983e+01   3.1110624e+01   2.7739436e+01   3.1749208e+01
   1.1066769e+03   3.0193406e+01   3.0245173e+01   3.1001526e+01   2.7597974e+01   3.1659075e+01
   1.1104269e+03   3.0097948e+01   3.0159030e+01   3.0922470e+01   2.7494387e+01   3.1595233e+01
   1.1141769e+03   3.0038094e+01   3.0105222e+01   3.0873192e+01   2.7429393e+01   3.1555795e+01
   1.1179269e+03   3.0003860e+01   3.0074506e+01   3.0845087e+01   2.7392220e+01   3.1533404e+01
   1.1215148e+03   2.9989749e+01   3.0061874e+01   3.0833525e+01   2.7376907e+01   3.1524239e+01
   1.1234560e+03   2.9978986e+01   3.0052214e+01   3.0824683e+01   2.7365232e+01   3.1517183e+01
   1.1272060e+03   2.9946663e+01   3.0023203e+01   3.0798158e+01   2.7330158e+01   3.1496021e+01
   1.1309560e+03   2.9922228e+01   3.0001292e+01   3.0778136e+01   2.7303643e+01   3.1480081e+01
   1.1347060e+03   2.9905192e+01   2.9986021e+01   3.0764184e+01   2.7285164e+01   3.1468982e+01
   1.1384560e+03   2.9893352e+01   2.9975409e+01   3.0754488e+01   2.7272325e+01   3.1461267e+01
   1.1422060e+03   2.9885114e+01   2.9968025e+01   3.0747740e+01   2.7263395e+01   3.1455896e+01
   1.1459560e+03   2.9879378e+01   2.9962882e+01   3.0743038e+01   2.7257180e+01   3.1452150e+01
   1.1511689e+03   2.9874173e+01   2.9958214e+01   3.0738769e+01   2.7251543e+01   3.1448746e+01
   1.1520325e+03   2.9873688e+01   2.9957784e+01   3.0738368e+01   2.7251025e+01   3.1448435e+01
   1.1544046e+03   2.9901648e+01   3.0026402e+01   3.0722628e+01   2.7362159e+01   3.1488413e+01
   1.1581546e+03   2.9939104e+01   3.0148197e+01   3.0668450e+01   2.7574487e+01   3.1549610e+01
   1.1619046e+03   2.9973144e+01   3.0241012e+01   3.0637870e+01   2.7731734e+01   3.1599437e+01
   1.1687268e+03   3.0016501e+01   3.0338487e+01   3.0621132e+01   2.7889411e+01   3.1656783e+01
   1.1729074e+03   3.0027206e+01   3.0360422e+01   3.0619300e+01   2.7923931e+01   3.1670333e+01
   1.1853645e+03   3.0094658e+01   3.0486882e+01   3.0620483e+01   2.8117025e+01   3.1752390e+01
   1.2005250e+03   3.0123126e+01   3.0536180e+01   3.0625402e+01   2.8190042e+01   3.1785882e+01
   1.2022528e+03   3.0124489e+01   3.0538478e+01   3.0625707e+01   2.8193405e+01   3.1787470e+01
   1.2050470e+03   3.0124416e+01   3.0539610e+01   3.0624288e+01   2.8195929e+01   3.1787692e+01
   1.2204406e+03   3.0118579e+01   3.0536463e+01   3.0615508e+01   2.8195946e+01   3.1782547e+01
   1.2347975e+03   3.0116200e+01   3.0534972e+01   3.0612150e+01   2.8195518e+01   3.1780384e+01
   1.2494182e+03   3.0115306e+01   3.0534380e+01   3.0610920e+01   2.8195293e+01   3.1779559e+01
   1.2521997e+03   3.0112107e+01   3.0531802e+01   3.0607022e+01   2.8193507e+01   3.1776484e+01
   1.2540417e+03   2.9840290e+01   3.0314676e+01   3.0273274e+01   2.8046675e+01   3.1515299e+01
   1.2577917e+03   2.9143041e+01   2.9773245e+01   2.9396185e+01   2.7711249e+01   3.0845108e+01
   1.2615417e+03   2.8698535e+01   2.9443353e+01   2.8815946e+01   2.7538309e+01   3.0417281e+01
   1.2652917e+03   2.8444338e+01   2.9262512e+01   2.8473231e+01   2.7460313e+01   3.0172248e+01
   1.2724503e+03   2.8264124e+01   2.9138965e+01   2.8223730e+01   2.7417473e+01   2.9998291e+01
   1.2824752e+03   2.7971111e+01   2.8946361e+01   2.7805742e+01   2.7371013e+01   2.9714274e+01
   1.2982154e+03   2.7827693e+01   2.8857406e+01   2.7593356e+01   2.7362945e+01   2.9574634e+01
   1.3020879e+03   2.7815594e+01   2.8850010e+01   2.7575258e+01   2.7362598e+01   2.9562818e+01
   1.3036768e+03   2.7818417e+01   2.8871009e+01   2.7558632e+01   2.7405278e+01   2.9571246e+01
   1.3074268e+03   2.7833497e+01   2.8954995e+01   2.7500090e+01   2.7571642e+01   2.9607757e+01
   1.3111768e+03   2.7852588e+01   2.9024622e+01   2.7464705e+01   2.7702449e+01   2.9642112e+01
   1.3165113e+03   2.7876078e+01   2.9089291e+01   2.7443465e+01   2.7817424e+01   2.9677730e+01
   1.3236762e+03   2.7891757e+01   2.9126113e+01   2.7436076e+01   2.7880197e+01   2.9699551e+01
   1.3347753e+03   2.7931984e+01   2.9208054e+01   2.7430563e+01   2.8013550e+01   2.9751712e+01
   1.3420030e+03   2.7945132e+01   2.9232554e+01   2.7431217e+01   2.8052086e+01   2.9768072e+01
   1.3491501e+03   2.7952190e+01   2.9245190e+01   2.7432131e+01   2.8071613e+01   2.9776708e+01
   1.3519756e+03   2.7953918e+01   2.9248216e+01   2.7432431e+01   2.8076241e+01   2.9778804e+01
   1.3525838e+03   2.7954079e+01   2.9248541e+01   2.7432413e+01   2.8076767e+01   2.9779013e+01
   1.3625215e+03   2.7947004e+01   2.9243889e+01   2.7422754e+01   2.8075287e+01   2.9772644e+01
   1.3738120e+03   2.7944294e+01   2.9241958e+01   2.7419235e+01   2.8074363e+01   2.9770181e+01
   1.3900039e+03   2.7941055e+01   2.9239481e+01   2.7415171e+01   2.8072924e+01   2.9767142e+01
   1.4018108e+03   2.7940432e+01   2.9238998e+01   2.7414394e+01   2.8072635e+01   2.9766555e+01
   1.4080549e+03   2.7942307e+01   2.9240916e+01   2.7416201e+01   2.8074580e+01   2.9768433e+01
   1.4222188e+03   2.7944780e+01   2.9243443e+01   2.7418605e+01   2.8077121e+01   2.9770927e+01
   1.4367594e+03   2.7946389e+01   2.9245064e+01   2.7420172e+01   2.8078748e+01   2.9772518e+01
   1.4516363e+03   2.7947240e+01   2.9245917e+01   2.7421006e+01   2.8079597e+01   2.9773360e+01
   1.4523577e+03   2.7947272e+01   2.9245950e+01   2.7421038e+01   2.8079630e+01   2.9773394e+01
   1.4537972e+03   2.7863422e+01   2.9172567e+01   2.7336500e+01   2.8009524e+01   2.9703711e+01
   1.4566383e+03   2.7608345e+01   2.8955321e+01   2.7078651e+01   2.7803592e+01   2.9499736e+01
   1.4603883e+03   2.7369999e+01   2.8758083e+01   2.6837140e+01   2.7618503e+01   2.9316805e+01
   1.4641383e+03   2.7222349e+01   2.8637484e+01   2.6687427e+01   2.7506040e+01   2.9205580e+01
   1.4723407e+03   2.7094110e+01   2.8533420e+01   2.6557384e+01   2.7409379e+01   2.9109878e+01
   1.4769875e+03   2.7013788e+01   2.8468254e+01   2.6475954e+01   2.7348964e+01   2.9049937e+01
   1.4925805e+03   2.6862663e+01   2.8346099e+01   2.6322758e+01   2.7236067e+01   2.8937749e+01
   1.5020004e+03   2.6837065e+01   2.8325417e+01   2.6296816e+01   2.7216985e+01   2.8918755e+01
   1.5025557e+03   2.6836405e+01   2.8324887e+01   2.6296147e+01   2.7216496e+01   2.8918270e+01
   1.5069504e+03   2.6834388e+01   2.8323858e+01   2.6294032e+01   2.7215732e+01   2.8917573e+01
   1.5224376e+03   2.6834535e+01   2.8325394e+01   2.6294020e+01   2.7217582e+01   2.8919573e+01
   1.5370217e+03   2.6834522e+01   2.8325946e+01   2.6293937e+01   2.7218271e+01   2.8920309e+01
   1.5519761e+03   2.6834525e+01   2.8326112e+01   2.6293920e+01   2.7218476e+01   2.8920526e+01
   1.5526189e+03   2.6834529e+01   2.8326118e+01   2.6293923e+01   2.7218483e+01   2.8920534e+01
   1.5545596e+03   2.6787185e+01   2.8305236e+01   2.6216788e+01   2.7234155e+01   2.8879361e+01
   1.5583096e+03   2.6668547e+01   2.8262537e+01   2.6011637e+01   2.7297680e+01   2.8777485e+01
   1.5620596e+03   2.6599317e+01   2.8247537e+01   2.5879679e+01   2.7359786e+01   2.8719335e+01
   1.5659346e+03   2.6561753e+01   2.8244919e+01   2.5801269e+01   2.7407424e+01   2.8688506e+01
   1.5732095e+03   2.6537775e+01   2.8246895e+01   2.5746749e+01   2.7446998e+01   2.8669335e+01
   1.5844514e+03   2.6504292e+01   2.8262167e+01   2.5655395e+01   2.7533505e+01   2.8644414e+01
   1.5992019e+03   2.6494782e+01   2.8273362e+01   2.5621122e+01   2.7575180e+01   2.8638365e+01
   1.6026903e+03   2.6494161e+01   2.8274602e+01   2.5618273e+01   2.7579163e+01   2.8638053e+01
   1.6045563e+03   2.6483872e+01   2.8278398e+01   2.5601795e+01   2.7592274e+01   2.8641483e+01
   1.6083063e+03   2.6454803e+01   2.8291023e+01   2.5555289e+01   2.7631897e+01   2.8653872e+01
   1.6120563e+03   2.6438141e+01   2.8304296e+01   2.5526187e+01   2.7664747e+01   2.8666988e+01
   1.6175179e+03   2.6428048e+01   2.8318831e+01   2.5505875e+01   2.7695527e+01   2.8681369e+01
   1.6229579e+03   2.6425448e+01   2.8324971e+01   2.5499659e+01   2.7707451e+01   2.8687459e+01
   1.6322217e+03   2.6423453e+01   2.8346733e+01   2.5487803e+01   2.7744981e+01   2.8709041e+01
   1.6419858e+03   2.6424589e+01   2.8359441e+01   2.5484138e+01   2.7765393e+01   2.8721656e+01
   1.6494858e+03   2.6425574e+01   2.8364227e+01   2.5483546e+01   2.7772705e+01   2.8726412e+01
   1.6528790e+03   2.6425926e+01   2.8365574e+01   2.5483485e+01   2.7774711e+01   2.8727751e+01
   1.6582391e+03   2.6426495e+01   2.8367166e+01   2.5483618e+01   2.7776989e+01   2.8729324e+01
   1.6727209e+03   2.6427489e+01   2.8369105e+01   2.5484212e+01   2.7779546e+01   2.8731252e+01
   1.6877066e+03   2.6427806e+01   2.8369889e+01   2.5484316e+01   2.7780656e+01   2.8732012e+01
   1.7023320e+03   2.6427899e+01   2.8370105e+01   2.5484351e+01   2.7780960e+01   2.8732221e+01
   1.7027733e+03   2.6427904e+01   2.8370113e+01   2.5484356e+01   2.7780968e+01   2.8732228e+01
   1.7049059e+03   2.6377170e+01   2.8341571e+01   2.5418934e+01   2.7774643e+01   2.8697341e+01
   1.7086559e+03   2.6268535e+01   2.8287836e+01   2.5273778e+01   2.7776311e+01   2.8627677e+01
   1.7124059e+03   2.6202303e+01   2.8260314e+01   2.5181635e+01   2.7788374e+01   2.8588699e+01
   1.7185356e+03   2.6150709e+01   2.8242570e+01   2.5107285e+01   2.7805625e+01   2.8560778e+01
   1.7238973e+03   2.6136228e+01   2.8238615e+01   2.5085719e+01   2.7812608e+01   2.8553642e+01
   1.7370868e+03   2.6091295e+01   2.8232237e+01   2.5014719e+01   2.7846567e+01   2.8535453e+01
   1.7519144e+03   2.6080283e+01   2.8233265e+01   2.4995548e+01   2.7860254e+01   2.8532765e+01
   1.7528613e+03   2.6080063e+01   2.8233331e+01   2.4995135e+01   2.7860619e+01   2.8532743e+01
   1.7621443e+03   2.6078795e+01   2.8233972e+01   2.4992587e+01   2.7863247e+01   2.8532811e+01
   1.7735306e+03   2.6078662e+01   2.8234536e+01   2.4992004e+01   2.7864510e+01   2.8533184e+01
   1.7891729e+03   2.6078184e+01   2.8234699e+01   2.4991083e+01   2.7865355e+01   2.8533141e+01
   1.8028607e+03   2.6078090e+01   2.8234750e+01   2.4990888e+01   2.7865560e+01   2.8533144e+01
   1.8032674e+03   2.6067100e+01   2.8224113e+01   2.4980723e+01   2.7854481e+01   2.8523448e+01
   1.8057082e+03   2.5722202e+01   2.7891089e+01   2.4663737e+01   2.7506089e+01   2.8222178e+01
   1.8094582e+03   2.5137140e+01   2.7326203e+01   2.4128366e+01   2.6914500e+01   2.7712877e+01
   1.8132082e+03   2.4731916e+01   2.6934759e+01   2.3759130e+01   2.6504275e+01   2.7360906e+01
   1.8187472e+03   2.4403821e+01   2.6617736e+01   2.3461355e+01   2.6171713e+01   2.7076656e+01
   1.8247847e+03   2.4252878e+01   2.6471801e+01   2.3324688e+01   2.6018546e+01   2.6945984e+01
   1.8369990e+03   2.3843652e+01   2.6075661e+01   2.2954903e+01   2.5602763e+01   2.6591419e+01
   1.8521570e+03   2.3697843e+01   2.5934318e+01   2.2823406e+01   2.5454405e+01   2.6464946e+01
   1.8530257e+03   2.3695080e+01   2.5931638e+01   2.2820917e+01   2.5451590e+01   2.6462548e+01
   1.8540685e+03   2.3606560e+01   2.5830616e+01   2.2767091e+01   2.5315080e+01   2.6391114e+01
   1.8574982e+03   2.3106333e+01   2.5231154e+01   2.2523689e+01   2.4450835e+01   2.6007731e+01
   1.8597621e+03   2.2895884e+01   2.4956145e+01   2.2466998e+01   2.4016502e+01   2.5859887e+01
   1.8613614e+03   2.2797614e+01   2.4818388e+01   2.2458487e+01   2.3785494e+01   2.5795681e+01
   1.8639363e+03   2.2696673e+01   2.4665268e+01   2.2471738e+01   2.3513451e+01   2.5735462e+01
   1.8730212e+03   2.2592197e+01   2.4476284e+01   2.2542737e+01   2.3140993e+01   2.5687899e+01
   1.8785071e+03   2.2559702e+01   2.4389256e+01   2.2618022e+01   2.2940732e+01   2.5687036e+01
   1.8947287e+03   2.2555068e+01   2.4299191e+01   2.2774549e+01   2.2680552e+01   2.5724889e+01
   1.9027899e+03   2.2559141e+01   2.4290825e+01   2.2801381e+01   2.2648074e+01   2.5734513e+01
   1.9035185e+03   2.2555288e+01   2.4286133e+01   2.2800475e+01   2.2640807e+01   2.5732334e+01
   1.9066327e+03   2.2466757e+01   2.4189807e+01   2.2760176e+01   2.2506579e+01   2.5678614e+01
   1.9103827e+03   2.2379940e+01   2.4094123e+01   2.2727753e+01   2.2368457e+01   2.5630896e+01
   1.9141327e+03   2.2327861e+01   2.4035813e+01   2.2711988e+01   2.2281931e+01   2.5604458e+01
   1.9229589e+03   2.2282176e+01   2.3983927e+01   2.2701048e+01   2.2203142e+01   2.5582951e+01
   1.9274185e+03   2.2260992e+01   2.3959497e+01   2.2697587e+01   2.2165011e+01   2.5573985e+01
   1.9360685e+03   2.2231298e+01   2.3924828e+01   2.2694411e+01   2.2109889e+01   2.5562400e+01
   1.9435685e+03   2.2220485e+01   2.3912012e+01   2.2694100e+01   2.2088982e+01   2.5558714e+01
   1.9525408e+03   2.2214972e+01   2.3905407e+01   2.2694288e+01   2.2077985e+01   2.5557065e+01
   1.9532038e+03   2.2214782e+01   2.3905178e+01   2.2694312e+01   2.2077591e+01   2.5557021e+01
   1.9591515e+03   2.2217284e+01   2.3907309e+01   2.2698440e+01   2.2078296e+01   2.5560605e+01
   1.9735442e+03   2.2220986e+01   2.3910691e+01   2.2703496e+01   2.2080428e+01   2.5565214e+01
   1.9886741e+03   2.2222799e+01   2.3912317e+01   2.2706057e+01   2.2081365e+01   2.5567512e+01
   2.0029696e+03   2.2223272e+01   2.3912743e+01   2.2706717e+01   2.2081620e+01   2.5568107e+01
   2.0034585e+03   2.2220104e+01   2.3909897e+01   2.2703802e+01   2.2078899e+01   2.5565545e+01
   2.0060129e+03   2.2119632e+01   2.3819761e+01   2.2611345e+01   2.1992961e+01   2.5484442e+01
   2.0097629e+03   2.1969696e+01   2.3686166e+01   2.2474009e+01   2.1866195e+01   2.5365028e+01
   2.0135129e+03   2.1870449e+01   2.3598071e+01   2.2383398e+01   2.1782955e+01   2.5286576e+01
   2.0228700e+03   2.1771701e+01   2.3510640e+01   2.2293451e+01   2.1700636e+01   2.5208900e+01
   2.0271230e+03   2.1731952e+01   2.3475467e+01   2.2257292e+01   2.1667584e+01   2.5177678e+01
   2.0417995e+03   2.1643346e+01   2.3397149e+01   2.2176808e+01   2.1594149e+01   2.5108239e+01
   2.0519200e+03   2.1625858e+01   2.3381711e+01   2.2160945e+01   2.1579702e+01   2.5094568e+01
   2.0531137e+03   2.1625081e+01   2.3381031e+01   2.2160241e+01   2.1579070e+01   2.5093969e+01
   2.0556426e+03   2.1618573e+01   2.3400277e+01   2.2137010e+01   2.1626679e+01   2.5104414e+01
   2.0593926e+03   2.1602025e+01   2.3431790e+01   2.2088849e+01   2.1712259e+01   2.5118926e+01
   2.0631426e+03   2.1593907e+01   2.3456667e+01   2.2058654e+01   2.1774939e+01   2.5131726e+01
   2.0703637e+03   2.1590809e+01   2.3484492e+01   2.2034550e+01   2.1838664e+01   2.5147921e+01
   2.0766757e+03   2.1592199e+01   2.3500496e+01   2.2025933e+01   2.1871735e+01   2.5158366e+01
   2.0918804e+03   2.1599967e+01   2.3538677e+01   2.2012688e+01   2.1945700e+01   2.5184813e+01
   2.1016170e+03   2.1602625e+01   2.3546876e+01   2.2011500e+01   2.1960435e+01   2.5190865e+01
   2.1032349e+03   2.1602910e+01   2.3547663e+01   2.2011435e+01   2.1961813e+01   2.5191457e+01
   2.1088447e+03   2.1600461e+01   2.3546423e+01   2.2008208e+01   2.1962071e+01   2.5189762e+01
   2.1232074e+03   2.1596913e+01   2.3543933e+01   2.2004012e+01   2.1960921e+01   2.5186880e+01
   2.1383847e+03   2.1594681e+01   2.3542237e+01   2.2001458e+01   2.1959915e+01   2.5184987e+01
   2.1529386e+03   2.1594087e+01   2.3541780e+01   2.2000782e+01   2.1959636e+01   2.5184480e+01
   2.1532374e+03   2.1594084e+01   2.3541778e+01   2.2000778e+01   2.1959636e+01   2.5184478e+01
   2.1551150e+03   2.1505722e+01   2.3420311e+01   2.1973729e+01   2.1780047e+01   2.5109142e+01
   2.1588650e+03   2.1289306e+01   2.3098096e+01   2.1944144e+01   2.1279267e+01   2.4926536e+01
   2.1626150e+03   2.1177045e+01   2.2904400e+01   2.1967178e+01   2.0955033e+01   2.4833027e+01
   2.1663650e+03   2.1124950e+01   2.2798668e+01   2.2000555e+01   2.0766318e+01   2.4790202e+01
   2.1735555e+03   2.1095118e+01   2.2726375e+01   2.2036478e+01   2.0629914e+01   2.4766112e+01
   2.1836859e+03   2.1067483e+01   2.2622977e+01   2.2122303e+01   2.0415319e+01   2.4745533e+01
   2.1984425e+03   2.1065184e+01   2.2580154e+01   2.2178762e+01   2.0314644e+01   2.4745422e+01
   2.2033638e+03   2.1065620e+01   2.2575774e+01   2.2186102e+01   2.0303454e+01   2.4746055e+01
   2.2083862e+03   2.1066315e+01   2.2573625e+01   2.2190873e+01   2.0297277e+01   2.4746873e+01
   2.2232947e+03   2.1067664e+01   2.2571938e+01   2.2196581e+01   2.0291271e+01   2.4748366e+01
   2.2376578e+03   2.1068134e+01   2.2571020e+01   2.2199039e+01   2.0288388e+01   2.4748897e+01
   2.2522423e+03   2.1068279e+01   2.2570758e+01   2.2199767e+01   2.0287549e+01   2.4749060e+01
   2.2535220e+03   2.1068290e+01   2.2570756e+01   2.2199798e+01   2.0287528e+01   2.4749072e+01
   2.2594962e+03   2.1067099e+01   2.2569458e+01   2.2198764e+01   2.0286115e+01   2.4747870e+01
   2.2708122e+03   2.1067034e+01   2.2569301e+01   2.2198817e+01   2.0285836e+01   2.4747795e+01
   2.2859377e+03   2.1066894e+01   2.2569099e+01   2.2198754e+01   2.0285556e+01   2.4747646e+01
   2.3004817e+03   2.1066778e+01   2.2568957e+01   2.2198670e+01   2.0285383e+01   2.4747525e+01
   2.3106768e+03   2.1066834e+01   2.2569009e+01   2.2198730e+01   2.0285428e+01   2.4747580e+01
   2.3233683e+03   2.1067093e+01   2.2569283e+01   2.2198972e+01   2.0285713e+01   2.4747846e+01
   2.3369734e+03   2.1066900e+01   2.2569076e+01   2.2198795e+01   2.0285495e+01   2.4747648e+01
   2.3522762e+03   2.1066809e+01   2.2568979e+01   2.2198711e+01   2.0285393e+01   2.4747555e+01
   2.3537047e+03   2.1065827e+01   2.2567813e+01   2.2198201e+01   2.0283920e+01   2.4746744e+01
   2.3558656e+03   2.1004923e+01   2.2495379e+01   2.2166509e+01   2.0192590e+01   2.4696268e+01
   2.3596156e+03   2.0887592e+01   2.2352830e+01   2.2111223e+01   2.0010049e+01   2.4600176e+01
   2.3633656e+03   2.0812925e+01   2.2259904e+01   2.2079997e+01   1.9889326e+01   2.4539596e+01
   2.3710502e+03   2.0745501e+01   2.2174134e+01   2.2055066e+01   1.9776560e+01   2.4485315e+01
   2.3764506e+03   2.0722917e+01   2.2144770e+01   2.2047920e+01   1.9737429e+01   2.4467364e+01
   2.3905598e+03   2.0667352e+01   2.2070964e+01   2.2033154e+01   1.9637933e+01   2.4423631e+01
   2.4032561e+03   2.0655082e+01   2.2054165e+01   2.2030874e+01   1.9614868e+01   2.4414184e+01
   2.4038202e+03   2.0649108e+01   2.2049819e+01   2.2024387e+01   1.9612415e+01   2.4409585e+01
   2.4066364e+03   2.0379653e+01   2.1864757e+01   2.1719369e+01   1.9528807e+01   2.4203984e+01
   2.4103864e+03   2.0054904e+01   2.1658232e+01   2.1339626e+01   1.9472722e+01   2.3963166e+01
   2.4141364e+03   1.9870209e+01   2.1552794e+01   2.1114587e+01   1.9473919e+01   2.3831012e+01
   2.4215660e+03   1.9725052e+01   2.1480452e+01   2.0929651e+01   1.9503919e+01   2.3731265e+01
   2.4257327e+03   1.9689621e+01   2.1465735e+01   2.0882418e+01   1.9519086e+01   2.3708259e+01
   2.4392959e+03   1.9573598e+01   2.1431329e+01   2.0717591e+01   1.9606086e+01   2.3638834e+01
   2.4531681e+03   1.9550290e+01   2.1430364e+01   2.0680245e+01   1.9639393e+01   2.3627614e+01
   2.4538814e+03   1.9549879e+01   2.1430403e+01   2.0679548e+01   1.9640125e+01   2.3627443e+01
   2.4636010e+03   1.9544977e+01   2.1429668e+01   2.0672085e+01   1.9645877e+01   2.3624810e+01
   2.4748814e+03   1.9543664e+01   2.1429671e+01   2.0669955e+01   1.9647928e+01   2.3624210e+01
   2.4917662e+03   1.9542041e+01   2.1429381e+01   2.0667535e+01   1.9649727e+01   2.3623327e+01
   2.5030906e+03   1.9541799e+01   2.1429365e+01   2.0667159e+01   1.9650063e+01   2.3623210e+01
   2.5046288e+03   1.9542079e+01   2.1429662e+01   2.0667420e+01   1.9650378e+01   2.3623499e+01
   2.5153432e+03   1.9542901e+01   2.1430636e+01   2.0668078e+01   1.9651551e+01   2.3624369e+01
   2.5279041e+03   1.9542308e+01   2.1430102e+01   2.0667436e+01   1.9651121e+01   2.3623792e+01
   2.5427454e+03   1.9541400e+01   2.1429225e+01   2.0666522e+01   1.9650315e+01   2.3622896e+01
   2.5531992e+03   1.9541199e+01   2.1429030e+01   2.0666320e+01   1.9650134e+01   2.3622696e+01
   2.5538631e+03   1.9540504e+01   2.1428482e+01   2.0665499e+01   1.9649821e+01   2.3622048e+01
   2.5561141e+03   1.9364961e+01   2.1292302e+01   2.0455828e+01   1.9576820e+01   2.3458702e+01
   2.5598641e+03   1.9045801e+01   2.1057261e+01   2.0060152e+01   1.9479029e+01   2.3163067e+01
   2.5636141e+03   1.8846910e+01   2.0917174e+01   1.9805038e+01   1.9437400e+01   2.2978346e+01
   2.5680434e+03   1.8714589e+01   2.0826347e+01   1.9631667e+01   1.9417484e+01   2.2854802e+01
   2.5746430e+03   1.8641005e+01   2.0776764e+01   1.9533787e+01   1.9409485e+01   2.2785808e+01
   2.5865992e+03   1.8472096e+01   2.0665222e+01   1.9305140e+01   1.9399169e+01   2.2626350e+01
   2.6017832e+03   1.8411083e+01   2.0625937e+01   1.9220842e+01   1.9398917e+01   2.2568327e+01
   2.6037278e+03   1.8408120e+01   2.0624046e+01   1.9216721e+01   1.9398961e+01   2.2565503e+01
   2.6053425e+03   1.8406755e+01   2.0623322e+01   1.9214654e+01   1.9399382e+01   2.2564221e+01
   2.6193668e+03   1.8405154e+01   2.0624831e+01   1.9209538e+01   1.9406303e+01   2.2563028e+01
   2.6325347e+03   1.8405048e+01   2.0625587e+01   1.9208452e+01   1.9408551e+01   2.2563036e+01
   2.6471663e+03   1.8404881e+01   2.0625881e+01   1.9207767e+01   1.9409648e+01   2.2562932e+01
   2.6538492e+03   1.8404862e+01   2.0625932e+01   1.9207669e+01   1.9409821e+01   2.2562922e+01
   2.6547730e+03   1.8344618e+01   2.0573735e+01   1.9138173e+01   1.9372840e+01   2.2502775e+01
   2.6582198e+03   1.7827794e+01   2.0129427e+01   1.8535554e+01   1.9067612e+01   2.1984970e+01
   2.6619698e+03   1.7364650e+01   1.9733370e+01   1.7989296e+01   1.8804329e+01   2.1517624e+01
   2.6653793e+03   1.7088785e+01   1.9498605e+01   1.7660466e+01   1.8652935e+01   2.1237443e+01
   2.6736513e+03   1.6811779e+01   1.9263946e+01   1.7327065e+01   1.8505844e+01   2.0954481e+01
   2.6779572e+03   1.6665250e+01   1.9139786e+01   1.7149907e+01   1.8428713e+01   2.0804074e+01
   2.6928997e+03   1.6346029e+01   1.8870104e+01   1.6760711e+01   1.8265097e+01   2.0474491e+01
   2.7031911e+03   1.6283609e+01   1.8817327e+01   1.6684292e+01   1.8233307e+01   2.0409728e+01
   2.7041162e+03   1.6277944e+01   1.8812265e+01   1.6677998e+01   1.8229710e+01   2.0404036e+01
   2.7063823e+03   1.6093544e+01   1.8642796e+01   1.6485937e+01   1.8101510e+01   2.0222851e+01
   2.7101323e+03   1.5784726e+01   1.8362465e+01   1.6161087e+01   1.7901448e+01   1.9919107e+01
   2.7138823e+03   1.5589935e+01   1.8187074e+01   1.5954338e+01   1.7782564e+01   1.9726661e+01
   2.7186288e+03   1.5450833e+01   1.8062108e+01   1.5806058e+01   1.7700035e+01   1.9588617e+01
   2.7250042e+03   1.5379271e+01   1.7997871e+01   1.5729582e+01   1.7658260e+01   1.9517368e+01
   2.7365818e+03   1.5201030e+01   1.7837838e+01   1.5538658e+01   1.7555628e+01   1.9339137e+01
   2.7449908e+03   1.5150573e+01   1.7792542e+01   1.5484470e+01   1.7527041e+01   1.9288470e+01
   2.7524908e+03   1.5129988e+01   1.7774060e+01   1.5462346e+01   1.7515426e+01   1.9267770e+01
   2.7541101e+03   1.5126117e+01   1.7770610e+01   1.5458167e+01   1.7513355e+01   1.9263877e+01
   2.7560470e+03   1.5040192e+01   1.7695616e+01   1.5364050e+01   1.7474681e+01   1.9177266e+01
   2.7597970e+03   1.4833971e+01   1.7515803e+01   1.5136481e+01   1.7387832e+01   1.8966910e+01
   2.7635470e+03   1.4696156e+01   1.7395651e+01   1.4982901e+01   1.7334914e+01   1.8823933e+01
   2.7675470e+03   1.4609620e+01   1.7320242e+01   1.4885657e+01   1.7304460e+01   1.8732910e+01
   2.7744703e+03   1.4552849e+01   1.7270805e+01   1.4821434e+01   1.7285957e+01   1.8672560e+01
   2.7848533e+03   1.4448084e+01   1.7179752e+01   1.4701738e+01   1.7256142e+01   1.8559509e+01
   2.7995108e+03   1.4400209e+01   1.7138230e+01   1.4646415e+01   1.7244782e+01   1.8506953e+01
   2.8039329e+03   1.4395121e+01   1.7133830e+01   1.4640496e+01   1.7243729e+01   1.8501320e+01
   2.8048475e+03   1.4383219e+01   1.7123307e+01   1.4627230e+01   1.7241026e+01   1.8488224e+01
   2.8082922e+03   1.4284626e+01   1.7035912e+01   1.4516616e+01   1.7222896e+01   1.8377704e+01
   2.8120422e+03   1.4204773e+01   1.6964773e+01   1.4425572e+01   1.7214955e+01   1.8284764e+01
   2.8157922e+03   1.4157997e+01   1.6922913e+01   1.4371332e+01   1.7214510e+01   1.8228241e+01
   2.8239396e+03   1.4120483e+01   1.6889216e+01   1.4327115e+01   1.7217501e+01   1.8181298e+01
   2.8303444e+03   1.4092145e+01   1.6863782e+01   1.4292805e+01   1.7224376e+01   1.8144002e+01
   2.8458113e+03   1.4063910e+01   1.6838379e+01   1.4257563e+01   1.7236439e+01   1.8104606e+01
   2.8529978e+03   1.4060532e+01   1.6835356e+01   1.4253168e+01   1.7238813e+01   1.8099546e+01
   2.8539828e+03   1.4060246e+01   1.6835101e+01   1.4252790e+01   1.7239041e+01   1.8099108e+01
   2.8554441e+03   1.4093499e+01   1.6884617e+01   1.4244152e+01   1.7347907e+01   1.8110880e+01
   2.8591810e+03   1.4266005e+01   1.7119973e+01   1.4229119e+01   1.7843769e+01   1.8174476e+01
   2.8629310e+03   1.4449902e+01   1.7339934e+01   1.4273211e+01   1.8252256e+01   1.8263372e+01
   2.8666810e+03   1.4597156e+01   1.7505183e+01   1.4332487e+01   1.8533860e+01   1.8344642e+01
   2.8740915e+03   1.4732701e+01   1.7652398e+01   1.4398483e+01   1.8771975e+01   1.8424531e+01
   2.8827739e+03   1.4963444e+01   1.7895038e+01   1.4533828e+01   1.9138184e+01   1.8573128e+01
   2.8984545e+03   1.5151653e+01   1.8088715e+01   1.4656356e+01   1.9416338e+01   1.8700786e+01
   2.9039927e+03   1.5174924e+01   1.8112424e+01   1.4672389e+01   1.9449340e+01   1.8717140e+01
   2.9047746e+03   1.5158162e+01   1.8095193e+01   1.4656955e+01   1.9432780e+01   1.8700349e+01
   2.9078965e+03   1.4941378e+01   1.7871497e+01   1.4462151e+01   1.9212337e+01   1.8486774e+01
   2.9116465e+03   1.4712409e+01   1.7634595e+01   1.4258066e+01   1.8978395e+01   1.8261467e+01
   2.9153965e+03   1.4562896e+01   1.7479642e+01   1.4125425e+01   1.8825326e+01   1.8114358e+01
   2.9191465e+03   1.4473503e+01   1.7386899e+01   1.4046352e+01   1.8733687e+01   1.8026407e+01
   2.9228965e+03   1.4430160e+01   1.7341900e+01   1.4008091e+01   1.8689209e+01   1.7983769e+01
   2.9249585e+03   1.4416190e+01   1.7327403e+01   1.3995754e+01   1.8674872e+01   1.7970033e+01
   2.9285135e+03   1.4349138e+01   1.7257894e+01   1.3936394e+01   1.8606160e+01   1.7904101e+01
   2.9322635e+03   1.4289497e+01   1.7196041e+01   1.3883658e+01   1.8545018e+01   1.7845453e+01
   2.9360135e+03   1.4247331e+01   1.7152317e+01   1.3846376e+01   1.8501792e+01   1.7803995e+01
   2.9397635e+03   1.4217796e+01   1.7121701e+01   1.3820251e+01   1.8471523e+01   1.7774961e+01
   2.9435135e+03   1.4197103e+01   1.7100260e+01   1.3801931e+01   1.8450323e+01   1.7754622e+01
   2.9472635e+03   1.4182593e+01   1.7085234e+01   1.3789073e+01   1.8435465e+01   1.7740364e+01
   2.9510135e+03   1.4172414e+01   1.7074698e+01   1.3780042e+01   1.8425046e+01   1.7730362e+01
   2.9540741e+03   1.4166403e+01   1.7068480e+01   1.3774704e+01   1.8418897e+01   1.7724458e+01
   2.9544882e+03   1.4165804e+01   1.7067859e+01   1.3774176e+01   1.8418282e+01   1.7723870e+01
   2.9572708e+03   1.4166378e+01   1.7068297e+01   1.3775009e+01   1.8418645e+01   1.7724450e+01
   2.9654941e+03   1.4181694e+01   1.7083372e+01   1.3790236e+01   1.8433170e+01   1.7739601e+01
   2.9772556e+03   1.4190106e+01   1.7091674e+01   1.3798564e+01   1.8441163e+01   1.7747932e+01
   2.9921160e+03   1.4197895e+01   1.7099354e+01   1.3806264e+01   1.8448598e+01   1.7755616e+01


==> data/dbhiHatData10.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.7930697e-05   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   3.5861394e-05   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.2551488e-04   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   5.7378230e-04   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8151194e-03   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.4021805e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8056320e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   4.1738010e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   5.5047998e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   6.8674316e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.2331680e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   9.5822975e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.0904603e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.2197560e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.3464622e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.4713952e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.5957755e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.7212367e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.8499315e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.9847900e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.1300791e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.2926870e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.5000000e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.7472473e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.7482994e-01   4.0000978e+01   4.0000717e+01   4.0001000e+01   4.0000887e+01   4.0000549e+01
   2.7535601e-01   4.0005867e+01   4.0004300e+01   4.0006001e+01   4.0005321e+01   4.0003291e+01
   2.7737729e-01   4.0024624e+01   4.0018044e+01   4.0025185e+01   4.0022328e+01   4.0013809e+01
   2.7940358e-01   4.0043381e+01   4.0031787e+01   4.0044370e+01   4.0039334e+01   4.0024325e+01
   2.8143773e-01   4.0062166e+01   4.0045547e+01   4.0063583e+01   4.0056364e+01   4.0034852e+01
   2.8348029e-01   4.0080982e+01   4.0059328e+01   4.0082830e+01   4.0073422e+01   4.0045395e+01
   2.8567134e-01   4.0101116e+01   4.0074072e+01   4.0103424e+01   4.0091673e+01   4.0056672e+01
   2.8803795e-01   4.0122805e+01   4.0089953e+01   4.0125610e+01   4.0111333e+01   4.0068816e+01
   2.9052203e-01   4.0145505e+01   4.0106572e+01   4.0148830e+01   4.0131910e+01   4.0081523e+01
   2.9306848e-01   4.0168707e+01   4.0123556e+01   4.0172563e+01   4.0152941e+01   4.0094505e+01
   2.9563164e-01   4.0191992e+01   4.0140597e+01   4.0196380e+01   4.0174046e+01   4.0107529e+01
   2.9820302e-01   4.0215281e+01   4.0157640e+01   4.0220201e+01   4.0195156e+01   4.0120551e+01
   3.0072359e-01   4.0238042e+01   4.0174294e+01   4.0243481e+01   4.0215788e+01   4.0133272e+01
   3.0312343e-01   4.0259649e+01   4.0190102e+01   4.0265580e+01   4.0235375e+01   4.0145344e+01
   3.0531073e-01   4.0279290e+01   4.0204469e+01   4.0285666e+01   4.0253179e+01   4.0156313e+01
   3.0748656e-01   4.0298776e+01   4.0218722e+01   4.0305594e+01   4.0270845e+01   4.0167191e+01
   3.0967751e-01   4.0318347e+01   4.0233035e+01   4.0325607e+01   4.0288588e+01   4.0178112e+01
   3.1193736e-01   4.0338479e+01   4.0247756e+01   4.0346193e+01   4.0306841e+01   4.0189342e+01
   3.1463934e-01   4.0362476e+01   4.0265302e+01   4.0370730e+01   4.0328601e+01   4.0202722e+01
   3.1778071e-01   4.0390276e+01   4.0285625e+01   4.0399153e+01   4.0353811e+01   4.0218212e+01
   3.2137098e-01   4.0421916e+01   4.0308749e+01   4.0431497e+01   4.0382507e+01   4.0235828e+01
   3.2542789e-01   4.0457495e+01   4.0334747e+01   4.0467864e+01   4.0414781e+01   4.0255619e+01
   3.2598083e-01   4.0462320e+01   4.0338281e+01   4.0472794e+01   4.0419154e+01   4.0258337e+01
   3.2874552e-01   4.0486392e+01   4.0355911e+01   4.0497390e+01   4.0440973e+01   4.0271892e+01
   3.3369171e-01   4.0529242e+01   4.0387285e+01   4.0541166e+01   4.0479819e+01   4.0295995e+01
   3.3917524e-01   4.0576416e+01   4.0421810e+01   4.0589348e+01   4.0522598e+01   4.0322490e+01
   3.4525243e-01   4.0628285e+01   4.0459750e+01   4.0642311e+01   4.0569647e+01   4.0351565e+01
   3.5197473e-01   4.0685145e+01   4.0501312e+01   4.0700351e+01   4.0621242e+01   4.0383363e+01
   3.5940341e-01   4.0747337e+01   4.0546733e+01   4.0763810e+01   4.0677697e+01   4.0418043e+01
   3.6761158e-01   4.0815253e+01   4.0596281e+01   4.0833079e+01   4.0739375e+01   4.0455782e+01
   3.7668707e-01   4.0889345e+01   4.0650262e+01   4.0908607e+01   4.0806694e+01   4.0496776e+01
   3.7858424e-01   4.0904699e+01   4.0661436e+01   4.0924254e+01   4.0820650e+01   4.0505243e+01
   3.8807010e-01   4.0980759e+01   4.0716733e+01   4.1001737e+01   4.0889807e+01   4.0547053e+01
   3.9939098e-01   4.1069963e+01   4.0781450e+01   4.1092550e+01   4.0970960e+01   4.0595773e+01
   4.1198703e-01   4.1167172e+01   4.0851787e+01   4.1191436e+01   4.1059449e+01   4.0648436e+01
   4.2608997e-01   4.1273424e+01   4.0928411e+01   4.1299427e+01   4.1156232e+01   4.0705425e+01
   4.4198114e-01   4.1389845e+01   4.1012019e+01   4.1417635e+01   4.1262347e+01   4.0767102e+01
   4.4569363e-01   4.1416542e+01   4.1031129e+01   4.1444726e+01   4.1286694e+01   4.0781105e+01
   4.6425608e-01   4.1547156e+01   4.1124292e+01   4.1577170e+01   4.1405857e+01   4.0848901e+01
   4.8571331e-01   4.1692212e+01   4.1227038e+01   4.1724062e+01   4.1538279e+01   4.0922679e+01
   5.1094628e-01   4.1854796e+01   4.1341176e+01   4.1888448e+01   4.1686789e+01   4.1003246e+01
   5.1636221e-01   4.1888593e+01   4.1364745e+01   4.1922589e+01   4.1717673e+01   4.1019659e+01
   5.4344186e-01   4.2051866e+01   4.1477806e+01   4.2087347e+01   4.1866905e+01   4.1097321e+01
   5.8440482e-01   4.2281447e+01   4.1634280e+01   4.2318512e+01   4.2076804e+01   4.1201474e+01
   5.9154988e-01   4.2319448e+01   4.1659853e+01   4.2356721e+01   4.2111549e+01   4.1218045e+01
   6.2727516e-01   4.2500801e+01   4.1780523e+01   4.2538833e+01   4.2277353e+01   4.1294401e+01
   6.9821592e-01   4.2821562e+01   4.1987613e+01   4.2859906e+01   4.2570450e+01   4.1416984e+01
   7.0797900e-01   4.2861947e+01   4.2012992e+01   4.2900251e+01   4.2607320e+01   4.1431028e+01
   7.5679440e-01   4.3051535e+01   4.2129879e+01   4.3089333e+01   4.2780287e+01   4.1492566e+01
   7.6790136e-01   4.3091950e+01   4.2154269e+01   4.3129570e+01   4.2817133e+01   4.1504647e+01
   8.2180543e-01   4.3274991e+01   4.2262185e+01   4.3311472e+01   4.2983851e+01   4.1554436e+01
   8.3441172e-01   4.3314842e+01   4.2285071e+01   4.3350998e+01   4.3020114e+01   4.1564082e+01
   8.9242179e-01   4.3485123e+01   4.2380140e+01   4.3519552e+01   4.3174868e+01   4.1600057e+01
   9.0667234e-01   4.3523856e+01   4.2401084e+01   4.3557808e+01   4.3210026e+01   4.1606912e+01
   9.7047929e-01   4.3683766e+01   4.2484533e+01   4.3715383e+01   4.3354948e+01   4.1629414e+01
   9.8657208e-01   4.3720821e+01   4.2503095e+01   4.3751801e+01   4.3388478e+01   4.1633122e+01
   1.0582226e+00   4.3871435e+01   4.2575053e+01   4.3899408e+01   4.3524498e+01   4.1641495e+01
   1.0764227e+00   4.3906191e+01   4.2590749e+01   4.3933356e+01   4.3555825e+01   4.1641666e+01
   1.1587853e+00   4.4047656e+01   4.2650362e+01   4.4071014e+01   4.3683023e+01   4.1634137e+01
   1.1794538e+00   4.4079351e+01   4.2662601e+01   4.4101713e+01   4.3711449e+01   4.1630286e+01
   1.2770406e+00   4.4210749e+01   4.2707621e+01   4.4228258e+01   4.3828914e+01   4.1603278e+01
   1.3006901e+00   4.4238357e+01   4.2715597e+01   4.4254650e+01   4.3853507e+01   4.1594725e+01
   1.4138654e+00   4.4350347e+01   4.2740126e+01   4.4360668e+01   4.3952819e+01   4.1544848e+01
   1.4410768e+00   4.4372641e+01   4.2742911e+01   4.4381483e+01   4.3972481e+01   4.1530832e+01
   1.5524711e+00   4.4447339e+01   4.2743384e+01   4.4449990e+01   4.4037936e+01   4.1466603e+01
   1.5834199e+00   4.4463668e+01   4.2740618e+01   4.4464552e+01   4.4052120e+01   4.1446954e+01
   1.6929455e+00   4.4507597e+01   4.2721872e+01   4.4502089e+01   4.4089813e+01   4.1371967e+01
   1.7278197e+00   4.4517329e+01   4.2713168e+01   4.4509734e+01   4.4097989e+01   4.1346434e+01
   1.8353826e+00   4.4535624e+01   4.2678848e+01   4.4521444e+01   4.4112691e+01   4.1263220e+01
   1.8743827e+00   4.4538151e+01   4.2663797e+01   4.4521523e+01   4.4114350e+01   4.1231494e+01
   2.0853826e+00   4.4518589e+01   4.2561420e+01   4.4488186e+01   4.4093724e+01   4.1047458e+01
   2.1319892e+00   4.4507357e+01   4.2534442e+01   4.4473800e+01   4.4083017e+01   4.1004210e+01
   2.3353826e+00   4.4433519e+01   4.2401194e+01   4.4385657e+01   4.4014400e+01   4.0806256e+01
   2.3900323e+00   4.4407403e+01   4.2361476e+01   4.4355541e+01   4.3990452e+01   4.0750726e+01
   2.4464710e+00   4.4377927e+01   4.2318896e+01   4.4321867e+01   4.3963527e+01   4.0692440e+01
   2.5047781e+00   4.4344944e+01   4.2273329e+01   4.4284475e+01   4.3933498e+01   4.0631272e+01
   2.5650396e+00   4.4308298e+01   4.2224644e+01   4.4243196e+01   4.3900236e+01   4.0567089e+01
   2.6273474e+00   4.4267830e+01   4.2172700e+01   4.4197858e+01   4.3863601e+01   4.0499749e+01
   2.6917989e+00   4.4223371e+01   4.2117353e+01   4.4148276e+01   4.3823453e+01   4.0429105e+01
   2.7584984e+00   4.4174748e+01   4.2058452e+01   4.4094262e+01   4.3779642e+01   4.0354999e+01
   2.8275568e+00   4.4121780e+01   4.1995838e+01   4.4035616e+01   4.3732017e+01   4.0277267e+01
   2.8990929e+00   4.4064277e+01   4.1929343e+01   4.3972133e+01   4.3680416e+01   4.0195734e+01
   2.9731689e+00   4.4002098e+01   4.1858857e+01   4.3903656e+01   4.3624723e+01   4.0110293e+01
   3.0498481e+00   4.3935110e+01   4.1784273e+01   4.3830039e+01   4.3564830e+01   4.0020838e+01
   3.1292587e+00   4.3863128e+01   4.1705427e+01   4.3751078e+01   4.3500584e+01   3.9927194e+01
   3.2115370e+00   4.3785964e+01   4.1622148e+01   4.3666562e+01   4.3431826e+01   3.9829174e+01
   3.2968291e+00   4.3703423e+01   4.1534260e+01   4.3576275e+01   4.3358396e+01   3.9726588e+01
   3.3852908e+00   4.3615303e+01   4.1441581e+01   4.3479991e+01   4.3280127e+01   3.9619235e+01
   3.4770890e+00   4.3521398e+01   4.1343924e+01   4.3377480e+01   4.3196852e+01   3.9506909e+01
   3.5724029e+00   4.3421497e+01   4.1241095e+01   4.3268504e+01   4.3108397e+01   3.9389393e+01
   3.6714245e+00   4.3315382e+01   4.1132896e+01   4.3152816e+01   4.3014586e+01   3.9266465e+01
   3.7743604e+00   4.3202831e+01   4.1019123e+01   4.3030165e+01   4.2915240e+01   3.9137895e+01
   3.8814331e+00   4.3083616e+01   4.0899569e+01   4.2900291e+01   4.2810177e+01   3.9003445e+01
   3.9928824e+00   4.2957505e+01   4.0774019e+01   4.2762928e+01   4.2699215e+01   3.8862872e+01
   4.1089675e+00   4.2824264e+01   4.0642259e+01   4.2617806e+01   4.2582168e+01   3.8715926e+01
   4.2299688e+00   4.2683651e+01   4.0504069e+01   4.2464646e+01   4.2458851e+01   3.8562352e+01
   4.3549688e+00   4.2536868e+01   4.0360634e+01   4.2304736e+01   4.2330341e+01   3.8403444e+01
   4.4799688e+00   4.2388849e+01   4.0216733e+01   4.2143436e+01   4.2200971e+01   3.8244447e+01
   4.6049688e+00   4.2239883e+01   4.0072575e+01   4.1981046e+01   4.2070994e+01   3.8085525e+01
   4.7299688e+00   4.2090235e+01   3.9928355e+01   4.1817843e+01   4.1940643e+01   3.7926834e+01
   4.8549688e+00   4.1940149e+01   3.9784251e+01   4.1654082e+01   4.1810132e+01   3.7768521e+01
   4.9799688e+00   4.1789849e+01   3.9640431e+01   4.1489995e+01   4.1679655e+01   3.7610725e+01
   5.1049688e+00   4.1639538e+01   3.9497048e+01   4.1325800e+01   4.1549392e+01   3.7453576e+01
   5.2299688e+00   4.1489406e+01   3.9354246e+01   4.1161693e+01   4.1419505e+01   3.7297196e+01
   5.3549688e+00   4.1339624e+01   3.9212156e+01   4.0997858e+01   4.1290145e+01   3.7141701e+01
   5.4799688e+00   4.1190353e+01   3.9070901e+01   4.0834463e+01   4.1161448e+01   3.6987199e+01
   5.6049688e+00   4.1041737e+01   3.8930593e+01   4.0671662e+01   4.1033541e+01   3.6833790e+01
   5.7299688e+00   4.0893910e+01   3.8791337e+01   4.0509599e+01   4.0906536e+01   3.6681569e+01
   5.8549688e+00   4.0746994e+01   3.8653228e+01   4.0348404e+01   4.0780539e+01   3.6530624e+01
   5.9799688e+00   4.0601101e+01   3.8516355e+01   4.0188198e+01   4.0655645e+01   3.6381037e+01
   6.1049688e+00   4.0456336e+01   3.8380798e+01   4.0029091e+01   4.0531940e+01   3.6232883e+01
   6.2299688e+00   4.0312789e+01   3.8246630e+01   3.9871187e+01   4.0409501e+01   3.6086232e+01
   6.3549688e+00   4.0170549e+01   3.8113920e+01   3.9714576e+01   4.0288401e+01   3.5941149e+01
   6.4799688e+00   4.0029691e+01   3.7982728e+01   3.9559345e+01   4.0168703e+01   3.5797693e+01
   6.6049688e+00   3.9890287e+01   3.7853111e+01   3.9405572e+01   4.0050463e+01   3.5655917e+01
   6.7299688e+00   3.9752399e+01   3.7725116e+01   3.9253326e+01   3.9933733e+01   3.5515872e+01
   6.8549688e+00   3.9616085e+01   3.7598790e+01   3.9102671e+01   3.9818558e+01   3.5377600e+01
   6.9799688e+00   3.9481397e+01   3.7474170e+01   3.8953666e+01   3.9704978e+01   3.5241142e+01
   7.1049688e+00   3.9348380e+01   3.7351293e+01   3.8806362e+01   3.9593027e+01   3.5106534e+01
   7.2299688e+00   3.9217075e+01   3.7230189e+01   3.8660806e+01   3.9482737e+01   3.4973806e+01
   7.3549688e+00   3.9087517e+01   3.7110884e+01   3.8517040e+01   3.9374132e+01   3.4842987e+01
   7.4799688e+00   3.8959737e+01   3.6993401e+01   3.8375101e+01   3.9267234e+01   3.4714099e+01
   7.6049688e+00   3.8833763e+01   3.6877757e+01   3.8235020e+01   3.9162061e+01   3.4587163e+01
   7.7299688e+00   3.8709618e+01   3.6763969e+01   3.8096827e+01   3.9058627e+01   3.4462195e+01
   7.8549688e+00   3.8587320e+01   3.6652048e+01   3.7960545e+01   3.8956944e+01   3.4339209e+01
   7.9799688e+00   3.8466884e+01   3.6542003e+01   3.7826194e+01   3.8857019e+01   3.4218216e+01
   8.1049688e+00   3.8348324e+01   3.6433840e+01   3.7693792e+01   3.8758856e+01   3.4099222e+01
   8.2299688e+00   3.8231648e+01   3.6327561e+01   3.7563351e+01   3.8662457e+01   3.3982232e+01
   8.3549688e+00   3.8116863e+01   3.6223168e+01   3.7434884e+01   3.8567823e+01   3.3867248e+01
   8.4799688e+00   3.8003971e+01   3.6120659e+01   3.7308397e+01   3.8474950e+01   3.3754270e+01
   8.6049688e+00   3.7892976e+01   3.6020029e+01   3.7183895e+01   3.8383834e+01   3.3643295e+01
   8.7299688e+00   3.7783874e+01   3.5921272e+01   3.7061382e+01   3.8294467e+01   3.3534319e+01
   8.8549688e+00   3.7676664e+01   3.5824381e+01   3.6940858e+01   3.8206840e+01   3.3427335e+01
   8.9694719e+00   3.7580112e+01   3.5737255e+01   3.6832198e+01   3.8128091e+01   3.3331075e+01
   9.0725247e+00   3.7494563e+01   3.5660166e+01   3.6735828e+01   3.8058451e+01   3.3245858e+01
   9.1652722e+00   3.7418657e+01   3.5591852e+01   3.6650244e+01   3.7996767e+01   3.3170304e+01
   9.2487450e+00   3.7351220e+01   3.5531228e+01   3.6574148e+01   3.7942052e+01   3.3103225e+01
   9.3238705e+00   3.7291235e+01   3.5477359e+01   3.6506412e+01   3.7893451e+01   3.3043596e+01
   9.3914834e+00   3.7237820e+01   3.5429434e+01   3.6446056e+01   3.7850228e+01   3.2990528e+01
   9.4523351e+00   3.7190207e+01   3.5386751e+01   3.6392225e+01   3.7811745e+01   3.2943249e+01
   9.5071016e+00   3.7147728e+01   3.5348699e+01   3.6344173e+01   3.7777447e+01   3.2901087e+01
   9.5563914e+00   3.7109797e+01   3.5314744e+01   3.6301245e+01   3.7746850e+01   3.2863455e+01
   9.6056813e+00   3.7072151e+01   3.5281065e+01   3.6258620e+01   3.7716508e+01   3.2826119e+01
   9.6451131e+00   3.7042237e+01   3.5254319e+01   3.6224737e+01   3.7692419e+01   3.2796463e+01
   9.6845450e+00   3.7012504e+01   3.5227749e+01   3.6191046e+01   3.7668492e+01   3.2766995e+01
   9.7160905e+00   3.6988847e+01   3.5206618e+01   3.6164232e+01   3.7649466e+01   3.2743556e+01
   9.7476360e+00   3.6965305e+01   3.5185599e+01   3.6137540e+01   3.7630544e+01   3.2720237e+01
   9.7728724e+00   3.6946554e+01   3.5168864e+01   3.6116275e+01   3.7615481e+01   3.2701668e+01
   9.7981088e+00   3.6927877e+01   3.5152199e+01   3.6095088e+01   3.7600483e+01   3.2683175e+01
   9.8182979e+00   3.6912987e+01   3.5138919e+01   3.6078194e+01   3.7588532e+01   3.2668436e+01
   9.8384870e+00   3.6898145e+01   3.5125684e+01   3.6061351e+01   3.7576623e+01   3.2653745e+01
   9.8586762e+00   3.6883349e+01   3.5112493e+01   3.6044557e+01   3.7564756e+01   3.2639103e+01
   9.8728086e+00   3.6873019e+01   3.5103287e+01   3.6032832e+01   3.7556474e+01   3.2628883e+01
   9.8869409e+00   3.6862713e+01   3.5094103e+01   3.6021130e+01   3.7548212e+01   3.2618686e+01
   9.9010733e+00   3.6852429e+01   3.5084941e+01   3.6009453e+01   3.7539971e+01   3.2608513e+01
   9.9152057e+00   3.6842168e+01   3.5075800e+01   3.5997801e+01   3.7531750e+01   3.2598364e+01
   9.9236851e+00   3.6836022e+01   3.5070327e+01   3.5990821e+01   3.7526827e+01   3.2592285e+01
   9.9321646e+00   3.6829885e+01   3.5064861e+01   3.5983849e+01   3.7521911e+01   3.2586216e+01
   9.9406440e+00   3.6823755e+01   3.5059403e+01   3.5976887e+01   3.7517003e+01   3.2580154e+01
   9.9491234e+00   3.6817634e+01   3.5053953e+01   3.5969933e+01   3.7512102e+01   3.2574102e+01
   9.9576029e+00   3.6811521e+01   3.5048511e+01   3.5962988e+01   3.7507208e+01   3.2568057e+01
   9.9660823e+00   3.6805416e+01   3.5043077e+01   3.5956052e+01   3.7502322e+01   3.2562022e+01
   9.9694741e+00   3.6802977e+01   3.5040906e+01   3.5953280e+01   3.7500369e+01   3.2559610e+01
   9.9728658e+00   3.6800538e+01   3.5038735e+01   3.5950510e+01   3.7498418e+01   3.2557199e+01
   9.9762576e+00   3.6798101e+01   3.5036567e+01   3.5947740e+01   3.7496468e+01   3.2554790e+01
   9.9796494e+00   3.6795666e+01   3.5034399e+01   3.5944972e+01   3.7494519e+01   3.2552382e+01
   9.9830411e+00   3.6793231e+01   3.5032232e+01   3.5942206e+01   3.7492571e+01   3.2549976e+01
   9.9864329e+00   3.6790798e+01   3.5030067e+01   3.5939441e+01   3.7490624e+01   3.2547570e+01
   9.9898247e+00   3.6788366e+01   3.5027903e+01   3.5936677e+01   3.7488679e+01   3.2545167e+01
   9.9932165e+00   3.6785936e+01   3.5025741e+01   3.5933915e+01   3.7486734e+01   3.2542764e+01
   9.9966082e+00   3.6783507e+01   3.5023579e+01   3.5931154e+01   3.7484791e+01   3.2540363e+01


==> data/dbhiHatData1000.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.1472539e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.3222753e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.9306276e-01   4.0159951e+01   4.0117181e+01   4.0163612e+01   4.0144992e+01   4.0089706e+01
   3.2434106e-01   4.0439791e+01   4.0321902e+01   4.0449819e+01   4.0398641e+01   4.0246087e+01
   3.8109063e-01   4.0918577e+01   4.0671807e+01   4.0938572e+01   4.0833123e+01   4.0513555e+01
   5.1662388e-01   4.1892242e+01   4.1369318e+01   4.1926854e+01   4.1720877e+01   4.1025546e+01
   8.8539878e-01   4.3480614e+01   4.2385064e+01   4.3516708e+01   4.3170948e+01   4.1614074e+01
   1.4240628e+00   4.4334589e+01   4.2716466e+01   4.4347222e+01   4.3933451e+01   4.1517827e+01
   2.4612396e+00   4.4172122e+01   4.2105262e+01   4.4124433e+01   4.3747832e+01   4.0482802e+01
   3.2054483e+00   4.3442077e+01   4.1269844e+01   4.3339735e+01   4.3067833e+01   3.9491307e+01
   4.3244778e+00   4.1990518e+01   3.9796438e+01   4.1790872e+01   4.1743682e+01   3.7865771e+01
   5.6994778e+00   4.0073484e+01   3.7940000e+01   3.9739387e+01   4.0022704e+01   3.5868187e+01
   7.0744778e+00   3.8263348e+01   3.6222622e+01   3.7788552e+01   3.8422795e+01   3.4025945e+01
   8.4494778e+00   3.6665008e+01   3.4726814e+01   3.6050882e+01   3.7033023e+01   3.2415569e+01
   9.8244778e+00   3.5309430e+01   3.3474640e+01   3.4562858e+01   3.5874911e+01   3.1060285e+01
   1.1199478e+01   3.4192756e+01   3.2457128e+01   3.3324630e+01   3.4938419e+01   2.9952804e+01
   1.2574478e+01   3.3294600e+01   3.1650262e+01   3.2318557e+01   3.4199250e+01   2.9069910e+01
   1.3949478e+01   3.2588437e+01   3.1024842e+01   3.1519800e+01   3.3628702e+01   2.8382284e+01
   1.5324478e+01   3.2047658e+01   3.0552374e+01   3.0902617e+01   3.3199244e+01   2.7860687e+01
   1.6699478e+01   3.1648763e+01   3.0208110e+01   3.0443826e+01   3.2887244e+01   2.7479358e+01
   1.8051086e+01   3.1376156e+01   2.9975198e+01   3.0128346e+01   3.2676645e+01   2.7220715e+01
   1.9335590e+01   3.1212886e+01   2.9836684e+01   2.9938610e+01   3.2551616e+01   2.7066648e+01
   2.0126293e+01   3.1130557e+01   2.9767184e+01   2.9842638e+01   3.2488919e+01   2.6989248e+01
   2.0973437e+01   3.0916798e+01   2.9588210e+01   2.9592078e+01   3.2327417e+01   2.6789481e+01
   2.2340742e+01   3.0459012e+01   2.9210707e+01   2.9050848e+01   3.1987653e+01   2.6366829e+01
   2.3715742e+01   3.0009952e+01   2.8849382e+01   2.8512905e+01   3.1663758e+01   2.5960524e+01
   2.5090742e+01   2.9623022e+01   2.8547031e+01   2.8042462e+01   3.1393854e+01   2.5618983e+01
   2.6465742e+01   2.9302426e+01   2.8304557e+01   2.7646555e+01   3.1178277e+01   2.5343848e+01
   2.7840742e+01   2.9040184e+01   2.8113132e+01   2.7317513e+01   3.1008754e+01   2.5125685e+01
   2.9215742e+01   2.8826414e+01   2.7962939e+01   2.7044943e+01   3.0876259e+01   2.4953768e+01
   3.0590742e+01   2.8652129e+01   2.7845392e+01   2.6819104e+01   3.0772965e+01   2.4818627e+01
   3.3425717e+01   2.8386813e+01   2.7677745e+01   2.6467061e+01   3.0626507e+01   2.4624594e+01
   3.9006888e+01   2.8094223e+01   2.7517792e+01   2.6060786e+01   3.0488542e+01   2.4436653e+01
   4.4336487e+01   2.7961280e+01   2.7460779e+01   2.5864898e+01   3.0440480e+01   2.4367688e+01
   4.9993832e+01   2.7891422e+01   2.7438559e+01   2.5756365e+01   3.0422362e+01   2.4339548e+01
   5.4772900e+01   2.7860028e+01   2.7431757e+01   2.5705252e+01   3.0417156e+01   2.4330191e+01
   5.5059600e+01   2.8948458e+01   2.8586640e+01   2.6691565e+01   3.1652292e+01   2.5399114e+01
   5.5620800e+01   2.8440661e+01   2.8125018e+01   2.6159474e+01   3.1172448e+01   2.4951520e+01
   5.6685306e+01   2.7019635e+01   2.6566898e+01   2.4893067e+01   2.9512926e+01   2.3477667e+01
   5.8060306e+01   2.5579683e+01   2.4994289e+01   2.3602003e+01   2.7832279e+01   2.1983171e+01
   5.9435306e+01   2.4416749e+01   2.3721656e+01   2.2567078e+01   2.6458152e+01   2.0781641e+01
   6.0810306e+01   2.3462339e+01   2.2667718e+01   2.1733158e+01   2.5305327e+01   1.9798906e+01
   6.2185306e+01   2.2677879e+01   2.1792057e+01   2.1062636e+01   2.4334416e+01   1.8994410e+01
   6.3560306e+01   2.2034788e+01   2.1066405e+01   2.0525521e+01   2.3518819e+01   1.8338256e+01
   6.4935306e+01   2.1509900e+01   2.0468013e+01   2.0097216e+01   2.2837240e+01   1.7805966e+01
   6.6310306e+01   2.1084146e+01   1.9977985e+01   1.9757630e+01   2.2271922e+01   1.7377136e+01
   6.7685306e+01   2.0741932e+01   1.9580677e+01   1.9490543e+01   2.1808069e+01   1.7034900e+01
   7.0466846e+01   2.0256053e+01   1.9010543e+01   1.9121812e+01   2.1132358e+01   1.6553825e+01
   7.4447086e+01   1.9928304e+01   1.8621316e+01   1.8881308e+01   2.0662891e+01   1.6233497e+01
   7.5283044e+01   1.9903461e+01   1.8581925e+01   1.8874564e+01   2.0607820e+01   1.6207535e+01
   7.6436539e+01   1.9886477e+01   1.8530064e+01   1.8898899e+01   2.0520981e+01   1.6185596e+01
   7.7811539e+01   1.9883655e+01   1.8480020e+01   1.8951551e+01   2.0423739e+01   1.6176054e+01
   7.9186539e+01   1.9893640e+01   1.8444352e+01   1.9015164e+01   2.0341905e+01   1.6180163e+01
   8.0686539e+01   1.9914843e+01   1.8420181e+01   1.9089738e+01   2.0271213e+01   1.6196212e+01
   8.6050764e+01   2.0048411e+01   1.8429156e+01   1.9369319e+01   2.0150276e+01   1.6317981e+01
   8.6258206e+01   2.0052190e+01   1.8429212e+01   1.9377565e+01   2.0146240e+01   1.6321605e+01
   8.6436759e+01   2.0049989e+01   1.8424035e+01   1.9379232e+01   2.0137397e+01   1.6319658e+01
   8.9936912e+01   2.0032324e+01   1.8355583e+01   1.9427054e+01   2.0006606e+01   1.6306102e+01
   9.2370738e+01   2.0067349e+01   1.8361728e+01   1.9497181e+01   1.9979811e+01   1.6341105e+01
   9.2588359e+01   2.0067736e+01   1.8359899e+01   1.9500408e+01   1.9975249e+01   1.6341685e+01
   9.4662631e+01   2.0055905e+01   1.8329400e+01   1.9513476e+01   1.9920339e+01   1.6332805e+01
   9.6719304e+01   2.0074459e+01   1.8331389e+01   1.9552554e+01   1.9902685e+01   1.6352055e+01
   9.6885468e+01   2.0074650e+01   1.8330406e+01   1.9554271e+01   1.9900214e+01   1.6352388e+01
   9.9046146e+01   2.0069283e+01   1.8311435e+01   1.9567059e+01   1.9863292e+01   1.6349332e+01
   1.0006515e+02   2.0078185e+01   1.8314323e+01   1.9583350e+01   1.9859085e+01   1.6358452e+01
   1.0020833e+02   2.0078201e+01   1.8313577e+01   1.9584369e+01   1.9857351e+01   1.6358581e+01
   1.0271883e+02   2.0079761e+01   1.8303104e+01   1.9601720e+01   1.9831290e+01   1.6361910e+01
   1.0289959e+02   2.0080504e+01   1.8303051e+01   1.9603474e+01   1.9830252e+01   1.6362726e+01
   1.0458154e+02   2.0078544e+01   1.8294530e+01   1.9610319e+01   1.9812949e+01   1.6362002e+01
   1.0517794e+02   2.0081977e+01   1.8295698e+01   1.9616553e+01   1.9811406e+01   1.6365555e+01
   1.0611257e+02   2.0079116e+01   1.8289797e+01   1.9617896e+01   1.9801261e+01   1.6363433e+01
   1.0707253e+02   2.0082946e+01   1.8290497e+01   1.9625657e+01   1.9798127e+01   1.6367515e+01
   1.0715568e+02   2.0082983e+01   1.8290285e+01   1.9626024e+01   1.9797588e+01   1.6367593e+01
   1.0879944e+02   2.0083556e+01   1.8286272e+01   1.9632665e+01   1.9787537e+01   1.6368935e+01
   1.0888855e+02   2.0083780e+01   1.8286257e+01   1.9633193e+01   1.9787223e+01   1.6369184e+01
   1.0982070e+02   2.0082132e+01   1.8282361e+01   1.9634638e+01   1.9780206e+01   1.6368068e+01
   1.0982322e+02   2.0085284e+01   1.8286197e+01   1.9637250e+01   1.9784142e+01   1.6371698e+01
   1.1022372e+02   2.0423889e+01   1.8700239e+01   1.9919182e+01   2.0202714e+01   1.6767720e+01
   1.1049017e+02   2.0075055e+01   1.8366277e+01   1.9569599e+01   1.9845874e+01   1.6448959e+01
   1.1112514e+02   1.9959127e+01   1.8203580e+01   1.9502805e+01   1.9646508e+01   1.6321779e+01
   1.1226113e+02   1.9930536e+01   1.8110203e+01   1.9552778e+01   1.9474179e+01   1.6297165e+01
   1.1363613e+02   1.9907534e+01   1.8040881e+01   1.9604863e+01   1.9300184e+01   1.6311823e+01
   1.1496160e+02   1.9908643e+01   1.8009953e+01   1.9667073e+01   1.9172920e+01   1.6356181e+01
   1.1597133e+02   1.9926386e+01   1.8007307e+01   1.9725815e+01   1.9102917e+01   1.6405642e+01
   1.1669587e+02   1.9946684e+01   1.8014454e+01   1.9772931e+01   1.9065298e+01   1.6447239e+01
   1.1763364e+02   1.9979758e+01   1.8032048e+01   1.9837749e+01   1.9029361e+01   1.6505854e+01
   1.1809382e+02   1.9997884e+01   1.8043162e+01   1.9870301e+01   1.9015978e+01   1.6535682e+01
   1.1841962e+02   2.0011190e+01   1.8051727e+01   1.9893385e+01   1.9007884e+01   1.6556954e+01
   1.1892400e+02   2.0032261e+01   1.8065808e+01   1.9928904e+01   1.8997268e+01   1.6589847e+01
   1.1975978e+02   2.0067534e+01   1.8090409e+01   1.9986355e+01   1.8983767e+01   1.6643409e+01
   1.2083671e+02   2.0111807e+01   1.8122515e+01   2.0056156e+01   1.8971722e+01   1.6708993e+01
   1.2298850e+02   2.0190170e+01   1.8181412e+01   2.0176184e+01   1.8957844e+01   1.6822916e+01
   1.2847930e+02   2.0308641e+01   1.8273600e+01   2.0353209e+01   1.8946181e+01   1.6993353e+01
   1.3019591e+02   2.0322735e+01   1.8284798e+01   2.0373855e+01   1.8945701e+01   1.7013335e+01
   1.3208314e+02   2.0366216e+01   1.8319836e+01   2.0437472e+01   1.8943973e+01   1.7075892e+01
   1.3545823e+02   2.0461366e+01   1.8397108e+01   2.0577094e+01   1.8939303e+01   1.7214461e+01
   1.4149704e+02   2.0584898e+01   1.8499459e+01   2.0757332e+01   1.8935254e+01   1.7396187e+01
   1.4675387e+02   2.0653352e+01   1.8557492e+01   2.0855955e+01   1.8935481e+01   1.7497162e+01
   1.5247300e+02   2.0702655e+01   1.8600051e+01   2.0925702e+01   1.8938296e+01   1.7569122e+01
   1.5806162e+02   2.0735415e+01   1.8628784e+01   2.0970743e+01   1.8942978e+01   1.7615565e+01
   1.6340424e+02   2.0757222e+01   1.8648217e+01   2.0999900e+01   1.8947809e+01   1.7645681e+01
   1.6485789e+02   2.0897459e+01   1.8813633e+01   2.1134359e+01   1.9098982e+01   1.7823945e+01
   1.6534279e+02   2.1095908e+01   1.9060912e+01   2.1325152e+01   1.9302128e+01   1.8104404e+01
   1.6608491e+02   2.0983511e+01   1.8920790e+01   2.1238976e+01   1.9119887e+01   1.7988474e+01
   1.6744248e+02   2.1175015e+01   1.9088436e+01   2.1476262e+01   1.9184479e+01   1.8221062e+01
   1.6881748e+02   2.1448788e+01   1.9365568e+01   2.1790729e+01   1.9337079e+01   1.8579014e+01
   1.7019248e+02   2.1733278e+01   1.9659885e+01   2.2109916e+01   1.9516649e+01   1.8948042e+01
   1.7156748e+02   2.2002330e+01   1.9939745e+01   2.2408081e+01   1.9697514e+01   1.9292300e+01
   1.7294248e+02   2.2246650e+01   2.0194388e+01   2.2676631e+01   1.9868527e+01   1.9601262e+01
   1.7431748e+02   2.2463533e+01   2.0420672e+01   2.2913580e+01   2.0024803e+01   1.9872951e+01
   1.7569248e+02   2.2652810e+01   2.0618285e+01   2.3119393e+01   2.0164219e+01   2.0108264e+01
   1.7706748e+02   2.2815273e+01   2.0787979e+01   2.3295381e+01   2.0285943e+01   2.0309001e+01
   1.7844248e+02   2.2953532e+01   2.0932299e+01   2.3444597e+01   2.0391198e+01   2.0478553e+01
   1.8037631e+02   2.3118520e+01   2.1103439e+01   2.3621394e+01   2.0520389e+01   2.0676560e+01
   1.8214830e+02   2.3230149e+01   2.1218881e+01   2.3740536e+01   2.0609188e+01   2.0808984e+01
   1.8505623e+02   2.3316760e+01   2.1309185e+01   2.3833418e+01   2.0677042e+01   2.0913768e+01
   1.8573104e+02   2.3340788e+01   2.1334392e+01   2.3859046e+01   2.0696096e+01   2.0942916e+01
   1.8807021e+02   2.3518379e+01   2.1520953e+01   2.4047864e+01   2.0838376e+01   2.1157741e+01
   1.9300201e+02   2.3876878e+01   2.1897504e+01   2.4427758e+01   2.1129876e+01   2.1588595e+01
   1.9845319e+02   2.4135006e+01   2.2168663e+01   2.4699703e+01   2.1344170e+01   2.1895910e+01
   2.0378023e+02   2.4290657e+01   2.2332231e+01   2.4862862e+01   2.1475439e+01   2.2079890e+01
   2.0944650e+02   2.4391312e+01   2.2437989e+01   2.4967927e+01   2.1561360e+01   2.2198094e+01
   2.1481441e+02   2.4448872e+01   2.2498570e+01   2.5027798e+01   2.1610922e+01   2.2265543e+01
   2.1955552e+02   2.4483818e+01   2.2535509e+01   2.5063940e+01   2.1641543e+01   2.2306434e+01
   2.1995660e+02   2.5302857e+01   2.3383482e+01   2.5880889e+01   2.2464429e+01   2.3175000e+01
   2.2046434e+02   2.5572761e+01   2.3661732e+01   2.6150085e+01   2.2736749e+01   2.3458751e+01
   2.2145169e+02   2.4837802e+01   2.2911725e+01   2.5418831e+01   2.1993928e+01   2.2702059e+01
   2.2211359e+02   2.4612625e+01   2.2677171e+01   2.5194257e+01   2.1769568e+01   2.2460224e+01
   2.2293207e+02   2.4475402e+01   2.2533865e+01   2.5057405e+01   2.1633112e+01   2.2312118e+01
   2.2366436e+02   2.4420536e+01   2.2476342e+01   2.5002698e+01   2.1578538e+01   2.2252508e+01
   2.2464898e+02   2.4393736e+01   2.2447939e+01   2.4975993e+01   2.1551687e+01   2.2222909e+01
   2.2582014e+02   2.4391233e+01   2.2444788e+01   2.4973528e+01   2.1548761e+01   2.2219384e+01
   2.2719514e+02   2.4401405e+01   2.2454799e+01   2.4983711e+01   2.1558264e+01   2.2229456e+01
   2.2857014e+02   2.4414468e+01   2.2467886e+01   2.4996772e+01   2.1570655e+01   2.2242743e+01
   2.2994514e+02   2.4426881e+01   2.2480364e+01   2.5009180e+01   2.1582463e+01   2.2255433e+01
   2.3132014e+02   2.4437750e+01   2.2491300e+01   2.5020042e+01   2.1592813e+01   2.2266558e+01
   2.3269514e+02   2.4446938e+01   2.2500549e+01   2.5029223e+01   2.1601567e+01   2.2275967e+01
   2.3407014e+02   2.4454513e+01   2.2508174e+01   2.5036790e+01   2.1608788e+01   2.2283722e+01
   2.3544514e+02   2.4460581e+01   2.2514283e+01   2.5042851e+01   2.1614574e+01   2.2289934e+01
   2.3682014e+02   2.4465246e+01   2.2518979e+01   2.5047510e+01   2.1619023e+01   2.2294708e+01
   2.3819514e+02   2.4468595e+01   2.2522350e+01   2.5050854e+01   2.1622219e+01   2.2298135e+01
   2.3957014e+02   2.4470714e+01   2.2524480e+01   2.5052970e+01   2.1624240e+01   2.2300298e+01
   2.4042871e+02   2.4471761e+01   2.2525534e+01   2.5054015e+01   2.1625241e+01   2.2301367e+01
   2.4179927e+02   2.4476817e+01   2.2530643e+01   2.5059049e+01   2.1630089e+01   2.2306553e+01
   2.4317427e+02   2.4483387e+01   2.2537283e+01   2.5065590e+01   2.1636386e+01   2.2313295e+01
   2.4454927e+02   2.4489818e+01   2.2543781e+01   2.5071992e+01   2.1642549e+01   2.2319894e+01
   2.4592427e+02   2.4495674e+01   2.2549701e+01   2.5077823e+01   2.1648163e+01   2.2325905e+01
   2.4729927e+02   2.4500887e+01   2.2554971e+01   2.5083012e+01   2.1653162e+01   2.2331255e+01
   2.4867427e+02   2.4505491e+01   2.2559626e+01   2.5087592e+01   2.1657579e+01   2.2335980e+01
   2.5004927e+02   2.4509546e+01   2.2563728e+01   2.5091626e+01   2.1661472e+01   2.2340143e+01
   2.5142427e+02   2.4513113e+01   2.2567338e+01   2.5095173e+01   2.1664899e+01   2.2343806e+01
   2.5279927e+02   2.4516252e+01   2.2570515e+01   2.5098293e+01   2.1667916e+01   2.2347028e+01
   2.5417427e+02   2.4519012e+01   2.2573310e+01   2.5101036e+01   2.1670570e+01   2.2349863e+01
   2.5554927e+02   2.4521440e+01   2.2575769e+01   2.5103447e+01   2.1672907e+01   2.2352356e+01
   2.5692427e+02   2.4523575e+01   2.2577932e+01   2.5105567e+01   2.1674962e+01   2.2354550e+01
   2.5829927e+02   2.4525453e+01   2.2579836e+01   2.5107431e+01   2.1676772e+01   2.2356479e+01
   2.5967427e+02   2.4527104e+01   2.2581511e+01   2.5109070e+01   2.1678364e+01   2.2358176e+01
   2.6798835e+02   2.4533605e+01   2.2588089e+01   2.5115511e+01   2.1684653e+01   2.2364816e+01
   2.7330940e+02   2.4535783e+01   2.2590313e+01   2.5117667e+01   2.1686757e+01   2.2367076e+01
   2.7512757e+02   2.4710318e+01   2.2780623e+01   2.5288926e+01   2.1869143e+01   2.2564657e+01
   2.7555588e+02   2.5008848e+01   2.3101942e+01   2.5582693e+01   2.2180915e+01   2.2895904e+01
   2.7626799e+02   2.4776060e+01   2.2857446e+01   2.5360522e+01   2.1922410e+01   2.2659456e+01
   2.7701419e+02   2.4663750e+01   2.2734209e+01   2.5257690e+01   2.1790691e+01   2.2541996e+01
   2.7805261e+02   2.4617683e+01   2.2682770e+01   2.5223969e+01   2.1719490e+01   2.2505097e+01
   2.7942761e+02   2.4633435e+01   2.2698397e+01   2.5254493e+01   2.1704860e+01   2.2543205e+01
   2.8080261e+02   2.4674038e+01   2.2741150e+01   2.5307996e+01   2.1718707e+01   2.2607419e+01
   2.8217761e+02   2.4717626e+01   2.2787259e+01   2.5362690e+01   2.1739178e+01   2.2672536e+01
   2.8355261e+02   2.4758040e+01   2.2830058e+01   2.5412579e+01   2.1759856e+01   2.2731716e+01
   2.8492761e+02   2.4793740e+01   2.2867876e+01   2.5456298e+01   2.1778856e+01   2.2783464e+01
   2.8630261e+02   2.4824533e+01   2.2900503e+01   2.5493820e+01   2.1795645e+01   2.2827809e+01
   2.8767761e+02   2.4850606e+01   2.2928132e+01   2.5525473e+01   2.1810109e+01   2.2865176e+01
   2.8917761e+02   2.4873984e+01   2.2952908e+01   2.5553771e+01   2.1823260e+01   2.2898550e+01
   2.9493178e+02   2.4920219e+01   2.3001905e+01   2.5609527e+01   2.1849721e+01   2.2964211e+01
   2.9574017e+02   2.4925789e+01   2.3007815e+01   2.5616158e+01   2.1853071e+01   2.2972005e+01
   2.9818793e+02   2.4958647e+01   2.3042688e+01   2.5655119e+01   2.1873127e+01   2.3017773e+01
   3.0381467e+02   2.5025429e+01   2.3113560e+01   2.5733974e+01   2.1914622e+01   2.3110243e+01
   3.0922278e+02   2.5065263e+01   2.3155857e+01   2.5780628e+01   2.1940132e+01   2.3164855e+01
   3.1486575e+02   2.5090532e+01   2.3182743e+01   2.5810005e+01   2.1956723e+01   2.3199271e+01
   3.2021739e+02   2.5104933e+01   2.3198035e+01   2.5826646e+01   2.1966377e+01   2.3218677e+01
   3.2552537e+02   2.5113674e+01   2.3207314e+01   2.5836690e+01   2.1972340e+01   2.3230369e+01
   3.3004626e+02   2.5118524e+01   2.3212442e+01   2.5842205e+01   2.1975775e+01   2.3236729e+01
   3.3030358e+02   2.5451345e+01   2.3568863e+01   2.6162741e+01   2.2348875e+01   2.3587060e+01
   3.3091609e+02   2.5344471e+01   2.3467232e+01   2.6066795e+01   2.2209369e+01   2.3509673e+01
   3.3187914e+02   2.5285909e+01   2.3399525e+01   2.6019479e+01   2.2122793e+01   2.3453719e+01
   3.3325414e+02   2.5345686e+01   2.3460666e+01   2.6094032e+01   2.2148489e+01   2.3539408e+01
   3.3462914e+02   2.5454744e+01   2.3576709e+01   2.6216304e+01   2.2227792e+01   2.3681453e+01
   3.3600414e+02   2.5567764e+01   2.3697523e+01   2.6340808e+01   2.2315134e+01   2.3826058e+01
   3.3737914e+02   2.5671880e+01   2.3808903e+01   2.6454742e+01   2.2397376e+01   2.3958174e+01
   3.3875414e+02   2.5763985e+01   2.3907423e+01   2.6555159e+01   2.2471014e+01   2.4074410e+01
   3.4012914e+02   2.5843884e+01   2.3992860e+01   2.6642043e+01   2.2535430e+01   2.4174820e+01
   3.4150414e+02   2.5912204e+01   2.4065894e+01   2.6716187e+01   2.2590871e+01   2.4260386e+01
   3.4287914e+02   2.5969746e+01   2.4127387e+01   2.6778530e+01   2.2637811e+01   2.4332249e+01
   3.4734991e+02   2.6090965e+01   2.4256864e+01   2.6909564e+01   2.2737405e+01   2.4483023e+01
   3.5011988e+02   2.6121801e+01   2.4289796e+01   2.6942852e+01   2.2762857e+01   2.4521290e+01
   3.5178647e+02   2.6157885e+01   2.4328335e+01   2.6981490e+01   2.2793195e+01   2.4565627e+01
   3.5452037e+02   2.6241867e+01   2.4418003e+01   2.7071312e+01   2.2864058e+01   2.4668591e+01
   3.6159898e+02   2.6398461e+01   2.4585093e+01   2.7238283e+01   2.2997348e+01   2.4859568e+01
   3.6712156e+02   2.6467372e+01   2.4658619e+01   2.7311392e+01   2.3056731e+01   2.4943051e+01
   3.7248300e+02   2.6507818e+01   2.4701744e+01   2.7354143e+01   2.3091882e+01   2.4991766e+01
   3.7788171e+02   2.6532636e+01   2.4728204e+01   2.7380287e+01   2.3113607e+01   2.5021530e+01
   3.8333669e+02   2.6547785e+01   2.4744348e+01   2.7396196e+01   2.3126958e+01   2.5039612e+01
   3.8492241e+02   2.6658983e+01   2.4842487e+01   2.7537515e+01   2.3204704e+01   2.5163653e+01
   3.8542357e+02   2.6854329e+01   2.5013301e+01   2.7764773e+01   2.3383214e+01   2.5347533e+01
   3.8631986e+02   2.6872932e+01   2.5140124e+01   2.7661150e+01   2.3566000e+01   2.5401377e+01
   3.8769486e+02   2.7179528e+01   2.5611360e+01   2.7785264e+01   2.4149135e+01   2.5756985e+01
   3.8906986e+02   2.7639913e+01   2.6225167e+01   2.8082019e+01   2.4869253e+01   2.6269715e+01
   3.9044486e+02   2.8146870e+01   2.6867145e+01   2.8447639e+01   2.5604235e+01   2.6826769e+01
   3.9181986e+02   2.8650733e+01   2.7486507e+01   2.8831788e+01   2.6302624e+01   2.7375803e+01
   3.9319486e+02   2.9126972e+01   2.8060116e+01   2.9207702e+01   2.6942530e+01   2.7891509e+01
   3.9456986e+02   2.9563091e+01   2.8577589e+01   2.9560334e+01   2.7515205e+01   2.8361470e+01
   3.9594486e+02   2.9952870e+01   2.9034830e+01   2.9881093e+01   2.8018101e+01   2.8779867e+01
   3.9731986e+02   3.0293550e+01   2.9430956e+01   3.0165181e+01   2.8451672e+01   2.9144428e+01
   3.9869486e+02   3.0584328e+01   2.9766735e+01   3.0410116e+01   2.8817793e+01   2.9454820e+01
   4.0006986e+02   3.0825492e+01   3.0043735e+01   3.0614830e+01   2.9118924e+01   2.9711748e+01
   4.0353824e+02   3.1219900e+01   3.0494118e+01   3.0952422e+01   2.9606914e+01   3.0131059e+01
   4.0530299e+02   3.1311559e+01   3.0598438e+01   3.1031206e+01   2.9719817e+01   3.0228332e+01
   4.0696003e+02   3.1549100e+01   3.0865954e+01   3.1238347e+01   3.0007134e+01   3.0479422e+01
   4.0871003e+02   3.1885582e+01   3.1243474e+01   3.1533263e+01   3.0411756e+01   3.0834582e+01
   4.1305758e+02   3.2611417e+01   3.2052402e+01   3.2175137e+01   3.1275491e+01   3.1598690e+01
   4.1915688e+02   3.3279416e+01   3.2789885e+01   3.2773116e+01   3.2058516e+01   3.2299193e+01
   4.2500560e+02   3.3659101e+01   3.3205940e+01   3.3116237e+01   3.2498151e+01   3.2696125e+01
   4.3024517e+02   3.3865473e+01   3.3430992e+01   3.3303808e+01   3.2735254e+01   3.2911377e+01
   4.3614816e+02   3.4006614e+01   3.3584358e+01   3.3432647e+01   3.2896428e+01   3.3058361e+01
   4.3947343e+02   3.4060146e+01   3.3642175e+01   3.3481905e+01   3.2956938e+01   3.3114000e+01
   4.3977646e+02   3.4585465e+01   3.4092605e+01   3.4080200e+01   3.3388849e+01   3.3600477e+01
   4.4066779e+02   3.4529542e+01   3.3973779e+01   3.4061341e+01   3.3297972e+01   3.3477750e+01
   4.4150551e+02   3.4246451e+01   3.3833297e+01   3.3653463e+01   3.3206984e+01   3.3283649e+01
   4.4228291e+02   3.4052121e+01   3.3718750e+01   3.3382997e+01   3.3139539e+01   3.3129238e+01
   4.4282757e+02   3.3946223e+01   3.3654005e+01   3.3235358e+01   3.3107021e+01   3.3040070e+01
   4.4339655e+02   3.3856933e+01   3.3600488e+01   3.3108492e+01   3.3085925e+01   3.2963289e+01
   4.4412667e+02   3.3768049e+01   3.3550921e+01   3.2977304e+01   3.3075714e+01   3.2886566e+01
   4.4495287e+02   3.3694447e+01   3.3516228e+01   3.2861317e+01   3.3082297e+01   3.2824172e+01
   4.4605035e+02   3.3628729e+01   3.3496118e+01   3.2745840e+01   3.3111701e+01   3.2771452e+01
   4.4742535e+02   3.3580812e+01   3.3497957e+01   3.2643930e+01   3.3167590e+01   3.2738167e+01
   4.4880035e+02   3.3556557e+01   3.3516503e+01   3.2573574e+01   3.3232213e+01   3.2727035e+01
   4.5017535e+02   3.3546257e+01   3.3542778e+01   3.2524113e+01   3.3297528e+01   3.2728322e+01
   4.5155035e+02   3.3544019e+01   3.3571473e+01   3.2488903e+01   3.3359033e+01   3.2736117e+01
   4.5622435e+02   3.3557380e+01   3.3654261e+01   3.2428642e+01   3.3514992e+01   3.2772616e+01
   4.5991158e+02   3.3567010e+01   3.3686683e+01   3.2414213e+01   3.3571311e+01   3.2790017e+01
   4.6126011e+02   3.3572161e+01   3.3702833e+01   3.2407763e+01   3.3598995e+01   3.2798934e+01
   4.6394242e+02   3.3591181e+01   3.3755620e+01   3.2391227e+01   3.3687155e+01   3.2829604e+01
   4.6947815e+02   3.3631800e+01   3.3850485e+01   3.2374890e+01   3.3838758e+01   3.2889205e+01
   4.7466824e+02   3.3659707e+01   3.3908792e+01   3.2370962e+01   3.3928832e+01   3.2927880e+01
   4.8069141e+02   3.3680590e+01   3.3950166e+01   3.2370426e+01   3.3991603e+01   3.2956080e+01
   4.8655807e+02   3.3692727e+01   3.3973489e+01   3.2370890e+01   3.4026593e+01   3.2972239e+01
   4.9203700e+02   3.3699311e+01   3.3986069e+01   3.2371215e+01   3.4045435e+01   3.2980975e+01
   4.9519419e+02   3.3724298e+01   3.4012025e+01   3.2395374e+01   3.4072844e+01   3.3006595e+01
   4.9556060e+02   3.4125426e+01   3.4355454e+01   3.2849304e+01   3.4393601e+01   3.3377229e+01
   4.9626952e+02   3.3975632e+01   3.4259107e+01   3.2654854e+01   3.4321138e+01   3.3261445e+01
   4.9750971e+02   3.3628898e+01   3.3957445e+01   3.2262707e+01   3.4059648e+01   3.2931752e+01
   4.9888471e+02   3.3323334e+01   3.3683855e+01   3.1921330e+01   3.3826991e+01   3.2632838e+01
   5.0025971e+02   3.3091210e+01   3.3478169e+01   3.1659190e+01   3.3657785e+01   3.2405641e+01
   5.0163471e+02   3.2912916e+01   3.3323445e+01   3.1454587e+01   3.3534999e+01   3.2232451e+01
   5.0300971e+02   3.2772799e+01   3.3204339e+01   3.1291414e+01   3.3443566e+01   3.2097507e+01
   5.0438471e+02   3.2660354e+01   3.3110353e+01   3.1158961e+01   3.3373367e+01   3.1989992e+01
   5.0575971e+02   3.2568870e+01   3.3034833e+01   3.1050311e+01   3.3318128e+01   3.1902987e+01
   5.0713471e+02   3.2494050e+01   3.2973604e+01   3.0960949e+01   3.3274017e+01   3.1832098e+01
   5.0850971e+02   3.2433067e+01   3.2923994e+01   3.0887837e+01   3.3238657e+01   3.1774467e+01
   5.0988471e+02   3.2383992e+01   3.2884233e+01   3.0828852e+01   3.3210527e+01   3.1728171e+01
   5.1509763e+02   3.2286415e+01   3.2805588e+01   3.0711185e+01   3.3155431e+01   3.1636331e+01
   5.1592516e+02   3.2276711e+01   3.2797692e+01   3.0699561e+01   3.3149799e+01   3.1627172e+01
   5.1821264e+02   3.2207409e+01   3.2740998e+01   3.0616899e+01   3.3108890e+01   3.1561696e+01
   5.2253624e+02   3.2080325e+01   3.2637419e+01   3.0464937e+01   3.3034718e+01   3.1441799e+01
   5.2807077e+02   3.1974394e+01   3.2551051e+01   3.0338340e+01   3.2972836e+01   3.1341905e+01
   5.3374072e+02   3.1909526e+01   3.2497945e+01   3.0261069e+01   3.2934474e+01   3.1280694e+01
   5.3891984e+02   3.1873284e+01   3.2468064e+01   3.0218118e+01   3.2912604e+01   3.1246423e+01
   5.4474364e+02   3.1848446e+01   3.2447459e+01   3.0188822e+01   3.2897340e+01   3.1222898e+01
   5.4955435e+02   3.1836012e+01   3.2437104e+01   3.0174201e+01   3.2889624e+01   3.1211112e+01
   5.4987642e+02   3.2080655e+01   3.2610811e+01   3.0478087e+01   3.3038140e+01   3.1408988e+01
   5.5080730e+02   3.1934791e+01   3.2377623e+01   3.0393490e+01   3.2785806e+01   3.1189465e+01
   5.5210401e+02   3.1808513e+01   3.2383395e+01   3.0164715e+01   3.2839482e+01   3.1160216e+01
   5.5347901e+02   3.1733033e+01   3.2353650e+01   3.0052304e+01   3.2832361e+01   3.1116001e+01
   5.5485401e+02   3.1683501e+01   3.2323845e+01   2.9985926e+01   3.2816506e+01   3.1078436e+01
   5.5622901e+02   3.1646395e+01   3.2298943e+01   2.9937975e+01   3.2802284e+01   3.1048029e+01
   5.5760401e+02   3.1616696e+01   3.2278607e+01   2.9899832e+01   3.2790814e+01   3.1023258e+01
   5.5897901e+02   3.1592198e+01   3.2261877e+01   2.9868305e+01   3.2781606e+01   3.1002808e+01
   5.6035401e+02   3.1571753e+01   3.2247997e+01   2.9841920e+01   3.2774117e+01   3.0985784e+01
   5.6172901e+02   3.1554675e+01   3.2236456e+01   2.9819837e+01   3.2767969e+01   3.0971596e+01
   5.6335401e+02   3.1538214e+01   3.2225366e+01   2.9798527e+01   3.2762107e+01   3.0957944e+01
   5.6991855e+02   3.1504441e+01   3.2202732e+01   2.9754713e+01   3.2750296e+01   3.0930027e+01
   5.7090925e+02   3.1501183e+01   3.2200437e+01   2.9750583e+01   3.2748952e+01   3.0927268e+01
   5.7333102e+02   3.1483558e+01   3.2188053e+01   2.9728227e+01   3.2741718e+01   3.0912380e+01
   5.7858304e+02   3.1449465e+01   3.2164091e+01   2.9684992e+01   3.2727720e+01   3.0883581e+01
   5.8413371e+02   3.1427070e+01   3.2148253e+01   2.9656693e+01   3.2718327e+01   3.0864627e+01
   5.8936330e+02   3.1413913e+01   3.2138755e+01   2.9640236e+01   3.2712451e+01   3.0853381e+01
   5.9517687e+02   3.1404937e+01   3.2132176e+01   2.9629098e+01   3.2708255e+01   3.0845655e+01
   6.0102200e+02   3.1399648e+01   3.2128276e+01   2.9622562e+01   3.2705730e+01   3.0841096e+01
   6.0487290e+02   3.1397866e+01   3.2127003e+01   2.9620330e+01   3.2704978e+01   3.0839591e+01
   6.0541022e+02   3.1564295e+01   3.2181478e+01   2.9880732e+01   3.2704388e+01   3.0932561e+01
   6.0619992e+02   3.1465097e+01   3.2134172e+01   2.9735251e+01   3.2690566e+01   3.0863365e+01
   6.0755715e+02   3.1311471e+01   3.2051561e+01   2.9515634e+01   3.2661178e+01   3.0746920e+01
   6.0893215e+02   3.1202107e+01   3.1973364e+01   2.9372891e+01   3.2617685e+01   3.0647500e+01
   6.1030715e+02   3.1120023e+01   3.1910931e+01   2.9267734e+01   3.2582530e+01   3.0568759e+01
   6.1168215e+02   3.1055326e+01   3.1861630e+01   2.9184401e+01   3.2556197e+01   3.0505873e+01
   6.1305715e+02   3.1002753e+01   3.1822026e+01   2.9116050e+01   3.2536245e+01   3.0454710e+01
   6.1443215e+02   3.0959307e+01   3.1789664e+01   2.9059136e+01   3.2520697e+01   3.0412493e+01
   6.1580715e+02   3.0923164e+01   3.1762963e+01   2.9011541e+01   3.2508296e+01   3.0377429e+01
   6.1718215e+02   3.0893126e+01   3.1740896e+01   2.8971855e+01   3.2498280e+01   3.0348327e+01
   6.1868215e+02   3.0866349e+01   3.1721298e+01   2.8936399e+01   3.2489525e+01   3.0322408e+01
   6.2463466e+02   3.0809292e+01   3.1679692e+01   2.8860691e+01   3.2471239e+01   3.0267236e+01
   6.2581430e+02   3.0804417e+01   3.1676157e+01   2.8854210e+01   3.2469707e+01   3.0262541e+01
   6.2803931e+02   3.0776371e+01   3.1655006e+01   2.8817867e+01   3.2458998e+01   3.0235356e+01
   6.3249157e+02   3.0720610e+01   3.1613105e+01   2.8745433e+01   3.2438093e+01   3.0181341e+01
   6.3783763e+02   3.0676441e+01   3.1579792e+01   2.8688239e+01   3.2421214e+01   3.0138580e+01
   6.4389264e+02   3.0646206e+01   3.1556711e+01   2.8649435e+01   3.2408980e+01   3.0109286e+01
   6.4989269e+02   3.0628513e+01   3.1542986e+01   2.8626989e+01   3.2401296e+01   3.0092110e+01
   6.5534120e+02   3.0618924e+01   3.1535491e+01   2.8614904e+01   3.2396976e+01   3.0082809e+01
   6.6019633e+02   3.0613678e+01   3.1531359e+01   2.8608324e+01   3.2394563e+01   3.0077706e+01
   6.6056463e+02   3.0707659e+01   3.1564787e+01   2.8748164e+01   3.2406460e+01   3.0124051e+01
   6.6132233e+02   3.0658439e+01   3.1523880e+01   2.8694099e+01   3.2366492e+01   3.0083187e+01
   6.6258128e+02   3.0604559e+01   3.1516894e+01   2.8610491e+01   3.2370444e+01   3.0073228e+01
   6.6395628e+02   3.0570125e+01   3.1501703e+01   2.8567765e+01   3.2355357e+01   3.0061616e+01
   6.6533128e+02   3.0547283e+01   3.1488823e+01   2.8543154e+01   3.2339721e+01   3.0053686e+01
   6.6670628e+02   3.0530165e+01   3.1478721e+01   2.8525839e+01   3.2326523e+01   3.0048351e+01
   6.6808128e+02   3.0516491e+01   3.1470722e+01   2.8512317e+01   3.2315684e+01   3.0044586e+01
   6.6945628e+02   3.0505237e+01   3.1464250e+01   2.8501271e+01   3.2306739e+01   3.0041774e+01
   6.7083128e+02   3.0495871e+01   3.1458936e+01   2.8492100e+01   3.2299313e+01   3.0039584e+01
   6.7220628e+02   3.0488072e+01   3.1454551e+01   2.8484472e+01   3.2293147e+01   3.0037835e+01
   6.7447507e+02   3.0478091e+01   3.1448978e+01   2.8474716e+01   3.2285275e+01   3.0035670e+01
   6.8078339e+02   3.0465097e+01   3.1441708e+01   2.8462039e+01   3.2274994e+01   3.0032854e+01
   6.8172710e+02   3.0463546e+01   3.1440885e+01   2.8460511e+01   3.2273817e+01   3.0032574e+01
   6.8426748e+02   3.0455110e+01   3.1435953e+01   2.8452239e+01   3.2267111e+01   3.0030322e+01
   6.8951764e+02   3.0440330e+01   3.1427353e+01   2.8437757e+01   3.2255379e+01   3.0026457e+01
   6.9533740e+02   3.0430328e+01   3.1421452e+01   2.8427954e+01   3.2247417e+01   3.0023691e+01
   7.0089856e+02   3.0424727e+01   3.1418121e+01   2.8422451e+01   3.2242967e+01   3.0022080e+01
   7.0611526e+02   3.0421448e+01   3.1416096e+01   2.8419230e+01   3.2240324e+01   3.0021008e+01
   7.1187798e+02   3.0419245e+01   3.1414709e+01   2.8417061e+01   3.2238540e+01   3.0020239e+01
   7.1513574e+02   3.0420659e+01   3.1416269e+01   2.8418545e+01   3.2239982e+01   3.0021981e+01
   7.1570265e+02   3.0563046e+01   3.1508430e+01   2.8587234e+01   3.2325956e+01   3.0110263e+01
   7.1652646e+02   3.0367558e+01   3.1347354e+01   2.8380529e+01   3.2161985e+01   2.9960117e+01
   7.1788531e+02   3.0023445e+01   3.1022407e+01   2.8041460e+01   3.1822613e+01   2.9654877e+01
   7.1926031e+02   2.9711270e+01   3.0716384e+01   2.7741867e+01   3.1499691e+01   2.9368317e+01
   7.2063531e+02   2.9443166e+01   3.0451552e+01   2.7486698e+01   3.1218949e+01   2.9121289e+01
   7.2201031e+02   2.9214563e+01   3.0225577e+01   2.7269786e+01   3.0978806e+01   2.8911151e+01
   7.2338531e+02   2.9019648e+01   3.0033024e+01   2.7085103e+01   3.0773883e+01   2.8732481e+01
   7.2476031e+02   2.8853627e+01   2.9869120e+01   2.6927931e+01   3.0599290e+01   2.8580622e+01
   7.2613531e+02   2.8712776e+01   2.9730131e+01   2.6794671e+01   3.0451147e+01   2.8451983e+01
   7.2751031e+02   2.8594177e+01   2.9613136e+01   2.6682520e+01   3.0326394e+01   2.8343785e+01
   7.2888531e+02   2.8495494e+01   2.9515808e+01   2.6589242e+01   3.0222582e+01   2.8253829e+01
   7.3026031e+02   2.8414838e+01   2.9436273e+01   2.6513035e+01   3.0137728e+01   2.8180352e+01
   7.3314547e+02   2.8297762e+01   2.9320836e+01   2.6402464e+01   3.0014540e+01   2.8073760e+01
   7.3572693e+02   2.8246317e+01   2.9270127e+01   2.6353905e+01   2.9960380e+01   2.8026986e+01
   7.3730909e+02   2.8188288e+01   2.9212979e+01   2.6298893e+01   2.9899690e+01   2.7974012e+01
   7.3868409e+02   2.8115907e+01   2.9141708e+01   2.6230289e+01   2.9824006e+01   2.7907953e+01
   7.4005909e+02   2.8044745e+01   2.9071640e+01   2.6162873e+01   2.9749565e+01   2.7843048e+01
   7.4291857e+02   2.7917785e+01   2.8946646e+01   2.6042621e+01   2.9616758e+01   2.7727301e+01
   7.4826455e+02   2.7752871e+01   2.8784385e+01   2.5886346e+01   2.9444498e+01   2.7577007e+01
   7.5417412e+02   2.7644473e+01   2.8677758e+01   2.5783507e+01   2.9331518e+01   2.7478097e+01
   7.5960315e+02   2.7585872e+01   2.8620180e+01   2.5727815e+01   2.9270644e+01   2.7424606e+01
   7.6474333e+02   2.7551984e+01   2.8586917e+01   2.5695551e+01   2.9235553e+01   2.7393657e+01
   7.7050034e+02   2.7529029e+01   2.8564396e+01   2.5673659e+01   2.9211851e+01   2.7372661e+01
   7.7125034e+02   2.7574190e+01   2.8589801e+01   2.5731088e+01   2.9233481e+01   2.7398344e+01
   7.7262442e+02   2.7528372e+01   2.8430132e+01   2.5741669e+01   2.9058090e+01   2.7226281e+01
   7.7534621e+02   2.7506201e+01   2.8365504e+01   2.5739898e+01   2.8987560e+01   2.7156476e+01
   7.7960899e+02   2.7527940e+01   2.8384162e+01   2.5763001e+01   2.9005311e+01   2.7174745e+01
   7.8597591e+02   2.7550905e+01   2.8407452e+01   2.5785737e+01   2.9028196e+01   2.7198096e+01
   7.9098717e+02   2.7557417e+01   2.8414074e+01   2.5792183e+01   2.9034697e+01   2.7204745e+01
   7.9312704e+02   2.7561382e+01   2.8418081e+01   2.5796117e+01   2.9038625e+01   2.7208765e+01
   7.9982798e+02   2.7575773e+01   2.8432650e+01   2.5810384e+01   2.9052918e+01   2.7223378e+01
   8.0534644e+02   2.7582813e+01   2.8439787e+01   2.5817362e+01   2.9059918e+01   2.7230544e+01
   8.1092463e+02   2.7586958e+01   2.8443942e+01   2.5821491e+01   2.9063982e+01   2.7234707e+01
   8.1640007e+02   2.7589469e+01   2.8446479e+01   2.5823986e+01   2.9066465e+01   2.7237255e+01
   8.2153710e+02   2.7590962e+01   2.8448002e+01   2.5825465e+01   2.9067958e+01   2.7238789e+01
   8.2602713e+02   2.7591807e+01   2.8448855e+01   2.5826302e+01   2.9068797e+01   2.7239643e+01
   8.2633773e+02   2.7684376e+01   2.8540337e+01   2.5909427e+01   2.9175252e+01   2.7317879e+01
   8.2698592e+02   2.7617110e+01   2.8559701e+01   2.5809741e+01   2.9191349e+01   2.7360342e+01
   8.2809135e+02   2.7470211e+01   2.8469837e+01   2.5654853e+01   2.9080683e+01   2.7302410e+01
   8.2946635e+02   2.7293983e+01   2.8310096e+01   2.5496469e+01   2.8887032e+01   2.7176552e+01
   8.3084135e+02   2.7135406e+01   2.8151100e+01   2.5362526e+01   2.8694143e+01   2.7047352e+01
   8.3221635e+02   2.6997260e+01   2.8008547e+01   2.5248409e+01   2.8520962e+01   2.6931272e+01
   8.3359135e+02   2.6878764e+01   2.7885134e+01   2.5151518e+01   2.8370668e+01   2.6831065e+01
   8.3496635e+02   2.6778033e+01   2.7779873e+01   2.5069662e+01   2.8242127e+01   2.6745873e+01
   8.3634135e+02   2.6693045e+01   2.7690928e+01   2.5000913e+01   2.8133236e+01   2.6674103e+01
   8.3771635e+02   2.6621969e+01   2.7616476e+01   2.4943627e+01   2.8041890e+01   2.6614191e+01
   8.3909135e+02   2.6563251e+01   2.7554929e+01   2.4896442e+01   2.7966239e+01   2.6564780e+01
   8.4046635e+02   2.6515609e+01   2.7504965e+01   2.4858252e+01   2.7904727e+01   2.6524753e+01
   8.4209135e+02   2.6472179e+01   2.7459395e+01   2.4823518e+01   2.7848545e+01   2.6488319e+01
   8.4532008e+02   2.6422492e+01   2.7407239e+01   2.4783884e+01   2.7784136e+01   2.6446705e+01
   8.4678225e+02   2.6390174e+01   2.7373397e+01   2.4757897e+01   2.7742614e+01   2.6419507e+01
   8.4815725e+02   2.6347350e+01   2.7328547e+01   2.4723499e+01   2.7687556e+01   2.6383497e+01
   8.4953225e+02   2.6305164e+01   2.7284338e+01   2.4689697e+01   2.7633199e+01   2.6348072e+01
   8.5090725e+02   2.6266795e+01   2.7244113e+01   2.4659006e+01   2.7583690e+01   2.6315885e+01
   8.5228225e+02   2.6232753e+01   2.7208421e+01   2.4631805e+01   2.7539734e+01   2.6287350e+01
   8.5365725e+02   2.6202796e+01   2.7177011e+01   2.4607880e+01   2.7501040e+01   2.6262252e+01
   8.5503225e+02   2.6176499e+01   2.7149440e+01   2.4586885e+01   2.7467073e+01   2.6240228e+01
   8.5640725e+02   2.6153430e+01   2.7125254e+01   2.4568469e+01   2.7437279e+01   2.6220910e+01
   8.5778225e+02   2.6133192e+01   2.7104041e+01   2.4552312e+01   2.7411152e+01   2.6203964e+01
   8.5915725e+02   2.6115435e+01   2.7085430e+01   2.4538132e+01   2.7388238e+01   2.6189093e+01
   8.6053225e+02   2.6099850e+01   2.7069099e+01   2.4525681e+01   2.7368139e+01   2.6176040e+01
   8.6662526e+02   2.6050688e+01   2.7017594e+01   2.4486338e+01   2.7304856e+01   2.6134794e+01
   8.7198555e+02   2.6025557e+01   2.6991315e+01   2.4466155e+01   2.7272650e+01   2.6113698e+01
   8.7730891e+02   2.6010443e+01   2.6975533e+01   2.4453967e+01   2.7253371e+01   2.6100986e+01
   8.8068531e+02   2.6008430e+01   2.6973036e+01   2.4453425e+01   2.7249431e+01   2.6099808e+01
   8.8153568e+02   2.6088209e+01   2.7006225e+01   2.4536274e+01   2.7303706e+01   2.6102491e+01
   8.8435486e+02   2.6123747e+01   2.6995226e+01   2.4573472e+01   2.7314165e+01   2.6060126e+01
   8.9047633e+02   2.6095594e+01   2.6963998e+01   2.4546568e+01   2.7283650e+01   2.6028035e+01
   8.9588122e+02   2.6081218e+01   2.6949576e+01   2.4532717e+01   2.7268942e+01   2.6014135e+01
   9.0062274e+02   2.6076170e+01   2.6944533e+01   2.4527857e+01   2.7263786e+01   2.6009293e+01
   9.0281152e+02   2.6072920e+01   2.6941279e+01   2.4524715e+01   2.7260481e+01   2.6006147e+01
   9.0997545e+02   2.6061310e+01   2.6929674e+01   2.4513481e+01   2.7248698e+01   2.5994931e+01
   9.1529539e+02   2.6056343e+01   2.6924703e+01   2.4508667e+01   2.7243665e+01   2.5990114e+01
   9.2062056e+02   2.6053307e+01   2.6921669e+01   2.4505721e+01   2.7240596e+01   2.5987172e+01
   9.2628371e+02   2.6051360e+01   2.6919709e+01   2.4503828e+01   2.7238626e+01   2.5985256e+01
   9.3165052e+02   2.6050259e+01   2.6918615e+01   2.4502757e+01   2.7237520e+01   2.5984198e+01
   9.3613892e+02   2.6049702e+01   2.6918089e+01   2.4502212e+01   2.7236983e+01   2.5983703e+01
   9.3644897e+02   2.6139931e+01   2.7027175e+01   2.4564782e+01   2.7377074e+01   2.6070798e+01
   9.3708946e+02   2.5976295e+01   2.6901500e+01   2.4432268e+01   2.7190666e+01   2.6008938e+01
   9.3816591e+02   2.5747464e+01   2.6683707e+01   2.4264034e+01   2.6879587e+01   2.5876396e+01
   9.3954091e+02   2.5521950e+01   2.6446027e+01   2.4121637e+01   2.6532698e+01   2.5732222e+01
   9.4091591e+02   2.5350036e+01   2.6255244e+01   2.4028530e+01   2.6242729e+01   2.5624416e+01
   9.4229091e+02   2.5217173e+01   2.6103732e+01   2.3966639e+01   2.6002908e+01   2.5546236e+01
   9.4366591e+02   2.5113893e+01   2.5983554e+01   2.3925833e+01   2.5805364e+01   2.5490100e+01
   9.4504091e+02   2.5033442e+01   2.5888217e+01   2.3899614e+01   2.5643057e+01   2.5450101e+01
   9.4641591e+02   2.4970778e+01   2.5812643e+01   2.3883486e+01   2.5510124e+01   2.5421856e+01
   9.4728932e+02   2.4938587e+01   2.5773236e+01   2.3877133e+01   2.5438902e+01   2.5408672e+01
   9.4866432e+02   2.4905057e+01   2.5729963e+01   2.3878649e+01   2.5352215e+01   2.5401038e+01
   9.4990954e+02   2.4891411e+01   2.5709132e+01   2.3891178e+01   2.5298599e+01   2.5406948e+01
   9.5102966e+02   2.4889874e+01   2.5702352e+01   2.3909024e+01   2.5267248e+01   2.5420081e+01
   9.5246042e+02   2.4899657e+01   2.5707011e+01   2.3938241e+01   2.5246858e+01   2.5444874e+01
   9.5377337e+02   2.4918003e+01   2.5722109e+01   2.3969521e+01   2.5244831e+01   2.5473564e+01
   9.5612578e+02   2.4968851e+01   2.5770320e+01   2.4032821e+01   2.5275223e+01   2.5535447e+01
   9.5674449e+02   2.4986181e+01   2.5786803e+01   2.4054234e+01   2.5285841e+01   2.5556426e+01
   9.5693100e+02   2.4990801e+01   2.5790950e+01   2.4060855e+01   2.5287270e+01   2.5562707e+01
   9.5750169e+02   2.4994767e+01   2.5792892e+01   2.4072527e+01   2.5279314e+01   2.5572621e+01
   9.5813524e+02   2.4987797e+01   2.5783039e+01   2.4075803e+01   2.5256807e+01   2.5573140e+01
   9.5950206e+02   2.4977962e+01   2.5766603e+01   2.4089468e+01   2.5211164e+01   2.5580538e+01
   9.6088524e+02   2.4984027e+01   2.5766489e+01   2.4118070e+01   2.5182483e+01   2.5603496e+01
   9.6199987e+02   2.4998229e+01   2.5776295e+01   2.4148703e+01   2.5171107e+01   2.5630264e+01
   9.6220559e+02   2.5000622e+01   2.5777916e+01   2.4153968e+01   2.5169032e+01   2.5634847e+01
   9.6282614e+02   2.4999105e+01   2.5773987e+01   2.4160985e+01   2.5154473e+01   2.5639564e+01
   9.6410320e+02   2.4993602e+01   2.5763832e+01   2.4171697e+01   2.5124254e+01   2.5645769e+01
   9.6530489e+02   2.5000478e+01   2.5766999e+01   2.4191972e+01   2.5110408e+01   2.5662631e+01
   9.6536710e+02   2.5001102e+01   2.5767447e+01   2.4193244e+01   2.5110022e+01   2.5663746e+01
   9.6593146e+02   2.5001109e+01   2.5765801e+01   2.4199068e+01   2.5101116e+01   2.5667993e+01
   9.6718658e+02   2.4998279e+01   2.5759522e+01   2.4208191e+01   2.5080046e+01   2.5673758e+01
   9.6801746e+02   2.5002197e+01   2.5761469e+01   2.4219177e+01   2.5073031e+01   2.5682918e+01
   9.6833323e+02   2.5000856e+01   2.5759366e+01   2.4220432e+01   2.5067749e+01   2.5683417e+01
   9.6969505e+02   2.5001371e+01   2.5756944e+01   2.4231198e+01   2.5052548e+01   2.5691357e+01
   9.7006577e+02   2.5001329e+01   2.5756162e+01   2.4233729e+01   2.5048566e+01   2.5693173e+01
   9.7126783e+02   2.5001179e+01   2.5753775e+01   2.4241336e+01   2.5036542e+01   2.5698612e+01
   9.7185175e+02   2.5000202e+01   2.5751782e+01   2.4243838e+01   2.5030264e+01   2.5700112e+01
   9.7259787e+02   2.5000936e+01   2.5751329e+01   2.4248715e+01   2.5024636e+01   2.5703850e+01
   9.7286779e+02   2.5000877e+01   2.5750856e+01   2.4250091e+01   2.5022384e+01   2.5704822e+01
   9.7375313e+02   2.5000699e+01   2.5749387e+01   2.4254369e+01   2.5015390e+01   2.5707842e+01
   9.7398867e+02   2.5000653e+01   2.5749016e+01   2.4255447e+01   2.5013624e+01   2.5708603e+01
   9.7477496e+02   2.5000477e+01   2.5747802e+01   2.4258849e+01   2.5007977e+01   2.5710992e+01
   9.7498612e+02   2.5000433e+01   2.5747492e+01   2.4259722e+01   2.5006531e+01   2.5711605e+01
   9.7568926e+02   2.5000270e+01   2.5746479e+01   2.4262484e+01   2.5001897e+01   2.5713536e+01
   9.7588394e+02   2.5000226e+01   2.5746210e+01   2.4263216e+01   2.5000667e+01   2.5714048e+01
   9.7652123e+02   2.5000095e+01   2.5745369e+01   2.4265528e+01   2.4996801e+01   2.5715666e+01
   9.7720972e+02   2.4999791e+01   2.5744341e+01   2.4267706e+01   2.4992706e+01   2.5717134e+01
   9.7743850e+02   2.4999886e+01   2.5744210e+01   2.4268588e+01   2.4991596e+01   2.5717796e+01
   9.7797731e+02   2.4999770e+01   2.5743573e+01   2.4270265e+01   2.4988741e+01   2.5718962e+01
   9.7812560e+02   2.4999737e+01   2.5743400e+01   2.4270710e+01   2.4987978e+01   2.5719270e+01
   9.7863133e+02   2.4999645e+01   2.5742849e+01   2.4272197e+01   2.4985472e+01   2.5720308e+01
   9.7876421e+02   2.4999595e+01   2.5742681e+01   2.4272550e+01   2.4984807e+01   2.5720545e+01
   9.7931724e+02   2.4999535e+01   2.5742150e+01   2.4274112e+01   2.4982268e+01   2.5721646e+01
   9.7978491e+02   2.4999384e+01   2.5741618e+01   2.4275271e+01   2.4980120e+01   2.5722429e+01
   9.7991160e+02   2.4999358e+01   2.5741491e+01   2.4275588e+01   2.4979567e+01   2.5722648e+01
   9.8042451e+02   2.4999269e+01   2.5741008e+01   2.4276853e+01   2.4977411e+01   2.5723526e+01
   9.8080241e+02   2.4999170e+01   2.5740630e+01   2.4277710e+01   2.4975853e+01   2.5724109e+01
   9.8092153e+02   2.4999164e+01   2.5740539e+01   2.4277997e+01   2.4975398e+01   2.5724313e+01
   9.8131428e+02   2.4999123e+01   2.5740223e+01   2.4278900e+01   2.4973914e+01   2.5724947e+01
   9.8172848e+02   2.4999014e+01   2.5739834e+01   2.4279750e+01   2.4972343e+01   2.5725520e+01
   9.8183906e+02   2.4998976e+01   2.5739724e+01   2.4279962e+01   2.4971925e+01   2.5725660e+01
   9.8224446e+02   2.4998923e+01   2.5739411e+01   2.4280798e+01   2.4970514e+01   2.5726241e+01
   9.8255590e+02   2.4998870e+01   2.5739165e+01   2.4281403e+01   2.4969454e+01   2.5726657e+01
   9.8290791e+02   2.4998773e+01   2.5738857e+01   2.4282027e+01   2.4968257e+01   2.5727072e+01
   9.8302827e+02   2.4998789e+01   2.5738803e+01   2.4282283e+01   2.4967906e+01   2.5727259e+01
   9.8339295e+02   2.4998733e+01   2.5738539e+01   2.4282936e+01   2.4966764e+01   2.5727708e+01
   9.8366738e+02   2.4998691e+01   2.5738346e+01   2.4283412e+01   2.4965933e+01   2.5728034e+01
   9.8394672e+02   2.4998598e+01   2.5738102e+01   2.4283832e+01   2.4965059e+01   2.5728303e+01
   9.8405070e+02   2.4998651e+01   2.5738101e+01   2.4284070e+01   2.4964826e+01   2.5728490e+01
   9.8433076e+02   2.4998591e+01   2.5737895e+01   2.4284503e+01   2.4964013e+01   2.5728779e+01
   9.8440709e+02   2.4998578e+01   2.5737843e+01   2.4284621e+01   2.4963799e+01   2.5728859e+01
   9.8465076e+02   2.4998551e+01   2.5737695e+01   2.4285008e+01   2.4963140e+01   2.5729125e+01
   9.8493757e+02   2.4998498e+01   2.5737502e+01   2.4285428e+01   2.4962362e+01   2.5729407e+01
   9.8501726e+02   2.4998495e+01   2.5737462e+01   2.4285555e+01   2.4962163e+01   2.5729496e+01
   9.8528945e+02   2.4998471e+01   2.5737309e+01   2.4285963e+01   2.4961477e+01   2.5729777e+01
   9.8551961e+02   2.4998434e+01   2.5737167e+01   2.4286282e+01   2.4960896e+01   2.5729992e+01
   9.8577925e+02   2.4998393e+01   2.5737010e+01   2.4286632e+01   2.4960256e+01   2.5730227e+01
   9.8585049e+02   2.4998390e+01   2.5736976e+01   2.4286735e+01   2.4960092e+01   2.5730298e+01
   9.8605902e+02   2.4998372e+01   2.5736868e+01   2.4287021e+01   2.4959609e+01   2.5730496e+01
   9.8629810e+02   2.4998333e+01   2.5736727e+01   2.4287322e+01   2.4959049e+01   2.5730696e+01
   9.8636419e+02   2.4998331e+01   2.5736698e+01   2.4287412e+01   2.4958905e+01   2.5730759e+01
   9.8655264e+02   2.4998309e+01   2.5736599e+01   2.4287651e+01   2.4958486e+01   2.5730921e+01
   9.8673404e+02   2.4998258e+01   2.5736475e+01   2.4287846e+01   2.4958059e+01   2.5731042e+01
   9.8685054e+02   2.4998277e+01   2.5736448e+01   2.4288020e+01   2.4957841e+01   2.5731170e+01
   9.8702937e+02   2.4998258e+01   2.5736359e+01   2.4288235e+01   2.4957464e+01   2.5731316e+01
   9.8725382e+02   2.4998233e+01   2.5736248e+01   2.4288497e+01   2.4956998e+01   2.5731492e+01
   9.8732008e+02   2.4998223e+01   2.5736213e+01   2.4288570e+01   2.4956860e+01   2.5731540e+01
   9.8748872e+02   2.4998218e+01   2.5736146e+01   2.4288775e+01   2.4956534e+01   2.5731683e+01
   9.8769104e+02   2.4998193e+01   2.5736046e+01   2.4288996e+01   2.4956131e+01   2.5731830e+01
   9.8780659e+02   2.4998157e+01   2.5735969e+01   2.4289099e+01   2.4955884e+01   2.5731891e+01
   9.8794675e+02   2.4998169e+01   2.5735932e+01   2.4289276e+01   2.4955643e+01   2.5732019e+01
   9.8809947e+02   2.4998155e+01   2.5735864e+01   2.4289439e+01   2.4955357e+01   2.5732129e+01
   9.8829276e+02   2.4998136e+01   2.5735780e+01   2.4289640e+01   2.4955002e+01   2.5732263e+01
   9.8835525e+02   2.4998126e+01   2.5735748e+01   2.4289700e+01   2.4954884e+01   2.5732302e+01
   9.8853208e+02   2.4998118e+01   2.5735681e+01   2.4289887e+01   2.4954577e+01   2.5732430e+01
   9.8867066e+02   2.4998106e+01   2.5735624e+01   2.4290025e+01   2.4954334e+01   2.5732523e+01
   9.8872390e+02   2.4998098e+01   2.5735599e+01   2.4290075e+01   2.4954239e+01   2.5732555e+01
   9.8888147e+02   2.4998095e+01   2.5735545e+01   2.4290238e+01   2.4953979e+01   2.5732668e+01
   9.8903456e+02   2.4998081e+01   2.5735483e+01   2.4290383e+01   2.4953721e+01   2.5732765e+01
   9.8919479e+02   2.4998064e+01   2.5735417e+01   2.4290531e+01   2.4953453e+01   2.5732862e+01
   9.8932289e+02   2.4998043e+01   2.5735356e+01   2.4290638e+01   2.4953234e+01   2.5732930e+01
   9.8940018e+02   2.4998050e+01   2.5735341e+01   2.4290722e+01   2.4953124e+01   2.5732991e+01
   9.8952982e+02   2.4998045e+01   2.5735297e+01   2.4290844e+01   2.4952924e+01   2.5733074e+01
   9.8966864e+02   2.4998030e+01   2.5735242e+01   2.4290963e+01   2.4952704e+01   2.5733152e+01
   9.8980096e+02   2.4998015e+01   2.5735188e+01   2.4291073e+01   2.4952496e+01   2.5733223e+01
   9.8985832e+02   2.4998018e+01   2.5735174e+01   2.4291130e+01   2.4952416e+01   2.5733264e+01
   9.8996766e+02   2.4998012e+01   2.5735138e+01   2.4291225e+01   2.4952254e+01   2.5733328e+01
   9.9005568e+02   2.4997994e+01   2.5735095e+01   2.4291288e+01   2.4952112e+01   2.5733365e+01
   9.9014000e+02   2.4998001e+01   2.5735079e+01   2.4291372e+01   2.4952002e+01   2.5733426e+01
   9.9024564e+02   2.4997993e+01   2.5735042e+01   2.4291458e+01   2.4951849e+01   2.5733483e+01
   9.9037766e+02   2.4997984e+01   2.5734998e+01   2.4291566e+01   2.4951661e+01   2.5733555e+01
   9.9048871e+02   2.4997973e+01   2.5734956e+01   2.4291651e+01   2.4951500e+01   2.5733610e+01
   9.9054096e+02   2.4997975e+01   2.5734945e+01   2.4291699e+01   2.4951434e+01   2.5733643e+01
   9.9066396e+02   2.4997968e+01   2.5734906e+01   2.4291796e+01   2.4951265e+01   2.5733708e+01
   9.9078429e+02   2.4997961e+01   2.5734868e+01   2.4291890e+01   2.4951104e+01   2.5733771e+01
   9.9086765e+02   2.4997956e+01   2.5734842e+01   2.4291954e+01   2.4950992e+01   2.5733814e+01
   9.9090505e+02   2.4997953e+01   2.5734829e+01   2.4291982e+01   2.4950942e+01   2.5733832e+01
   9.9101158e+02   2.4997949e+01   2.5734799e+01   2.4292065e+01   2.4950805e+01   2.5733888e+01
   9.9109712e+02   2.4997945e+01   2.5734773e+01   2.4292129e+01   2.4950695e+01   2.5733931e+01
   9.9120251e+02   2.4997938e+01   2.5734741e+01   2.4292207e+01   2.4950559e+01   2.5733981e+01
   9.9126019e+02   2.4997930e+01   2.5734718e+01   2.4292243e+01   2.4950481e+01   2.5734004e+01
   9.9144523e+02   2.5049554e+01   2.5809661e+01   2.4308647e+01   2.5071121e+01   2.5777755e+01
   9.9187690e+02   2.5058660e+01   2.5812670e+01   2.4347348e+01   2.5034683e+01   2.5813414e+01
   9.9253902e+02   2.5067727e+01   2.5799464e+01   2.4397101e+01   2.4970831e+01   2.5836442e+01
   9.9330126e+02   2.5104414e+01   2.5812212e+01   2.4481643e+01   2.4924383e+01   2.5892429e+01
   9.9366126e+02   2.5127814e+01   2.5825102e+01   2.4527885e+01   2.4908945e+01   2.5926391e+01
   9.9404689e+02   2.5155449e+01   2.5842014e+01   2.4579598e+01   2.4895957e+01   2.5965693e+01
   9.9477561e+02   2.5211467e+01   2.5879286e+01   2.4678959e+01   2.4879343e+01   2.6043549e+01
   9.9561703e+02   2.5277001e+01   2.5925696e+01   2.4789621e+01   2.4869589e+01   2.6132426e+01
   9.9679162e+02   2.5361370e+01   2.5987984e+01   2.4926536e+01   2.4866440e+01   2.6244282e+01
   9.9815136e+02   2.5439784e+01   2.6047546e+01   2.5049838e+01   2.4870082e+01   2.6346221e+01
   9.9920106e+02   2.5482595e+01   2.6080571e+01   2.5115900e+01   2.4874141e+01   2.6401196e+01
   9.9975794e+02   2.5498660e+01   2.6093039e+01   2.5140499e+01   2.4875977e+01   2.6421721e+01
   9.9994069e+02   2.5502939e+01   2.6096367e+01   2.5147038e+01   2.4876489e+01   2.6427181e+01
   9.9999526e+02   2.5504124e+01   2.6097288e+01   2.5148847e+01   2.4876633e+01   2.6428692e+01


==> data/dbhiHatData1000UnSafe.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.1470701e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.3179796e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.9286164e-01   4.0158536e+01   4.0116144e+01   4.0162163e+01   4.0143708e+01   4.0088915e+01
   3.2366917e-01   4.0434268e+01   4.0317865e+01   4.0444165e+01   4.0393634e+01   4.0243012e+01
   3.8049677e-01   4.0914019e+01   4.0668471e+01   4.0933909e+01   4.0828982e+01   4.0511008e+01
   5.1602813e-01   4.1888347e+01   4.1366460e+01   4.1922883e+01   4.1717264e+01   4.1023369e+01
   8.8453720e-01   4.3479225e+01   4.2384571e+01   4.3515315e+01   4.3169301e+01   4.1614341e+01
   1.4228786e+00   4.4341943e+01   4.2724337e+01   4.4354475e+01   4.3939685e+01   4.1526334e+01
   2.4601138e+00   4.4201397e+01   4.2134553e+01   4.4152680e+01   4.3775133e+01   4.0511755e+01
   3.2071185e+00   4.3484706e+01   4.1312447e+01   4.3380015e+01   4.3108662e+01   3.9532279e+01
   4.3323766e+00   4.2048594e+01   3.9855635e+01   4.1843896e+01   4.1801294e+01   3.7921403e+01
   5.7073766e+00   4.0160806e+01   3.8030239e+01   3.9818692e+01   4.0110736e+01   3.5953373e+01
   7.0823766e+00   3.8380600e+01   3.6344615e+01   3.7894945e+01   3.8541896e+01   3.4141632e+01
   8.4573766e+00   3.6812535e+01   3.4880801e+01   3.6185172e+01   3.7183170e+01   3.2562548e+01
   9.8323766e+00   3.5486608e+01   3.3659720e+01   3.4725063e+01   3.6054935e+01   3.1238264e+01
   1.1207377e+01   3.4397564e+01   3.2670906e+01   3.3513389e+01   3.5145756e+01   3.0159893e+01
   1.2582377e+01   3.3523802e+01   3.1889121e+01   3.2531189e+01   3.4430256e+01   2.9302818e+01
   1.3957377e+01   3.2838100e+01   3.1284534e+01   3.1752776e+01   3.3879223e+01   2.8636901e+01
   1.5332377e+01   3.2313697e+01   3.0828583e+01   3.1152098e+01   3.3465141e+01   2.8132691e+01
   1.6707377e+01   3.1927329e+01   3.0496845e+01   3.0706078e+01   3.3164746e+01   2.7764650e+01
   1.8061391e+01   3.1663414e+01   3.0272617e+01   3.0399477e+01   3.2962179e+01   2.7515243e+01
   1.9108229e+01   3.1529352e+01   3.0159594e+01   3.0242997e+01   3.2860271e+01   2.7389272e+01
   1.9998366e+01   3.1458287e+01   3.0100050e+01   3.0159712e+01   3.2806710e+01   2.7322752e+01
   2.0314600e+01   3.1423188e+01   3.0070526e+01   3.0118725e+01   3.2780052e+01   2.7289883e+01
   2.1333756e+01   3.1164150e+01   2.9852790e+01   2.9816438e+01   3.2582985e+01   2.7047974e+01
   2.2708756e+01   3.0694448e+01   2.9463920e+01   2.9263668e+01   3.2231916e+01   2.6614748e+01
   2.4083756e+01   3.0242651e+01   2.9098694e+01   2.8725106e+01   3.1903471e+01   2.6206210e+01
   2.5458756e+01   2.9853255e+01   2.8792315e+01   2.8254568e+01   3.1628949e+01   2.5862231e+01
   2.6833756e+01   2.9528343e+01   2.8543893e+01   2.7856630e+01   3.1407055e+01   2.5582471e+01
   2.8208756e+01   2.9259619e+01   2.8344415e+01   2.7523194e+01   3.1229350e+01   2.5357284e+01
   2.9583756e+01   2.9037512e+01   2.8184426e+01   2.7244149e+01   3.1087140e+01   2.5176337e+01
   3.0958756e+01   2.8853501e+01   2.8055831e+01   2.7010221e+01   3.0973044e+01   2.5030695e+01
   3.2333756e+01   2.8700512e+01   2.7952090e+01   2.6813561e+01   3.0881135e+01   2.4913089e+01
   3.3708756e+01   2.8572803e+01   2.7868022e+01   2.6647692e+01   3.0806739e+01   2.4817733e+01
   3.5083756e+01   2.8465748e+01   2.7799553e+01   2.6507318e+01   3.0746194e+01   2.4740057e+01
   3.7387856e+01   2.8322739e+01   2.7711299e+01   2.6317706e+01   3.0668189e+01   2.4639966e+01
   4.3324564e+01   2.8092421e+01   2.7578161e+01   2.6006660e+01   3.0550379e+01   2.4489362e+01
   4.8656043e+01   2.7981361e+01   2.7518238e+01   2.5854156e+01   3.0497056e+01   2.4422055e+01
   4.9974346e+01   3.2772013e+01   3.2378742e+01   3.0390003e+01   3.5703746e+01   2.8945791e+01
   5.0101924e+01   3.5583388e+01   3.5172716e+01   3.3079071e+01   3.8710026e+01   3.1513635e+01
   5.0211457e+01   3.5532127e+01   3.5115393e+01   3.3032353e+01   3.8650656e+01   3.1456084e+01
   5.0523627e+01   3.4186051e+01   3.3815336e+01   3.1725801e+01   3.7246604e+01   3.0279547e+01
   5.1267917e+01   3.2082104e+01   3.1781577e+01   2.9675381e+01   3.5067813e+01   2.8420308e+01
   5.2547343e+01   2.8838793e+01   2.8478204e+01   2.6583677e+01   3.1582951e+01   2.5284081e+01
   5.3922343e+01   2.6037024e+01   2.5527284e+01   2.3975049e+01   2.8466684e+01   2.2454655e+01
   5.5297343e+01   2.4019875e+01   2.3352865e+01   2.2147706e+01   2.6140744e+01   2.0387180e+01
   5.6672343e+01   2.2644527e+01   2.1837893e+01   2.0942471e+01   2.4489007e+01   1.8971647e+01
   5.8047343e+01   2.1718570e+01   2.0795817e+01   2.0161522e+01   2.3327070e+01   1.8020154e+01
   5.9422343e+01   2.1082396e+01   2.0065049e+01   1.9646568e+01   2.2492894e+01   1.7370142e+01
   6.0797343e+01   2.0628778e+01   1.9534346e+01   1.9294058e+01   2.1873394e+01   1.6910572e+01
   6.2172343e+01   2.0293492e+01   1.9135974e+01   1.9043186e+01   2.1399047e+01   1.6574239e+01
   6.3547343e+01   2.0040004e+01   1.8830970e+01   1.8859774e+01   2.1029708e+01   1.6322535e+01
   6.8785178e+01   1.9543600e+01   1.8223110e+01   1.8518565e+01   2.0275396e+01   1.5838280e+01
   7.0101531e+01   1.9503328e+01   1.8173061e+01   1.8492133e+01   2.0212024e+01   1.5799613e+01
   7.0954641e+01   1.9453548e+01   1.8111300e+01   1.8459420e+01   2.0133765e+01   1.5751983e+01
   7.3421577e+01   1.9181181e+01   1.7770637e+01   1.8285529e+01   1.9696600e+01   1.5494587e+01
   7.8154042e+01   1.8755039e+01   1.7225139e+01   1.8036231e+01   1.8971990e+01   1.5105865e+01
   8.2977672e+01   1.8504635e+01   1.6895651e+01   1.7906654e+01   1.8515465e+01   1.4888859e+01
   8.6512565e+01   1.8391197e+01   1.6743691e+01   1.7853233e+01   1.8298901e+01   1.4794385e+01
   9.0162454e+01   1.8311928e+01   1.6636388e+01   1.7818163e+01   1.8143351e+01   1.4730106e+01
   9.3680205e+01   1.8259563e+01   1.6564983e+01   1.7796083e+01   1.8038552e+01   1.4688520e+01
   9.7434619e+01   1.8221030e+01   1.6512193e+01   1.7780383e+01   1.7960398e+01   1.4658397e+01
   9.9760888e+01   1.8202796e+01   1.6487180e+01   1.7772763e+01   1.7923849e+01   1.4643794e+01
   1.0004623e+02   1.8067090e+01   1.6352916e+01   1.7587301e+01   1.7917239e+01   1.4419856e+01
   1.0023835e+02   1.7981422e+01   1.6284081e+01   1.7447242e+01   1.7959567e+01   1.4269298e+01
   1.0050202e+02   1.8039206e+01   1.6330392e+01   1.7542477e+01   1.7929460e+01   1.4371835e+01
   1.0121886e+02   1.8134550e+01   1.6409597e+01   1.7695062e+01   1.7889337e+01   1.4538427e+01
   1.0235295e+02   1.8222772e+01   1.6468703e+01   1.7855612e+01   1.7813965e+01   1.4698704e+01
   1.0372795e+02   1.8298588e+01   1.6508011e+01   1.8008450e+01   1.7720809e+01   1.4839868e+01
   1.0494125e+02   1.8358950e+01   1.6539442e+01   1.8128423e+01   1.7651359e+01   1.4949370e+01
   1.0581568e+02   1.8401338e+01   1.6563417e+01   1.8209217e+01   1.7610070e+01   1.5023851e+01
   1.0658959e+02   1.8438131e+01   1.6585576e+01   1.8277007e+01   1.7579209e+01   1.5086989e+01
   1.0738362e+02   1.8474935e+01   1.6608879e+01   1.8342869e+01   1.7552462e+01   1.5148911e+01
   1.0778098e+02   1.8492907e+01   1.6620629e+01   1.8374393e+01   1.7540745e+01   1.5178744e+01
   1.0810412e+02   1.8507270e+01   1.6630181e+01   1.8399313e+01   1.7531961e+01   1.5202413e+01
   1.0869633e+02   1.8532947e+01   1.6647589e+01   1.8443297e+01   1.7517454e+01   1.5244367e+01
   1.0953284e+02   1.8567644e+01   1.6671729e+01   1.8501674e+01   1.7500080e+01   1.5300384e+01
   1.1055145e+02   1.8607134e+01   1.6699970e+01   1.8566803e+01   1.7483081e+01   1.5363296e+01
   1.1325734e+02   1.8695605e+01   1.6765717e+01   1.8708449e+01   1.7454014e+01   1.5501460e+01
   1.1881463e+02   1.8797506e+01   1.6844853e+01   1.8865684e+01   1.7433075e+01   1.5656656e+01
   1.2023708e+02   1.8806728e+01   1.6852169e+01   1.8879639e+01   1.7431768e+01   1.5670507e+01
   1.2072152e+02   1.8811136e+01   1.6855672e+01   1.8886297e+01   1.7431167e+01   1.5677119e+01
   1.2294625e+02   1.8860455e+01   1.6895199e+01   1.8960247e+01   1.7425615e+01   1.5750756e+01
   1.2654137e+02   1.8948605e+01   1.6967224e+01   1.9090017e+01   1.7420816e+01   1.5880719e+01
   1.3036197e+02   1.9020458e+01   1.7027067e+01   1.9193791e+01   1.7421198e+01   1.5985243e+01
   1.3340494e+02   1.9062876e+01   1.7062818e+01   1.9254302e+01   1.7423040e+01   1.6046407e+01
   1.3615494e+02   1.9092373e+01   1.7087847e+01   1.9296075e+01   1.7424980e+01   1.6088715e+01
   1.3879480e+02   1.9114469e+01   1.7106683e+01   1.9327209e+01   1.7426775e+01   1.6120290e+01
   1.4140800e+02   1.9131596e+01   1.7121334e+01   1.9351250e+01   1.7428364e+01   1.6144694e+01
   1.4415800e+02   1.9145610e+01   1.7133353e+01   1.9370860e+01   1.7429794e+01   1.6164616e+01
   1.4716571e+02   1.9157286e+01   1.7143387e+01   1.9387160e+01   1.7431071e+01   1.6181184e+01
   1.5022683e+02   1.9166183e+01   1.7151045e+01   1.9399558e+01   1.7432090e+01   1.6193791e+01
   1.5028921e+02   1.9110941e+01   1.7094667e+01   1.9345741e+01   1.7367718e+01   1.6141900e+01
   1.5042887e+02   1.8983302e+01   1.6974805e+01   1.9229253e+01   1.7214966e+01   1.6055738e+01
   1.5069556e+02   1.9326634e+01   1.7346481e+01   1.9654034e+01   1.7402155e+01   1.6585113e+01
   1.5116570e+02   1.9500617e+01   1.7508740e+01   1.9823722e+01   1.7567461e+01   1.6728173e+01
   1.5224929e+02   1.9708088e+01   1.7702371e+01   2.0015870e+01   1.7768694e+01   1.6893867e+01
   1.5362429e+02   2.0093971e+01   1.8085763e+01   2.0421231e+01   1.8066903e+01   1.7321346e+01
   1.5499929e+02   2.0518276e+01   1.8513262e+01   2.0875923e+01   1.8386258e+01   1.7813864e+01
   1.5637429e+02   2.0927068e+01   1.8926865e+01   2.1314048e+01   1.8698469e+01   1.8289755e+01
   1.5774929e+02   2.1300112e+01   1.9304982e+01   2.1712588e+01   1.8988793e+01   1.8721974e+01
   1.5912429e+02   2.1630983e+01   1.9640685e+01   2.2064884e+01   1.9250595e+01   1.9103179e+01
   1.6049929e+02   2.1918902e+01   1.9932988e+01   2.2370560e+01   1.9481509e+01   1.9433228e+01
   1.6187429e+02   2.2165328e+01   2.0183269e+01   2.2631564e+01   1.9681286e+01   1.9714522e+01
   1.6337429e+02   2.2389449e+01   2.0411087e+01   2.2868418e+01   1.9864483e+01   1.9969901e+01
   1.6840070e+02   2.2837863e+01   2.0866852e+01   2.3341166e+01   2.0235470e+01   2.0477720e+01
   1.7028582e+02   2.2898950e+01   2.0928956e+01   2.3405458e+01   2.0286414e+01   2.0546663e+01
   1.7058618e+02   2.2908783e+01   2.0938948e+01   2.3415801e+01   2.0294633e+01   2.0557740e+01
   1.7259281e+02   2.3095954e+01   2.1128986e+01   2.3612456e+01   2.0451766e+01   2.0767865e+01
   1.7598499e+02   2.3470695e+01   2.1509544e+01   2.4005494e+01   2.0768789e+01   2.1187199e+01
   1.8103879e+02   2.3874101e+01   2.1919196e+01   2.4427576e+01   2.1113582e+01   2.1636400e+01
   1.8639583e+02   2.4138331e+01   2.2187417e+01   2.4703466e+01   2.1341358e+01   2.1929248e+01
   1.9151372e+02   2.4292363e+01   2.2343700e+01   2.4864079e+01   2.1474849e+01   2.2099389e+01
   1.9541450e+02   2.4368710e+01   2.2421128e+01   2.4943624e+01   2.1541220e+01   2.2183531e+01
   1.9872613e+02   2.4414696e+01   2.2467748e+01   2.4991514e+01   2.1581268e+01   2.2234138e+01
   2.0028312e+02   2.4432303e+01   2.2485695e+01   2.5009546e+01   2.1597147e+01   2.2253242e+01
   2.0032130e+02   2.4436129e+01   2.2489637e+01   2.5013342e+01   2.1600813e+01   2.2257294e+01
   2.0045606e+02   2.4445077e+01   2.2500565e+01   2.5026615e+01   2.1604708e+01   2.2288257e+01
   2.0056925e+02   2.3065934e+01   2.6514803e+01   1.4773582e+01   2.2055661e+01   2.9448382e+01
   2.0083803e+02   2.4504449e+01   2.4890628e+01   1.6649125e+01   2.1778042e+01   2.8043698e+01
   2.0107033e+02   2.5030690e+01   2.4310695e+01   1.8088167e+01   2.1604744e+01   2.6791884e+01
   2.0159629e+02   2.5183054e+01   2.3592081e+01   2.0705115e+01   2.1455769e+01   2.4820803e+01
   2.0236393e+02   2.4955063e+01   2.3047088e+01   2.2914825e+01   2.1442736e+01   2.3355448e+01
   2.0301989e+02   2.4757455e+01   2.2794359e+01   2.3898432e+01   2.1490854e+01   2.2796776e+01
   2.0338052e+02   2.4683021e+01   2.2709419e+01   2.4229727e+01   2.1515594e+01   2.2624121e+01
   2.0390461e+02   2.4610961e+01   2.2630025e+01   2.4547496e+01   2.1544680e+01   2.2468743e+01
   2.0477705e+02   2.4552061e+01   2.2567286e+01   2.4825440e+01   2.1576960e+01   2.2346748e+01
   2.0591094e+02   2.4528059e+01   2.2553010e+01   2.4972302e+01   2.1597254e+01   2.2291775e+01
   2.0728594e+02   2.4507758e+01   2.2590527e+01   2.5045952e+01   2.1603149e+01   2.2263512e+01
   2.0866094e+02   2.4481379e+01   2.2638957e+01   2.5087116e+01   2.1605186e+01   2.2248841e+01
   2.1003594e+02   2.4464331e+01   2.2666312e+01   2.5110070e+01   2.1610733e+01   2.2248045e+01
   2.1141094e+02   2.4482807e+01   2.2619774e+01   2.5102348e+01   2.1634520e+01   2.2288314e+01
   2.1278594e+02   2.4502598e+01   2.2575884e+01   2.5092974e+01   2.1654583e+01   2.2323646e+01
   2.1416094e+02   2.4509066e+01   2.2567638e+01   2.5093312e+01   2.1661742e+01   2.2334891e+01
   2.1553594e+02   2.4512526e+01   2.2567899e+01   2.5095102e+01   2.1664892e+01   2.2339287e+01
   2.1691094e+02   2.4514530e+01   2.2569027e+01   2.5096892e+01   2.1666999e+01   2.2342051e+01
   2.1828594e+02   2.4516111e+01   2.2569806e+01   2.5098117e+01   2.1668468e+01   2.2343973e+01
   2.1966094e+02   2.4517046e+01   2.2570366e+01   2.5098956e+01   2.1669411e+01   2.2345202e+01
   2.2059454e+02   2.4517479e+01   2.2570687e+01   2.5099355e+01   2.1669833e+01   2.2345747e+01
   2.2196954e+02   2.4519132e+01   2.2572386e+01   2.5100993e+01   2.1671387e+01   2.2347682e+01
   2.2334454e+02   2.4521300e+01   2.2574696e+01   2.5103154e+01   2.1673410e+01   2.2350183e+01
   2.2471954e+02   2.4523424e+01   2.2576964e+01   2.5105273e+01   2.1675388e+01   2.2352617e+01
   2.2609454e+02   2.4525356e+01   2.2579024e+01   2.5107197e+01   2.1677180e+01   2.2354815e+01
   2.2746954e+02   2.4527067e+01   2.2580850e+01   2.5108899e+01   2.1678765e+01   2.2356759e+01
   2.2884454e+02   2.4528568e+01   2.2582454e+01   2.5110394e+01   2.1680157e+01   2.2358465e+01
   2.3021954e+02   2.4529881e+01   2.2583859e+01   2.5111704e+01   2.1681378e+01   2.2359961e+01
   2.3159454e+02   2.4531029e+01   2.2585088e+01   2.5112851e+01   2.1682448e+01   2.2361270e+01
   2.3296954e+02   2.4532032e+01   2.2586163e+01   2.5113855e+01   2.1683387e+01   2.2362417e+01
   2.3434454e+02   2.4532909e+01   2.2587102e+01   2.5114735e+01   2.1684211e+01   2.2363421e+01
   2.3571954e+02   2.4533674e+01   2.2587924e+01   2.5115506e+01   2.1684935e+01   2.2364303e+01
   2.3709454e+02   2.4534341e+01   2.2588640e+01   2.5116183e+01   2.1685572e+01   2.2365078e+01
   2.3859454e+02   2.4534979e+01   2.2589323e+01   2.5116825e+01   2.1686173e+01   2.2365814e+01
   2.4468418e+02   2.4536813e+01   2.2591283e+01   2.5118659e+01   2.1687882e+01   2.2367910e+01
   2.5030503e+02   2.4537781e+01   2.2592316e+01   2.5119627e+01   2.1688784e+01   2.2369014e+01
   2.5038808e+02   2.4535179e+01   2.2589877e+01   2.5116982e+01   2.1686338e+01   2.2366622e+01
   2.5086871e+02   2.4521947e+01   2.2577383e+01   2.5102152e+01   2.1676503e+01   2.2352238e+01
   2.5226600e+02   2.4514013e+01   2.2568643e+01   2.5091735e+01   2.1673851e+01   2.2338991e+01
   2.5599586e+02   2.4514808e+01   2.2568400e+01   2.5091626e+01   2.1676626e+01   2.2336493e+01
   2.6167401e+02   2.4517166e+01   2.2570604e+01   2.5093916e+01   2.1679053e+01   2.2338488e+01
   2.6713308e+02   2.4517281e+01   2.2570674e+01   2.5094001e+01   2.1679235e+01   2.2338474e+01
   2.7080622e+02   2.4515453e+01   2.2568820e+01   2.5092175e+01   2.1677495e+01   2.2336578e+01
   2.7517900e+02   2.4518698e+01   2.2572044e+01   2.5095372e+01   2.1680688e+01   2.2339752e+01
   2.8037428e+02   2.4522778e+01   2.2576109e+01   2.5099395e+01   2.1684692e+01   2.2343771e+01
   2.8608623e+02   2.4525883e+01   2.2579200e+01   2.5102455e+01   2.1687743e+01   2.2346822e+01
   2.9155531e+02   2.4527969e+01   2.2581275e+01   2.5104510e+01   2.1689797e+01   2.2348865e+01
   2.9675823e+02   2.4529432e+01   2.2582729e+01   2.5105950e+01   2.1691241e+01   2.2350295e+01
   2.9974084e+02   2.4529759e+01   2.2583039e+01   2.5106263e+01   2.1691565e+01   2.2350582e+01
   2.9998040e+02   2.4454186e+01   2.2503323e+01   2.5018860e+01   2.1640616e+01   2.2249761e+01
   3.0049485e+02   2.4270205e+01   2.2307579e+01   2.4792972e+01   2.1543785e+01   2.1980694e+01
   3.0072351e+02   2.4208131e+01   2.2241390e+01   2.4715816e+01   2.1513037e+01   2.1888185e+01
   3.0116397e+02   2.4360200e+01   2.2401525e+01   2.4896182e+01   2.1605004e+01   2.2098261e+01
   3.0203946e+02   2.4536254e+01   2.2586692e+01   2.5104592e+01   2.1712089e+01   2.2340544e+01
   3.0341446e+02   2.4673969e+01   2.2732199e+01   2.5271587e+01   2.1787816e+01   2.2537395e+01
   3.0478946e+02   2.4745720e+01   2.2808789e+01   2.5362010e+01   2.1820610e+01   2.2646505e+01
   3.0616446e+02   2.4793567e+01   2.2860342e+01   2.5423970e+01   2.1839364e+01   2.2722562e+01
   3.0753946e+02   2.4830918e+01   2.2900793e+01   2.5472843e+01   2.1853137e+01   2.2783007e+01
   3.0891446e+02   2.4862149e+01   2.2934685e+01   2.5513731e+01   2.1864688e+01   2.2833664e+01
   3.1028946e+02   2.4888804e+01   2.2963627e+01   2.5548521e+01   2.1874811e+01   2.2876738e+01
   3.1166446e+02   2.4911540e+01   2.2988315e+01   2.5578081e+01   2.1883709e+01   2.2913286e+01
   3.1303946e+02   2.4930726e+01   2.3009143e+01   2.5602930e+01   2.1891424e+01   2.2943966e+01
   3.1645465e+02   2.4964585e+01   2.3045885e+01   2.5646568e+01   2.1905511e+01   2.2997730e+01
   3.2041365e+02   2.4982108e+01   2.3064890e+01   2.5669039e+01   2.1913047e+01   2.3025353e+01
   3.2086652e+02   2.4983467e+01   2.3066361e+01   2.5670775e+01   2.1913642e+01   2.3027484e+01
   3.2298321e+02   2.5001459e+01   2.3085837e+01   2.5693718e+01   2.1921648e+01   2.3055575e+01
   3.2688079e+02   2.5038450e+01   2.3125869e+01   2.5740678e+01   2.1938561e+01   2.3112977e+01
   3.3228238e+02   2.5073841e+01   2.3164138e+01   2.5785325e+01   2.1955344e+01   2.3167388e+01
   3.3882002e+02   2.5098606e+01   2.3190886e+01   2.5816391e+01   2.1967464e+01   2.3205126e+01
   3.4509873e+02   2.5111603e+01   2.3204905e+01   2.5832625e+01   2.1973966e+01   2.3224792e+01
   3.5039786e+02   2.5117912e+01   2.3211704e+01   2.5840484e+01   2.1977167e+01   2.3234292e+01
   3.5045920e+02   2.5075409e+01   2.3167828e+01   2.5798777e+01   2.1931162e+01   2.3191124e+01
   3.5052323e+02   2.5011312e+01   2.3098038e+01   2.5735880e+01   2.1864592e+01   2.3118776e+01
   3.5079508e+02   2.4830195e+01   2.2898209e+01   2.5558181e+01   2.1678414e+01   2.2909142e+01
   3.5118180e+02   2.5035100e+01   2.3132593e+01   2.5759361e+01   2.1881996e+01   2.3163236e+01
   3.5198935e+02   2.5204882e+01   2.3322678e+01   2.5926159e+01   2.2053439e+01   2.3365738e+01
   3.5336435e+02   2.5465331e+01   2.3624262e+01   2.6181878e+01   2.2310050e+01   2.3695804e+01
   3.5473935e+02   2.5712601e+01   2.3914065e+01   2.6424528e+01   2.2552304e+01   2.4015589e+01
   3.5611435e+02   2.5938401e+01   2.4178396e+01   2.6646068e+01   2.2774386e+01   2.4306745e+01
   3.5748935e+02   2.6140594e+01   2.4414115e+01   2.6844444e+01   2.2974226e+01   2.4565432e+01
   3.5886435e+02   2.6319238e+01   2.4621469e+01   2.7019731e+01   2.3151537e+01   2.4792160e+01
   3.6023935e+02   2.6475189e+01   2.4801767e+01   2.7172769e+01   2.3306842e+01   2.4988680e+01
   3.6161435e+02   2.6609583e+01   2.4956619e+01   2.7304668e+01   2.3441030e+01   2.5157017e+01
   3.6298935e+02   2.6723624e+01   2.5087650e+01   2.7416605e+01   2.3555127e+01   2.5299150e+01
   3.6595683e+02   2.6905744e+01   2.5296222e+01   2.7595390e+01   2.3737737e+01   2.5524831e+01
   3.7043886e+02   2.7032999e+01   2.5441507e+01   2.7720322e+01   2.3865625e+01   2.5681641e+01
   3.7072943e+02   2.7037075e+01   2.5446152e+01   2.7724324e+01   2.3869724e+01   2.5686649e+01
   3.7261106e+02   2.7125025e+01   2.5545942e+01   2.7810775e+01   2.3958045e+01   2.5794041e+01
   3.7564166e+02   2.7305187e+01   2.5749899e+01   2.7987875e+01   2.4139257e+01   2.6013140e+01
   3.8137323e+02   2.7554926e+01   2.6031454e+01   2.8233439e+01   2.4390944e+01   2.6314705e+01
   3.8694274e+02   2.7700165e+01   2.6194445e+01   2.8376321e+01   2.4537469e+01   2.6488779e+01
   3.9260171e+02   2.7787765e+01   2.6292426e+01   2.8462541e+01   2.4625857e+01   2.6593225e+01
   3.9782844e+02   2.7836269e+01   2.6346538e+01   2.8510301e+01   2.4674783e+01   2.6650833e+01
   4.0035162e+02   2.7851714e+01   2.6363877e+01   2.8525434e+01   2.4690472e+01   2.6669264e+01
   4.0048869e+02   2.7342609e+01   2.5850111e+01   2.8018262e+01   2.4173363e+01   2.6152303e+01
   4.0067578e+02   2.6654619e+01   2.5076488e+01   2.7422634e+01   2.3325327e+01   2.5436264e+01
   4.0076979e+02   2.6334001e+01   2.4701062e+01   2.7161912e+01   2.2902083e+01   2.5099296e+01
   4.0103345e+02   2.6781383e+01   2.5254948e+01   2.7491838e+01   2.3548733e+01   2.5576242e+01
   4.0168963e+02   2.7400326e+01   2.5949159e+01   2.8029818e+01   2.4307165e+01   2.6220324e+01
   4.0246228e+02   2.7831148e+01   2.6457952e+01   2.8375628e+01   2.4882782e+01   2.6674830e+01
   4.0312235e+02   2.8095559e+01   2.6797985e+01   2.8556883e+01   2.5288231e+01   2.6960699e+01
   4.0348296e+02   2.8220361e+01   2.6965198e+01   2.8635004e+01   2.5492256e+01   2.7097440e+01
   4.0422311e+02   2.8455554e+01   2.7286599e+01   2.8775398e+01   2.5888624e+01   2.7357107e+01
   4.0507405e+02   2.8711111e+01   2.7636664e+01   2.8927261e+01   2.6320960e+01   2.7640091e+01
   4.0599230e+02   2.8981507e+01   2.8001200e+01   2.9094663e+01   2.6767419e+01   2.7938594e+01
   4.0706066e+02   2.9292093e+01   2.8410111e+01   2.9297993e+01   2.7261791e+01   2.8279440e+01
   4.0784084e+02   2.9514440e+01   2.8696774e+01   2.9450355e+01   2.7604268e+01   2.8522086e+01
   4.0869980e+02   2.9752315e+01   2.8998568e+01   2.9618811e+01   2.7961450e+01   2.8780532e+01
   4.0934495e+02   2.9924783e+01   2.9214598e+01   2.9744043e+01   2.8215178e+01   2.8967242e+01
   4.0984030e+02   3.0052953e+01   2.9373787e+01   2.9838616e+01   2.8401184e+01   2.9105663e+01
   4.1070199e+02   3.0266044e+01   2.9636134e+01   2.9998418e+01   2.8706069e+01   2.9335216e+01
   4.1154951e+02   3.0462219e+01   2.9875349e+01   3.0148097e+01   2.8982405e+01   2.9545959e+01
   4.1271073e+02   3.0707602e+01   3.0171793e+01   3.0338394e+01   2.9322834e+01   2.9808844e+01
   4.1433573e+02   3.1002791e+01   3.0524792e+01   3.0571319e+01   2.9725557e+01   3.0124129e+01
   4.1949625e+02   3.1553412e+01   3.1174355e+01   3.1015638e+01   3.0460065e+01   3.0709816e+01
   4.2067573e+02   3.1598115e+01   3.1226794e+01   3.1052052e+01   3.0519148e+01   3.0757298e+01
   4.2107410e+02   3.1620221e+01   3.1252501e+01   3.1070289e+01   3.0547937e+01   3.0780694e+01
   4.2315490e+02   3.1924568e+01   3.1603516e+01   3.1324433e+01   3.0938754e+01   3.1101793e+01
   4.2675569e+02   3.2529026e+01   3.2294703e+01   3.1835840e+01   3.1703844e+01   3.1737869e+01
   4.3227914e+02   3.3203297e+01   3.3056216e+01   3.2416760e+01   3.2539526e+01   3.2444518e+01
   4.3851240e+02   3.3665840e+01   3.3572839e+01   3.2821498e+01   3.3101991e+01   3.2927359e+01
   4.4438246e+02   3.3920450e+01   3.3855092e+01   3.3046540e+01   3.3407618e+01   3.3192381e+01
   4.4945429e+02   3.4054506e+01   3.4002980e+01   3.3165778e+01   3.3567178e+01   3.3331642e+01
   4.5068972e+02   3.4072210e+01   3.4022431e+01   3.3181645e+01   3.3587607e+01   3.3350049e+01
   4.5073512e+02   3.4084995e+01   3.4001643e+01   3.3223901e+01   3.3513987e+01   3.3355979e+01
   4.5085318e+02   3.4314461e+01   3.3803528e+01   3.3837588e+01   3.2701245e+01   3.3490959e+01
   4.5111179e+02   3.4504431e+01   3.3749338e+01   3.4360077e+01   3.2432986e+01   3.3642153e+01
   4.5163644e+02   3.4352271e+01   3.3764452e+01   3.4071198e+01   3.2690502e+01   3.3533273e+01
   4.5268704e+02   3.3986444e+01   3.3761231e+01   3.3294338e+01   3.3137748e+01   3.3225930e+01
   4.5406204e+02   3.3615988e+01   3.3594560e+01   3.2678435e+01   3.3234300e+01   3.2877468e+01
   4.5543704e+02   3.3334640e+01   3.3403675e+01   3.2282153e+01   3.3171368e+01   3.2599172e+01
   4.5681204e+02   3.3113743e+01   3.3237423e+01   3.1989315e+01   3.3088508e+01   3.2376923e+01
   4.5818704e+02   3.2936719e+01   3.3101161e+01   3.1757846e+01   3.3016799e+01   3.2197833e+01
   4.5956204e+02   3.2793461e+01   3.2991145e+01   3.1570027e+01   3.2960143e+01   3.2052661e+01
   4.6093704e+02   3.2677206e+01   3.2902722e+01   3.1416467e+01   3.2916585e+01   3.1934806e+01
   4.6231204e+02   3.2583093e+01   3.2831939e+01   3.1291115e+01   3.2883450e+01   3.1839400e+01
   4.6368704e+02   3.2505639e+01   3.2776416e+01   3.1184191e+01   3.2861896e+01   3.1761138e+01
   4.6809544e+02   3.2358706e+01   3.2669737e+01   3.0983461e+01   3.2819601e+01   3.1612356e+01
   4.7073543e+02   3.2325742e+01   3.2646035e+01   3.0938157e+01   3.2810810e+01   3.1578977e+01
   4.7178990e+02   3.2305299e+01   3.2631346e+01   3.0910046e+01   3.2805401e+01   3.1558271e+01
   4.7436767e+02   3.2217837e+01   3.2569157e+01   3.0788918e+01   3.2783961e+01   3.1469695e+01
   4.7900405e+02   3.2090071e+01   3.2480591e+01   3.0609039e+01   3.2758496e+01   3.1340388e+01
   4.8287725e+02   3.2022050e+01   3.2434665e+01   3.0511702e+01   3.2748090e+01   3.1271595e+01
   4.8629006e+02   3.1981325e+01   3.2407616e+01   3.0452850e+01   3.2743014e+01   3.1230425e+01
   4.8922510e+02   3.1956114e+01   3.2391044e+01   3.0416196e+01   3.2740316e+01   3.1204947e+01
   4.9197510e+02   3.1938421e+01   3.2379493e+01   3.0390373e+01   3.2738627e+01   3.1187071e+01
   4.9472510e+02   3.1924991e+01   3.2370767e+01   3.0370718e+01   3.2737453e+01   3.1173503e+01
   4.9697510e+02   3.1916428e+01   3.2365221e+01   3.0358164e+01   3.2736749e+01   3.1164854e+01
   5.0028042e+02   3.1906840e+01   3.2359025e+01   3.0344088e+01   3.2735997e+01   3.1155170e+01
   5.0044381e+02   3.1871959e+01   3.2314426e+01   3.0316655e+01   3.2685753e+01   3.1113070e+01
   5.0078468e+02   3.1829596e+01   3.2243347e+01   3.0296883e+01   3.2595903e+01   3.1050488e+01
   5.0106509e+02   3.1808027e+01   3.2201176e+01   3.0291584e+01   3.2539995e+01   3.1014545e+01
   5.0176798e+02   3.1848058e+01   3.2270108e+01   3.0308471e+01   3.2628521e+01   3.1074373e+01
   5.0284797e+02   3.1878233e+01   3.2332213e+01   3.0312840e+01   3.2712928e+01   3.1126029e+01
   5.0422297e+02   3.1880097e+01   3.2355681e+01   3.0296933e+01   3.2752371e+01   3.1141910e+01
   5.0559797e+02   3.1870204e+01   3.2360185e+01   3.0275056e+01   3.2768004e+01   3.1141107e+01
   5.0697297e+02   3.1858534e+01   3.2359928e+01   3.0253853e+01   3.2776723e+01   3.1136576e+01
   5.0834797e+02   3.1847796e+01   3.2358760e+01   3.0235119e+01   3.2783123e+01   3.1131815e+01
   5.0972297e+02   3.1838571e+01   3.2357658e+01   3.0219113e+01   3.2788452e+01   3.1127667e+01
   5.1109797e+02   3.1830849e+01   3.2356812e+01   3.0205653e+01   3.2793051e+01   3.1124249e+01
   5.1247297e+02   3.1824476e+01   3.2356212e+01   3.0194467e+01   3.2797020e+01   3.1121492e+01
   5.1384797e+02   3.1819287e+01   3.2355804e+01   3.0185293e+01   3.2800395e+01   3.1119302e+01
   5.1522297e+02   3.1815137e+01   3.2355537e+01   3.0177909e+01   3.2803200e+01   3.1117590e+01
   5.1659797e+02   3.1811909e+01   3.2355369e+01   3.0172133e+01   3.2805453e+01   3.1116285e+01
   5.1797297e+02   3.1809511e+01   3.2355270e+01   3.0167821e+01   3.2807170e+01   3.1115332e+01
   5.1934797e+02   3.1807866e+01   3.2355215e+01   3.0164854e+01   3.2808370e+01   3.1114689e+01
   5.2072297e+02   3.1806901e+01   3.2355186e+01   3.0163112e+01   3.2809078e+01   3.1114315e+01
   5.2106371e+02   3.1806661e+01   3.2355182e+01   3.0162678e+01   3.2809258e+01   3.1114224e+01
   5.2190466e+02   3.1805296e+01   3.2355179e+01   3.0160177e+01   3.2810334e+01   3.1113715e+01
   5.2324525e+02   3.1802126e+01   3.2355206e+01   3.0154344e+01   3.2812892e+01   3.1112552e+01
   5.2462025e+02   3.1798715e+01   3.2355279e+01   3.0148033e+01   3.2815724e+01   3.1111331e+01
   5.2599525e+02   3.1795580e+01   3.2355392e+01   3.0142194e+01   3.2818407e+01   3.1110238e+01
   5.2737025e+02   3.1792815e+01   3.2355532e+01   3.0137014e+01   3.2820842e+01   3.1109303e+01
   5.2874525e+02   3.1790411e+01   3.2355686e+01   3.0132485e+01   3.2823011e+01   3.1108519e+01
   5.3012025e+02   3.1788331e+01   3.2355845e+01   3.0128552e+01   3.2824922e+01   3.1107868e+01
   5.3149525e+02   3.1786534e+01   3.2356001e+01   3.0125143e+01   3.2826602e+01   3.1107325e+01
   5.3287025e+02   3.1784979e+01   3.2356159e+01   3.0122168e+01   3.2828108e+01   3.1106859e+01
   5.3424525e+02   3.1783629e+01   3.2356323e+01   3.0119556e+01   3.2829469e+01   3.1106459e+01
   5.3562025e+02   3.1782459e+01   3.2356481e+01   3.0117278e+01   3.2830673e+01   3.1106123e+01
   5.3699525e+02   3.1781452e+01   3.2356624e+01   3.0115307e+01   3.2831731e+01   3.1105831e+01
   5.3837025e+02   3.1780586e+01   3.2356753e+01   3.0113600e+01   3.2832668e+01   3.1105571e+01
   5.3974525e+02   3.1779837e+01   3.2356872e+01   3.0112115e+01   3.2833501e+01   3.1105341e+01
   5.4112025e+02   3.1779185e+01   3.2356981e+01   3.0110822e+01   3.2834237e+01   3.1105144e+01
   5.4262025e+02   3.1778561e+01   3.2357086e+01   3.0109601e+01   3.2834942e+01   3.1104972e+01
   5.4666639e+02   3.1777290e+01   3.2357334e+01   3.0107073e+01   3.2836403e+01   3.1104658e+01
   5.4994354e+02   3.1776506e+01   3.2357391e+01   3.0105597e+01   3.2837111e+01   3.1104413e+01
   5.5017232e+02   3.1788661e+01   3.2351440e+01   3.0138320e+01   3.2807272e+01   3.1112459e+01
   5.5086618e+02   3.1881701e+01   3.2363620e+01   3.0322900e+01   3.2714366e+01   3.1186770e+01
   5.5121490e+02   3.1914919e+01   3.2369206e+01   3.0387390e+01   3.2684097e+01   3.1213576e+01
   5.5187463e+02   3.1879428e+01   3.2365090e+01   3.0316416e+01   3.2720766e+01   3.1185404e+01
   5.5286290e+02   3.1792420e+01   3.2350114e+01   3.0147975e+01   3.2799258e+01   3.1115222e+01
   5.5423790e+02   3.1732032e+01   3.2335914e+01   3.0035483e+01   3.2844731e+01   3.1065764e+01
   5.5561290e+02   3.1698189e+01   3.2327519e+01   2.9973030e+01   3.2869002e+01   3.1038078e+01
   5.5698790e+02   3.1675049e+01   3.2322718e+01   2.9929329e+01   3.2887639e+01   3.1019459e+01
   5.5836290e+02   3.1657580e+01   3.2320115e+01   2.9895224e+01   3.2903993e+01   3.1005700e+01
   5.5973790e+02   3.1643865e+01   3.2318890e+01   2.9867549e+01   3.2918677e+01   3.0995129e+01
   5.6111290e+02   3.1632956e+01   3.2318536e+01   2.9844855e+01   3.2931759e+01   3.0986894e+01
   5.6248790e+02   3.1624265e+01   3.2318717e+01   2.9826266e+01   3.2943228e+01   3.0980462e+01
   5.6386290e+02   3.1617375e+01   3.2319201e+01   2.9811155e+01   3.2953090e+01   3.0975458e+01
   5.7004898e+02   3.1601855e+01   3.2321655e+01   2.9775620e+01   3.2978383e+01   3.0964571e+01
   5.7116801e+02   3.1601011e+01   3.2321822e+01   2.9773654e+01   3.2979831e+01   3.0963992e+01
   5.7238788e+02   3.1599138e+01   3.2322564e+01   2.9768867e+01   3.2983896e+01   3.0962792e+01
   5.7502491e+02   3.1592692e+01   3.2325654e+01   2.9751798e+01   3.2999109e+01   3.0958803e+01
   5.8095844e+02   3.1582575e+01   3.2332457e+01   2.9722850e+01   3.3027411e+01   3.0953075e+01
   5.8654145e+02   3.1578086e+01   3.2337175e+01   2.9708121e+01   3.3043821e+01   3.0950986e+01
   5.9334575e+02   3.1575642e+01   3.2340916e+01   2.9698801e+01   3.3055414e+01   3.0950158e+01
   5.9807662e+02   3.1574869e+01   3.2342576e+01   2.9695320e+01   3.3060161e+01   3.0950019e+01
   6.0100974e+02   3.1574587e+01   3.2343329e+01   2.9693888e+01   3.3062227e+01   3.0950007e+01
   6.0107094e+02   3.1575054e+01   3.2342315e+01   2.9696018e+01   3.3059040e+01   3.0950129e+01
   6.0119735e+02   3.1604674e+01   3.2362575e+01   2.9736768e+01   3.3065174e+01   3.0978421e+01
   6.0148437e+02   3.1684785e+01   3.2420807e+01   2.9843145e+01   3.3090225e+01   3.1055779e+01
   6.0198165e+02   3.1614928e+01   3.2369766e+01   2.9750713e+01   3.3067699e+01   3.0988303e+01
   6.0299909e+02   3.1529445e+01   3.2306497e+01   2.9638539e+01   3.3038133e+01   3.0905578e+01
   6.0437409e+02   3.1435116e+01   3.2235407e+01   2.9516139e+01   3.3002375e+01   3.0813934e+01
   6.0574909e+02   3.1357317e+01   3.2176944e+01   2.9414942e+01   3.2973312e+01   3.0738327e+01
   6.0712409e+02   3.1292530e+01   3.2128709e+01   2.9330135e+01   3.2950228e+01   3.0675436e+01
   6.0849909e+02   3.1238364e+01   3.2088758e+01   2.9258790e+01   3.2931865e+01   3.0622924e+01
   6.0987409e+02   3.1193076e+01   3.2055632e+01   2.9198818e+01   3.2917201e+01   3.0579073e+01
   6.1124909e+02   3.1155328e+01   3.2028219e+01   2.9148602e+01   3.2905472e+01   3.0542562e+01
   6.1262409e+02   3.1124059e+01   3.2005652e+01   2.9106845e+01   3.2896106e+01   3.0512347e+01
   6.1399909e+02   3.1098423e+01   3.1987249e+01   2.9072497e+01   3.2888671e+01   3.0487596e+01
   6.1854549e+02   3.1046209e+01   3.1950055e+01   2.9002214e+01   3.2874242e+01   3.0437250e+01
   6.2119771e+02   3.1034588e+01   3.1941836e+01   2.8986510e+01   3.2871167e+01   3.0426065e+01
   6.2231309e+02   3.1026803e+01   3.1936336e+01   2.8975976e+01   3.2869134e+01   3.0418565e+01
   6.2491529e+02   3.0995359e+01   3.1914219e+01   2.8933313e+01   3.2861173e+01   3.0388284e+01
   6.3024492e+02   3.0943463e+01   3.1878079e+01   2.8862490e+01   3.2848932e+01   3.0338390e+01
   6.3573199e+02   3.0912074e+01   3.1856453e+01   2.8819390e+01   3.2842107e+01   3.0308260e+01
   6.4158952e+02   3.0893016e+01   3.1843413e+01   2.8793115e+01   3.2838192e+01   3.0289983e+01
   6.4575103e+02   3.0884818e+01   3.1837826e+01   2.8781787e+01   3.2836564e+01   3.0282125e+01
   6.4859052e+02   3.0880867e+01   3.1835138e+01   2.8776321e+01   3.2835792e+01   3.0278338e+01
   6.5094703e+02   3.0878327e+01   3.1833412e+01   2.8772805e+01   3.2835300e+01   3.0275905e+01
   6.5105972e+02   3.0878210e+01   3.1833122e+01   2.8772192e+01   3.2835802e+01   3.0274881e+01
   6.5120288e+02   3.0893662e+01   3.1846024e+01   2.8783556e+01   3.2856119e+01   3.0280704e+01
   6.5161208e+02   3.0974398e+01   3.1915198e+01   2.8847121e+01   3.2957293e+01   3.0319268e+01
   6.5219498e+02   3.0917506e+01   3.1866429e+01   2.8801728e+01   3.2886989e+01   3.0291249e+01
   6.5331673e+02   3.0853657e+01   3.1811405e+01   2.8749908e+01   3.2809270e+01   3.0258190e+01
   6.5469173e+02   3.0802428e+01   3.1767185e+01   2.8707771e+01   3.2747655e+01   3.0230864e+01
   6.5606673e+02   3.0764889e+01   3.1734939e+01   2.8676940e+01   3.2702486e+01   3.0211182e+01
   6.5744173e+02   3.0734847e+01   3.1709261e+01   2.8652416e+01   3.2666179e+01   3.0195838e+01
   6.5881673e+02   3.0709905e+01   3.1688011e+01   2.8632166e+01   3.2635915e+01   3.0183354e+01
   6.6019173e+02   3.0688954e+01   3.1670197e+01   2.8615226e+01   3.2610419e+01   3.0173012e+01
   6.6156673e+02   3.0671355e+01   3.1655251e+01   2.8601042e+01   3.2588955e+01   3.0164408e+01
   6.6294173e+02   3.0656668e+01   3.1642787e+01   2.8589232e+01   3.2571012e+01   3.0157276e+01
   6.6431673e+02   3.0644558e+01   3.1632517e+01   2.8579514e+01   3.2556198e+01   3.0151428e+01
   6.6569173e+02   3.0634763e+01   3.1624214e+01   2.8571666e+01   3.2544203e+01   3.0146717e+01
   6.6706673e+02   3.0627075e+01   3.1617699e+01   2.8565513e+01   3.2534781e+01   3.0143033e+01
   6.6844173e+02   3.0621330e+01   3.1612832e+01   2.8560921e+01   3.2527733e+01   3.0140290e+01
   6.6981461e+02   3.0617399e+01   3.1609506e+01   2.8557786e+01   3.2522905e+01   3.0138427e+01
   6.7118961e+02   3.0615141e+01   3.1607602e+01   2.8555993e+01   3.2520121e+01   3.0137379e+01
   6.7155549e+02   3.0614375e+01   3.1606950e+01   2.8555378e+01   3.2519183e+01   3.0137004e+01
   6.7235090e+02   3.0610759e+01   3.1603853e+01   2.8552453e+01   3.2514791e+01   3.0135171e+01
   6.7370363e+02   3.0602054e+01   3.1596395e+01   2.8545413e+01   3.2504211e+01   3.0130758e+01
   6.7507863e+02   3.0592785e+01   3.1588463e+01   2.8537933e+01   3.2492927e+01   3.0126096e+01
   6.7645363e+02   3.0584195e+01   3.1581117e+01   2.8531012e+01   3.2482459e+01   3.0121795e+01
   6.7782863e+02   3.0576520e+01   3.1574553e+01   2.8524833e+01   3.2473100e+01   3.0117956e+01
   6.7920363e+02   3.0569739e+01   3.1568751e+01   2.8519375e+01   3.2464831e+01   3.0114561e+01
   6.8057863e+02   3.0563771e+01   3.1563640e+01   2.8514570e+01   3.2457554e+01   3.0111564e+01
   6.8195363e+02   3.0558522e+01   3.1559142e+01   2.8510342e+01   3.2451157e+01   3.0108918e+01
   6.8332863e+02   3.0553906e+01   3.1555183e+01   2.8506622e+01   3.2445535e+01   3.0106583e+01
   6.8470363e+02   3.0549847e+01   3.1551697e+01   2.8503347e+01   3.2440594e+01   3.0104519e+01
   6.8607863e+02   3.0546276e+01   3.1548629e+01   2.8500464e+01   3.2436251e+01   3.0102694e+01
   6.8745363e+02   3.0543135e+01   3.1545926e+01   2.8497924e+01   3.2432434e+01   3.0101081e+01
   6.8882863e+02   3.0540370e+01   3.1543545e+01   2.8495687e+01   3.2429077e+01   3.0099653e+01
   6.9020363e+02   3.0537936e+01   3.1541447e+01   2.8493717e+01   3.2426124e+01   3.0098391e+01
   6.9157863e+02   3.0535794e+01   3.1539598e+01   2.8491981e+01   3.2423526e+01   3.0097273e+01
   6.9295363e+02   3.0533908e+01   3.1537968e+01   2.8490452e+01   3.2421239e+01   3.0096285e+01
   6.9432863e+02   3.0532248e+01   3.1536531e+01   2.8489104e+01   3.2419225e+01   3.0095410e+01
   6.9570363e+02   3.0530785e+01   3.1535264e+01   2.8487917e+01   3.2417453e+01   3.0094636e+01
   6.9707863e+02   3.0529497e+01   3.1534148e+01   2.8486870e+01   3.2415893e+01   3.0093950e+01
   6.9845363e+02   3.0528363e+01   3.1533163e+01   2.8485946e+01   3.2414521e+01   3.0093343e+01
   7.0007863e+02   3.0527195e+01   3.1532148e+01   2.8484994e+01   3.2413112e+01   3.0092714e+01
   7.0110307e+02   3.0527905e+01   3.1532604e+01   2.8486063e+01   3.2413099e+01   3.0093459e+01
   7.0126750e+02   3.0528741e+01   3.1533096e+01   2.8487539e+01   3.2412713e+01   3.0094544e+01
   7.0158547e+02   3.0528450e+01   3.1532439e+01   2.8488481e+01   3.2410259e+01   3.0095236e+01
   7.0234113e+02   3.0528745e+01   3.1532114e+01   2.8490381e+01   3.2407650e+01   3.0096565e+01
   7.0653099e+02   3.0527049e+01   3.1530046e+01   2.8490311e+01   3.2403186e+01   3.0096348e+01
   7.1256098e+02   3.0524673e+01   3.1527866e+01   2.8488227e+01   3.2400493e+01   3.0094681e+01
   7.1813586e+02   3.0523650e+01   3.1526930e+01   2.8487322e+01   3.2399348e+01   3.0093957e+01
   7.2282332e+02   3.0523271e+01   3.1526584e+01   2.8486989e+01   3.2398919e+01   3.0093694e+01
   7.2957035e+02   3.0522176e+01   3.1525572e+01   2.8486007e+01   3.2397710e+01   3.0092884e+01
   7.3470672e+02   3.0521667e+01   3.1525101e+01   2.8485549e+01   3.2397149e+01   3.0092505e+01
   7.4043379e+02   3.0521323e+01   3.1524781e+01   2.8485239e+01   3.2396770e+01   3.0092246e+01
   7.4599280e+02   3.0521124e+01   3.1524597e+01   2.8485060e+01   3.2396552e+01   3.0092096e+01
   7.5109774e+02   3.0521013e+01   3.1524493e+01   2.8484959e+01   3.2396430e+01   3.0092011e+01
   7.5127364e+02   3.0524975e+01   3.1528340e+01   2.8487084e+01   3.2402226e+01   3.0093727e+01
   7.5134849e+02   3.0550594e+01   3.1553606e+01   2.8509112e+01   3.2431539e+01   3.0114620e+01
   7.5157239e+02   3.0527459e+01   3.1530651e+01   2.8483040e+01   3.2411425e+01   3.0088649e+01
   7.5183808e+02   3.0300426e+01   3.1306400e+01   2.8268577e+01   3.2171591e+01   2.9881487e+01
   7.5244148e+02   3.0200951e+01   3.1208828e+01   2.8175538e+01   3.2066526e+01   2.9792708e+01
   7.5363792e+02   3.0040476e+01   3.1050900e+01   2.8025393e+01   3.1895772e+01   2.9648892e+01
   7.5501292e+02   2.9810338e+01   3.0823577e+01   2.7809313e+01   3.1650390e+01   2.9440671e+01
   7.5638792e+02   2.9578368e+01   3.0594232e+01   2.7591434e+01   3.1402953e+01   2.9230369e+01
   7.5776292e+02   2.9362622e+01   3.0380851e+01   2.7388854e+01   3.1172788e+01   2.9034692e+01
   7.5913792e+02   2.9168865e+01   3.0189179e+01   2.7207011e+01   3.0966048e+01   2.8858964e+01
   7.6051292e+02   2.8998434e+01   3.0020555e+01   2.7047147e+01   3.0784154e+01   2.8704423e+01
   7.6188792e+02   2.8850947e+01   2.9874615e+01   2.6908882e+01   3.0626704e+01   2.8570728e+01
   7.6326292e+02   2.8725356e+01   2.9750328e+01   2.6791207e+01   3.0492587e+01   2.8456922e+01
   7.6463792e+02   2.8620392e+01   2.9646446e+01   2.6692910e+01   3.0380462e+01   2.8361841e+01
   7.6991362e+02   2.8387462e+01   2.9415900e+01   2.6474961e+01   3.0131494e+01   2.8151003e+01
   7.7134691e+02   2.8365671e+01   2.9394340e+01   2.6454597e+01   3.0108178e+01   2.8131322e+01
   7.7191988e+02   2.8351882e+01   2.9380681e+01   2.6441692e+01   3.0093446e+01   2.8118815e+01
   7.7419077e+02   2.8225809e+01   2.9255736e+01   2.6323673e+01   2.9958793e+01   2.8004320e+01
   7.7818939e+02   2.8002321e+01   2.9034256e+01   2.6114739e+01   2.9719829e+01   2.7801669e+01
   7.8365187e+02   2.7799143e+01   2.8832848e+01   2.5925023e+01   2.9502373e+01   2.7617577e+01
   7.8872116e+02   2.7684408e+01   2.8719062e+01   2.5817953e+01   2.9379526e+01   2.7513586e+01
   7.9440412e+02   2.7606658e+01   2.8641918e+01   2.5745401e+01   2.9296282e+01   2.7443052e+01
   7.9994084e+02   2.7561971e+01   2.8597558e+01   2.5703691e+01   2.9248451e+01   2.7402459e+01
   8.0086127e+02   2.7554521e+01   2.8590146e+01   2.5696721e+01   2.9240495e+01   2.7395642e+01
   8.0136389e+02   2.7545726e+01   2.8581437e+01   2.5688549e+01   2.9231041e+01   2.7387735e+01
   8.0142062e+02   2.7542940e+01   2.8578732e+01   2.5686034e+01   2.9227965e+01   2.7385415e+01
   8.0159670e+02   2.7533587e+01   2.8569437e+01   2.5677294e+01   2.9217967e+01   2.7376885e+01
   8.0185160e+02   2.7526807e+01   2.8562669e+01   2.5670914e+01   2.9210766e+01   2.7370598e+01
   8.0249332e+02   2.7517383e+01   2.8553253e+01   2.5662017e+01   2.9200801e+01   2.7361804e+01
   8.0425009e+02   2.7500291e+01   2.8536259e+01   2.5646125e+01   2.9182401e+01   2.7346310e+01
   8.0679527e+02   2.7490609e+01   2.8526715e+01   2.5637650e+01   2.9171225e+01   2.7338340e+01
   8.1085831e+02   2.7489915e+01   2.8526124e+01   2.5637783e+01   2.9169354e+01   2.7338866e+01
   8.1560829e+02   2.7491244e+01   2.8527508e+01   2.5639535e+01   2.9170039e+01   2.7340831e+01
   8.2135608e+02   2.7491942e+01   2.8528235e+01   2.5640432e+01   2.9170432e+01   2.7341834e+01
   8.2632162e+02   2.7492827e+01   2.8529151e+01   2.5641561e+01   2.9170940e+01   2.7343087e+01
   8.3165799e+02   2.7493624e+01   2.8529975e+01   2.5642576e+01   2.9171400e+01   2.7344210e+01
   8.3698548e+02   2.7494106e+01   2.8530474e+01   2.5643189e+01   2.9171681e+01   2.7344889e+01
   8.4265538e+02   2.7494412e+01   2.8530789e+01   2.5643577e+01   2.9171860e+01   2.7345317e+01
   8.4802497e+02   2.7494583e+01   2.8530966e+01   2.5643793e+01   2.9171961e+01   2.7345556e+01
   8.5079504e+02   2.7494588e+01   2.8530978e+01   2.5643798e+01   2.9171964e+01   2.7345574e+01
   8.5098679e+02   2.7556259e+01   2.8597383e+01   2.5686359e+01   2.9261323e+01   2.7392278e+01
   8.5145919e+02   2.7920369e+01   2.8979369e+01   2.5975094e+01   2.9736068e+01   2.7694653e+01
   8.5160506e+02   2.8029045e+01   2.9093061e+01   2.6062464e+01   2.9876086e+01   2.7785750e+01
   8.5199852e+02   2.7989725e+01   2.9051031e+01   2.6033378e+01   2.9821562e+01   2.7754290e+01
   8.5268498e+02   2.7746613e+01   2.8794903e+01   2.5842935e+01   2.9500928e+01   2.7553337e+01
   8.5374395e+02   2.7477739e+01   2.8513695e+01   2.5625234e+01   2.9156858e+01   2.7326145e+01
   8.5511895e+02   2.7222682e+01   2.8248066e+01   2.5415228e+01   2.8835522e+01   2.7108459e+01
   8.5649395e+02   2.7037952e+01   2.8055612e+01   2.5263701e+01   2.8601824e+01   2.6951437e+01
   8.5786895e+02   2.6896834e+01   2.7908287e+01   2.5149189e+01   2.8421400e+01   2.6832482e+01
   8.5924395e+02   2.6784220e+01   2.7790469e+01   2.5058757e+01   2.8275998e+01   2.6738270e+01
   8.6061895e+02   2.6692014e+01   2.7693832e+01   2.4985324e+01   2.8156044e+01   2.6661571e+01
   8.6199395e+02   2.6615717e+01   2.7613759e+01   2.4924945e+01   2.8056232e+01   2.6598371e+01
   8.6336895e+02   2.6552607e+01   2.7547454e+01   2.4875243e+01   2.7973324e+01   2.6546255e+01
   8.6474395e+02   2.6500866e+01   2.7493046e+01   2.4834650e+01   2.7905132e+01   2.6503629e+01
   8.6981024e+02   2.6390149e+01   2.7376485e+01   2.4748252e+01   2.7758560e+01   2.6412720e+01
   8.7157731e+02   2.6376453e+01   2.7362051e+01   2.4737635e+01   2.7740326e+01   2.6401532e+01
   8.7263000e+02   2.6360467e+01   2.7345218e+01   2.4725123e+01   2.7719231e+01   2.6388350e+01
   8.7519207e+02   2.6290719e+01   2.7271743e+01   2.4670612e+01   2.7627094e+01   2.6330859e+01
   8.8001987e+02   2.6179688e+01   2.7154620e+01   2.4584348e+01   2.7479700e+01   2.6239666e+01
   8.8636959e+02   2.6092511e+01   2.7062559e+01   2.4516859e+01   2.7363668e+01   2.6168151e+01
   8.9190426e+02   2.6049570e+01   2.7017193e+01   2.4483615e+01   2.7306535e+01   2.6132881e+01
   8.9713070e+02   2.6025244e+01   2.6991495e+01   2.4464748e+01   2.7274233e+01   2.6112855e+01
   9.0087728e+02   2.6013868e+01   2.6979480e+01   2.4455901e+01   2.7259165e+01   2.6103464e+01
   9.0123628e+02   2.6009430e+01   2.6974802e+01   2.4452375e+01   2.7253401e+01   2.6099723e+01
   9.0154724e+02   2.6004913e+01   2.6970033e+01   2.4448854e+01   2.7247431e+01   2.6095987e+01
   9.0159806e+02   2.6004029e+01   2.6969094e+01   2.4448218e+01   2.7246183e+01   2.6095312e+01
   9.0180449e+02   2.6000246e+01   2.6965102e+01   2.4445250e+01   2.7241213e+01   2.6092161e+01
   9.0225413e+02   2.5995160e+01   2.6959734e+01   2.4441234e+01   2.7234566e+01   2.6087896e+01
   9.0384231e+02   2.5986945e+01   2.6950992e+01   2.4435044e+01   2.7223359e+01   2.6081250e+01
   9.0749919e+02   2.5984488e+01   2.6948074e+01   2.4434365e+01   2.7218125e+01   2.6080206e+01
   9.1334551e+02   2.5985257e+01   2.6948526e+01   2.4436348e+01   2.7216922e+01   2.6081953e+01
   9.1892204e+02   2.5985667e+01   2.6948805e+01   2.4437272e+01   2.7216495e+01   2.6082783e+01
   9.2300237e+02   2.5985813e+01   2.6948912e+01   2.4437585e+01   2.7216370e+01   2.6083072e+01
   9.2983326e+02   2.5986213e+01   2.6949163e+01   2.4438539e+01   2.7215866e+01   2.6083911e+01
   9.3522969e+02   2.5986399e+01   2.6949278e+01   2.4438985e+01   2.7215627e+01   2.6084301e+01
   9.4055703e+02   2.5986507e+01   2.6949345e+01   2.4439246e+01   2.7215486e+01   2.6084530e+01
   9.4588320e+02   2.5986571e+01   2.6949384e+01   2.4439401e+01   2.7215401e+01   2.6084665e+01
   9.5154853e+02   2.5986610e+01   2.6949408e+01   2.4439497e+01   2.7215347e+01   2.6084750e+01
   9.5160927e+02   2.5949061e+01   2.6915972e+01   2.4391589e+01   2.7194101e+01   2.6041869e+01
   9.5167353e+02   2.5943551e+01   2.6917195e+01   2.4365101e+01   2.7220858e+01   2.6022478e+01
   9.5195121e+02   2.5899297e+01   2.6875885e+01   2.4314838e+01   2.7186277e+01   2.5976216e+01
   9.5251816e+02   2.5855646e+01   2.6818905e+01   2.4317094e+01   2.7072531e+01   2.5965677e+01
   9.5350188e+02   2.5790712e+01   2.6739651e+01   2.4303036e+01   2.6930153e+01   2.5938275e+01
   9.5487688e+02   2.5626210e+01   2.6554561e+01   2.4216759e+01   2.6647698e+01   2.5834049e+01
   9.5625188e+02   2.5457325e+01   2.6365468e+01   2.4125226e+01   2.6362635e+01   2.5724880e+01
   9.5762688e+02   2.5312197e+01   2.6201568e+01   2.4051187e+01   2.6110874e+01   2.5634124e+01
   9.5900188e+02   2.5194274e+01   2.6066736e+01   2.3996420e+01   2.5898231e+01   2.5563994e+01
   9.6037688e+02   2.5100403e+01   2.5957929e+01   2.3957620e+01   2.5721740e+01   2.5511389e+01
   9.6175188e+02   2.5026330e+01   2.5870861e+01   2.3930924e+01   2.5576552e+01   2.5472516e+01
   9.6312688e+02   2.4968216e+01   2.5801604e+01   2.3913041e+01   2.5458011e+01   2.5444077e+01
   9.6450188e+02   2.4922941e+01   2.5746936e+01   2.3901410e+01   2.5362174e+01   2.5423468e+01
   9.6892356e+02   2.4839267e+01   2.5643755e+01   2.3886834e+01   2.5174550e+01   2.5390040e+01
   9.7164174e+02   2.4820876e+01   2.5620581e+01   2.3885250e+01   2.5130854e+01   2.5383795e+01
   9.7228813e+02   2.4815631e+01   2.5613952e+01   2.3884852e+01   2.5118311e+01   2.5382044e+01
   9.7464083e+02   2.4776308e+01   2.5563705e+01   2.3883561e+01   2.5021691e+01   2.5370022e+01
   9.7914462e+02   2.4713234e+01   2.5480219e+01   2.3890737e+01   2.4852631e+01   2.5356947e+01
   9.8452551e+02   2.4673014e+01   2.5424184e+01   2.3904232e+01   2.4731237e+01   2.5354586e+01
   9.8979398e+02   2.4653617e+01   2.5395946e+01   2.3914603e+01   2.4666804e+01   2.5356034e+01
   9.9535606e+02   2.4644084e+01   2.5381663e+01   2.3921001e+01   2.4633156e+01   2.5357622e+01


==> data/dbhiHatData3000.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8460700e-01   4.0082943e+01   4.0060783e+01   4.0084837e+01   4.0075195e+01   4.0046546e+01
   4.2865832e-01   4.1288716e+01   4.0940058e+01   4.1315250e+01   4.1169982e+01   4.0714984e+01
   1.5645319e+00   4.4422071e+01   4.2709318e+01   4.4427284e+01   4.4007109e+01   4.1429206e+01
   4.2077320e+00   4.2217609e+01   4.0022335e+01   4.2024704e+01   4.1954039e+01   3.8102662e+01
   7.9573766e+00   3.7355280e+01   3.5385217e+01   3.6778836e+01   3.7650724e+01   3.3107585e+01
   1.1707377e+01   3.4056313e+01   3.2364212e+01   3.3130962e+01   3.4864692e+01   2.9824170e+01
   1.5457377e+01   3.2273183e+01   3.0793620e+01   3.1105475e+01   3.3433445e+01   2.8093951e+01
   1.8943593e+01   3.1546679e+01   3.0174161e+01   3.0263258e+01   3.2873393e+01   2.7405522e+01
   2.0835061e+01   3.1310705e+01   2.9975754e+01   2.9987627e+01   3.2694258e+01   2.7184618e+01
   2.4458756e+01   3.0129812e+01   2.9009040e+01   2.8589407e+01   3.1823043e+01   2.6105673e+01
   2.8208756e+01   2.9259619e+01   2.8344415e+01   2.7523194e+01   3.1229350e+01   2.5357284e+01
   3.1958756e+01   2.8739510e+01   2.7978236e+01   2.6863893e+01   3.0904288e+01   2.4942738e+01
   3.5708756e+01   2.8422879e+01   2.7772696e+01   2.6450739e+01   3.0722454e+01   2.4709591e+01
   4.9829672e+01   2.7964215e+01   2.7509174e+01   2.5830527e+01   3.0488940e+01   2.4411939e+01
   5.0176333e+01   3.5764183e+01   3.5345531e+01   3.3254713e+01   3.8898130e+01   3.1667662e+01
   5.2047343e+01   3.0048022e+01   2.9727025e+01   2.7727712e+01   3.2897558e+01   2.6478379e+01
   5.5797343e+01   2.3455744e+01   2.2735348e+01   2.1648195e+01   2.5471622e+01   1.9806731e+01
   5.9547343e+01   2.1034841e+01   2.0009822e+01   1.9608978e+01   2.2429022e+01   1.7321773e+01
   6.3297343e+01   2.0081091e+01   1.8880641e+01   1.8889111e+01   2.1090245e+01   1.6363158e+01
   7.0089913e+01   1.9514399e+01   1.8183865e+01   1.8502883e+01   2.0223407e+01   1.5809875e+01
   7.3993824e+01   1.9532594e+01   1.8093744e+01   1.8650042e+01   2.0016734e+01   1.5818101e+01
   8.3968396e+01   1.9730318e+01   1.8069953e+01   1.9115771e+01   1.9737576e+01   1.6012052e+01
   9.4592594e+01   1.9990332e+01   1.8228229e+01   1.9495498e+01   1.9777730e+01   1.6270807e+01
   9.7783627e+01   2.0047511e+01   1.8268560e+01   1.9572111e+01   1.9798717e+01   1.6327528e+01
   1.0031452e+02   1.9602045e+01   1.7771821e+01   1.9228253e+01   1.9212375e+01   1.5896861e+01
   1.0205950e+02   1.9933098e+01   1.8080971e+01   1.9604332e+01   1.9416256e+01   1.6283475e+01
   1.0576241e+02   2.0185120e+01   1.8275544e+01   1.9947664e+01   1.9427591e+01   1.6624266e+01
   1.0819310e+02   2.0284151e+01   1.8331698e+01   2.0131743e+01   1.9339986e+01   1.6790268e+01
   1.0944063e+02   2.0336398e+01   1.8365975e+01   2.0220656e+01   1.9311731e+01   1.6872103e+01
   1.1228470e+02   2.0450531e+01   1.8448169e+01   2.0400925e+01   1.9279683e+01   1.7040846e+01
   1.2050512e+02   2.0655585e+01   1.8612790e+01   2.0690096e+01   1.9297212e+01   1.7315755e+01
   1.2675287e+02   2.0875182e+01   1.8795443e+01   2.0991076e+01   1.9334738e+01   1.7606655e+01
   1.3308805e+02   2.1069437e+01   1.8963521e+01   2.1243524e+01   1.9397707e+01   1.7852392e+01
   1.4649835e+02   2.1476390e+01   1.9336392e+01   2.1707998e+01   1.9668895e+01   1.8296907e+01
   1.4907035e+02   2.1448347e+01   1.9308325e+01   2.1685077e+01   1.9630593e+01   1.8277086e+01
   1.5038110e+02   2.0900882e+01   1.8837314e+01   2.1310084e+01   1.8828568e+01   1.8143018e+01
   1.5183184e+02   2.1537213e+01   1.9430775e+01   2.1928098e+01   1.9451927e+01   1.8666837e+01
   1.5558184e+02   2.2221600e+01   2.0128030e+01   2.2589965e+01   2.0008713e+01   1.9390289e+01
   1.5933184e+02   2.2774346e+01   2.0716929e+01   2.3206948e+01   2.0362757e+01   2.0132116e+01
   1.6308184e+02   2.3166765e+01   2.1135734e+01   2.3638746e+01   2.0636007e+01   2.0646202e+01
   1.7031512e+02   2.3497187e+01   2.1487975e+01   2.3999397e+01   2.0877000e+01   2.1071584e+01
   1.7731991e+02   2.3934882e+01   2.1953299e+01   2.4473220e+01   2.1209955e+01   2.1624221e+01
   1.8958484e+02   2.4347890e+01   2.2391504e+01   2.4916769e+01   2.1535577e+01   2.2136773e+01
   1.9997733e+02   2.4619199e+01   2.2636823e+01   2.5179545e+01   2.1820901e+01   2.2348977e+01
   2.0037385e+02   2.5088465e+01   2.3071445e+01   2.5641978e+01   2.2296036e+01   2.2747342e+01
   2.0078331e+02   2.5556048e+01   2.3519236e+01   2.6109509e+01   2.2750916e+01   2.3182541e+01
   2.0184897e+02   2.5160849e+01   2.3169407e+01   2.5718912e+01   2.2340214e+01   2.2882975e+01
   2.0559897e+02   2.4852683e+01   2.2900016e+01   2.5420532e+01   2.2018749e+01   2.2651757e+01
   2.0934897e+02   2.4676105e+01   2.2725689e+01   2.5248373e+01   2.1840913e+01   2.2484259e+01
   2.1304783e+02   2.4561954e+01   2.2612663e+01   2.5137016e+01   2.1726670e+01   2.2374754e+01
   2.1548274e+02   2.4506936e+01   2.2557452e+01   2.5083205e+01   2.1671028e+01   2.2321715e+01
   2.1736309e+02   2.4470933e+01   2.2521678e+01   2.5048117e+01   2.1634762e+01   2.2287272e+01
   2.2018208e+02   2.4423163e+01   2.2474383e+01   2.5001640e+01   2.1586668e+01   2.2241747e+01
   2.2272442e+02   2.4398395e+01   2.2450000e+01   2.4977810e+01   2.1561202e+01   2.2218816e+01
   2.2647442e+02   2.4382199e+01   2.2434374e+01   2.4962854e+01   2.1543664e+01   2.2204794e+01
   2.3022442e+02   2.4373398e+01   2.2426381e+01   2.4955011e+01   2.1533153e+01   2.2198969e+01
   2.3397442e+02   2.4379918e+01   2.2433746e+01   2.4962307e+01   2.1537284e+01   2.2208835e+01
   2.3772442e+02   2.4407558e+01   2.2462290e+01   2.4990277e+01   2.1562786e+01   2.2239002e+01
   2.4147442e+02   2.4443223e+01   2.2498316e+01   2.5025981e+01   2.1597084e+01   2.2275234e+01
   2.4522442e+02   2.4471985e+01   2.2526388e+01   2.5054645e+01   2.1624511e+01   2.2303429e+01
   2.4897442e+02   2.4492178e+01   2.2546523e+01   2.5074441e+01   2.1644101e+01   2.2323546e+01
   2.5072442e+02   2.4510724e+01   2.2564161e+01   2.5091041e+01   2.1665802e+01   2.2337433e+01
   2.6122577e+02   2.4525918e+01   2.2576730e+01   2.5102562e+01   2.1688037e+01   2.2342286e+01
   2.7143889e+02   2.4526652e+01   2.2577438e+01   2.5103278e+01   2.1688780e+01   2.2342952e+01
   2.8607562e+02   2.4533853e+01   2.2584635e+01   2.5110390e+01   2.1695818e+01   2.2350104e+01
   3.0029639e+02   2.4536655e+01   2.2587434e+01   2.5113141e+01   2.1698587e+01   2.2352859e+01
   3.0083187e+02   2.4420850e+01   2.2465396e+01   2.4977791e+01   2.1623314e+01   2.2196405e+01
   3.0351546e+02   2.4635364e+01   2.2695180e+01   2.5240050e+01   2.1737488e+01   2.2511674e+01
   3.0726546e+02   2.4773177e+01   2.2842773e+01   2.5414363e+01   2.1799350e+01   2.2722998e+01
   3.1101546e+02   2.4863028e+01   2.2939135e+01   2.5527403e+01   2.1841374e+01   2.2859839e+01
   3.2033010e+02   2.4956985e+01   2.3039856e+01   2.5644259e+01   2.1888346e+01   2.3000620e+01
   3.2440197e+02   2.4997581e+01   2.3083280e+01   2.5694218e+01   2.1909787e+01   2.3060423e+01
   3.4026603e+02   2.5098245e+01   2.3190856e+01   2.5817063e+01   2.1965215e+01   2.3206854e+01
   3.4995852e+02   2.5087943e+01   2.3180207e+01   2.5809767e+01   2.1948255e+01   2.3200833e+01
   3.5098070e+02   2.4572494e+01   2.2628885e+01   2.5253176e+01   2.1523816e+01   2.2558995e+01
   3.5339291e+02   2.5266454e+01   2.3368618e+01   2.6000612e+01   2.2096826e+01   2.3416624e+01
   3.5714291e+02   2.5686711e+01   2.3819781e+01   2.6459628e+01   2.2429286e+01   2.3951962e+01
   3.6089291e+02   2.5920145e+01   2.4071351e+01   2.6715082e+01   2.2614219e+01   2.4251247e+01
   3.6672947e+02   2.6116650e+01   2.4282910e+01   2.6929296e+01   2.2772252e+01   2.4501266e+01
   3.7210456e+02   2.6189165e+01   2.4360828e+01   2.7008078e+01   2.2831235e+01   2.4592804e+01
   3.8439124e+02   2.6445770e+01   2.4635630e+01   2.7285650e+01   2.3042828e+01   2.4913080e+01
   3.9870979e+02   2.6538568e+01   2.4734657e+01   2.7385584e+01   2.3120385e+01   2.5027554e+01
   4.0077618e+02   2.6228722e+01   2.4433459e+01   2.7066712e+01   2.2820879e+01   2.4719501e+01
   4.0194701e+02   2.6807614e+01   2.5136276e+01   2.7523808e+01   2.3585596e+01   2.5354720e+01
   4.0562751e+02   2.8148956e+01   2.6771756e+01   2.8584772e+01   2.5373905e+01   2.6841135e+01
   4.0937682e+02   2.9583391e+01   2.8475932e+01   2.9761658e+01   2.7221254e+01   2.8411888e+01
   4.1220408e+02   3.0429187e+01   2.9453589e+01   3.0482096e+01   2.8269694e+01   2.9326361e+01
   4.2073530e+02   3.1624288e+01   3.0810357e+01   3.1523986e+01   2.9713856e+01   3.0607368e+01
   4.2605712e+02   3.2543048e+01   3.1831944e+01   3.2345138e+01   3.0790739e+01   3.1581477e+01
   4.4112112e+02   3.4059344e+01   3.3494404e+01   3.3722796e+01   3.2531949e+01   3.3177403e+01
   4.5056937e+02   3.4302115e+01   3.3753440e+01   3.3950685e+01   3.2793913e+01   3.3429894e+01
   4.5099308e+02   3.4202086e+01   3.3637174e+01   3.3867409e+01   3.2657903e+01   3.3322801e+01
   4.5343260e+02   3.3762145e+01   3.3344428e+01   3.3256786e+01   3.2550802e+01   3.2910045e+01
   4.5586992e+02   3.3161383e+01   3.2891973e+01   3.2481742e+01   3.2287345e+01   3.2332025e+01
   4.5721897e+02   3.2896108e+01   3.2699498e+01   3.2131228e+01   3.2187469e+01   3.2078537e+01
   4.5985773e+02   3.2520141e+01   3.2441357e+01   3.1617873e+01   3.2078725e+01   3.1722848e+01
   4.6696930e+02   3.2077400e+01   3.2176906e+01   3.0968630e+01   3.2039039e+01   3.1313750e+01
   4.7199383e+02   3.1991407e+01   3.2134901e+01   3.0831953e+01   3.2052224e+01   3.1236615e+01
   4.8373945e+02   3.1751840e+01   3.2060722e+01   3.0402687e+01   3.2184753e+01   3.1032194e+01
   4.9386206e+02   3.1703683e+01   3.2064488e+01   3.0295303e+01   3.2253119e+01   3.0995711e+01
   5.0045723e+02   3.1673757e+01   3.2046939e+01   3.0250659e+01   3.2252299e+01   3.0967671e+01
   5.0146379e+02   3.1599764e+01   3.1943966e+01   3.0204592e+01   3.2123098e+01   3.0879830e+01
   5.0462847e+02   3.1694153e+01   3.2108638e+01   3.0228642e+01   3.2357036e+01   3.1003879e+01
   5.0837847e+02   3.1695099e+01   3.2149922e+01   3.0188410e+01   3.2440605e+01   3.1020462e+01
   5.1212847e+02   3.1695405e+01   3.2175906e+01   3.0162527e+01   3.2493607e+01   3.1030747e+01
   5.2079807e+02   3.1698354e+01   3.2202794e+01   3.0141108e+01   3.2545652e+01   3.1043072e+01
   5.2707565e+02   3.1704339e+01   3.2227110e+01   3.0128423e+01   3.2589231e+01   3.1056241e+01
   5.3304084e+02   3.1709592e+01   3.2244726e+01   3.0121093e+01   3.2619831e+01   3.1066355e+01
   5.4199898e+02   3.1714530e+01   3.2258832e+01   3.0116700e+01   3.2643559e+01   3.1074903e+01
   5.5083902e+02   3.1718465e+01   3.2263376e+01   3.0120642e+01   3.2647346e+01   3.1079933e+01
   5.5197130e+02   3.1704042e+01   3.2249901e+01   3.0104882e+01   3.2635519e+01   3.1065321e+01
   5.5562548e+02   3.1474384e+01   3.2084606e+01   2.9793444e+01   3.2570824e+01   3.0838144e+01
   5.5937548e+02   3.1317884e+01   3.1972649e+01   2.9580248e+01   3.2528688e+01   3.0683260e+01
   5.6312548e+02   3.1223262e+01   3.1906740e+01   2.9449151e+01   3.2507743e+01   3.0589807e+01
   5.7084001e+02   3.1147330e+01   3.1855031e+01   2.9342514e+01   3.2493915e+01   3.0514960e+01
   5.7869848e+02   3.1062987e+01   3.1798980e+01   2.9222323e+01   3.2482149e+01   3.0431927e+01
   5.9432739e+02   3.0995378e+01   3.1755317e+01   2.9124426e+01   3.2475942e+01   3.0365510e+01
   6.0081786e+02   3.0985378e+01   3.1748308e+01   2.9110593e+01   3.2473658e+01   3.0355591e+01
   6.0140115e+02   3.1012589e+01   3.1763983e+01   2.9151375e+01   3.2472163e+01   3.0380908e+01
   6.0447001e+02   3.0819267e+01   3.1621773e+01   2.8896273e+01   3.2407604e+01   3.0193593e+01
   6.0822001e+02   3.0646410e+01   3.1493392e+01   2.8669425e+01   3.2346994e+01   3.0025670e+01
   6.1197001e+02   3.0538523e+01   3.1414867e+01   2.8525981e+01   3.2313159e+01   2.9921180e+01
   6.2083529e+02   3.0440152e+01   3.1344594e+01   2.8393677e+01   3.2285592e+01   2.9826194e+01
   6.2579730e+02   3.0385548e+01   3.1306191e+01   2.8319516e+01   3.2271843e+01   2.9773559e+01
   6.4181610e+02   3.0294016e+01   3.1242960e+01   2.8193893e+01   3.2251642e+01   2.9685566e+01
   6.4946155e+02   3.0281538e+01   3.1234463e+01   2.8176624e+01   3.2249199e+01   2.9673593e+01
   6.5087812e+02   3.0284388e+01   3.1235323e+01   2.8178764e+01   3.2252031e+01   2.9672130e+01
   6.5264094e+02   3.0278313e+01   3.1230622e+01   2.8172153e+01   3.2247602e+01   2.9667709e+01
   6.5639094e+02   3.0203794e+01   3.1184293e+01   2.8097800e+01   3.2188006e+01   2.9641923e+01
   6.6014094e+02   3.0165193e+01   3.1161127e+01   2.8059249e+01   3.2157653e+01   2.9629942e+01
   6.6389094e+02   3.0141552e+01   3.1147191e+01   2.8035686e+01   3.2139168e+01   2.9623080e+01
   6.6764094e+02   3.0128390e+01   3.1139502e+01   2.8022584e+01   3.2128900e+01   2.9619397e+01
   6.7087755e+02   3.0123670e+01   3.1136770e+01   2.8017893e+01   3.2125224e+01   2.9618128e+01
   6.7331226e+02   3.0116413e+01   3.1132450e+01   2.8010680e+01   3.2119517e+01   2.9615968e+01
   6.7706226e+02   3.0102847e+01   3.1124428e+01   2.7997204e+01   3.2108874e+01   2.9612028e+01
   6.8081226e+02   3.0092958e+01   3.1118595e+01   2.7987393e+01   3.2101114e+01   2.9609195e+01
   6.8456226e+02   3.0086048e+01   3.1114510e+01   2.7980544e+01   3.2095682e+01   2.9607204e+01
   6.8831226e+02   3.0081222e+01   3.1111642e+01   2.7975763e+01   3.2091878e+01   2.9605791e+01
   6.9206226e+02   3.0077846e+01   3.1109621e+01   2.7972429e+01   3.2089198e+01   2.9604789e+01
   6.9745282e+02   3.0074674e+01   3.1107715e+01   2.7969304e+01   3.2086682e+01   2.9603836e+01
   7.0077938e+02   3.0076841e+01   3.1109238e+01   2.7972942e+01   3.2086091e+01   2.9606835e+01
   7.0310276e+02   3.0078235e+01   3.1110208e+01   2.7976499e+01   3.2083735e+01   2.9610343e+01
   7.1791802e+02   3.0073331e+01   3.1105998e+01   2.7971852e+01   3.2078873e+01   2.9606951e+01
   7.3078291e+02   3.0071740e+01   3.1104623e+01   2.7970268e+01   3.2077413e+01   2.9605736e+01
   7.4571501e+02   3.0070900e+01   3.1103891e+01   2.7969430e+01   3.2076644e+01   2.9605080e+01
   7.5075886e+02   3.0220118e+01   3.1250709e+01   2.8102681e+01   3.2241698e+01   2.9731717e+01
   7.5160512e+02   3.0476242e+01   3.1503529e+01   2.8337237e+01   3.2520238e+01   2.9956699e+01
   7.5389985e+02   2.9734363e+01   3.0772313e+01   2.7642695e+01   3.1733122e+01   2.9288876e+01
   7.5764985e+02   2.8872051e+01   2.9920328e+01   2.6827024e+01   3.0822313e+01   2.8500992e+01
   7.6139985e+02   2.8336100e+01   2.9390988e+01   2.6322483e+01   3.0253217e+01   2.8014553e+01
   7.6691986e+02   2.7924953e+01   2.8985022e+01   2.5937183e+01   2.9814730e+01   2.7643584e+01
   7.7211341e+02   2.7785244e+01   2.8847074e+01   2.5806591e+01   2.9665376e+01   2.7517902e+01
   7.8280271e+02   2.7299883e+01   2.8367271e+01   2.5353438e+01   2.9146037e+01   2.7080783e+01
   7.9764592e+02   2.7072978e+01   2.8142763e+01   2.5141970e+01   2.8902908e+01   2.6876454e+01
   8.0112829e+02   2.7046960e+01   2.8117005e+01   2.5117752e+01   2.8874993e+01   2.6853031e+01
   8.0175581e+02   2.7025910e+01   2.8096116e+01   2.5098091e+01   2.8852483e+01   2.6833912e+01
   8.0692349e+02   2.6991946e+01   2.8062536e+01   2.5067061e+01   2.8815176e+01   2.6804155e+01
   8.2072993e+02   2.6993733e+01   2.8064537e+01   2.5070119e+01   2.8815093e+01   2.6807933e+01
   8.3200906e+02   2.6995559e+01   2.8066440e+01   2.5072398e+01   2.8816221e+01   2.6810476e+01
   8.4665908e+02   2.6996461e+01   2.8067378e+01   2.5073517e+01   2.8816786e+01   2.6811721e+01
   8.5137741e+02   2.7054499e+01   2.8129713e+01   2.5113699e+01   2.8900451e+01   2.6855626e+01
   8.5302084e+02   2.6888309e+01   2.7954345e+01   2.4983883e+01   2.8679813e+01   2.6718540e+01
   8.5677084e+02   2.6493789e+01   2.7543659e+01   2.4660843e+01   2.8179888e+01   2.6384566e+01
   8.6052084e+02   2.6191757e+01   2.7229232e+01   2.4413830e+01   2.7797286e+01   2.6129013e+01
   8.6427084e+02   2.6001254e+01   2.7030445e+01   2.4259594e+01   2.7553860e+01   2.5968811e+01
   8.7131540e+02   2.5856434e+01   2.6879048e+01   2.4143302e+01   2.7367498e+01   2.5847650e+01
   8.7999279e+02   2.5631005e+01   2.6643059e+01   2.3962590e+01   2.7077227e+01   2.5658709e+01
   8.9485283e+02   2.5472674e+01   2.6477009e+01   2.3836389e+01   2.6872459e+01   2.5526266e+01
   9.0121375e+02   2.5444863e+01   2.6447842e+01   2.3814101e+01   2.6836696e+01   2.5502841e+01
   9.0174052e+02   2.5434393e+01   2.6436862e+01   2.3805696e+01   2.6823255e+01   2.5494004e+01
   9.0791595e+02   2.5418149e+01   2.6419399e+01   2.3794298e+01   2.6799755e+01   2.5481615e+01
   9.2240563e+02   2.5419715e+01   2.6420555e+01   2.3797511e+01   2.6798628e+01   2.5484546e+01
   9.3816294e+02   2.5420617e+01   2.6421215e+01   2.3799335e+01   2.6798017e+01   2.5486190e+01
   9.5112645e+02   2.5420776e+01   2.6421323e+01   2.3799685e+01   2.6797860e+01   2.5486505e+01
   9.5157206e+02   2.5555062e+01   2.6604911e+01   2.3766893e+01   2.7186400e+01   2.5502569e+01
   9.5402867e+02   2.5127120e+01   2.6106248e+01   2.3597292e+01   2.6368187e+01   2.5268023e+01
   9.5738699e+02   2.4672430e+01   2.5600856e+01   2.3340968e+01   2.5617404e+01   2.4967873e+01
   9.6113699e+02   2.4433945e+01   2.5322502e+01   2.3256663e+01   2.5147680e+01   2.4848294e+01
   9.6513699e+02   2.4377249e+01   2.5239473e+01   2.3302380e+01   2.4935307e+01   2.4871052e+01
   9.7277637e+02   2.4420501e+01   2.5262794e+01   2.3425235e+01   2.4855422e+01   2.4977406e+01
   9.8148994e+02   2.4537699e+01   2.5348210e+01   2.3666660e+01   2.4779391e+01   2.5191971e+01
   9.9015017e+02   2.4683512e+01   2.5480019e+01   2.3870029e+01   2.4833322e+01   2.5384708e+01
   9.9939695e+02   2.4933928e+01   2.5727192e+01   2.4144096e+01   2.5040970e+01   2.5660111e+01
   1.0013740e+03   2.4894753e+01   2.5686642e+01   2.4108692e+01   2.4997044e+01   2.5622847e+01
   1.0018563e+03   2.4970077e+01   2.5651810e+01   2.4419657e+01   2.4490760e+01   2.5873091e+01
   1.0039575e+03   2.4988814e+01   2.5721994e+01   2.4345947e+01   2.4834129e+01   2.5802010e+01
   1.0058173e+03   2.5078496e+01   2.5780119e+01   2.4516857e+01   2.4810587e+01   2.5930047e+01
   1.0082458e+03   2.5224994e+01   2.5878799e+01   2.4779568e+01   2.4768957e+01   2.6137020e+01
   1.0119954e+03   2.5432274e+01   2.6030311e+01   2.5119222e+01   2.4757341e+01   2.6412780e+01
   1.0210778e+03   2.5683801e+01   2.6225782e+01   2.5501048e+01   2.4791788e+01   2.6730352e+01
   1.0251685e+03   2.5796348e+01   2.6316844e+01   2.5663003e+01   2.4821691e+01   2.6867716e+01
   1.0324815e+03   2.6000406e+01   2.6484914e+01   2.5948991e+01   2.4888362e+01   2.7112485e+01
   1.0425537e+03   2.6136702e+01   2.6599344e+01   2.6134647e+01   2.4941644e+01   2.7273113e+01
   1.0514680e+03   2.6097421e+01   2.6565410e+01   2.6091752e+01   2.4905066e+01   2.7238597e+01
   1.0521598e+03   2.6268446e+01   2.6712652e+01   2.6309359e+01   2.4993541e+01   2.7428204e+01
   1.0555064e+03   2.7005447e+01   2.7351213e+01   2.7229830e+01   2.5412132e+01   2.8230055e+01
   1.0592564e+03   2.7836072e+01   2.8086396e+01   2.8237836e+01   2.5929214e+01   2.9124610e+01
   1.0630064e+03   2.8435664e+01   2.8625393e+01   2.8948043e+01   2.6333039e+01   2.9762801e+01
   1.0713304e+03   2.9017820e+01   2.9154169e+01   2.9626413e+01   2.6745047e+01   3.0377703e+01
   1.0747018e+03   2.9273434e+01   2.9389016e+01   2.9919346e+01   2.6934537e+01   3.0646062e+01
   1.0893644e+03   3.0119574e+01   3.0172070e+01   3.0877932e+01   2.7581733e+01   3.1530000e+01
   1.1013352e+03   3.0324662e+01   3.0363681e+01   3.1106988e+01   2.7744383e+01   3.1743186e+01
   1.1017420e+03   3.0435953e+01   3.0464892e+01   3.1206395e+01   2.7857371e+01   3.1827065e+01
   1.1040248e+03   3.0286656e+01   3.0328683e+01   3.1077891e+01   2.7699656e+01   3.1719482e+01
   1.1077748e+03   3.0143346e+01   3.0198832e+01   3.0957768e+01   2.7545156e+01   3.1621290e+01
   1.1115248e+03   3.0063966e+01   3.0127601e+01   3.0892730e+01   2.7458646e+01   3.1569567e+01
   1.1152748e+03   3.0016078e+01   3.0084779e+01   3.0853744e+01   2.7406384e+01   3.1538838e+01
   1.1190248e+03   2.9990485e+01   3.0061940e+01   3.0832966e+01   2.7378452e+01   3.1522540e+01
   1.1215745e+03   2.9983332e+01   3.0055576e+01   3.0827171e+01   2.7370652e+01   3.1518025e+01
   1.1244409e+03   2.9963313e+01   3.0037697e+01   3.0810894e+01   2.7348832e+01   3.1505223e+01
   1.1281909e+03   2.9934361e+01   3.0011832e+01   3.0787421e+01   2.7317211e+01   3.1486766e+01
   1.1319409e+03   2.9913597e+01   2.9993310e+01   3.0770613e+01   2.7294549e+01   3.1473594e+01
   1.1356909e+03   2.9899177e+01   2.9980447e+01   3.0758930e+01   2.7278822e+01   3.1464436e+01
   1.1394409e+03   2.9889139e+01   2.9971519e+01   3.0750810e+01   2.7267906e+01   3.1458097e+01
   1.1431909e+03   2.9882167e+01   2.9965306e+01   3.0745170e+01   2.7260314e+01   3.1453673e+01
   1.1469409e+03   2.9877314e+01   2.9960981e+01   3.0741244e+01   2.7255026e+01   3.1450591e+01
   1.1510263e+03   2.9803185e+01   2.9861243e+01   3.0697618e+01   2.7124884e+01   3.1371727e+01
   1.1520236e+03   2.9684624e+01   2.9631520e+01   3.0701654e+01   2.6774238e+01   3.1223324e+01
   1.1550635e+03   2.9902224e+01   3.0046248e+01   3.0702543e+01   2.7402325e+01   3.1494650e+01
   1.1588135e+03   2.9946805e+01   3.0175416e+01   3.0654767e+01   2.7623035e+01   3.1562608e+01
   1.1625635e+03   2.9980520e+01   3.0261022e+01   3.0631269e+01   2.7765760e+01   3.1610115e+01
   1.1710520e+03   3.0022562e+01   3.0352189e+01   3.0618662e+01   2.7911701e+01   3.1664769e+01
   1.1740359e+03   3.0035798e+01   3.0378258e+01   3.0617560e+01   2.7952159e+01   3.1681251e+01
   1.1886625e+03   3.0105248e+01   3.0505681e+01   3.0621801e+01   2.8145170e+01   3.1764962e+01
   1.2014183e+03   3.0124259e+01   3.0538123e+01   3.0625601e+01   2.8192928e+01   3.1787189e+01
   1.2022881e+03   3.0134771e+01   3.0552158e+01   3.0630825e+01   2.8212296e+01   3.1797143e+01
   1.2133780e+03   3.0135803e+01   3.0557699e+01   3.0625904e+01   2.8224030e+01   3.1798279e+01
   1.2260728e+03   3.0133645e+01   3.0556510e+01   3.0622695e+01   2.8223973e+01   3.1796379e+01
   1.2412991e+03   3.0131749e+01   3.0555310e+01   3.0620023e+01   2.8223615e+01   3.1794643e+01
   1.2511901e+03   3.0108465e+01   3.0528386e+01   3.0603163e+01   2.8188853e+01   3.1772743e+01
   1.2519073e+03   3.0865236e+01   3.1058186e+01   3.1639013e+01   2.8396648e+01   3.2505502e+01
   1.2538643e+03   2.9910370e+01   3.0351694e+01   3.0384228e+01   2.8037306e+01   3.1581820e+01
   1.2576143e+03   2.9065877e+01   2.9699910e+01   2.9315098e+01   2.7643918e+01   3.0768700e+01
   1.2613643e+03   2.8638298e+01   2.9386820e+01   2.8751683e+01   2.7487638e+01   3.0357629e+01
   1.2660137e+03   2.8362280e+01   2.9195148e+01   2.8373571e+01   2.7414324e+01   3.0091935e+01
   1.2720532e+03   2.8236864e+01   2.9111640e+01   2.8196777e+01   2.7390517e+01   2.9971060e+01
   1.2820293e+03   2.7961498e+01   2.8936022e+01   2.7797131e+01   2.7359815e+01   2.9704612e+01
   1.2974385e+03   2.7826643e+01   2.8855705e+01   2.7593153e+01   2.7360324e+01   2.9573540e+01
   1.3018115e+03   2.7757968e+01   2.8747727e+01   2.7565553e+01   2.7206779e+01   2.9491188e+01
   1.3031193e+03   2.7788759e+01   2.8809609e+01   2.7562877e+01   2.7306032e+01   2.9531543e+01
   1.3068081e+03   2.7831942e+01   2.8946829e+01   2.7505613e+01   2.7555520e+01   2.9604160e+01
   1.3105581e+03   2.7851445e+01   2.9019584e+01   2.7467768e+01   2.7692666e+01   2.9639801e+01
   1.3143081e+03   2.7869253e+01   2.9070951e+01   2.7449172e+01   2.7784972e+01   2.9667538e+01
   1.3220316e+03   2.7887926e+01   2.9117317e+01   2.7437660e+01   2.7865308e+01   2.9694273e+01
   1.3320844e+03   2.7925690e+01   2.9195769e+01   2.7430852e+01   2.7993862e+01   2.9743716e+01
   1.3402128e+03   2.7943054e+01   2.9228694e+01   2.7431099e+01   2.8046023e+01   2.9765488e+01
   1.3467992e+03   2.7950602e+01   2.9242350e+01   2.7431921e+01   2.8067229e+01   2.9774764e+01
   1.3518324e+03   2.7959489e+01   2.9253536e+01   2.7438775e+01   2.8080532e+01   2.9784892e+01
   1.3536141e+03   2.7972420e+01   2.9262649e+01   2.7457505e+01   2.8082647e+01   2.9798621e+01
   1.3675207e+03   2.7967203e+01   2.9258959e+01   2.7451020e+01   2.8080567e+01   2.9794241e+01
   1.3804164e+03   2.7964761e+01   2.9257202e+01   2.7447853e+01   2.8079713e+01   2.9792001e+01
   1.3950251e+03   2.7963226e+01   2.9256044e+01   2.7445909e+01   2.8079069e+01   2.9790564e+01
   1.4023864e+03   2.7958195e+01   2.9249809e+01   2.7442223e+01   2.8071416e+01   2.9785187e+01
   1.4119395e+03   2.7961680e+01   2.9250373e+01   2.7448851e+01   2.8068261e+01   2.9787818e+01
   1.4261144e+03   2.7963054e+01   2.9251785e+01   2.7450182e+01   2.8069685e+01   2.9789209e+01
   1.4409764e+03   2.7963945e+01   2.9252686e+01   2.7451037e+01   2.8070603e+01   2.9790083e+01
   1.4514298e+03   2.7964090e+01   2.9252495e+01   2.7451166e+01   2.8070195e+01   2.9789783e+01
   1.4522977e+03   2.8438202e+01   2.9644227e+01   2.7931165e+01   2.8435786e+01   3.0153074e+01
   1.4540958e+03   2.7944901e+01   2.9237459e+01   2.7421459e+01   2.8066976e+01   2.9765282e+01
   1.4569063e+03   2.7586752e+01   2.8937280e+01   2.7056913e+01   2.7786438e+01   2.9483079e+01
   1.4606563e+03   2.7348564e+01   2.8740628e+01   2.6815398e+01   2.7602225e+01   2.9300731e+01
   1.4644063e+03   2.7209048e+01   2.8626739e+01   2.6673930e+01   2.7496067e+01   2.9195718e+01
   1.4721637e+03   2.7094338e+01   2.8533662e+01   2.6557609e+01   2.7409623e+01   2.9110124e+01
   1.4806370e+03   2.6953631e+01   2.8419606e+01   2.6414965e+01   2.7303963e+01   2.9005252e+01
   1.4953903e+03   2.6851872e+01   2.8337390e+01   2.6311820e+01   2.7228035e+01   2.8929754e+01
   1.5021800e+03   2.6835382e+01   2.8324078e+01   2.6295109e+01   2.7215757e+01   2.8917534e+01
   1.5038526e+03   2.6820431e+01   2.8311953e+01   2.6279964e+01   2.7204560e+01   2.8906379e+01
   1.5178308e+03   2.6816795e+01   2.8310741e+01   2.6276078e+01   2.7203976e+01   2.8905980e+01
   1.5327225e+03   2.6817145e+01   2.8311659e+01   2.6276359e+01   2.7205018e+01   2.8907086e+01
   1.5477069e+03   2.6817229e+01   2.8311971e+01   2.6276413e+01   2.7205384e+01   2.8907471e+01
   1.5520737e+03   2.6862702e+01   2.8297072e+01   2.6392498e+01   2.7103255e+01   2.8941333e+01
   1.5534924e+03   2.6848961e+01   2.8309210e+01   2.6346326e+01   2.7154980e+01   2.8930286e+01
   1.5571986e+03   2.6685792e+01   2.8265913e+01   2.6044845e+01   2.7281505e+01   2.8791810e+01
   1.5609486e+03   2.6607606e+01   2.8247472e+01   2.5897690e+01   2.7347811e+01   2.8725962e+01
   1.5646986e+03   2.6566531e+01   2.8243809e+01   2.5812955e+01   2.7397846e+01   2.8692166e+01
   1.5722067e+03   2.6538031e+01   2.8245801e+01   2.5748598e+01   2.7443971e+01   2.8669338e+01
   1.5809087e+03   2.6509471e+01   2.8257659e+01   2.5672125e+01   2.7514788e+01   2.8647939e+01
   1.5958137e+03   2.6495472e+01   2.8271879e+01   2.5624414e+01   2.7570500e+01   2.8638692e+01
   1.6019834e+03   2.6495798e+01   2.8257386e+01   2.5626451e+01   2.7550557e+01   2.8619684e+01
   1.6031641e+03   2.6506645e+01   2.8249483e+01   2.5644072e+01   2.7531597e+01   2.8610769e+01
   1.6066308e+03   2.6464252e+01   2.8286416e+01   2.5570583e+01   2.7618139e+01   2.8649330e+01
   1.6103808e+03   2.6442943e+01   2.8300605e+01   2.5534557e+01   2.7655427e+01   2.8663392e+01
   1.6141308e+03   2.6432482e+01   2.8312343e+01   2.5514871e+01   2.7681778e+01   2.8674987e+01
   1.6222432e+03   2.6425794e+01   2.8325074e+01   2.5500126e+01   2.7707365e+01   2.8687587e+01
   1.6304537e+03   2.6423614e+01   2.8344290e+01   2.5489055e+01   2.7740791e+01   2.8706630e+01
   1.6408751e+03   2.6424554e+01   2.8358925e+01   2.5484307e+01   2.7764553e+01   2.8721147e+01
   1.6483751e+03   2.6425529e+01   2.8363949e+01   2.5483600e+01   2.7772271e+01   2.8726137e+01
   1.6523893e+03   2.6426043e+01   2.8365646e+01   2.5484480e+01   2.7773842e+01   2.8728731e+01
   1.6578238e+03   2.6426283e+01   2.8365082e+01   2.5487866e+01   2.7769751e+01   2.8731149e+01
   1.6723032e+03   2.6427306e+01   2.8367038e+01   2.5488505e+01   2.7772304e+01   2.8733106e+01
   1.6868718e+03   2.6427636e+01   2.8367829e+01   2.5488624e+01   2.7773417e+01   2.8733873e+01
   1.7017856e+03   2.6427738e+01   2.8368061e+01   2.5488665e+01   2.7773741e+01   2.8734097e+01
   1.7024485e+03   2.6483884e+01   2.8380610e+01   2.5574062e+01   2.7740776e+01   2.8759819e+01
   1.7048739e+03   2.6380708e+01   2.8340851e+01   2.5425709e+01   2.7768988e+01   2.8698326e+01
   1.7086239e+03   2.6263206e+01   2.8286213e+01   2.5265977e+01   2.7778416e+01   2.8624979e+01
   1.7123739e+03   2.6199305e+01   2.8259859e+01   2.5176927e+01   2.7790511e+01   2.8587487e+01
   1.7199062e+03   2.6144971e+01   2.8241386e+01   2.5098478e+01   2.7809159e+01   2.8558218e+01
   1.7238241e+03   2.6135521e+01   2.8238968e+01   2.5084296e+01   2.7814049e+01   2.8553674e+01
   1.7364890e+03   2.6091855e+01   2.8232441e+01   2.5015518e+01   2.7846397e+01   2.8535767e+01
   1.7513478e+03   2.6080390e+01   2.8233299e+01   2.4995704e+01   2.7860212e+01   2.8532821e+01
   1.7528474e+03   2.6078488e+01   2.8234069e+01   2.4991988e+01   2.7863788e+01   2.8532764e+01
   1.7639776e+03   2.6076275e+01   2.8235246e+01   2.4987490e+01   2.7868505e+01   2.8532909e+01
   1.7789479e+03   2.6076062e+01   2.8235787e+01   2.4986782e+01   2.7869812e+01   2.8533236e+01
   1.7939466e+03   2.6075776e+01   2.8235880e+01   2.4986234e+01   2.7870309e+01   2.8533206e+01
   1.8024991e+03   2.6102543e+01   2.8261338e+01   2.5007382e+01   2.7897979e+01   2.8553468e+01
   1.8031263e+03   2.5987648e+01   2.8148635e+01   2.4899517e+01   2.7780035e+01   2.8449065e+01
   1.8063004e+03   2.5518729e+01   2.7694320e+01   2.4476061e+01   2.7300969e+01   2.8043274e+01
   1.8100504e+03   2.4995015e+01   2.7188521e+01   2.3997774e+01   2.6771027e+01   2.7587832e+01
   1.8138004e+03   2.4640636e+01   2.6846241e+01   2.3675414e+01   2.6412084e+01   2.7280530e+01
   1.8222127e+03   2.4310544e+01   2.6527388e+01   2.3376413e+01   2.6077281e+01   2.6995195e+01
   1.8269958e+03   2.4124426e+01   2.6347328e+01   2.3208037e+01   2.5888272e+01   2.6833986e+01
   1.8424270e+03   2.3760973e+01   2.5995508e+01   2.2880258e+01   2.5518687e+01   2.6519622e+01
   1.8522246e+03   2.3651279e+01   2.5894379e+01   2.2772175e+01   2.5420259e+01   2.6422474e+01
   1.8529266e+03   2.3760851e+01   2.6124992e+01   2.2646127e+01   2.5901787e+01   2.6462053e+01
   1.8557196e+03   2.3320036e+01   2.5495766e+01   2.2614439e+01   2.4842169e+01   2.6170214e+01
   1.8584459e+03   2.2997384e+01   2.5083410e+01   2.2508349e+01   2.4205247e+01   2.5937852e+01
   1.8602423e+03   2.2862199e+01   2.4900361e+01   2.2483824e+01   2.3907417e+01   2.5845786e+01
   1.8622161e+03   2.2762292e+01   2.4756147e+01   2.2482565e+01   2.3660693e+01   2.5782062e+01
   1.8704191e+03   2.2611975e+01   2.4504090e+01   2.2546236e+01   2.3185396e+01   2.5702788e+01
   1.8748833e+03   2.2588981e+01   2.4454245e+01   2.2577131e+01   2.3079094e+01   2.5696107e+01
   1.8884302e+03   2.2554501e+01   2.4316240e+01   2.2741445e+01   2.2731921e+01   2.5716228e+01
   1.9015314e+03   2.2559672e+01   2.4292274e+01   2.2800233e+01   2.2651272e+01   2.5734644e+01
   1.9027515e+03   2.2683098e+01   2.4420674e+01   2.2860033e+01   2.2823700e+01   2.5806060e+01
   1.9048907e+03   2.2536474e+01   2.4265038e+01   2.2789470e+01   2.2612580e+01   2.5717929e+01
   1.9086407e+03   2.2404312e+01   2.4121729e+01   2.2732802e+01   2.2411308e+01   2.5641433e+01
   1.9123907e+03   2.2340858e+01   2.4050972e+01   2.2712777e+01   2.2306729e+01   2.5608873e+01
   1.9184510e+03   2.2291156e+01   2.3994603e+01   2.2700774e+01   2.2221086e+01   2.5585514e+01
   1.9247587e+03   2.2271861e+01   2.3972401e+01   2.2697490e+01   2.2186478e+01   2.5577301e+01
   1.9335065e+03   2.2235723e+01   2.3930211e+01   2.2693818e+01   2.2119179e+01   2.5563406e+01
   1.9410065e+03   2.2222444e+01   2.3914436e+01   2.2693636e+01   2.2093293e+01   2.5559025e+01
   1.9492289e+03   2.2216075e+01   2.3906778e+01   2.2693992e+01   2.2080444e+01   2.5557216e+01
   1.9525320e+03   2.2210242e+01   2.3905032e+01   2.2682206e+01   2.2085429e+01   2.5550975e+01
   1.9532463e+03   2.2204731e+01   2.3902501e+01   2.2673197e+01   2.2087269e+01   2.5545940e+01
   1.9645315e+03   2.2203538e+01   2.3903631e+01   2.2670874e+01   2.2090601e+01   2.5546656e+01
   1.9786496e+03   2.2205637e+01   2.3905536e+01   2.2673814e+01   2.2091740e+01   2.5549321e+01
   1.9934119e+03   2.2206656e+01   2.3906432e+01   2.2675329e+01   2.2092186e+01   2.5550660e+01
   2.0027971e+03   2.2209160e+01   2.3908537e+01   2.2677334e+01   2.2094047e+01   2.5552306e+01
   2.0036547e+03   2.2228568e+01   2.3921875e+01   2.2700747e+01   2.2099701e+01   2.5568150e+01
   2.0070947e+03   2.2060773e+01   2.3767438e+01   2.2557051e+01   2.1943562e+01   2.5437393e+01
   2.0108447e+03   2.1928805e+01   2.3649923e+01   2.2436686e+01   2.1831950e+01   2.5332791e+01
   2.0145947e+03   2.1844970e+01   2.3575544e+01   2.2360202e+01   2.1761736e+01   2.5266595e+01
   2.0228181e+03   2.1771585e+01   2.3510580e+01   2.2293369e+01   2.1700597e+01   2.5208884e+01
   2.0312185e+03   2.1691858e+01   2.3440030e+01   2.2220865e+01   2.1634336e+01   2.5146260e+01
   2.0459571e+03   2.1633589e+01   2.3388539e+01   2.2167960e+01   2.1586094e+01   2.5100618e+01
   2.0518943e+03   2.1615805e+01   2.3353408e+01   2.2164465e+01   2.1529143e+01   2.5074187e+01
   2.0531475e+03   2.1621108e+01   2.3245086e+01   2.2247540e+01   2.1290543e+01   2.5008704e+01
   2.0559312e+03   2.1615872e+01   2.3396623e+01   2.2135243e+01   2.1621625e+01   2.5101383e+01
   2.0596812e+03   2.1600350e+01   2.3435551e+01   2.2083563e+01   2.1722213e+01   2.5120723e+01
   2.0634312e+03   2.1593302e+01   2.3459673e+01   2.2055612e+01   2.1782117e+01   2.5133388e+01
   2.0725622e+03   2.1590831e+01   2.3487867e+01   2.2032271e+01   2.1845963e+01   2.5150013e+01
   2.0769441e+03   2.1592478e+01   2.3502627e+01   2.2024938e+01   2.1876039e+01   2.5159787e+01
   2.0926691e+03   2.1600341e+01   2.3539918e+01   2.2012458e+01   2.1947968e+01   2.5185715e+01
   2.1019916e+03   2.1602743e+01   2.3547199e+01   2.2011473e+01   2.1961003e+01   2.5191105e+01
   2.1034916e+03   2.1608557e+01   2.3554539e+01   2.2015397e+01   2.1970446e+01   2.5197180e+01
   2.1138942e+03   2.1608740e+01   2.3557327e+01   2.2013143e+01   2.1976706e+01   2.5198380e+01
   2.1254733e+03   2.1607122e+01   2.3556219e+01   2.2011211e+01   2.1976242e+01   2.5197083e+01
   2.1406595e+03   2.1605086e+01   2.3554648e+01   2.2008898e+01   2.1975273e+01   2.5195341e+01
   2.1524129e+03   2.1604097e+01   2.3553811e+01   2.2007870e+01   2.1974553e+01   2.5194493e+01
   2.1531245e+03   2.1743138e+01   2.3867171e+01   2.1876649e+01   2.2549792e+01   2.5308960e+01
   2.1555158e+03   2.1469624e+01   2.3382934e+01   2.1944357e+01   2.1737030e+01   2.5077082e+01
   2.1592658e+03   2.1254164e+01   2.3046693e+01   2.1936729e+01   2.1201559e+01   2.4895609e+01
   2.1630158e+03   2.1157603e+01   2.2873460e+01   2.1966376e+01   2.0906303e+01   2.4815737e+01
   2.1683950e+03   2.1103831e+01   2.2756196e+01   2.2012763e+01   2.0691572e+01   2.4772114e+01
   2.1738683e+03   2.1089269e+01   2.2717267e+01   2.2035654e+01   2.0616054e+01   2.4760626e+01
   2.1853987e+03   2.1064683e+01   2.2610915e+01   2.2133057e+01   2.0389983e+01   2.4743311e+01
   2.2002237e+03   2.1065010e+01   2.2577670e+01   2.2181902e+01   2.0308905e+01   2.4745337e+01
   2.2031571e+03   2.1066351e+01   2.2572224e+01   2.2192936e+01   2.0293867e+01   2.4746935e+01
   2.2095827e+03   2.1068348e+01   2.2566673e+01   2.2205708e+01   2.0277644e+01   2.4749221e+01
   2.2229841e+03   2.1069469e+01   2.2565422e+01   2.2210235e+01   2.0273018e+01   2.4750458e+01
   2.2386165e+03   2.1069952e+01   2.2564455e+01   2.2212797e+01   2.0269997e+01   2.4751005e+01
   2.2523997e+03   2.1070091e+01   2.2564252e+01   2.2213426e+01   2.0269308e+01   2.4751160e+01
   2.2532627e+03   2.1074045e+01   2.2573748e+01   2.2209629e+01   2.0286409e+01   2.4755124e+01
   2.2608611e+03   2.1067392e+01   2.2569559e+01   2.2199280e+01   2.0285959e+01   2.4748129e+01
   2.2727143e+03   2.1067482e+01   2.2569583e+01   2.2199453e+01   2.0285892e+01   2.4748213e+01
   2.2886553e+03   2.1067216e+01   2.2569243e+01   2.2199279e+01   2.0285463e+01   2.4747934e+01
   2.3028203e+03   2.1067127e+01   2.2569135e+01   2.2199213e+01   2.0285332e+01   2.4747841e+01
   2.3128366e+03   2.1067047e+01   2.2569165e+01   2.2198975e+01   2.0285519e+01   2.4747755e+01
   2.3249270e+03   2.1067389e+01   2.2569523e+01   2.2199296e+01   2.0285888e+01   2.4748103e+01
   2.3388879e+03   2.1067152e+01   2.2569270e+01   2.2199078e+01   2.0285620e+01   2.4747860e+01
   2.3525162e+03   2.1067082e+01   2.2569195e+01   2.2199014e+01   2.0285542e+01   2.4747788e+01
   2.3532705e+03   2.1222826e+01   2.2768050e+01   2.2255797e+01   2.0546983e+01   2.4873392e+01
   2.3549088e+03   2.1084758e+01   2.2596426e+01   2.2195924e+01   2.0326076e+01   2.4759644e+01
   2.3586588e+03   2.0893822e+01   2.2363954e+01   2.2105746e+01   2.0029184e+01   2.4602337e+01
   2.3624088e+03   2.0812886e+01   2.2262826e+01   2.2073082e+01   1.9897015e+01   2.4537234e+01
   2.3664088e+03   2.0764456e+01   2.2200867e+01   2.2056202e+01   1.9814871e+01   2.4498729e+01
   2.3739234e+03   2.0730961e+01   2.2157238e+01   2.2045953e+01   1.9756440e+01   2.4472334e+01
   2.3849488e+03   2.0677411e+01   2.2085382e+01   2.2033565e+01   1.9658488e+01   2.4430908e+01
   2.3997672e+03   2.0656285e+01   2.2056058e+01   2.2030556e+01   1.9617734e+01   2.4414946e+01
   2.4032971e+03   2.0639525e+01   2.2026239e+01   2.2027557e+01   1.9561865e+01   2.4396466e+01
   2.4043363e+03   2.0606744e+01   2.2002347e+01   2.1991724e+01   1.9547866e+01   2.4371089e+01
   2.4079035e+03   2.0237168e+01   2.1773013e+01   2.1554144e+01   1.9500001e+01   2.4098541e+01
   2.4116535e+03   1.9973079e+01   2.1612012e+01   2.1239998e+01   1.9473685e+01   2.3905370e+01
   2.4154035e+03   1.9826707e+01   2.1531524e+01   2.1059192e+01   1.9483350e+01   2.3801703e+01
   2.4232965e+03   1.9717697e+01   2.1478489e+01   2.0919206e+01   1.9509645e+01   2.3727170e+01
   2.4305017e+03   1.9626386e+01   2.1444520e+01   2.0794525e+01   1.9559597e+01   2.3669516e+01
   2.4462821e+03   1.9557401e+01   2.1430354e+01   2.0691857e+01   1.9628408e+01   2.3630900e+01
   2.4530987e+03   1.9550451e+01   2.1432103e+01   2.0678631e+01   1.9643382e+01   2.3628092e+01
   2.4537940e+03   1.9548444e+01   2.1434478e+01   2.0672742e+01   1.9652259e+01   2.3627676e+01
   2.4654467e+03   1.9541680e+01   2.1436288e+01   2.0659533e+01   1.9667100e+01   2.3624800e+01
   2.4772129e+03   1.9540585e+01   2.1436412e+01   2.0657681e+01   1.9669117e+01   2.3624367e+01
   2.4935789e+03   1.9539367e+01   2.1436286e+01   2.0655808e+01   1.9670699e+01   2.3623755e+01
   2.5034644e+03   1.9534436e+01   2.1429905e+01   2.0652233e+01   1.9662315e+01   2.3618261e+01
   2.5059666e+03   1.9541647e+01   2.1431364e+01   2.0662988e+01   1.9654798e+01   2.3622354e+01
   2.5173720e+03   1.9545470e+01   2.1435232e+01   2.0666410e+01   1.9658566e+01   2.3625998e+01
   2.5309082e+03   1.9544929e+01   2.1434748e+01   2.0665821e+01   1.9658179e+01   2.3625471e+01
   2.5457988e+03   1.9544372e+01   2.1434213e+01   2.0665256e+01   1.9657692e+01   2.3624921e+01
   2.5529555e+03   1.9569719e+01   2.1446594e+01   2.0707251e+01   1.9643784e+01   2.3650984e+01
   2.5538279e+03   1.9934383e+01   2.1704001e+01   2.1178055e+01   1.9718237e+01   2.3993040e+01
   2.5566106e+03   1.9324559e+01   2.1259311e+01   2.0409740e+01   1.9555008e+01   2.3421196e+01
   2.5603606e+03   1.8993884e+01   2.1019027e+01   1.9995436e+01   1.9463629e+01   2.3114609e+01
   2.5641106e+03   1.8814073e+01   2.0893443e+01   1.9763356e+01   1.9429225e+01   2.2947513e+01
   2.5714115e+03   1.8659772e+01   2.0788615e+01   1.9559640e+01   1.9409378e+01   2.2803282e+01
   2.5754538e+03   1.8620457e+01   2.0762371e+01   1.9506981e+01   1.9405889e+01   2.2766370e+01
   2.5881601e+03   1.8458471e+01   2.0656196e+01   1.9286625e+01   1.9398392e+01   2.2613380e+01
   2.6034739e+03   1.8407854e+01   2.0623825e+01   1.9216407e+01   1.9398826e+01   2.2565239e+01
   2.6041779e+03   1.8398308e+01   2.0617827e+01   1.9203013e+01   1.9399237e+01   2.2556145e+01
   2.6144466e+03   1.8390334e+01   2.0614885e+01   1.9189463e+01   1.9405216e+01   2.2548821e+01
   2.6278350e+03   1.8390425e+01   2.0615994e+01   1.9188387e+01   1.9408079e+01   2.2549044e+01
   2.6432551e+03   1.8390234e+01   2.0616492e+01   1.9187419e+01   1.9409777e+01   2.2548947e+01
   2.6533917e+03   1.8388999e+01   2.0614059e+01   1.9189808e+01   1.9403099e+01   2.2549517e+01
   2.6540034e+03   1.8666832e+01   2.0842511e+01   1.9543113e+01   1.9521699e+01   2.2841826e+01
   2.6563231e+03   1.8128914e+01   2.0383865e+01   1.8894864e+01   1.9231020e+01   2.2288724e+01
   2.6600731e+03   1.7531328e+01   1.9870685e+01   1.8193735e+01   1.8884171e+01   2.1686588e+01
   2.6638154e+03   1.7162412e+01   1.9557061e+01   1.7754568e+01   1.8681383e+01   2.1312843e+01
   2.6680900e+03   1.6918516e+01   1.9351063e+01   1.7460728e+01   1.8552894e+01   2.1064187e+01
   2.6746278e+03   1.6774062e+01   1.9229512e+01   1.7285327e+01   1.8478847e+01   2.0916235e+01
   2.6861981e+03   1.6427623e+01   1.8938124e+01   1.6861940e+01   1.8303979e+01   2.0559187e+01
   2.7015448e+03   1.6288002e+01   1.8820845e+01   1.6689991e+01   1.8234965e+01   2.0414334e+01
   2.7037997e+03   1.6578870e+01   1.9085911e+01   1.6994478e+01   1.8411522e+01   2.0704370e+01
   2.7050613e+03   1.6358647e+01   1.8884923e+01   1.6763253e+01   1.8274006e+01   2.0484815e+01
   2.7087592e+03   1.5896516e+01   1.8464174e+01   1.6278481e+01   1.7974089e+01   2.0029258e+01
   2.7125092e+03   1.5653645e+01   1.8244941e+01   1.6021526e+01   1.7823001e+01   1.9789739e+01
   2.7162592e+03   1.5510338e+01   1.8115985e+01   1.5869114e+01   1.7736716e+01   1.9647751e+01
   2.7241757e+03   1.5392860e+01   1.8010388e+01   1.5743790e+01   1.7667353e+01   1.9530908e+01
   2.7343528e+03   1.5223424e+01   1.7858067e+01   1.5562552e+01   1.7568870e+01   1.9361581e+01
   2.7438838e+03   1.5155283e+01   1.7796821e+01   1.5489475e+01   1.7529904e+01   1.9293196e+01
   2.7513838e+03   1.5132262e+01   1.7776127e+01   1.5464764e+01   1.7516808e+01   1.9270052e+01
   2.7538838e+03   1.5139133e+01   1.7781822e+01   1.5475293e+01   1.7511682e+01   1.9280769e+01
   2.7554399e+03   1.5055923e+01   1.7711395e+01   1.5381965e+01   1.7483351e+01   1.9196942e+01
   2.7591899e+03   1.4857218e+01   1.7536165e+01   1.5162247e+01   1.7397375e+01   1.8990940e+01
   2.7629399e+03   1.4710918e+01   1.7408535e+01   1.4999405e+01   1.7340410e+01   1.8839361e+01
   2.7666899e+03   1.4622195e+01   1.7331207e+01   1.4899820e+01   1.7308780e+01   1.8746199e+01
   2.7738311e+03   1.4555663e+01   1.7273258e+01   1.4824619e+01   1.7286868e+01   1.8675557e+01
   2.7821609e+03   1.4466776e+01   1.7195991e+01   1.4723204e+01   1.7261073e+01   1.8579848e+01
   2.7973462e+03   1.4403473e+01   1.7141054e+01   1.4650203e+01   1.7245487e+01   1.8510555e+01
   2.8037065e+03   1.4395164e+01   1.7133868e+01   1.4640559e+01   1.7243695e+01   1.8501389e+01
   2.8042725e+03   1.4419690e+01   1.7156640e+01   1.4671347e+01   1.7233134e+01   1.8536965e+01
   2.8071980e+03   1.4312149e+01   1.7060251e+01   1.4548044e+01   1.7225255e+01   1.8409562e+01
   2.8109480e+03   1.4220481e+01   1.6978655e+01   1.4443853e+01   1.7214648e+01   1.8303614e+01
   2.8146980e+03   1.4166709e+01   1.6930619e+01   1.4381695e+01   1.7213270e+01   1.8239148e+01
   2.8227514e+03   1.4121233e+01   1.6889825e+01   1.4328153e+01   1.7216652e+01   1.8182444e+01
   2.8265942e+03   1.4108374e+01   1.6878307e+01   1.4312662e+01   1.7219395e+01   1.8165715e+01
   2.8405116e+03   1.4068514e+01   1.6842499e+01   1.4263492e+01   1.7233535e+01   1.8111368e+01
   2.8513565e+03   1.4060988e+01   1.6835756e+01   1.4253786e+01   1.7238362e+01   1.8100265e+01
   2.8537874e+03   1.3974209e+01   1.6754972e+01   1.4178647e+01   1.7145851e+01   1.8034028e+01
   2.8545083e+03   1.3949497e+01   1.6736968e+01   1.4147290e+01   1.7138881e+01   1.8011694e+01
   2.8576899e+03   1.4188799e+01   1.7023079e+01   1.4218124e+01   1.7656508e+01   1.8138839e+01
   2.8614399e+03   1.4382289e+01   1.7262070e+01   1.4249328e+01   1.8116283e+01   1.8226693e+01
   2.8651899e+03   1.4546818e+01   1.7449782e+01   1.4308868e+01   1.8443542e+01   1.8314797e+01
   2.8737183e+03   1.4729423e+01   1.7649026e+01   1.4395871e+01   1.8767893e+01   1.8421756e+01
   2.8777909e+03   1.4834324e+01   1.7760122e+01   1.4455558e+01   1.8937676e+01   1.8488543e+01
   2.8931427e+03   1.5114782e+01   1.8051048e+01   1.4631296e+01   1.9363524e+01   1.8675074e+01
   2.9038959e+03   1.5181391e+01   1.8119334e+01   1.4677006e+01   1.9457211e+01   1.8722796e+01
   2.9044410e+03   1.5074288e+01   1.8009473e+01   1.4579040e+01   1.9349164e+01   1.8617162e+01
   2.9071667e+03   1.4929060e+01   1.7858070e+01   1.4452806e+01   1.9198356e+01   1.8475034e+01
   2.9109167e+03   1.4740353e+01   1.7662078e+01   1.4286219e+01   1.9004488e+01   1.8289440e+01
   2.9146667e+03   1.4601627e+01   1.7518162e+01   1.4163397e+01   1.8862306e+01   1.8152911e+01
   2.9184167e+03   1.4511873e+01   1.7425132e+01   1.4083764e+01   1.8770492e+01   1.8064524e+01
   2.9221667e+03   1.4465235e+01   1.7376806e+01   1.4042311e+01   1.8722903e+01   1.8018545e+01
   2.9244764e+03   1.4452432e+01   1.7363542e+01   1.4030906e+01   1.8709877e+01   1.8005897e+01
   2.9278768e+03   1.4385069e+01   1.7293976e+01   1.3970685e+01   1.8641246e+01   1.7939598e+01
   2.9316268e+03   1.4316860e+01   1.7223544e+01   1.3909734e+01   1.8571734e+01   1.7872473e+01
   2.9353768e+03   1.4267674e+01   1.7172747e+01   1.3865747e+01   1.8521674e+01   1.7824068e+01
   2.9391268e+03   1.4232702e+01   1.7136672e+01   1.3834431e+01   1.8486115e+01   1.7789659e+01
   2.9428768e+03   1.4207865e+01   1.7111064e+01   1.3812157e+01   1.8460872e+01   1.7765220e+01
   2.9466268e+03   1.4190267e+01   1.7092925e+01   1.3796353e+01   1.8442980e+01   1.7747900e+01
   2.9503768e+03   1.4177852e+01   1.7080127e+01   1.3785185e+01   1.8430345e+01   1.7735672e+01
   2.9538778e+03   1.4169644e+01   1.7071657e+01   1.3777793e+01   1.8421968e+01   1.7727584e+01
   2.9543061e+03   1.4145110e+01   1.7046564e+01   1.3758431e+01   1.8392076e+01   1.7707010e+01
   2.9573506e+03   1.4119888e+01   1.7021171e+01   1.3739975e+01   1.8357984e+01   1.7688512e+01
   2.9657837e+03   1.4127737e+01   1.7028103e+01   1.3749740e+01   1.8363758e+01   1.7696719e+01
   2.9790220e+03   1.4136893e+01   1.7037148e+01   1.3758783e+01   1.8372473e+01   1.7705784e+01
   2.9935906e+03   1.4143135e+01   1.7043306e+01   1.3764952e+01   1.8378430e+01   1.7711947e+01


==> data/dbhiHatData3000UnSafe.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8460700e-01   4.0082943e+01   4.0060783e+01   4.0084837e+01   4.0075195e+01   4.0046546e+01
   4.2865832e-01   4.1288716e+01   4.0940058e+01   4.1315250e+01   4.1169982e+01   4.0714984e+01
   1.5645319e+00   4.4422071e+01   4.2709318e+01   4.4427284e+01   4.4007109e+01   4.1429206e+01
   4.2077320e+00   4.2217609e+01   4.0022335e+01   4.2024704e+01   4.1954039e+01   3.8102662e+01
   7.9573766e+00   3.7355280e+01   3.5385217e+01   3.6778836e+01   3.7650724e+01   3.3107585e+01
   1.1707377e+01   3.4056313e+01   3.2364212e+01   3.3130962e+01   3.4864692e+01   2.9824170e+01
   1.5457377e+01   3.2273183e+01   3.0793620e+01   3.1105475e+01   3.3433445e+01   2.8093951e+01
   1.8943593e+01   3.1546679e+01   3.0174161e+01   3.0263258e+01   3.2873393e+01   2.7405522e+01
   2.0835061e+01   3.1310705e+01   2.9975754e+01   2.9987627e+01   3.2694258e+01   2.7184618e+01
   2.4458756e+01   3.0129812e+01   2.9009040e+01   2.8589407e+01   3.1823043e+01   2.6105673e+01
   2.8208756e+01   2.9259619e+01   2.8344415e+01   2.7523194e+01   3.1229350e+01   2.5357284e+01
   3.1958756e+01   2.8739510e+01   2.7978236e+01   2.6863893e+01   3.0904288e+01   2.4942738e+01
   3.5708756e+01   2.8422879e+01   2.7772696e+01   2.6450739e+01   3.0722454e+01   2.4709591e+01
   4.9829672e+01   2.7964215e+01   2.7509174e+01   2.5830527e+01   3.0488940e+01   2.4411939e+01
   5.0176333e+01   3.5764183e+01   3.5345531e+01   3.3254713e+01   3.8898130e+01   3.1667662e+01
   5.2047343e+01   3.0048022e+01   2.9727025e+01   2.7727712e+01   3.2897558e+01   2.6478379e+01
   5.5797343e+01   2.3455744e+01   2.2735348e+01   2.1648195e+01   2.5471622e+01   1.9806731e+01
   5.9547343e+01   2.1034841e+01   2.0009822e+01   1.9608978e+01   2.2429022e+01   1.7321773e+01
   6.3297343e+01   2.0081091e+01   1.8880641e+01   1.8889111e+01   2.1090245e+01   1.6363158e+01
   7.0301378e+01   1.9497152e+01   1.8165385e+01   1.8488084e+01   2.0202298e+01   1.5793693e+01
   7.9796766e+01   1.8653597e+01   1.7092574e+01   1.7981975e+01   1.8790283e+01   1.5016709e+01
   9.0162454e+01   1.8311928e+01   1.6636388e+01   1.7818163e+01   1.8143351e+01   1.4730106e+01
   9.9759076e+01   1.8203505e+01   1.6488123e+01   1.7773381e+01   1.7924592e+01   1.4644823e+01
   1.0030648e+02   1.7998708e+01   1.6297327e+01   1.7476621e+01   1.7948750e+01   1.4300348e+01
   1.0260295e+02   1.8237877e+01   1.6477029e+01   1.7885509e+01   1.7796374e+01   1.4726841e+01
   1.0574776e+02   1.8398074e+01   1.6561510e+01   1.8203101e+01   1.7613025e+01   1.5018184e+01
   1.0762351e+02   1.8485824e+01   1.6615971e+01   1.8362016e+01   1.7545264e+01   1.5167016e+01
   1.0910522e+02   1.8550149e+01   1.6659473e+01   1.8472382e+01   1.7508537e+01   1.5272231e+01
   1.1392325e+02   1.8713505e+01   1.6779378e+01   1.8736489e+01   1.7449444e+01   1.5529007e+01
   1.2048052e+02   1.8808389e+01   1.6853488e+01   1.8882148e+01   1.7431540e+01   1.5672998e+01
   1.2870013e+02   1.8992022e+01   1.7003273e+01   1.9152922e+01   1.7420620e+01   1.5944020e+01
   1.3690494e+02   1.9099208e+01   1.7093666e+01   1.9305721e+01   1.7425504e+01   1.6098493e+01
   1.4415800e+02   1.9145610e+01   1.7133353e+01   1.9370860e+01   1.7429794e+01   1.6164616e+01
   1.5028529e+02   1.9115197e+01   1.7098993e+01   1.9349997e+01   1.7372245e+01   1.6146134e+01
   1.5085126e+02   1.9421074e+01   1.7436844e+01   1.9751762e+01   1.7483091e+01   1.6675567e+01
   1.5387429e+02   2.0170534e+01   1.8162667e+01   2.0503075e+01   1.8124444e+01   1.7409641e+01
   1.5762429e+02   2.1267900e+01   1.9272315e+01   2.1678230e+01   1.8963518e+01   1.8684751e+01
   1.6137429e+02   2.2080385e+01   2.0096989e+01   2.2541659e+01   1.9612208e+01   1.9617682e+01
   1.6967944e+02   2.2885376e+01   2.0915150e+01   2.3391171e+01   2.0275094e+01   2.0531332e+01
   1.7284281e+02   2.3124861e+01   2.1158338e+01   2.3642806e+01   2.0476108e+01   2.0800276e+01
   1.8514164e+02   2.4087804e+01   2.2136136e+01   2.4650745e+01   2.1297683e+01   2.1873340e+01
   1.9729771e+02   2.4396615e+01   2.2449420e+01   2.4972687e+01   2.1565515e+01   2.2214248e+01
   2.0036668e+02   2.4440668e+01   2.2494312e+01   2.5017849e+01   2.1605160e+01   2.2262098e+01
   2.0083803e+02   2.4504449e+01   2.4890628e+01   1.6649125e+01   2.1778042e+01   2.8043698e+01
   2.0218944e+02   2.5016396e+01   2.3142194e+01   2.2536656e+01   2.1434101e+01   2.3587507e+01
   2.0360744e+02   2.4647310e+01   2.2669753e+01   2.4386866e+01   2.1529169e+01   2.2545723e+01
   2.0616094e+02   2.4524945e+01   2.2556639e+01   2.4990298e+01   2.1599349e+01   2.2285237e+01
   2.0991094e+02   2.4465296e+01   2.2664803e+01   2.5108599e+01   2.1610099e+01   2.2247653e+01
   2.1366094e+02   2.4507195e+01   2.2568872e+01   2.5092881e+01   2.1659904e+01   2.2332123e+01
   2.1741094e+02   2.4515205e+01   2.2569291e+01   2.5097373e+01   2.1667611e+01   2.2342862e+01
   2.2071954e+02   2.4517576e+01   2.2570778e+01   2.5099448e+01   2.1669924e+01   2.2345862e+01
   2.2446954e+02   2.4523050e+01   2.2576565e+01   2.5104900e+01   2.1675041e+01   2.2352190e+01
   2.2821954e+02   2.4527910e+01   2.2581751e+01   2.5109739e+01   2.1679547e+01   2.2357718e+01
   2.3196954e+02   2.4531316e+01   2.2585395e+01   2.5113138e+01   2.1682716e+01   2.2361598e+01
   2.3571954e+02   2.4533674e+01   2.2587924e+01   2.5115506e+01   2.1684935e+01   2.2364303e+01
   2.4315278e+02   2.4536447e+01   2.2590892e+01   2.5118293e+01   2.1687540e+01   2.2367492e+01
   2.5055503e+02   2.4530028e+01   2.2585146e+01   2.5111252e+01   2.1682390e+01   2.2361336e+01
   2.5735694e+02   2.4515477e+01   2.2568998e+01   2.5092269e+01   2.1677336e+01   2.2336998e+01
   2.7055622e+02   2.4515525e+01   2.2568894e+01   2.5092247e+01   2.1677563e+01   2.2336654e+01
   2.8409359e+02   2.4524931e+01   2.2578253e+01   2.5101518e+01   2.1686808e+01   2.2345888e+01
   2.9900303e+02   2.4529954e+01   2.2583248e+01   2.5106463e+01   2.1691756e+01   2.2350804e+01
   3.0049498e+02   2.4270166e+01   2.2307538e+01   2.4792924e+01   2.1543766e+01   2.1980637e+01
   3.0182685e+02   2.4502850e+01   2.2551530e+01   2.5064805e+01   2.1692280e+01   2.2294137e+01
   3.0553946e+02   2.4773593e+01   2.2838777e+01   2.5397974e+01   2.1831770e+01   2.2690546e+01
   3.0928946e+02   2.4869836e+01   2.2943031e+01   2.5523777e+01   2.1867576e+01   2.2846107e+01
   3.1303946e+02   2.4930726e+01   2.3009143e+01   2.5602930e+01   2.1891424e+01   2.2943966e+01
   3.2053500e+02   2.4982325e+01   2.3065125e+01   2.5669316e+01   2.1913141e+01   2.3025694e+01
   3.2941987e+02   2.5057251e+01   2.3146204e+01   2.5764432e+01   2.1947402e+01   2.3141948e+01
   3.4586897e+02   2.5112728e+01   2.3206118e+01   2.5834028e+01   2.1974534e+01   2.3226489e+01
   3.5052293e+02   2.5011647e+01   2.3098408e+01   2.5736209e+01   2.1864937e+01   2.3119164e+01
   3.5162126e+02   2.5134051e+01   2.3242752e+01   2.5856577e+01   2.1982360e+01   2.3280022e+01
   3.5523935e+02   2.5797381e+01   2.4013417e+01   2.6507710e+01   2.2635559e+01   2.4125136e+01
   3.5898935e+02   2.6334338e+01   2.4638954e+01   2.7034547e+01   2.3166553e+01   2.4811244e+01
   3.6273935e+02   2.6704350e+01   2.5065527e+01   2.7397685e+01   2.3535829e+01   2.5275172e+01
   3.7052315e+02   2.7033863e+01   2.5442494e+01   2.7721170e+01   2.3866495e+01   2.5682705e+01
   3.7738254e+02   2.7394628e+01   2.5850906e+01   2.8075807e+01   2.4229343e+01   2.6121448e+01
   3.9260171e+02   2.7787765e+01   2.6292426e+01   2.8462541e+01   2.4625857e+01   2.6593225e+01
   4.0042095e+02   2.7597419e+01   2.6117042e+01   2.8261031e+01   2.4450589e+01   2.6413196e+01
   4.0086118e+02   2.6515786e+01   2.4934697e+01   2.7286273e+01   2.3180999e+01   2.5294975e+01
   4.0259949e+02   2.7891441e+01   2.6533545e+01   2.8419120e+01   2.4971577e+01   2.6739514e+01
   4.0419191e+02   2.8445986e+01   2.7273455e+01   2.8769758e+01   2.5872368e+01   2.7346515e+01
   4.0670839e+02   2.9190288e+01   2.8277219e+01   2.9230063e+01   2.7101894e+01   2.8167966e+01
   4.0897023e+02   2.9825326e+01   2.9090288e+01   2.9671528e+01   2.8069365e+01   2.8859637e+01
   4.1074643e+02   3.0276672e+01   2.9649149e+01   3.0006467e+01   2.8721143e+01   2.9346648e+01
   4.1383573e+02   3.0918094e+01   3.0423884e+01   3.0504072e+01   2.9610712e+01   3.0033767e+01
   4.2067979e+02   3.1598221e+01   3.1226918e+01   3.1052138e+01   3.0519289e+01   3.0757411e+01
   4.2835376e+02   3.2756227e+01   3.2552423e+01   3.2030362e+01   3.1987535e+01   3.1976337e+01
   4.4438246e+02   3.3920450e+01   3.3855092e+01   3.3046540e+01   3.3407618e+01   3.3192381e+01
   4.5073491e+02   3.4084562e+01   3.4002160e+01   3.3222676e+01   3.3515993e+01   3.3355755e+01
   4.5130845e+02   3.4466782e+01   3.3742073e+01   3.4320125e+01   3.2487370e+01   3.3618409e+01
   4.5431204e+02   3.3559254e+01   3.3559120e+01   3.2595102e+01   3.3227986e+01   3.2822006e+01
   4.5806204e+02   3.2951295e+01   3.3112392e+01   3.1776902e+01   3.3022685e+01   3.2212595e+01
   4.6181204e+02   3.2615005e+01   3.2855850e+01   3.1333736e+01   3.2894450e+01   3.1871750e+01
   4.6982515e+02   3.2333234e+01   3.2651406e+01   3.0948476e+01   3.2812766e+01   3.1586562e+01
   4.7461767e+02   3.2209442e+01   3.2563251e+01   3.0777209e+01   3.2782066e+01   3.1461195e+01
   4.8569166e+02   3.1987463e+01   3.2411671e+01   3.0461749e+01   3.2743722e+01   3.1236630e+01
   4.9347510e+02   3.1930642e+01   3.2374435e+01   3.0378993e+01   3.2737936e+01   3.1179212e+01
   5.0028100e+02   3.1906691e+01   3.2358857e+01   3.0343953e+01   3.2735821e+01   3.1155006e+01
   5.0106509e+02   3.1808027e+01   3.2201176e+01   3.0291584e+01   3.2539995e+01   3.1014545e+01
   5.0384797e+02   3.1881518e+01   3.2352261e+01   3.0302361e+01   3.2745291e+01   3.1140235e+01
   5.0759797e+02   3.1853479e+01   3.2359420e+01   3.0244998e+01   3.2779809e+01   3.1134361e+01
   5.1134797e+02   3.1829595e+01   3.2356686e+01   3.0203458e+01   3.2793818e+01   3.1123701e+01
   5.1509797e+02   3.1815474e+01   3.2355556e+01   3.0178511e+01   3.2802968e+01   3.1117728e+01
   5.1884797e+02   3.1808381e+01   3.2355231e+01   3.0165784e+01   3.2807992e+01   3.1114890e+01
   5.2135232e+02   3.1806294e+01   3.2355179e+01   3.0162006e+01   3.2809544e+01   3.1114086e+01
   5.2474525e+02   3.1798416e+01   3.2355288e+01   3.0147478e+01   3.2815976e+01   3.1111225e+01
   5.2849525e+02   3.1790823e+01   3.2355657e+01   3.0133262e+01   3.2822637e+01   3.1108651e+01
   5.3224525e+02   3.1785659e+01   3.2356087e+01   3.0123472e+01   3.2827442e+01   3.1107063e+01
   5.3599525e+02   3.1782169e+01   3.2356521e+01   3.0116712e+01   3.2830975e+01   3.1106040e+01
   5.3974525e+02   3.1779837e+01   3.2356872e+01   3.0112115e+01   3.2833501e+01   3.1105341e+01
   5.4540806e+02   3.1777630e+01   3.2357263e+01   3.0107754e+01   3.2836007e+01   3.1104739e+01
   5.5038707e+02   3.1818355e+01   3.2354007e+01   3.0198737e+01   3.2774521e+01   3.1135884e+01
   5.5202862e+02   3.1861593e+01   3.2362488e+01   3.0281352e+01   3.2737948e+01   3.1171118e+01
   5.5548790e+02   3.1700701e+01   3.2328106e+01   2.9977704e+01   3.2867125e+01   3.1040120e+01
   5.5923790e+02   3.1648488e+01   3.2319213e+01   2.9876979e+01   3.2913523e+01   3.0998667e+01
   5.6298790e+02   3.1621569e+01   3.2318868e+01   2.9820396e+01   3.2946999e+01   3.0978493e+01
   5.7117124e+02   3.1601009e+01   3.2321822e+01   2.9773650e+01   3.2979834e+01   3.0963991e+01
   5.8012874e+02   3.1583571e+01   3.2331609e+01   2.9725898e+01   3.3024220e+01   3.0953592e+01
   5.9613656e+02   3.1575128e+01   3.2341970e+01   2.9696542e+01   3.3058457e+01   3.0950052e+01
   6.0113536e+02   3.1586515e+01   3.2349796e+01   2.9712185e+01   3.3060531e+01   3.0960989e+01
   6.0198165e+02   3.1614928e+01   3.2369766e+01   2.9750713e+01   3.3067699e+01   3.0988303e+01
   6.0537409e+02   3.1377122e+01   3.2191778e+01   2.9440761e+01   3.2980591e+01   3.0757568e+01
   6.0912409e+02   3.1216766e+01   3.2072929e+01   2.9230226e+01   3.2924793e+01   3.0602005e+01
   6.1287409e+02   3.1119000e+01   3.2002014e+01   2.9100076e+01   3.2894621e+01   3.0507462e+01
   6.2119624e+02   3.1034591e+01   3.1941838e+01   2.8986515e+01   3.2871168e+01   3.0426068e+01
   6.2827521e+02   3.0959669e+01   3.1889315e+01   2.8884665e+01   3.2852630e+01   3.0353961e+01
   6.4352711e+02   3.0888780e+01   3.1840524e+01   2.8787264e+01   3.2837346e+01   3.0285922e+01
   6.5101485e+02   3.0878262e+01   3.1833368e+01   2.8772716e+01   3.2835288e+01   3.0275843e+01
   6.5148743e+02   3.0949594e+01   3.1893894e+01   2.8827473e+01   3.2926348e+01   3.0307186e+01
   6.5406673e+02   3.0823372e+01   3.1785245e+01   2.8725016e+01   3.2772815e+01   3.0242024e+01
   6.5781673e+02   3.0727599e+01   3.1703080e+01   2.8646521e+01   3.2657395e+01   3.0192188e+01
   6.6156673e+02   3.0671355e+01   3.1655251e+01   2.8601042e+01   3.2588955e+01   3.0164408e+01
   6.6531673e+02   3.0637217e+01   3.1626294e+01   2.8573632e+01   3.2547210e+01   3.0147896e+01
   6.6906525e+02   3.0619328e+01   3.1611138e+01   2.8559324e+01   3.2525276e+01   3.0139339e+01
   6.7169377e+02   3.0613905e+01   3.1606548e+01   2.8554999e+01   3.2518612e+01   3.0136768e+01
   6.7495363e+02   3.0593607e+01   3.1589166e+01   2.8538595e+01   3.2493928e+01   3.0126508e+01
   6.7870363e+02   3.0572106e+01   3.1570777e+01   2.8521280e+01   3.2467717e+01   3.0115747e+01
   6.8245363e+02   3.0556774e+01   3.1557643e+01   2.8508934e+01   3.2449028e+01   3.0108035e+01
   6.8620363e+02   3.0545974e+01   3.1548369e+01   2.8500219e+01   3.2435884e+01   3.0102539e+01
   6.8995363e+02   3.0538356e+01   3.1541809e+01   2.8494057e+01   3.2426633e+01   3.0098609e+01
   6.9370363e+02   3.0532977e+01   3.1537162e+01   2.8489695e+01   3.2420109e+01   3.0095794e+01
   6.9745363e+02   3.0529174e+01   3.1533867e+01   2.8486606e+01   3.2415502e+01   3.0093777e+01
   7.0110307e+02   3.0527905e+01   3.1532604e+01   2.8486063e+01   3.2413099e+01   3.0093459e+01
   7.0202628e+02   3.0528644e+01   3.1532218e+01   2.8489756e+01   3.2408498e+01   3.0096131e+01
   7.1514519e+02   3.0524082e+01   3.1527325e+01   2.8487703e+01   3.2399832e+01   3.0094261e+01
   7.3021626e+02   3.0522098e+01   3.1525500e+01   2.8485937e+01   3.2397624e+01   3.0092827e+01
   7.4541094e+02   3.0521141e+01   3.1524612e+01   2.8485075e+01   3.2396570e+01   3.0092108e+01
   7.5134759e+02   3.0550182e+01   3.1553200e+01   2.8508748e+01   3.2431079e+01   3.0114272e+01
   7.5199447e+02   3.0257313e+01   3.1263994e+01   2.8228073e+01   3.2126094e+01   2.9842636e+01
   7.5513792e+02   2.9788906e+01   3.0802393e+01   2.7789182e+01   3.1627531e+01   2.9421250e+01
   7.5888792e+02   2.9202366e+01   3.0222322e+01   2.7238445e+01   3.1001797e+01   2.8889346e+01
   7.6263792e+02   2.8779808e+01   2.9804216e+01   2.6842219e+01   3.0550740e+01   2.8506259e+01
   7.7092387e+02   2.8370385e+01   2.9399002e+01   2.6458999e+01   3.0113225e+01   2.8135572e+01
   7.7419077e+02   2.8225809e+01   2.9255736e+01   2.6323673e+01   2.9958793e+01   2.8004320e+01
   7.8724127e+02   2.7712453e+01   2.8746879e+01   2.5844122e+01   2.9409554e+01   2.7539012e+01
   8.0061079e+02   2.7557971e+01   2.8593587e+01   2.5699957e+01   2.9244172e+01   2.7398822e+01
   8.0143152e+02   2.7542172e+01   2.8577973e+01   2.5685321e+01   2.9227140e+01   2.7384726e+01
   8.0239679e+02   2.7518609e+01   2.8554476e+01   2.5663172e+01   2.9202099e+01   2.7362943e+01
   8.0939567e+02   2.7489543e+01   2.8525725e+01   2.5637199e+01   2.9169297e+01   2.7338178e+01
   8.2210285e+02   2.7492008e+01   2.8528303e+01   2.5640516e+01   2.9170469e+01   2.7341928e+01
   8.3757298e+02   2.7494146e+01   2.8530515e+01   2.5643240e+01   2.9171704e+01   2.7344945e+01
   8.5079460e+02   2.7494640e+01   2.8531025e+01   2.5643865e+01   2.9171995e+01   2.7345636e+01
   8.5157691e+02   2.8008740e+01   2.9071824e+01   2.6046123e+01   2.9849949e+01   2.7768718e+01
   8.5288155e+02   2.7690723e+01   2.8736271e+01   2.5798279e+01   2.9428529e+01   2.7506515e+01
   8.5649395e+02   2.7037952e+01   2.8055612e+01   2.5263701e+01   2.8601824e+01   2.6951437e+01
   8.6024395e+02   2.6715436e+01   2.7718395e+01   2.5003928e+01   2.8186588e+01   2.6681020e+01
   8.6399395e+02   2.6527767e+01   2.7521338e+01   2.4855738e+01   2.7940610e+01   2.6525780e+01
   8.7158305e+02   2.6376426e+01   2.7362022e+01   2.4737614e+01   2.7740290e+01   2.6401510e+01
   8.7948438e+02   2.6189747e+01   2.7165238e+01   2.4592144e+01   2.7493078e+01   2.6247918e+01
   8.9537683e+02   2.6032109e+01   2.6998747e+01   2.4470077e+01   2.7283341e+01   2.6118512e+01
   9.0142149e+02   2.6006611e+01   2.6971828e+01   2.4450160e+01   2.7249703e+01   2.6097372e+01
   9.0182260e+02   2.5999979e+01   2.6964820e+01   2.4445039e+01   2.7240864e+01   2.6091937e+01
   9.0641956e+02   2.5984488e+01   2.6948168e+01   2.4434007e+01   2.7218701e+01   2.6079919e+01
   9.2175237e+02   2.5985754e+01   2.6948872e+01   2.4437451e+01   2.7216434e+01   2.6082951e+01
   9.3661271e+02   2.5986433e+01   2.6949299e+01   2.4439066e+01   2.7215583e+01   2.6084372e+01
   9.5154853e+02   2.5986610e+01   2.6949408e+01   2.4439497e+01   2.7215347e+01   2.6084750e+01
   9.5185472e+02   2.5934698e+01   2.6916460e+01   2.4331183e+01   2.7250568e+01   2.5997186e+01
   9.5412688e+02   2.5720415e+01   2.6660048e+01   2.4267804e+01   2.6806886e+01   2.5894875e+01
   9.5787688e+02   2.5288788e+01   2.6174939e+01   2.4039867e+01   2.6069334e+01   2.5619901e+01
   9.6162688e+02   2.5032352e+01   2.5877986e+01   2.3932942e+01   2.5588585e+01   2.5475574e+01
   9.6681083e+02   2.4869344e+01   2.5681222e+01   2.3890857e+01   2.5243842e+01   2.5401235e+01
   9.7297374e+02   2.4805691e+01   2.5601353e+01   2.3884197e+01   2.5094388e+01   2.5378785e+01
   9.8533615e+02   2.4668628e+01   2.5417893e+01   2.3906278e+01   2.4717126e+01   2.5354711e+01
   1.0004389e+03   2.4634168e+01   2.5366583e+01   2.3928299e+01   2.4597170e+01   2.5359670e+01
   1.0019301e+03   2.4384262e+01   2.5132153e+01   2.3647630e+01   2.4401667e+01   2.5096457e+01
   1.0035293e+03   2.4748657e+01   2.5453458e+01   2.4116803e+01   2.4588636e+01   2.5518592e+01
   1.0047722e+03   2.4926506e+01   2.5604358e+01   2.4362293e+01   2.4652684e+01   2.5734750e+01
   1.0072075e+03   2.5255884e+01   2.5882080e+01   2.4821032e+01   2.4764323e+01   2.6137138e+01
   1.0109549e+03   2.5673966e+01   2.6240894e+01   2.5384704e+01   2.4936299e+01   2.6635896e+01
   1.0167681e+03   2.6078836e+01   2.6595088e+01   2.5911504e+01   2.5134089e+01   2.7107027e+01
   1.0226327e+03   2.6235273e+01   2.6733485e+01   2.6110827e+01   2.5217480e+01   2.7286515e+01
   1.0341991e+03   2.6739763e+01   2.7186183e+01   2.6737283e+01   2.5513322e+01   2.7856176e+01
   1.0456754e+03   2.6932378e+01   2.7360944e+01   2.6971534e+01   2.5634461e+01   2.8070881e+01
   1.0515221e+03   2.6974877e+01   2.7399688e+01   2.7022783e+01   2.5661900e+01   2.8118034e+01
   1.0518890e+03   2.6535653e+01   2.6991742e+01   2.6527841e+01   2.5315960e+01   2.7660894e+01
   1.0534621e+03   2.7126440e+01   2.7521434e+01   2.7235021e+01   2.5707856e+01   2.8295173e+01
   1.0564779e+03   2.7782216e+01   2.8088878e+01   2.8062171e+01   2.6068318e+01   2.9017197e+01
   1.0602279e+03   2.8420485e+01   2.8645137e+01   2.8857266e+01   2.6435944e+01   2.9714562e+01
   1.0642279e+03   2.8891601e+01   2.9062306e+01   2.9429918e+01   2.6731861e+01   3.0222862e+01
   1.0720677e+03   2.9278449e+01   2.9408538e+01   2.9892405e+01   2.6988304e+01   3.0636868e+01
   1.0817918e+03   2.9908232e+01   2.9981476e+01   3.0627330e+01   2.7436580e+01   3.1304188e+01
   1.0970984e+03   3.0298653e+01   3.0340600e+01   3.1075251e+01   2.7727790e+01   3.1714959e+01
   1.1017352e+03   3.0354922e+01   3.0392076e+01   3.1136078e+01   2.7773513e+01   3.1769636e+01
   1.1029700e+03   3.0374813e+01   3.0409802e+01   3.1155391e+01   2.7791663e+01   3.1785822e+01
   1.1066769e+03   3.0195964e+01   3.0247486e+01   3.1003780e+01   2.7600602e+01   3.1660946e+01
   1.1104269e+03   3.0098081e+01   3.0159152e+01   3.0922589e+01   2.7494524e+01   3.1595333e+01
   1.1141769e+03   3.0038101e+01   3.0105228e+01   3.0873199e+01   2.7429401e+01   3.1555801e+01
   1.1179269e+03   3.0003860e+01   3.0074506e+01   3.0845088e+01   2.7392221e+01   3.1533404e+01
   1.1215148e+03   2.9989749e+01   3.0061874e+01   3.0833525e+01   2.7376907e+01   3.1524238e+01
   1.1234560e+03   2.9978985e+01   3.0052214e+01   3.0824680e+01   2.7365234e+01   3.1517183e+01
   1.1272060e+03   2.9946670e+01   3.0023203e+01   3.0798153e+01   2.7330162e+01   3.1496011e+01
   1.1309560e+03   2.9922230e+01   3.0001283e+01   3.0778152e+01   2.7303618e+01   3.1480087e+01
   1.1347060e+03   2.9905204e+01   2.9986013e+01   3.0764196e+01   2.7285148e+01   3.1468971e+01
   1.1384560e+03   2.9893352e+01   2.9975407e+01   3.0754490e+01   2.7272320e+01   3.1461268e+01
   1.1422060e+03   2.9885110e+01   2.9968025e+01   3.0747742e+01   2.7263399e+01   3.1455896e+01
   1.1459560e+03   2.9879372e+01   2.9962883e+01   3.0743045e+01   2.7257184e+01   3.1452148e+01
   1.1511689e+03   2.9873745e+01   2.9957782e+01   3.0738352e+01   2.7251104e+01   3.1448337e+01
   1.1520325e+03   2.9670885e+01   2.9604902e+01   3.0702140e+01   2.6733390e+01   3.1206157e+01
   1.1544046e+03   2.9871995e+01   2.9972701e+01   3.0719586e+01   2.7282162e+01   3.1452369e+01
   1.1581546e+03   2.9938386e+01   3.0146854e+01   3.0668422e+01   2.7572465e+01   3.1548723e+01
   1.1619046e+03   2.9973127e+01   3.0240977e+01   3.0637871e+01   2.7731683e+01   3.1599414e+01
   1.1687268e+03   3.0016499e+01   3.0338483e+01   3.0621131e+01   2.7889406e+01   3.1656779e+01
   1.1729074e+03   3.0027207e+01   3.0360422e+01   3.0619301e+01   2.7923933e+01   3.1670331e+01
   1.1853645e+03   3.0094658e+01   3.0486882e+01   3.0620483e+01   2.8117028e+01   3.1752389e+01
   1.2005250e+03   3.0123110e+01   3.0536152e+01   3.0625399e+01   2.8190001e+01   3.1785861e+01
   1.2022528e+03   3.0129288e+01   3.0544695e+01   3.0628258e+01   2.8201890e+01   3.1791914e+01
   1.2050470e+03   3.0139889e+01   3.0559391e+01   3.0632760e+01   2.8222764e+01   3.1801910e+01
   1.2204406e+03   3.0134748e+01   3.0557151e+01   3.0624344e+01   2.8224023e+01   3.1797409e+01
   1.2347975e+03   3.0132368e+01   3.0555659e+01   3.0620983e+01   2.8223595e+01   3.1795244e+01
   1.2494182e+03   3.0131474e+01   3.0555066e+01   3.0619752e+01   2.8223370e+01   3.1794419e+01
   1.2521997e+03   3.0204278e+01   3.0577856e+01   3.0759192e+01   2.8168153e+01   3.1866592e+01
   1.2540417e+03   2.9802765e+01   3.0279891e+01   3.0233924e+01   2.8013440e+01   3.1479434e+01
   1.2577917e+03   2.9141441e+01   2.9771868e+01   2.9394355e+01   2.7710122e+01   3.0843572e+01
   1.2615417e+03   2.8698472e+01   2.9443302e+01   2.8815867e+01   2.7538276e+01   3.0417219e+01
   1.2652917e+03   2.8444333e+01   2.9262509e+01   2.8473222e+01   2.7460313e+01   3.0172241e+01
   1.2724503e+03   2.8264120e+01   2.9138962e+01   2.8223723e+01   2.7417474e+01   2.9998286e+01
   1.2824752e+03   2.7971104e+01   2.8946356e+01   2.7805732e+01   2.7371012e+01   2.9714266e+01
   1.2982154e+03   2.7827691e+01   2.8857405e+01   2.7593351e+01   2.7362947e+01   2.9574630e+01
   1.3020879e+03   2.7778610e+01   2.8790673e+01   2.7562454e+01   2.7276193e+01   2.9518977e+01
   1.3036768e+03   2.7800540e+01   2.8838331e+01   2.7556619e+01   2.7354869e+01   2.9548718e+01
   1.3074268e+03   2.7833063e+01   2.8954168e+01   2.7500074e+01   2.7570349e+01   2.9607196e+01
   1.3111768e+03   2.7852578e+01   2.9024600e+01   2.7464707e+01   2.7702415e+01   2.9642097e+01
   1.3165113e+03   2.7876074e+01   2.9089287e+01   2.7443461e+01   2.7817422e+01   2.9677725e+01
   1.3236762e+03   2.7891758e+01   2.9126113e+01   2.7436078e+01   2.7880197e+01   2.9699550e+01
   1.3347753e+03   2.7931985e+01   2.9208052e+01   2.7430564e+01   2.8013549e+01   2.9751710e+01
   1.3420030e+03   2.7945132e+01   2.9232553e+01   2.7431218e+01   2.8052084e+01   2.9768070e+01
   1.3491501e+03   2.7952190e+01   2.9245189e+01   2.7432133e+01   2.8071613e+01   2.9776706e+01
   1.3519756e+03   2.7962705e+01   2.9253511e+01   2.7446127e+01   2.8075665e+01   2.9787866e+01
   1.3525838e+03   2.7969134e+01   2.9259055e+01   2.7454144e+01   2.8079218e+01   2.9794772e+01
   1.3625215e+03   2.7969654e+01   2.9260772e+01   2.7454149e+01   2.8081532e+01   2.9796507e+01
   1.3738120e+03   2.7966941e+01   2.9258839e+01   2.7450627e+01   2.8080607e+01   2.9794043e+01
   1.3900039e+03   2.7963701e+01   2.9256360e+01   2.7446561e+01   2.8079167e+01   2.9791002e+01
   1.4018108e+03   2.7961381e+01   2.9253930e+01   2.7444373e+01   2.8076647e+01   2.9788648e+01
   1.4080549e+03   2.7960956e+01   2.9249620e+01   2.7448176e+01   2.8067471e+01   2.9787098e+01
   1.4222188e+03   2.7962821e+01   2.9251527e+01   2.7449988e+01   2.8069389e+01   2.9788981e+01
   1.4367594e+03   2.7963841e+01   2.9252561e+01   2.7450967e+01   2.8070441e+01   2.9789984e+01
   1.4516363e+03   2.7964221e+01   2.9252947e+01   2.7451329e+01   2.8070838e+01   2.9790358e+01
   1.4523577e+03   2.8343894e+01   2.9565867e+01   2.7835701e+01   2.8362287e+01   3.0080272e+01
   1.4537972e+03   2.8047201e+01   2.9322718e+01   2.7526472e+01   2.8145390e+01   2.9846215e+01
   1.4566383e+03   2.7628270e+01   2.8971754e+01   2.7099062e+01   2.7818758e+01   2.9515187e+01
   1.4603883e+03   2.7370985e+01   2.8758898e+01   2.6838146e+01   2.7619265e+01   2.9317564e+01
   1.4641383e+03   2.7222393e+01   2.8637520e+01   2.6687472e+01   2.7506076e+01   2.9205613e+01
   1.4723407e+03   2.7094108e+01   2.8533417e+01   2.6557383e+01   2.7409380e+01   2.9109875e+01
   1.4769875e+03   2.7013785e+01   2.8468250e+01   2.6475952e+01   2.7348964e+01   2.9049934e+01
   1.4925805e+03   2.6862661e+01   2.8346096e+01   2.6322756e+01   2.7236067e+01   2.8937746e+01
   1.5020004e+03   2.6835841e+01   2.8324404e+01   2.6295579e+01   2.7216046e+01   2.8917814e+01
   1.5025557e+03   2.6829816e+01   2.8319553e+01   2.6289477e+01   2.7211572e+01   2.8913371e+01
   1.5069504e+03   2.6817292e+01   2.8309902e+01   2.6276726e+01   2.7202819e+01   2.8904696e+01
   1.5224376e+03   2.6817271e+01   2.8311304e+01   2.6276543e+01   2.7204547e+01   2.8906575e+01
   1.5370217e+03   2.6817258e+01   2.8311856e+01   2.6276460e+01   2.7205235e+01   2.8907310e+01
   1.5519761e+03   2.6817261e+01   2.8312021e+01   2.6276443e+01   2.7205440e+01   2.8907527e+01
   1.5526189e+03   2.6856574e+01   2.8296260e+01   2.6380255e+01   2.7109973e+01   2.8936323e+01
   1.5545596e+03   2.6801035e+01   2.8301281e+01   2.6251946e+01   2.7204062e+01   2.8890304e+01
   1.5583096e+03   2.6668917e+01   2.8262457e+01   2.6012541e+01   2.7296946e+01   2.8777777e+01
   1.5620596e+03   2.6599326e+01   2.8247534e+01   2.5879701e+01   2.7359769e+01   2.8719340e+01
   1.5659346e+03   2.6561753e+01   2.8244918e+01   2.5801269e+01   2.7407424e+01   2.8688504e+01
   1.5732095e+03   2.6537774e+01   2.8246893e+01   2.5746748e+01   2.7446999e+01   2.8669332e+01
   1.5844514e+03   2.6504291e+01   2.8262166e+01   2.5655393e+01   2.7533506e+01   2.8644411e+01
   1.5992019e+03   2.6494782e+01   2.8273361e+01   2.5621122e+01   2.7575181e+01   2.8638363e+01
   1.6026903e+03   2.6491691e+01   2.8267300e+01   2.5617219e+01   2.7569030e+01   2.8630229e+01
   1.6045563e+03   2.6484560e+01   2.8273600e+01   2.5604376e+01   2.7584188e+01   2.8636334e+01
   1.6083063e+03   2.6454822e+01   2.8290907e+01   2.5555355e+01   2.7631703e+01   2.8653747e+01
   1.6120563e+03   2.6438142e+01   2.8304292e+01   2.5526190e+01   2.7664742e+01   2.8666984e+01
   1.6175179e+03   2.6428047e+01   2.8318828e+01   2.5505874e+01   2.7695525e+01   2.8681366e+01
   1.6229579e+03   2.6425449e+01   2.8324970e+01   2.5499660e+01   2.7707451e+01   2.8687457e+01
   1.6322217e+03   2.6423458e+01   2.8346700e+01   2.5487824e+01   2.7744925e+01   2.8709008e+01
   1.6419858e+03   2.6424590e+01   2.8359440e+01   2.5484140e+01   2.7765393e+01   2.8721654e+01
   1.6494858e+03   2.6425575e+01   2.8364226e+01   2.5483547e+01   2.7772705e+01   2.8726410e+01
   1.6528790e+03   2.6425944e+01   2.8365273e+01   2.5484501e+01   2.7773280e+01   2.8728367e+01
   1.6582391e+03   2.6426342e+01   2.8365139e+01   2.5487907e+01   2.7769825e+01   2.8731186e+01
   1.6727209e+03   2.6427334e+01   2.8367068e+01   2.5488515e+01   2.7772353e+01   2.8733117e+01
   1.6877066e+03   2.6427652e+01   2.8367852e+01   2.5488620e+01   2.7773462e+01   2.8733877e+01
   1.7023320e+03   2.6427744e+01   2.8368068e+01   2.5488654e+01   2.7773767e+01   2.8734087e+01
   1.7027733e+03   2.6490457e+01   2.8383117e+01   2.5583331e+01   2.7739144e+01   2.8763506e+01
   1.7049059e+03   2.6400068e+01   2.8348741e+01   2.5452871e+01   2.7765081e+01   2.8709735e+01
   1.7086559e+03   2.6269124e+01   2.8288025e+01   2.5274645e+01   2.7776082e+01   2.8627997e+01
   1.7124059e+03   2.6202318e+01   2.8260318e+01   2.5181657e+01   2.7788369e+01   2.8588705e+01
   1.7185356e+03   2.6150705e+01   2.8242565e+01   2.5107281e+01   2.7805621e+01   2.8560773e+01
   1.7238973e+03   2.6136227e+01   2.8238614e+01   2.5085719e+01   2.7812609e+01   2.8553640e+01
   1.7370868e+03   2.6091294e+01   2.8232235e+01   2.5014718e+01   2.7846567e+01   2.8535450e+01
   1.7519144e+03   2.6080283e+01   2.8233264e+01   2.4995548e+01   2.7860254e+01   2.8532763e+01
   1.7528613e+03   2.6079230e+01   2.8233814e+01   2.4993409e+01   2.7862484e+01   2.8532819e+01
   1.7621443e+03   2.6076489e+01   2.8235100e+01   2.4987946e+01   2.7867983e+01   2.8532872e+01
   1.7735306e+03   2.6076356e+01   2.8235663e+01   2.4987363e+01   2.7869246e+01   2.8533245e+01
   1.7891729e+03   2.6075878e+01   2.8235826e+01   2.4986442e+01   2.7870091e+01   2.8533201e+01
   1.8028607e+03   2.6075783e+01   2.8235876e+01   2.4986247e+01   2.7870296e+01   2.8533205e+01
   1.8032674e+03   2.6007340e+01   2.8168398e+01   2.4917385e+01   2.7801168e+01   2.8467048e+01
   1.8057082e+03   2.5658660e+01   2.7829803e+01   2.4604414e+01   2.7442564e+01   2.8165964e+01
   1.8094582e+03   2.5125293e+01   2.7314744e+01   2.4117478e+01   2.6902536e+01   2.7702488e+01
   1.8132082e+03   2.4729801e+01   2.6932711e+01   2.3757200e+01   2.6502132e+01   2.7359059e+01
   1.8187472e+03   2.4403660e+01   2.6617579e+01   2.3461211e+01   2.6171548e+01   2.7076517e+01
   1.8247847e+03   2.4252868e+01   2.6471790e+01   2.3324681e+01   2.6018534e+01   2.6945976e+01
   1.8369990e+03   2.3843651e+01   2.6075659e+01   2.2954905e+01   2.5602760e+01   2.6591419e+01
   1.8521570e+03   2.3697843e+01   2.5934316e+01   2.2823408e+01   2.5454402e+01   2.6464946e+01
   1.8530257e+03   2.4030577e+01   2.6518454e+01   2.2650249e+01   2.6575698e+01   2.6636406e+01
   1.8540685e+03   2.3797474e+01   2.6140113e+01   2.2713991e+01   2.5883149e+01   2.6500770e+01
   1.8574982e+03   2.3115946e+01   2.5245366e+01   2.2523443e+01   2.4475451e+01   2.6013823e+01
   1.8597621e+03   2.2897071e+01   2.4957870e+01   2.2467013e+01   2.4019462e+01   2.5860646e+01
   1.8613614e+03   2.2797874e+01   2.4818763e+01   2.2458491e+01   2.3786139e+01   2.5795845e+01
   1.8639363e+03   2.2696693e+01   2.4665295e+01   2.2471739e+01   2.3513498e+01   2.5735472e+01
   1.8730212e+03   2.2592195e+01   2.4476278e+01   2.2542737e+01   2.3140984e+01   2.5687895e+01
   1.8785071e+03   2.2559695e+01   2.4389246e+01   2.2618017e+01   2.2940719e+01   2.5687028e+01
   1.8947287e+03   2.2555067e+01   2.4299186e+01   2.2774551e+01   2.2680544e+01   2.5724886e+01
   1.9027899e+03   2.2561022e+01   2.4292682e+01   2.2802027e+01   2.2650416e+01   2.5735306e+01
   1.9035185e+03   2.2633645e+01   2.4368270e+01   2.2836986e+01   2.2752081e+01   2.5777165e+01
   1.9066327e+03   2.2470805e+01   2.4194052e+01   2.2762067e+01   2.2512346e+01   2.5680932e+01
   1.9103827e+03   2.2380057e+01   2.4094243e+01   2.2727809e+01   2.2368622e+01   2.5630960e+01
   1.9141327e+03   2.2327865e+01   2.4035815e+01   2.2711991e+01   2.2281934e+01   2.5604457e+01
   1.9229589e+03   2.2282176e+01   2.3983925e+01   2.2701050e+01   2.2203141e+01   2.5582949e+01
   1.9274185e+03   2.2260992e+01   2.3959495e+01   2.2697589e+01   2.2165010e+01   2.5573983e+01
   1.9360685e+03   2.2231299e+01   2.3924827e+01   2.2694414e+01   2.2109888e+01   2.5562398e+01
   1.9435685e+03   2.2220485e+01   2.3912010e+01   2.2694102e+01   2.2088981e+01   2.5558712e+01
   1.9525408e+03   2.2214984e+01   2.3905420e+01   2.2694300e+01   2.2078000e+01   2.5557077e+01
   1.9532038e+03   2.2205364e+01   2.3900562e+01   2.2679191e+01   2.2080087e+01   2.5548300e+01
   1.9591515e+03   2.2200746e+01   2.3901285e+01   2.2666905e+01   2.2089426e+01   2.5543295e+01
   1.9735442e+03   2.2204427e+01   2.3904660e+01   2.2671913e+01   2.2091580e+01   2.5547876e+01
   1.9886741e+03   2.2206238e+01   2.3906285e+01   2.2674472e+01   2.2092517e+01   2.5550173e+01
   2.0029696e+03   2.2206711e+01   2.3906711e+01   2.2675131e+01   2.2092771e+01   2.5550767e+01
   2.0034585e+03   2.2292659e+01   2.3982084e+01   2.2752583e+01   2.2163133e+01   2.5616888e+01
   2.0060129e+03   2.2125860e+01   2.3825895e+01   2.2615676e+01   2.2000006e+01   2.5488898e+01
   2.0097629e+03   2.1970025e+01   2.3686473e+01   2.2474279e+01   2.1866517e+01   2.5365276e+01
   2.0135129e+03   2.1870465e+01   2.3598085e+01   2.2383413e+01   2.1782971e+01   2.5286588e+01
   2.0228700e+03   2.1771702e+01   2.3510640e+01   2.2293451e+01   2.1700638e+01   2.5208899e+01
   2.0271230e+03   2.1731951e+01   2.3475466e+01   2.2257292e+01   2.1667585e+01   2.5177676e+01
   2.0417995e+03   2.1643346e+01   2.3397149e+01   2.2176809e+01   2.1594150e+01   2.5108238e+01
   2.0519200e+03   2.1623477e+01   2.3379010e+01   2.2159019e+01   2.1576341e+01   2.5092214e+01
   2.0531137e+03   2.1619737e+01   2.3257846e+01   2.2236549e+01   2.1319446e+01   2.5016184e+01
   2.0556426e+03   2.1618333e+01   2.3385605e+01   2.2146725e+01   2.1595356e+01   2.5095257e+01
   2.0593926e+03   2.1602027e+01   2.3431427e+01   2.2089099e+01   2.1711480e+01   2.5118698e+01
   2.0631426e+03   2.1593909e+01   2.3456657e+01   2.2058662e+01   2.1774920e+01   2.5131717e+01
   2.0703637e+03   2.1590810e+01   2.3484491e+01   2.2034551e+01   2.1838666e+01   2.5147919e+01
   2.0766757e+03   2.1592201e+01   2.3500495e+01   2.2025934e+01   2.1871736e+01   2.5158363e+01
   2.0918804e+03   2.1599968e+01   2.3538676e+01   2.2012689e+01   2.1945701e+01   2.5184810e+01
   2.1016170e+03   2.1602627e+01   2.3546875e+01   2.2011501e+01   2.1960435e+01   2.5190862e+01
   2.1032349e+03   2.1606092e+01   2.3551314e+01   2.2013802e+01   2.1966200e+01   2.5194528e+01
   2.1088447e+03   2.1611004e+01   2.3558931e+01   2.2015810e+01   2.1977473e+01   2.5200226e+01
   2.1232074e+03   2.1607481e+01   2.3556471e+01   2.2011630e+01   2.1976361e+01   2.5197370e+01
   2.1383847e+03   2.1605248e+01   2.3554775e+01   2.2009076e+01   2.1975356e+01   2.5195476e+01
   2.1529386e+03   2.1604654e+01   2.3554318e+01   2.2008400e+01   2.1975076e+01   2.5194968e+01
   2.1532374e+03   2.1602991e+01   2.3614094e+01   2.1920265e+01   2.2119656e+01   2.5192078e+01
   2.1551150e+03   2.1514221e+01   2.3447770e+01   2.1954275e+01   2.1834765e+01   2.5116208e+01
   2.1588650e+03   2.1289640e+01   2.3098941e+01   2.1943701e+01   2.1280868e+01   2.4926810e+01
   2.1626150e+03   2.1177055e+01   2.2904421e+01   2.1967168e+01   2.0955074e+01   2.4833032e+01
   2.1663650e+03   2.1124951e+01   2.2798666e+01   2.2000556e+01   2.0766315e+01   2.4790199e+01
   2.1735555e+03   2.1095118e+01   2.2726372e+01   2.2036479e+01   2.0629910e+01   2.4766108e+01
   2.1836859e+03   2.1067482e+01   2.2622973e+01   2.2122303e+01   2.0415313e+01   2.4745528e+01
   2.1984425e+03   2.1065184e+01   2.2580152e+01   2.2178763e+01   2.0314641e+01   2.4745419e+01
   2.2033638e+03   2.1066188e+01   2.2574295e+01   2.2189574e+01   2.0299092e+01   2.4746684e+01
   2.2083862e+03   2.1068017e+01   2.2567264e+01   2.2204054e+01   2.0279545e+01   2.4748848e+01
   2.2232947e+03   2.1069374e+01   2.2565545e+01   2.2209824e+01   2.0273453e+01   2.4750351e+01
   2.2376578e+03   2.1069843e+01   2.2564627e+01   2.2212282e+01   2.0270570e+01   2.4750881e+01
   2.2522423e+03   2.1069988e+01   2.2564365e+01   2.2213010e+01   2.0269731e+01   2.4751044e+01
   2.2535220e+03   2.1075417e+01   2.2574585e+01   2.2211741e+01   2.0286462e+01   2.4756516e+01
   2.2594962e+03   2.1067545e+01   2.2569745e+01   2.2199392e+01   2.0286184e+01   2.4748290e+01
   2.2708122e+03   2.1067394e+01   2.2569491e+01   2.2199368e+01   2.0285799e+01   2.4748122e+01
   2.2859377e+03   2.1067253e+01   2.2569289e+01   2.2199305e+01   2.0285519e+01   2.4747973e+01
   2.3004817e+03   2.1067137e+01   2.2569147e+01   2.2199221e+01   2.0285346e+01   2.4747852e+01
   2.3106768e+03   2.1067026e+01   2.2569144e+01   2.2198954e+01   2.0285498e+01   2.4747734e+01
   2.3233683e+03   2.1067364e+01   2.2569496e+01   2.2199273e+01   2.0285859e+01   2.4748077e+01
   2.3369734e+03   2.1067175e+01   2.2569293e+01   2.2199100e+01   2.0285645e+01   2.4747883e+01
   2.3522762e+03   2.1067084e+01   2.2569197e+01   2.2199016e+01   2.0285543e+01   2.4747790e+01
   2.3537047e+03   2.1110432e+01   2.2627588e+01   2.2209737e+01   2.0364224e+01   2.4782299e+01
   2.3558656e+03   2.1010226e+01   2.2502623e+01   2.2167647e+01   2.0202408e+01   2.4700470e+01
   2.3596156e+03   2.0887764e+01   2.2353055e+01   2.2111272e+01   2.0010352e+01   2.4600309e+01
   2.3633656e+03   2.0812931e+01   2.2259909e+01   2.2079999e+01   1.9889334e+01   2.4539597e+01
   2.3710502e+03   2.0745502e+01   2.2174133e+01   2.2055066e+01   1.9776560e+01   2.4485313e+01
   2.3764506e+03   2.0722917e+01   2.2144769e+01   2.2047921e+01   1.9737429e+01   2.4467361e+01
   2.3905598e+03   2.0667352e+01   2.2070963e+01   2.2033155e+01   1.9637932e+01   2.4423628e+01
   2.4032561e+03   2.0654915e+01   2.2054003e+01   2.2030723e+01   1.9614687e+01   2.4414038e+01
   2.4038202e+03   2.0784299e+01   2.2096155e+01   2.2215739e+01   1.9525499e+01   2.4496491e+01
   2.4066364e+03   2.0387738e+01   2.1867503e+01   2.1730827e+01   1.9523546e+01   2.4209164e+01
   2.4103864e+03   2.0055141e+01   2.1658324e+01   2.1339948e+01   1.9472607e+01   2.3963317e+01
   2.4141364e+03   1.9870214e+01   2.1552795e+01   2.1114592e+01   1.9473918e+01   2.3831012e+01
   2.4215660e+03   1.9725048e+01   2.1480447e+01   2.0929646e+01   1.9503915e+01   2.3731258e+01
   2.4257327e+03   1.9689620e+01   2.1465733e+01   2.0882415e+01   1.9519088e+01   2.3708255e+01
   2.4392959e+03   1.9573595e+01   2.1431327e+01   2.0717585e+01   1.9606089e+01   2.3638828e+01
   2.4531681e+03   1.9550299e+01   2.1430375e+01   2.0680250e+01   1.9639409e+01   2.3627620e+01
   2.4538814e+03   1.9547779e+01   2.1434149e+01   2.0672186e+01   1.9652518e+01   2.3627415e+01
   2.4636010e+03   1.9542276e+01   2.1436721e+01   2.0660156e+01   1.9667250e+01   2.3625261e+01
   2.4748814e+03   1.9540963e+01   2.1436724e+01   2.0658025e+01   1.9669302e+01   2.3624661e+01
   2.4917662e+03   1.9539339e+01   2.1436434e+01   2.0655604e+01   1.9671102e+01   2.3623777e+01
   2.5030906e+03   1.9535502e+01   2.1431882e+01   2.0652492e+01   1.9665609e+01   2.3619681e+01
   2.5046288e+03   1.9536503e+01   2.1427052e+01   2.0657427e+01   1.9651903e+01   2.3617665e+01
   2.5153432e+03   1.9545725e+01   2.1435495e+01   2.0666605e+01   1.9658826e+01   2.3626223e+01
   2.5279041e+03   1.9545371e+01   2.1435214e+01   2.0666176e+01   1.9658657e+01   2.3625882e+01
   2.5427454e+03   1.9544514e+01   2.1434387e+01   2.0665310e+01   1.9657899e+01   2.3625036e+01
   2.5531992e+03   1.9541403e+01   2.1431137e+01   2.0663035e+01   1.9653670e+01   2.3622522e+01
   2.5538631e+03   1.9906306e+01   2.1683571e+01   2.1142999e+01   1.9709600e+01   2.3967232e+01
   2.5561141e+03   1.9426763e+01   2.1336203e+01   2.0535105e+01   1.9589946e+01   2.3516608e+01
   2.5598641e+03   1.9048439e+01   2.1059150e+01   2.0063497e+01   1.9479663e+01   2.3165518e+01
   2.5636141e+03   1.8847012e+01   2.0917247e+01   1.9805166e+01   1.9437426e+01   2.2978437e+01
   2.5680434e+03   1.8714589e+01   2.0826347e+01   1.9631665e+01   1.9417485e+01   2.2854799e+01
   2.5746430e+03   1.8641004e+01   2.0776764e+01   1.9533784e+01   1.9409487e+01   2.2785803e+01
   2.5865992e+03   1.8472098e+01   2.0665222e+01   1.9305140e+01   1.9399171e+01   2.2626347e+01
   2.6017832e+03   1.8411081e+01   2.0625936e+01   1.9220838e+01   1.9398920e+01   2.2568322e+01
   2.6037278e+03   1.8404667e+01   2.0621903e+01   1.9211840e+01   1.9399185e+01   2.2562210e+01
   2.6053425e+03   1.8394444e+01   2.0615511e+01   1.9197460e+01   1.9399709e+01   2.2552476e+01
   2.6193668e+03   1.8390485e+01   2.0615518e+01   1.9189059e+01   1.9406676e+01   2.2549035e+01
   2.6325347e+03   1.8390379e+01   2.0616274e+01   1.9187973e+01   1.9408923e+01   2.2549042e+01
   2.6471663e+03   1.8390212e+01   2.0616567e+01   1.9187288e+01   1.9410019e+01   2.2548938e+01
   2.6538492e+03   1.8392837e+01   2.0616628e+01   1.9196313e+01   1.9402202e+01   2.2554317e+01
   2.6547730e+03   1.8240762e+01   2.0481383e+01   1.9027146e+01   1.9296759e+01   2.2404170e+01
   2.6582198e+03   1.7811059e+01   2.0114878e+01   1.8516426e+01   1.9057100e+01   2.1968359e+01
   2.6619698e+03   1.7362625e+01   1.9731627e+01   1.7986922e+01   1.8803144e+01   2.1515580e+01
   2.6653793e+03   1.7088505e+01   1.9498365e+01   1.7660131e+01   1.8652779e+01   2.1237154e+01
   2.6736513e+03   1.6811783e+01   1.9263949e+01   1.7327066e+01   1.8505849e+01   2.0954480e+01
   2.6779572e+03   1.6665250e+01   1.9139785e+01   1.7149902e+01   1.8428715e+01   2.0804069e+01
   2.6928997e+03   1.6346029e+01   1.8870104e+01   1.6760707e+01   1.8265100e+01   2.0474486e+01
   2.7031911e+03   1.6291449e+01   1.8824492e+01   1.6692826e+01   1.8235429e+01   2.0418539e+01
   2.7041162e+03   1.6690742e+01   1.9187611e+01   1.7111738e+01   1.8482064e+01   2.0814876e+01
   2.7063823e+03   1.6176780e+01   1.8718386e+01   1.6573220e+01   1.8154049e+01   2.0304947e+01
   2.7101323e+03   1.5791532e+01   1.8368625e+01   1.6168231e+01   1.7905739e+01   1.9925788e+01
   2.7138823e+03   1.5590438e+01   1.8187527e+01   1.5954865e+01   1.7782876e+01   1.9727152e+01
   2.7186288e+03   1.5450847e+01   1.8062119e+01   1.5806072e+01   1.7700042e+01   1.9588628e+01
   2.7250042e+03   1.5379272e+01   1.7997870e+01   1.5729582e+01   1.7658260e+01   1.9517365e+01
   2.7365818e+03   1.5201031e+01   1.7837837e+01   1.5538658e+01   1.7555629e+01   1.9339134e+01
   2.7449908e+03   1.5150574e+01   1.7792541e+01   1.5484470e+01   1.7527042e+01   1.9288467e+01
   2.7524908e+03   1.5129988e+01   1.7774059e+01   1.5462346e+01   1.7515426e+01   1.9267766e+01
   2.7541101e+03   1.5176917e+01   1.7814622e+01   1.5519094e+01   1.7522285e+01   1.9321957e+01
   2.7560470e+03   1.5031455e+01   1.7689302e+01   1.5354846e+01   1.7471987e+01   1.9170795e+01
   2.7597970e+03   1.4833515e+01   1.7515452e+01   1.5135982e+01   1.7387706e+01   1.8966521e+01
   2.7635470e+03   1.4696081e+01   1.7395587e+01   1.4982817e+01   1.7334887e+01   1.8823862e+01
   2.7675470e+03   1.4609607e+01   1.7320229e+01   1.4885642e+01   1.7304453e+01   1.8732893e+01
   2.7744703e+03   1.4552849e+01   1.7270804e+01   1.4821434e+01   1.7285957e+01   1.8672556e+01
   2.7848533e+03   1.4448085e+01   1.7179751e+01   1.4701738e+01   1.7256143e+01   1.8559506e+01
   2.7995108e+03   1.4400210e+01   1.7138229e+01   1.4646415e+01   1.7244783e+01   1.8506949e+01
   2.8039329e+03   1.4392805e+01   1.7132010e+01   1.4638595e+01   1.7240208e+01   1.8500437e+01
   2.8048475e+03   1.4384019e+01   1.7124582e+01   1.4629850e+01   1.7233456e+01   1.8493355e+01
   2.8082922e+03   1.4284635e+01   1.7035935e+01   1.4516681e+01   1.7222651e+01   1.8377841e+01
   2.8120422e+03   1.4204774e+01   1.6964772e+01   1.4425574e+01   1.7214949e+01   1.8284763e+01
   2.8157922e+03   1.4157998e+01   1.6922912e+01   1.4371333e+01   1.7214510e+01   1.8228237e+01
   2.8239396e+03   1.4120484e+01   1.6889214e+01   1.4327116e+01   1.7217501e+01   1.8181294e+01
   2.8303444e+03   1.4092145e+01   1.6863780e+01   1.4292805e+01   1.7224375e+01   1.8143998e+01
   2.8458113e+03   1.4063911e+01   1.6838378e+01   1.4257564e+01   1.7236439e+01   1.8104602e+01
   2.8529978e+03   1.4060533e+01   1.6835355e+01   1.4253168e+01   1.7238813e+01   1.8099542e+01
   2.8539828e+03   1.3931742e+01   1.6711164e+01   1.4150928e+01   1.7082627e+01   1.8005374e+01
   2.8554441e+03   1.4021648e+01   1.6814054e+01   1.4189823e+01   1.7255328e+01   1.8059493e+01
   2.8591810e+03   1.4264054e+01   1.7117967e+01   1.4227834e+01   1.7840889e+01   1.8173155e+01
   2.8629310e+03   1.4449844e+01   1.7339869e+01   1.4273179e+01   1.8252153e+01   1.8263333e+01
   2.8666810e+03   1.4597156e+01   1.7505181e+01   1.4332489e+01   1.8533853e+01   1.8344640e+01
   2.8740915e+03   1.4732703e+01   1.7652398e+01   1.4398485e+01   1.8771971e+01   1.8424530e+01
   2.8827739e+03   1.4963441e+01   1.7895033e+01   1.4533826e+01   1.9138174e+01   1.8573124e+01
   2.8984545e+03   1.5151656e+01   1.8088715e+01   1.4656359e+01   1.9416334e+01   1.8700786e+01
   2.9039927e+03   1.5328417e+01   1.8273478e+01   1.4798743e+01   1.9617025e+01   1.8862400e+01
   2.9047746e+03   1.5211599e+01   1.8152377e+01   1.4696790e+01   1.9494800e+01   1.8749248e+01
   2.9078965e+03   1.4966681e+01   1.7897688e+01   1.4484275e+01   1.9238842e+01   1.8511237e+01
   2.9116465e+03   1.4726208e+01   1.7648845e+01   1.4270215e+01   1.8992787e+01   1.8274816e+01
   2.9153965e+03   1.4570388e+01   1.7487377e+01   1.4131978e+01   1.8833193e+01   1.8121562e+01
   2.9191465e+03   1.4477547e+01   1.7391077e+01   1.4049869e+01   1.8737961e+01   1.8030273e+01
   2.9228965e+03   1.4432324e+01   1.7344135e+01   1.4009965e+01   1.8691514e+01   1.7985829e+01
   2.9249585e+03   1.4417720e+01   1.7328983e+01   1.3997078e+01   1.8676507e+01   1.7971487e+01
   2.9285135e+03   1.4349964e+01   1.7258761e+01   1.3937101e+01   1.8607043e+01   1.7904877e+01
   2.9322635e+03   1.4289899e+01   1.7196477e+01   1.3883996e+01   1.8545442e+01   1.7845821e+01
   2.9360135e+03   1.4247503e+01   1.7152489e+01   1.3846521e+01   1.8501978e+01   1.7804145e+01
   2.9397635e+03   1.4217855e+01   1.7121757e+01   1.3820299e+01   1.8471587e+01   1.7775011e+01
   2.9435135e+03   1.4197121e+01   1.7100272e+01   1.3801943e+01   1.8450338e+01   1.7754634e+01
   2.9472635e+03   1.4182607e+01   1.7085234e+01   1.3789075e+01   1.8435460e+01   1.7740360e+01
   2.9510135e+03   1.4172440e+01   1.7074697e+01   1.3780042e+01   1.8425029e+01   1.7730346e+01
   2.9540741e+03   1.4167857e+01   1.7069970e+01   1.3776403e+01   1.8419477e+01   1.7726419e+01
   2.9544882e+03   1.4145704e+01   1.7047253e+01   1.3759127e+01   1.8392257e+01   1.7707947e+01
   2.9572708e+03   1.4119630e+01   1.7020931e+01   1.3739790e+01   1.8357608e+01   1.7688354e+01
   2.9654941e+03   1.4127473e+01   1.7027839e+01   1.3749634e+01   1.8363268e+01   1.7696613e+01
   2.9772556e+03   1.4135375e+01   1.7035648e+01   1.3757438e+01   1.8370789e+01   1.7704440e+01
   2.9921160e+03   1.4142896e+01   1.7043066e+01   1.3764866e+01   1.8377973e+01   1.7711858e+01


==> data/dkbData10.dat <==
   0.0000000e+00   0.0000000e+00
   1.7930697e-05   5.3792091e-06
   3.5861394e-05   1.0758418e-05
   1.2551488e-04   3.7635929e-05
   5.7378230e-04   1.7174754e-04
   2.8151194e-03   8.3523966e-04
   1.4021805e-02   3.9788703e-03
   2.8056320e-02   7.5211659e-03
   4.1738010e-02   1.0575653e-02
   5.5047998e-02   1.3196532e-02
   6.8674316e-02   1.5553555e-02
   8.2331680e-02   1.7623001e-02
   9.5822975e-02   1.9423532e-02
   1.0904603e-01   2.1002503e-02
   1.2197560e-01   2.2422157e-02
   1.3464622e-01   2.3751173e-02
   1.4713952e-01   2.5061166e-02
   1.5957755e-01   2.6427254e-02
   1.7212367e-01   2.7932264e-02
   1.8499315e-01   2.9675185e-02
   1.9847900e-01   3.1786533e-02
   2.1300791e-01   3.4458080e-02
   2.2926870e-01   3.8008672e-02
   2.5000000e-01   4.3477135e-02
   2.7472473e-01   5.1443701e-02
   2.7482994e-01   5.1480984e-02
   2.7535601e-01   5.1667830e-02
   2.7737729e-01   5.2392380e-02
   2.7940358e-01   5.3129281e-02
   2.8143773e-01   5.3879652e-02
   2.8348029e-01   5.4643799e-02
   2.8567134e-01   5.5475364e-02
   2.8803795e-01   5.6387321e-02
   2.9052203e-01   5.7359870e-02
   2.9306848e-01   5.8373076e-02
   2.9563164e-01   5.9409477e-02
   2.9820302e-01   6.0465820e-02
   3.0072359e-01   6.1517383e-02
   3.0312343e-01   6.2533330e-02
   3.0531073e-01   6.3471785e-02
   3.0748656e-01   6.4417087e-02
   3.0967751e-01   6.5380781e-02
   3.1193736e-01   6.6387164e-02
   3.1463934e-01   6.7606876e-02
   3.1778071e-01   6.9047338e-02
   3.2137098e-01   7.0722979e-02
   3.2542789e-01   7.2653836e-02
   3.2598083e-01   7.2920063e-02
   3.2874552e-01   7.4262163e-02
   3.3369171e-01   7.6708640e-02
   3.3917524e-01   7.9488416e-02
   3.4525243e-01   8.2651297e-02
   3.5197473e-01   8.6249487e-02
   3.5940341e-01   9.0346033e-02
   3.6761158e-01   9.5017435e-02
   3.7668707e-01   1.0035727e-01
   3.7858424e-01   1.0149650e-01
   3.8807010e-01   1.0731050e-01
   3.9939098e-01   1.1450338e-01
   4.1198703e-01   1.2282628e-01
   4.2608997e-01   1.3253754e-01
   4.4198114e-01   1.4396787e-01
   4.4569363e-01   1.4671161e-01
   4.6425608e-01   1.6084081e-01
   4.8571331e-01   1.7801136e-01
   5.1094628e-01   1.9932500e-01
   5.1636221e-01   2.0405477e-01
   5.4344186e-01   2.2850933e-01
   5.8440482e-01   2.6799125e-01
   5.9154988e-01   2.7517757e-01
   6.2727516e-01   3.1240875e-01
   6.9821592e-01   3.9253756e-01
   7.0797900e-01   4.0418789e-01
   7.5679440e-01   4.6461161e-01
   7.6790136e-01   4.7885485e-01
   8.2180543e-01   5.5049750e-01
   8.3441172e-01   5.6784068e-01
   8.9242179e-01   6.5041580e-01
   9.0667234e-01   6.7137894e-01
   9.7047929e-01   7.6838570e-01
   9.8657208e-01   7.9364051e-01
   1.0582226e+00   9.0976026e-01
   1.0764227e+00   9.4018167e-01
   1.1587853e+00   1.0822865e+00
   1.1794538e+00   1.1190449e+00
   1.2770406e+00   1.2981723e+00
   1.3006901e+00   1.3429053e+00
   1.4138654e+00   1.5635755e+00
   1.4410768e+00   1.6181750e+00
   1.5524711e+00   1.8473957e+00
   1.5834199e+00   1.9126173e+00
   1.6929455e+00   2.1483299e+00
   1.7278197e+00   2.2248892e+00
   1.8353826e+00   2.4651838e+00
   1.8743827e+00   2.5537601e+00
   2.0853826e+00   3.0445543e+00
   2.1319892e+00   3.1553076e+00
   2.3353826e+00   3.6466709e+00
   2.3900323e+00   3.7806339e+00
   2.4464710e+00   3.9197111e+00
   2.5047781e+00   4.0641008e+00
   2.5650396e+00   4.2140145e+00
   2.6273474e+00   4.3696729e+00
   2.6917989e+00   4.5313060e+00
   2.7584984e+00   4.6991542e+00
   2.8275568e+00   4.8734683e+00
   2.8990929e+00   5.0545103e+00
   2.9731689e+00   5.2423896e+00
   3.0498481e+00   5.4372068e+00
   3.1292587e+00   5.6392147e+00
   3.2115370e+00   5.8486750e+00
   3.2968291e+00   6.0658583e+00
   3.3852908e+00   6.2910452e+00
   3.4770890e+00   6.5245254e+00
   3.5724029e+00   6.7665992e+00
   3.6714245e+00   7.0175772e+00
   3.7743604e+00   7.2777802e+00
   3.8814331e+00   7.5475407e+00
   3.9928824e+00   7.8272017e+00
   4.1089675e+00   8.1171183e+00
   4.2299688e+00   8.4176569e+00
   4.3549688e+00   8.7261911e+00
   4.4799688e+00   9.0326076e+00
   4.6049688e+00   9.3367698e+00
   4.7299688e+00   9.6385557e+00
   4.8549688e+00   9.9378575e+00
   4.9799688e+00   1.0234578e+01
   5.1049688e+00   1.0528633e+01
   5.2299688e+00   1.0819947e+01
   5.3549688e+00   1.1108452e+01
   5.4799688e+00   1.1394093e+01
   5.6049688e+00   1.1676818e+01
   5.7299688e+00   1.1956585e+01
   5.8549688e+00   1.2233357e+01
   5.9799688e+00   1.2507102e+01
   6.1049688e+00   1.2777794e+01
   6.2299688e+00   1.3045412e+01
   6.3549688e+00   1.3309940e+01
   6.4799688e+00   1.3571365e+01
   6.6049688e+00   1.3829677e+01
   6.7299688e+00   1.4084871e+01
   6.8549688e+00   1.4336944e+01
   6.9799688e+00   1.4585895e+01
   7.1049688e+00   1.4831729e+01
   7.2299688e+00   1.5074448e+01
   7.3549688e+00   1.5314059e+01
   7.4799688e+00   1.5550572e+01
   7.6049688e+00   1.5783996e+01
   7.7299688e+00   1.6014343e+01
   7.8549688e+00   1.6241626e+01
   7.9799688e+00   1.6465861e+01
   8.1049688e+00   1.6687061e+01
   8.2299688e+00   1.6905244e+01
   8.3549688e+00   1.7120427e+01
   8.4799688e+00   1.7332629e+01
   8.6049688e+00   1.7541868e+01
   8.7299688e+00   1.7748164e+01
   8.8549688e+00   1.7951536e+01
   8.9694719e+00   1.8135282e+01
   9.0725247e+00   1.8298584e+01
   9.1652722e+00   1.8443889e+01
   9.2487450e+00   1.8573322e+01
   9.3238705e+00   1.8688731e+01
   9.3914834e+00   1.8791727e+01
   9.4523351e+00   1.8883720e+01
   9.5071016e+00   1.8965946e+01
   9.5563914e+00   1.9039492e+01
   9.6056813e+00   1.9112605e+01
   9.6451131e+00   1.9170785e+01
   9.6845450e+00   1.9228690e+01
   9.7160905e+00   1.9274816e+01
   9.7476360e+00   1.9320767e+01
   9.7728724e+00   1.9357402e+01
   9.7981088e+00   1.9393925e+01
   9.8182979e+00   1.9423063e+01
   9.8384870e+00   1.9452129e+01
   9.8586762e+00   1.9481125e+01
   9.8728086e+00   1.9501379e+01
   9.8869409e+00   1.9521599e+01
   9.9010733e+00   1.9541784e+01
   9.9152057e+00   1.9561934e+01
   9.9236851e+00   1.9574007e+01
   9.9321646e+00   1.9586068e+01
   9.9406440e+00   1.9598116e+01
   9.9491234e+00   1.9610152e+01
   9.9576029e+00   1.9622175e+01
   9.9660823e+00   1.9634186e+01
   9.9694741e+00   1.9638987e+01
   9.9728658e+00   1.9643786e+01
   9.9762576e+00   1.9648583e+01
   9.9796494e+00   1.9653378e+01
   9.9830411e+00   1.9658171e+01
   9.9864329e+00   1.9662962e+01
   9.9898247e+00   1.9667751e+01
   9.9932165e+00   1.9672537e+01
   9.9966082e+00   1.9677322e+01


==> data/dkbData1000.dat <==
   0.0000000e+00   0.0000000e+00
   8.1472539e-02   1.7698355e-02
   2.3222753e-01   3.9938562e-02
   2.9306276e-01   5.9628055e-02
   3.2434106e-01   7.3321010e-02
   3.8109063e-01   1.0399052e-01
   5.1662388e-01   2.0452266e-01
   8.8539878e-01   6.3778275e-01
   1.4240628e+00   1.5783119e+00
   2.4612396e+00   3.9511514e+00
   3.2054483e+00   5.8340716e+00
   4.3244778e+00   8.6675871e+00
   5.6994778e+00   1.1932372e+01
   7.0744778e+00   1.4849406e+01
   8.4494778e+00   1.7395315e+01
   9.8244778e+00   1.9583078e+01
   1.1199478e+01   2.1437794e+01
   1.2574478e+01   2.2986998e+01
   1.3949478e+01   2.4256638e+01
   1.5324478e+01   2.5269475e+01
   1.6699478e+01   2.6044556e+01
   1.8051086e+01   2.6590251e+01
   1.9335590e+01   2.6923556e+01
   2.0126293e+01   2.7094474e+01
   2.0973437e+01   2.7553436e+01
   2.2340742e+01   2.8579551e+01
   2.3715742e+01   2.9653445e+01
   2.5090742e+01   3.0648407e+01
   2.6465742e+01   3.1537219e+01
   2.7840742e+01   3.2321269e+01
   2.9215742e+01   3.3009803e+01
   3.0590742e+01   3.3613478e+01
   3.3425717e+01   3.4632526e+01
   3.9006888e+01   3.5982315e+01
   4.4336487e+01   3.6743714e+01
   4.9993832e+01   3.7220603e+01
   5.4772900e+01   3.0900274e+01
   5.5059600e+01   3.0895199e+01
   5.5620800e+01   3.0813333e+01
   5.6685306e+01   3.0536396e+01
   5.8060306e+01   3.0159605e+01
   5.9435306e+01   2.9862768e+01
   6.0810306e+01   2.9656112e+01
   6.2185306e+01   2.9523098e+01
   6.3560306e+01   2.9444453e+01
   6.4935306e+01   2.9403825e+01
   6.6310306e+01   2.9388523e+01
   6.7685306e+01   2.9389055e+01
   7.0466846e+01   2.9412070e+01
   7.4447086e+01   2.9444513e+01
   7.5283044e+01   2.9414950e+01
   7.6436539e+01   2.9313596e+01
   7.7811539e+01   2.9166060e+01
   7.9186539e+01   2.9019158e+01
   8.0686539e+01   2.8869584e+01
   8.6050764e+01   2.8423470e+01
   8.6258206e+01   2.8410904e+01
   8.6436759e+01   2.8405487e+01
   8.9936912e+01   2.8301684e+01
   9.2370738e+01   2.8206437e+01
   9.2588359e+01   2.8201311e+01
   9.4662631e+01   2.8172669e+01
   9.6719304e+01   2.8121877e+01
   9.6885468e+01   2.8119335e+01
   9.9046146e+01   2.8097327e+01
   1.0006515e+02   2.8077428e+01
   1.0020833e+02   2.8075938e+01
   1.0271883e+02   2.8051552e+01
   1.0289959e+02   2.8049360e+01
   1.0458154e+02   2.8038924e+01
   1.0517794e+02   2.8031519e+01
   1.0611257e+02   2.8028597e+01
   1.0707253e+02   2.8019302e+01
   1.0715568e+02   2.8018811e+01
   1.0879944e+02   2.8009993e+01
   1.0888855e+02   2.8009288e+01
   1.0982070e+02   2.8006785e+01
   1.0982322e+02   2.2186336e+01
   1.1022372e+02   2.2201498e+01
   1.1049017e+02   2.2228000e+01
   1.1112514e+02   2.2308393e+01
   1.1226113e+02   2.2468193e+01
   1.1363613e+02   2.2660817e+01
   1.1496160e+02   2.2824739e+01
   1.1597133e+02   2.2930355e+01
   1.1669587e+02   2.2996169e+01
   1.1763364e+02   2.3070648e+01
   1.1809382e+02   2.3103453e+01
   1.1841962e+02   2.3125404e+01
   1.1892400e+02   2.3157541e+01
   1.1975978e+02   2.3206551e+01
   1.2083671e+02   2.3263288e+01
   1.2298850e+02   2.3359191e+01
   1.2847930e+02   2.3506059e+01
   1.3019591e+02   2.3522864e+01
   1.3208314e+02   2.3581068e+01
   1.3545823e+02   2.3720027e+01
   1.4149704e+02   2.3918484e+01
   1.4675387e+02   2.4034394e+01
   1.5247300e+02   2.4116689e+01
   1.5806162e+02   2.4166824e+01
   1.6340424e+02   2.4196140e+01
   1.6485789e+02   1.8765222e+01
   1.6534279e+02   1.8816706e+01
   1.6608491e+02   1.8979332e+01
   1.6744248e+02   1.9385874e+01
   1.6881748e+02   1.9823905e+01
   1.7019248e+02   2.0236794e+01
   1.7156748e+02   2.0609400e+01
   1.7294248e+02   2.0938728e+01
   1.7431748e+02   2.1225824e+01
   1.7569248e+02   2.1473035e+01
   1.7706748e+02   2.1683000e+01
   1.7844248e+02   2.1857557e+01
   1.8037631e+02   2.2045117e+01
   1.8214830e+02   2.2161825e+01
   1.8505623e+02   2.2267598e+01
   1.8573104e+02   2.2297986e+01
   1.8807021e+02   2.2522248e+01
   1.9300201e+02   2.2971424e+01
   1.9845319e+02   2.3287084e+01
   2.0378023e+02   2.3474546e+01
   2.0944650e+02   2.3593971e+01
   2.1481441e+02   2.3661308e+01
   2.1955552e+02   1.8958082e+01
   2.1995660e+02   1.8960381e+01
   2.2046434e+02   1.8962336e+01
   2.2145169e+02   1.8964476e+01
   2.2211359e+02   1.8966229e+01
   2.2293207e+02   1.8968976e+01
   2.2366436e+02   1.8971743e+01
   2.2464898e+02   1.8975560e+01
   2.2582014e+02   1.8979898e+01
   2.2719514e+02   1.8984478e+01
   2.2857014e+02   1.8988456e+01
   2.2994514e+02   1.8991868e+01
   2.3132014e+02   1.8994763e+01
   2.3269514e+02   1.8997188e+01
   2.3407014e+02   1.8999181e+01
   2.3544514e+02   1.9000774e+01
   2.3682014e+02   1.9001991e+01
   2.3819514e+02   1.9002851e+01
   2.3957014e+02   1.9003372e+01
   2.4042871e+02   1.9003626e+01
   2.4179927e+02   1.9005061e+01
   2.4317427e+02   1.9006948e+01
   2.4454927e+02   1.9008798e+01
   2.4592427e+02   1.9010489e+01
   2.4729927e+02   1.9012003e+01
   2.4867427e+02   1.9013347e+01
   2.5004927e+02   1.9014539e+01
   2.5142427e+02   1.9015595e+01
   2.5279927e+02   1.9016530e+01
   2.5417427e+02   1.9017357e+01
   2.5554927e+02   1.9018090e+01
   2.5692427e+02   1.9018738e+01
   2.5829927e+02   1.9019312e+01
   2.5967427e+02   1.9019820e+01
   2.6798835e+02   1.9021861e+01
   2.7330940e+02   1.9022562e+01
   2.7512757e+02   1.4879563e+01
   2.7555588e+02   1.4894507e+01
   2.7626799e+02   1.4949783e+01
   2.7701419e+02   1.5029359e+01
   2.7805261e+02   1.5152979e+01
   2.7942761e+02   1.5314990e+01
   2.8080261e+02   1.5462492e+01
   2.8217761e+02   1.5592129e+01
   2.8355261e+02   1.5704236e+01
   2.8492761e+02   1.5800152e+01
   2.8630261e+02   1.5881365e+01
   2.8767761e+02   1.5949252e+01
   2.8917761e+02   1.6009505e+01
   2.9493178e+02   1.6127076e+01
   2.9574017e+02   1.6140668e+01
   2.9818793e+02   1.6219882e+01
   3.0381467e+02   1.6378546e+01
   3.0922278e+02   1.6470528e+01
   3.1486575e+02   1.6527234e+01
   3.2021739e+02   1.6558999e+01
   3.2552537e+02   1.6577923e+01
   3.3004626e+02   1.2753997e+01
   3.3030358e+02   1.2760696e+01
   3.3091609e+02   1.2814745e+01
   3.3187914e+02   1.2960365e+01
   3.3325414e+02   1.3210107e+01
   3.3462914e+02   1.3455536e+01
   3.3600414e+02   1.3677497e+01
   3.3737914e+02   1.3872157e+01
   3.3875414e+02   1.4040373e+01
   3.4012914e+02   1.4184252e+01
   3.4150414e+02   1.4306048e+01
   3.4287914e+02   1.4407823e+01
   3.4734991e+02   1.4619987e+01
   3.5011988e+02   1.4673470e+01
   3.5178647e+02   1.4734041e+01
   3.5452037e+02   1.4874250e+01
   3.6159898e+02   1.5131880e+01
   3.6712156e+02   1.5242374e+01
   3.7248300e+02   1.5306273e+01
   3.7788171e+02   1.5344847e+01
   3.8333669e+02   1.5368109e+01
   3.8492241e+02   1.1124653e+01
   3.8542357e+02   1.1168338e+01
   3.8631986e+02   1.1371504e+01
   3.8769486e+02   1.1925904e+01
   3.8906986e+02   1.2658908e+01
   3.9044486e+02   1.3453081e+01
   3.9181986e+02   1.4234136e+01
   3.9319486e+02   1.4962988e+01
   3.9456986e+02   1.5621297e+01
   3.9594486e+02   1.6201841e+01
   3.9731986e+02   1.6703121e+01
   3.9869486e+02   1.7126460e+01
   4.0006986e+02   1.7474445e+01
   4.0353824e+02   1.8037270e+01
   4.0530299e+02   1.8168133e+01
   4.0696003e+02   1.8492013e+01
   4.0871003e+02   1.8947897e+01
   4.1305758e+02   1.9918625e+01
   4.1915688e+02   2.0791443e+01
   4.2500560e+02   2.1274065e+01
   4.3024517e+02   2.1532788e+01
   4.3614816e+02   2.1707094e+01
   4.3947343e+02   1.6900975e+01
   4.3977646e+02   1.6912537e+01
   4.4066779e+02   1.6998903e+01
   4.4150551e+02   1.7126891e+01
   4.4228291e+02   1.7271967e+01
   4.4282757e+02   1.7383216e+01
   4.4339655e+02   1.7504471e+01
   4.4412667e+02   1.7663698e+01
   4.4495287e+02   1.7844174e+01
   4.4605035e+02   1.8077786e+01
   4.4742535e+02   1.8352523e+01
   4.4880035e+02   1.8601717e+01
   4.5017535e+02   1.8822845e+01
   4.5155035e+02   1.9015370e+01
   4.5622435e+02   1.9466897e+01
   4.5991158e+02   1.9618449e+01
   4.6126011e+02   1.9693098e+01
   4.6394242e+02   1.9926038e+01
   4.6947815e+02   2.0312421e+01
   4.7466824e+02   2.0535442e+01
   4.8069141e+02   2.0688277e+01
   4.8655807e+02   2.0772461e+01
   4.9203700e+02   2.0817882e+01
   4.9519419e+02   1.6584349e+01
   4.9556060e+02   1.6586800e+01
   4.9626952e+02   1.6593195e+01
   4.9750971e+02   1.6615799e+01
   4.9888471e+02   1.6660940e+01
   5.0025971e+02   1.6719368e+01
   5.0163471e+02   1.6782552e+01
   5.0300971e+02   1.6844900e+01
   5.0438471e+02   1.6903271e+01
   5.0575971e+02   1.6956060e+01
   5.0713471e+02   1.7002537e+01
   5.0850971e+02   1.7042451e+01
   5.0988471e+02   1.7075802e+01
   5.1509763e+02   1.7145569e+01
   5.1592516e+02   1.7152140e+01
   5.1821264e+02   1.7196511e+01
   5.2253624e+02   1.7282704e+01
   5.2807077e+02   1.7356202e+01
   5.3374072e+02   1.7400172e+01
   5.3891984e+02   1.7423682e+01
   5.4474364e+02   1.7438940e+01
   5.4955435e+02   1.3826381e+01
   5.4987642e+02   1.3828857e+01
   5.5080730e+02   1.3852259e+01
   5.5210401e+02   1.3907815e+01
   5.5347901e+02   1.3974044e+01
   5.5485401e+02   1.4037637e+01
   5.5622901e+02   1.4095197e+01
   5.5760401e+02   1.4145940e+01
   5.5897901e+02   1.4190009e+01
   5.6035401e+02   1.4227853e+01
   5.6172901e+02   1.4259986e+01
   5.6335401e+02   1.4291274e+01
   5.6991855e+02   1.4356470e+01
   5.7090925e+02   1.4362090e+01
   5.7333102e+02   1.4391880e+01
   5.7858304e+02   1.4449904e+01
   5.8413371e+02   1.4487112e+01
   5.8936330e+02   1.4507720e+01
   5.9517687e+02   1.4521023e+01
   6.0102200e+02   1.4528522e+01
   6.0487290e+02   1.1467535e+01
   6.0541022e+02   1.1474452e+01
   6.0619992e+02   1.1501595e+01
   6.0755715e+02   1.1572606e+01
   6.0893215e+02   1.1655394e+01
   6.1030715e+02   1.1737492e+01
   6.1168215e+02   1.1813981e+01
   6.1305715e+02   1.1883011e+01
   6.1443215e+02   1.1944084e+01
   6.1580715e+02   1.1997284e+01
   6.1718215e+02   1.2042941e+01
   6.1868215e+02   1.2084626e+01
   6.2463466e+02   1.2176248e+01
   6.2581430e+02   1.2184164e+01
   6.2803931e+02   1.2224192e+01
   6.3249157e+02   1.2306435e+01
   6.3783763e+02   1.2371559e+01
   6.4389264e+02   1.2414433e+01
   6.4989269e+02   1.2438050e+01
   6.5534120e+02   1.2450238e+01
   6.6019633e+02   9.8566942e+00
   6.6056463e+02   9.8595181e+00
   6.6132233e+02   9.8766395e+00
   6.6258128e+02   9.9214835e+00
   6.6395628e+02   9.9760988e+00
   6.6533128e+02   1.0028180e+01
   6.6670628e+02   1.0075054e+01
   6.6808128e+02   1.0116206e+01
   6.6945628e+02   1.0151837e+01
   6.7083128e+02   1.0182361e+01
   6.7220628e+02   1.0208221e+01
   6.7447507e+02   1.0241774e+01
   6.8078339e+02   1.0285808e+01
   6.8172710e+02   1.0291182e+01
   6.8426748e+02   1.0317818e+01
   6.8951764e+02   1.0365109e+01
   6.9533740e+02   1.0396556e+01
   7.0089856e+02   1.0413851e+01
   7.0611526e+02   1.0423443e+01
   7.1187798e+02   1.0429662e+01
   7.1513574e+02   8.6179055e+00
   7.1570265e+02   8.6014638e+00
   7.1652646e+02   8.5396683e+00
   7.1788531e+02   8.4094368e+00
   7.1926031e+02   8.2873836e+00
   7.2063531e+02   8.1876025e+00
   7.2201031e+02   8.1089489e+00
   7.2338531e+02   8.0476366e+00
   7.2476031e+02   8.0000233e+00
   7.2613531e+02   7.9631348e+00
   7.2751031e+02   7.9346479e+00
   7.2888531e+02   7.9127745e+00
   7.3026031e+02   7.8961500e+00
   7.3314547e+02   7.8740659e+00
   7.3572693e+02   7.8651481e+00
   7.3730909e+02   7.8557089e+00
   7.3868409e+02   7.8447447e+00
   7.4005909e+02   7.8348490e+00
   7.4291857e+02   7.8194050e+00
   7.4826455e+02   7.8036005e+00
   7.5417412e+02   7.7958568e+00
   7.5960315e+02   7.7925377e+00
   7.6474333e+02   7.7908977e+00
   7.7050034e+02   7.7899064e+00
   7.7125034e+02   6.2318508e+00
   7.7262442e+02   6.2317597e+00
   7.7534621e+02   6.2378363e+00
   7.7960899e+02   6.2505984e+00
   7.8597591e+02   6.2618686e+00
   7.9098717e+02   6.2650782e+00
   7.9312704e+02   6.2669310e+00
   7.9982798e+02   6.2735502e+00
   8.0534644e+02   6.2767031e+00
   8.1092463e+02   6.2785755e+00
   8.1640007e+02   6.2796556e+00
   8.2153710e+02   6.2802632e+00
   8.2602713e+02   5.1774023e+00
   8.2633773e+02   5.1742351e+00
   8.2698592e+02   5.1524435e+00
   8.2809135e+02   5.0959071e+00
   8.2946635e+02   5.0295207e+00
   8.3084135e+02   4.9829835e+00
   8.3221635e+02   4.9559122e+00
   8.3359135e+02   4.9436904e+00
   8.3496635e+02   4.9416882e+00
   8.3634135e+02   4.9461786e+00
   8.3771635e+02   4.9543662e+00
   8.3909135e+02   4.9642190e+00
   8.4046635e+02   4.9742891e+00
   8.4209135e+02   4.9851062e+00
   8.4532008e+02   4.9994630e+00
   8.4678225e+02   5.0095462e+00
   8.4815725e+02   5.0241170e+00
   8.4953225e+02   5.0399045e+00
   8.5090725e+02   5.0554827e+00
   8.5228225e+02   5.0702544e+00
   8.5365725e+02   5.0839759e+00
   8.5503225e+02   5.0965640e+00
   8.5640725e+02   5.1080144e+00
   8.5778225e+02   5.1183640e+00
   8.5915725e+02   5.1276722e+00
   8.6053225e+02   5.1360103e+00
   8.6662526e+02   5.1632547e+00
   8.7198555e+02   5.1776454e+00
   8.7730891e+02   5.1863848e+00
   8.8068531e+02   4.1519725e+00
   8.8153568e+02   4.1526614e+00
   8.8435486e+02   4.1539568e+00
   8.9047633e+02   4.1554446e+00
   8.9588122e+02   4.1562110e+00
   9.0062274e+02   4.1565597e+00
   9.0281152e+02   4.1567583e+00
   9.0997545e+02   4.1574172e+00
   9.1529539e+02   4.1577189e+00
   9.2062056e+02   4.1579127e+00
   9.2628371e+02   4.1580420e+00
   9.3165052e+02   4.1581182e+00
   9.3613892e+02   3.1000400e+00
   9.3644897e+02   3.0986141e+00
   9.3708946e+02   3.0940502e+00
   9.3816591e+02   3.1295385e+00
   9.3954091e+02   3.3038872e+00
   9.4091591e+02   3.5878753e+00
   9.4229091e+02   3.9175643e+00
   9.4366591e+02   4.2492259e+00
   9.4504091e+02   4.5600305e+00
   9.4641591e+02   4.8395858e+00
   9.4728932e+02   4.9989749e+00
   9.4866432e+02   5.2207963e+00
   9.4990954e+02   5.3912295e+00
   9.5102966e+02   5.5204693e+00
   9.5246042e+02   5.6536466e+00
   9.5377337e+02   5.7457059e+00
   9.5612578e+02   5.8434178e+00
   9.5674449e+02   5.8759130e+00
   9.5693100e+02   5.8908527e+00
   9.5750169e+02   5.9448385e+00
   9.5813524e+02   6.0134972e+00
   9.5950206e+02   6.1728112e+00
   9.6088524e+02   6.3302889e+00
   9.6199987e+02   6.4482004e+00
   9.6220559e+02   6.4688380e+00
   9.6282614e+02   6.5278656e+00
   9.6410320e+02   6.6394101e+00
   9.6530489e+02   6.7348805e+00
   9.6536710e+02   6.7396086e+00
   9.6593146e+02   6.7803274e+00
   9.6718658e+02   6.8632461e+00
   9.6801746e+02   6.9139070e+00
   9.6833323e+02   6.9317534e+00
   9.6969505e+02   7.0038726e+00
   9.7006577e+02   7.0219500e+00
   9.7126783e+02   7.0764455e+00
   9.7185175e+02   7.1006511e+00
   9.7259787e+02   7.1300182e+00
   9.7286779e+02   7.1401001e+00
   9.7375313e+02   7.1714367e+00
   9.7398867e+02   7.1793462e+00
   9.7477496e+02   7.2045161e+00
   9.7498612e+02   7.2109664e+00
   9.7568926e+02   7.2315437e+00
   9.7588394e+02   7.2370051e+00
   9.7652123e+02   7.2542043e+00
   9.7720972e+02   7.2716377e+00
   9.7743850e+02   7.2772175e+00
   9.7797731e+02   7.2898406e+00
   9.7812560e+02   7.2932039e+00
   9.7863133e+02   7.3043308e+00
   9.7876421e+02   7.3071638e+00
   9.7931724e+02   7.3186138e+00
   9.7978491e+02   7.3278092e+00
   9.7991160e+02   7.3302358e+00
   9.8042451e+02   7.3397730e+00
   9.8080241e+02   7.3464992e+00
   9.8092153e+02   7.3485727e+00
   9.8131428e+02   7.3552361e+00
   9.8172848e+02   7.3619760e+00
   9.8183906e+02   7.3637271e+00
   9.8224446e+02   7.3699975e+00
   9.8255590e+02   7.3746357e+00
   9.8290791e+02   7.3796993e+00
   9.8302827e+02   7.3813972e+00
   9.8339295e+02   7.3863969e+00
   9.8366738e+02   7.3900360e+00
   9.8394672e+02   7.3936253e+00
   9.8405070e+02   7.3949502e+00
   9.8433076e+02   7.3984121e+00
   9.8440709e+02   7.3993385e+00
   9.8465076e+02   7.4022486e+00
   9.8493757e+02   7.4055746e+00
   9.8501726e+02   7.4064832e+00
   9.8528945e+02   7.4095264e+00
   9.8551961e+02   7.4120248e+00
   9.8577925e+02   7.4147712e+00
   9.8585049e+02   7.4155129e+00
   9.8605902e+02   7.4176492e+00
   9.8629810e+02   7.4200356e+00
   9.8636419e+02   7.4206856e+00
   9.8655264e+02   7.4225108e+00
   9.8673404e+02   7.4242270e+00
   9.8685054e+02   7.4253197e+00
   9.8702937e+02   7.4269613e+00
   9.8725382e+02   7.4289754e+00
   9.8732008e+02   7.4295596e+00
   9.8748872e+02   7.4310308e+00
   9.8769104e+02   7.4327555e+00
   9.8780659e+02   7.4337190e+00
   9.8794675e+02   7.4348802e+00
   9.8809947e+02   7.4361194e+00
   9.8829276e+02   7.4376556e+00
   9.8835525e+02   7.4381455e+00
   9.8853208e+02   7.4395130e+00
   9.8867066e+02   7.4405640e+00
   9.8872390e+02   7.4409627e+00
   9.8888147e+02   7.4421323e+00
   9.8903456e+02   7.4432439e+00
   9.8919479e+02   7.4443864e+00
   9.8932289e+02   7.4452820e+00
   9.8940018e+02   7.4458200e+00
   9.8952982e+02   7.4467072e+00
   9.8966864e+02   7.4476402e+00
   9.8980096e+02   7.4485145e+00
   9.8985832e+02   7.4488906e+00
   9.8996766e+02   7.4495984e+00
   9.9005568e+02   7.4501588e+00
   9.9014000e+02   7.4506944e+00
   9.9024564e+02   7.4513540e+00
   9.9037766e+02   7.4521664e+00
   9.9048871e+02   7.4528380e+00
   9.9054096e+02   7.4531528e+00
   9.9066396e+02   7.4538817e+00
   9.9078429e+02   7.4545848e+00
   9.9086765e+02   7.4550649e+00
   9.9090505e+02   7.4552785e+00
   9.9101158e+02   7.4558820e+00
   9.9109712e+02   7.4563604e+00
   9.9120251e+02   7.4569420e+00
   9.9126019e+02   7.4572561e+00
   9.9144523e+02   4.4051837e+00
   9.9187690e+02   4.4646969e+00
   9.9253902e+02   4.6337552e+00
   9.9330126e+02   4.8915125e+00
   9.9366126e+02   5.0239847e+00
   9.9404689e+02   5.1682577e+00
   9.9477561e+02   5.4376605e+00
   9.9561703e+02   5.7290358e+00
   9.9679162e+02   6.0797536e+00
   9.9815136e+02   6.3877813e+00
   9.9920106e+02   6.5500948e+00
   9.9975794e+02   6.6101237e+00
   9.9994069e+02   6.6260578e+00
   9.9999526e+02   6.6304651e+00


==> data/dkbData1000UnSafe.dat <==
   0.0000000e+00   0.0000000e+00
   8.1470701e-02   1.7682068e-02
   2.3179796e-01   3.9815803e-02
   2.9286164e-01   5.9612019e-02
   3.2366917e-01   7.3121755e-02
   3.8049677e-01   1.0387383e-01
   5.1602813e-01   2.0463126e-01
   8.8453720e-01   6.3891358e-01
   1.4228786e+00   1.5825738e+00
   2.4601138e+00   3.9670925e+00
   3.2071185e+00   5.8671957e+00
   4.3323766e+00   8.7309631e+00
   5.7073766e+00   1.2009330e+01
   7.0823766e+00   1.4935486e+01
   8.4573766e+00   1.7486716e+01
   9.8323766e+00   1.9676981e+01
   1.1207377e+01   2.1532327e+01
   1.2582377e+01   2.3081034e+01
   1.3957377e+01   2.4349565e+01
   1.5332377e+01   2.5361018e+01
   1.6707377e+01   2.6134660e+01
   1.8061391e+01   2.6679833e+01
   1.9108229e+01   2.6963322e+01
   1.9998366e+01   2.7116685e+01
   2.0314600e+01   2.7191033e+01
   2.1333756e+01   2.7737538e+01
   2.2708756e+01   2.8771752e+01
   2.4083756e+01   2.9832800e+01
   2.5458756e+01   3.0811478e+01
   2.6833756e+01   3.1684193e+01
   2.8208756e+01   3.2453316e+01
   2.9583756e+01   3.3128284e+01
   3.0958756e+01   3.3719716e+01
   3.2333756e+01   3.4237659e+01
   3.3708756e+01   3.4691153e+01
   3.5083756e+01   3.5088187e+01
   3.7387856e+01   3.5645806e+01
   4.3324564e+01   3.6621576e+01
   4.8656043e+01   3.7128371e+01
   4.9974346e+01   1.5956370e+01
   5.0101924e+01   1.5957614e+01
   5.0211457e+01   1.5948260e+01
   5.0523627e+01   1.5824039e+01
   5.1267917e+01   1.5146111e+01
   5.2547343e+01   1.3485316e+01
   5.3922343e+01   1.1696167e+01
   5.5297343e+01   1.0154351e+01
   5.6672343e+01   8.8774855e+00
   5.8047343e+01   7.8245169e+00
   5.9422343e+01   6.9522318e+00
   6.0797343e+01   6.2276862e+00
   6.2172343e+01   5.6277536e+00
   6.3547343e+01   5.1362180e+00
   6.8785178e+01   4.0806856e+00
   7.0101531e+01   3.9891564e+00
   7.0954641e+01   3.8766702e+00
   7.3421577e+01   3.2419309e+00
   7.8154042e+01   2.1650196e+00
   8.2977672e+01   1.4855655e+00
   8.6512565e+01   1.1773896e+00
   9.0162454e+01   9.7371895e-01
   9.3680205e+01   8.5287928e-01
   9.7434619e+01   7.7658094e-01
   9.9760888e+01   4.7240561e+00
   1.0004623e+02   4.7187404e+00
   1.0023835e+02   4.7157115e+00
   1.0050202e+02   4.6994553e+00
   1.0121886e+02   4.5630113e+00
   1.0235295e+02   4.2090351e+00
   1.0372795e+02   3.7249456e+00
   1.0494125e+02   3.3178272e+00
   1.0581568e+02   3.0482143e+00
   1.0658959e+02   2.8279285e+00
   1.0738362e+02   2.6197151e+00
   1.0778098e+02   2.5220998e+00
   1.0810412e+02   2.4458591e+00
   1.0869633e+02   2.3132348e+00
   1.0953284e+02   2.1409013e+00
   1.1055145e+02   1.9533451e+00
   1.1325734e+02   1.5610657e+00
   1.1881463e+02   1.1479516e+00
   1.2023708e+02   1.1124492e+00
   1.2072152e+02   1.0955342e+00
   1.2294625e+02   9.0990869e-01
   1.2654137e+02   5.9489288e-01
   1.3036197e+02   3.5510272e-01
   1.3340494e+02   2.2536701e-01
   1.3615494e+02   1.4933537e-01
   1.3879480e+02   1.1471332e-01
   1.4140800e+02   1.1403117e-01
   1.4415800e+02   1.3134022e-01
   1.4716571e+02   1.5403657e-01
   1.5022683e+02   7.5263712e+00
   1.5028921e+02   7.5259476e+00
   1.5042887e+02   7.5193411e+00
   1.5069556e+02   7.4789840e+00
   1.5116570e+02   7.3425766e+00
   1.5224929e+02   6.8548092e+00
   1.5362429e+02   6.1265167e+00
   1.5499929e+02   5.4218524e+00
   1.5637429e+02   4.7887961e+00
   1.5774929e+02   4.2360489e+00
   1.5912429e+02   3.7603174e+00
   1.6049929e+02   3.3551702e+00
   1.6187429e+02   3.0139116e+00
   1.6337429e+02   2.7073910e+00
   1.6840070e+02   2.1038958e+00
   1.7028582e+02   2.0224495e+00
   1.7058618e+02   2.0094217e+00
   1.7259281e+02   1.7641580e+00
   1.7598499e+02   1.2775876e+00
   1.8103879e+02   7.6111317e-01
   1.8639583e+02   4.2781447e-01
   1.9151372e+02   2.3635075e-01
   1.9541450e+02   1.4346073e-01
   1.9872613e+02   8.9844874e-02
   2.0028312e+02   8.4637429e-05
   2.0032130e+02   3.7312950e-04
   2.0045606e+02   1.9598849e-03
   2.0056925e+02   3.2337177e-03
   2.0083803e+02   6.0809669e-03
   2.0107033e+02   8.7217782e-03
   2.0159629e+02   1.5650003e-02
   2.0236393e+02   2.6230004e-02
   2.0301989e+02   3.4367343e-02
   2.0338052e+02   3.8389296e-02
   2.0390461e+02   4.3722610e-02
   2.0477705e+02   5.1511623e-02
   2.0591094e+02   6.0130902e-02
   2.0728594e+02   6.8906928e-02
   2.0866094e+02   7.6227697e-02
   2.1003594e+02   8.2336470e-02
   2.1141094e+02   8.7412479e-02
   2.1278594e+02   9.1605133e-02
   2.1416094e+02   9.5021709e-02
   2.1553594e+02   9.7740671e-02
   2.1691094e+02   9.9822825e-02
   2.1828594e+02   1.0131661e-01
   2.1966094e+02   1.0226539e-01
   2.2059454e+02   1.0270176e-01
   2.2196954e+02   1.0473678e-01
   2.2334454e+02   1.0750077e-01
   2.2471954e+02   1.1024480e-01
   2.2609454e+02   1.1275815e-01
   2.2746954e+02   1.1499942e-01
   2.2884454e+02   1.1697873e-01
   2.3021954e+02   1.1872019e-01
   2.3159454e+02   1.2025000e-01
   2.3296954e+02   1.2159289e-01
   2.3434454e+02   1.2277124e-01
   2.3571954e+02   1.2380494e-01
   2.3709454e+02   1.2471157e-01
   2.3859454e+02   1.2557388e-01
   2.4468418e+02   1.2804396e-01
   2.5030503e+02   1.2933752e-01
   2.5038808e+02   1.5378926e-05
   2.5086871e+02   1.4835155e-04
   2.5226600e+02   1.6277042e-03
   2.5599586e+02   8.9349188e-03
   2.6167401e+02   1.9222417e-02
   2.6713308e+02   2.5772096e-02
   2.7080622e+02   2.7799115e-02
   2.7517900e+02   3.5242873e-02
   2.8037428e+02   4.3842399e-02
   2.8608623e+02   5.1414823e-02
   2.9155531e+02   5.7337734e-02
   2.9675823e+02   6.2118462e-02
   2.9974084e+02   2.0167472e+00
   2.9998040e+02   2.0167061e+00
   3.0049485e+02   2.0166431e+00
   3.0072351e+02   2.0124935e+00
   3.0116397e+02   1.9855250e+00
   3.0203946e+02   1.8876849e+00
   3.0341446e+02   1.6915833e+00
   3.0478946e+02   1.4961889e+00
   3.0616446e+02   1.3198950e+00
   3.0753946e+02   1.1660206e+00
   3.0891446e+02   1.0336573e+00
   3.1028946e+02   9.2089186e-01
   3.1166446e+02   8.2575029e-01
   3.1303946e+02   7.4646481e-01
   3.1645465e+02   6.0900314e-01
   3.2041365e+02   5.3918869e-01
   3.2086652e+02   5.3384598e-01
   3.2298321e+02   4.6388834e-01
   3.2688079e+02   3.2239933e-01
   3.3228238e+02   1.9036727e-01
   3.3882002e+02   1.0024820e-01
   3.4509873e+02   5.3972761e-02
   3.5039786e+02   3.2223009e-02
   3.5045920e+02   5.9015748e+00
   3.5052323e+02   5.9014171e+00
   3.5079508e+02   5.8843628e+00
   3.5118180e+02   5.8140572e+00
   3.5198935e+02   5.5601527e+00
   3.5336435e+02   4.9967561e+00
   3.5473935e+02   4.4250929e+00
   3.5611435e+02   3.9054578e+00
   3.5748935e+02   3.4503537e+00
   3.5886435e+02   3.0581523e+00
   3.6023935e+02   2.7235946e+00
   3.6161435e+02   2.4410046e+00
   3.6298935e+02   2.2052182e+00
   3.6595683e+02   1.8359405e+00
   3.7043886e+02   1.5828429e+00
   3.7072943e+02   1.5748149e+00
   3.7261106e+02   1.4057732e+00
   3.7564166e+02   1.0642456e+00
   3.8137323e+02   6.0249562e-01
   3.8694274e+02   3.4123694e-01
   3.9260171e+02   1.8698129e-01
   3.9782844e+02   1.0336793e-01
   4.0035162e+02   1.6954199e+01
   4.0048869e+02   1.6953606e+01
   4.0067578e+02   1.6952889e+01
   4.0076979e+02   1.6946689e+01
   4.0103345e+02   1.6872956e+01
   4.0168963e+02   1.6428405e+01
   4.0246228e+02   1.5636473e+01
   4.0312235e+02   1.4863458e+01
   4.0348296e+02   1.4429201e+01
   4.0422311e+02   1.3542465e+01
   4.0507405e+02   1.2561570e+01
   4.0599230e+02   1.1572753e+01
   4.0706066e+02   1.0524525e+01
   4.0784084e+02   9.8287835e+00
   4.0869980e+02   9.1282414e+00
   4.0934495e+02   8.6450371e+00
   4.0984030e+02   8.2978753e+00
   4.1070199e+02   7.7408965e+00
   4.1154951e+02   7.2480736e+00
   4.1271073e+02   6.6552852e+00
   4.1433573e+02   5.9725636e+00
   4.1949625e+02   4.7721714e+00
   4.2067573e+02   4.6769336e+00
   4.2107410e+02   4.6318632e+00
   4.2315490e+02   4.0361147e+00
   4.2675569e+02   2.8972072e+00
   4.3227914e+02   1.6985120e+00
   4.3851240e+02   9.2081580e-01
   4.4438246e+02   5.1024258e-01
   4.4945429e+02   3.0338360e-01
   4.5068972e+02   7.3164890e+00
   4.5073512e+02   7.3160294e+00
   4.5085318e+02   7.3109078e+00
   4.5111179e+02   7.2749823e+00
   4.5163644e+02   7.1228631e+00
   4.5268704e+02   6.6436799e+00
   4.5406204e+02   5.9137212e+00
   4.5543704e+02   5.2137658e+00
   4.5681204e+02   4.5896039e+00
   4.5818704e+02   4.0475988e+00
   4.5956204e+02   3.5829784e+00
   4.6093704e+02   3.1885183e+00
   4.6231204e+02   2.8571158e+00
   4.6368704e+02   2.5824958e+00
   4.6809544e+02   2.0281342e+00
   4.7073543e+02   1.8981060e+00
   4.7178990e+02   1.8172914e+00
   4.7436767e+02   1.4641169e+00
   4.7900405e+02   9.2504407e-01
   4.8287725e+02   6.3775500e-01
   4.8629006e+02   4.7347045e-01
   4.8922510e+02   3.8354141e-01
   4.9197510e+02   3.3207936e-01
   4.9472510e+02   3.0356778e-01
   4.9697510e+02   2.9176559e-01
   5.0028042e+02   2.8550224e-01
   5.0044381e+02   1.2771509e+00
   5.0078468e+02   1.2742759e+00
   5.0106509e+02   1.2685375e+00
   5.0176798e+02   1.2297466e+00
   5.0284797e+02   1.1355364e+00
   5.0422297e+02   1.0002945e+00
   5.0559797e+02   8.7175830e-01
   5.0697297e+02   7.5734942e-01
   5.0834797e+02   6.5805498e-01
   5.0972297e+02   5.7299115e-01
   5.1109797e+02   5.0084530e-01
   5.1247297e+02   4.4032408e-01
   5.1384797e+02   3.9027929e-01
   5.1522297e+02   3.4972970e-01
   5.1659797e+02   3.1785408e-01
   5.1797297e+02   2.9397231e-01
   5.1934797e+02   2.7749845e-01
   5.2072297e+02   2.6782017e-01
   5.2106371e+02   2.6539774e-01
   5.2190466e+02   2.5133458e-01
   5.2324525e+02   2.1854444e-01
   5.2462025e+02   1.8323669e-01
   5.2599525e+02   1.5095730e-01
   5.2737025e+02   1.2300886e-01
   5.2874525e+02   9.9706133e-02
   5.3012025e+02   8.1208240e-02
   5.3149525e+02   6.7758787e-02
   5.3287025e+02   5.9571516e-02
   5.3424525e+02   5.6403391e-02
   5.3562025e+02   5.7246181e-02
   5.3699525e+02   6.0666980e-02
   5.3837025e+02   6.5407267e-02
   5.3974525e+02   7.0628621e-02
   5.4112025e+02   7.5851035e-02
   5.4262025e+02   8.1259495e-02
   5.4666639e+02   9.3529042e-02
   5.4994354e+02   2.3456154e+00
   5.5017232e+02   2.3451425e+00
   5.5086618e+02   2.3440949e+00
   5.5121490e+02   2.3435175e+00
   5.5187463e+02   2.3044616e+00
   5.5286290e+02   2.1729628e+00
   5.5423790e+02   1.9435679e+00
   5.5561290e+02   1.7171322e+00
   5.5698790e+02   1.5130513e+00
   5.5836290e+02   1.3349317e+00
   5.5973790e+02   1.1817474e+00
   5.6111290e+02   1.0513202e+00
   5.6248790e+02   9.4138687e-01
   5.6386290e+02   8.4991305e-01
   5.7004898e+02   6.2667824e-01
   5.7116801e+02   6.1415159e-01
   5.7238788e+02   5.8162635e-01
   5.7502491e+02   4.6292201e-01
   5.8095844e+02   2.5203814e-01
   5.8654145e+02   1.3718155e-01
   5.9334575e+02   6.0090591e-02
   5.9807662e+02   3.0214204e-02
   6.0100974e+02   1.7999895e-02
   6.0107094e+02   2.6266340e+00
   6.0119735e+02   2.6262135e+00
   6.0148437e+02   2.6172813e+00
   6.0198165e+02   2.5719152e+00
   6.0299909e+02   2.4133260e+00
   6.0437409e+02   2.1535109e+00
   6.0574909e+02   1.9001716e+00
   6.0712409e+02   1.6727500e+00
   6.0849909e+02   1.4745885e+00
   6.0987409e+02   1.3043326e+00
   6.1124909e+02   1.1594903e+00
   6.1262409e+02   1.0375231e+00
   6.1399909e+02   9.3616312e-01
   6.1854549e+02   7.2577449e-01
   6.2119771e+02   6.7818283e-01
   6.2231309e+02   6.4615268e-01
   6.2491529e+02   5.1540623e-01
   6.3024492e+02   2.9465175e-01
   6.3573199e+02   1.5803185e-01
   6.4158952e+02   7.4179311e-02
   6.4575103e+02   3.8515734e-02
   6.4859052e+02   2.2381660e-02
   6.5094703e+02   1.4159286e-02
   6.5105972e+02   1.3735684e+00
   6.5120288e+02   1.3737273e+00
   6.5161208e+02   1.3659306e+00
   6.5219498e+02   1.3338171e+00
   6.5331673e+02   1.2378096e+00
   6.5469173e+02   1.1042232e+00
   6.5606673e+02   9.7749572e-01
   6.5744173e+02   8.6480649e-01
   6.5881673e+02   7.6701729e-01
   6.6019173e+02   6.8320961e-01
   6.6156673e+02   6.1207734e-01
   6.6294173e+02   5.5234929e-01
   6.6431673e+02   5.0290559e-01
   6.6569173e+02   4.6279744e-01
   6.6706673e+02   4.3124060e-01
   6.6844173e+02   4.0759573e-01
   6.6981461e+02   3.9133710e-01
   6.7118961e+02   3.8183250e-01
   6.7155549e+02   3.7874491e-01
   6.7235090e+02   3.6469215e-01
   6.7370363e+02   3.3087827e-01
   6.7507863e+02   2.9467996e-01
   6.7645363e+02   2.6108397e-01
   6.7782863e+02   2.3113472e-01
   6.7920363e+02   2.0482233e-01
   6.8057863e+02   1.8184353e-01
   6.8195363e+02   1.6183897e-01
   6.8332863e+02   1.4446407e-01
   6.8470363e+02   1.2940718e-01
   6.8607863e+02   1.1639152e-01
   6.8745363e+02   1.0517235e-01
   6.8882863e+02   9.5533026e-02
   6.9020363e+02   8.7281083e-02
   6.9157863e+02   8.0244810e-02
   6.9295363e+02   7.4270350e-02
   6.9432863e+02   6.9219414e-02
   6.9570363e+02   6.4967569e-02
   6.9707863e+02   6.1403022e-02
   6.9845363e+02   5.8425774e-02
   7.0007863e+02   5.5543597e-02
   7.0110307e+02   2.1638616e-04
   7.0126750e+02   1.0839869e-04
   7.0158547e+02   7.0764624e-04
   7.0234113e+02   2.1341362e-03
   7.0653099e+02   8.8864624e-03
   7.1256098e+02   1.4668514e-02
   7.1813586e+02   1.7148877e-02
   7.2282332e+02   1.8107315e-02
   7.2957035e+02   2.0506342e-02
   7.3470672e+02   2.1600311e-02
   7.4043379e+02   2.2326226e-02
   7.4599280e+02   2.2735659e-02
   7.5109774e+02   2.2960525e-02
   7.5127364e+02   3.7302788e+00
   7.5134849e+02   3.7302765e+00
   7.5157239e+02   3.7231356e+00
   7.5183808e+02   3.6992112e+00
   7.5244148e+02   3.6035648e+00
   7.5363792e+02   3.3297259e+00
   7.5501292e+02   2.9815004e+00
   7.5638792e+02   2.6514093e+00
   7.5776292e+02   2.3556342e+00
   7.5913792e+02   2.0967578e+00
   7.6051292e+02   1.8732278e+00
   7.6188792e+02   1.6823849e+00
   7.6326292e+02   1.5214635e+00
   7.6463792e+02   1.3879219e+00
   7.6991362e+02   1.0938296e+00
   7.7134691e+02   1.0662023e+00
   7.7191988e+02   1.0490935e+00
   7.7419077e+02   8.9420017e-01
   7.7818939e+02   6.1918015e-01
   7.8365187e+02   3.6919010e-01
   7.8872116e+02   2.2833739e-01
   7.9440412e+02   1.3321049e-01
   7.9994084e+02   7.8763085e-02
   8.0086127e+02   2.5306130e-03
   8.0136389e+02   7.9485750e-05
   8.0142062e+02   1.6010528e-04
   8.0159670e+02   8.5180452e-04
   8.0185160e+02   1.8839519e-03
   8.0249332e+02   4.4608297e-03
   8.0425009e+02   1.0524581e-02
   8.0679527e+02   1.6653672e-02
   8.1085831e+02   2.3159940e-02
   8.1560829e+02   2.7845622e-02
   8.2135608e+02   3.0212901e-02
   8.2632162e+02   3.3135298e-02
   8.3165799e+02   3.5782055e-02
   8.3698548e+02   3.7381298e-02
   8.4265538e+02   3.8386340e-02
   8.4802497e+02   3.8944438e-02
   8.5079504e+02   3.1240979e+00
   8.5098679e+02   3.1240908e+00
   8.5145919e+02   3.1240749e+00
   8.5160506e+02   3.1239647e+00
   8.5199852e+02   3.1026713e+00
   8.5268498e+02   3.0040949e+00
   8.5374395e+02   2.7821706e+00
   8.5511895e+02   2.4694754e+00
   8.5649395e+02   2.1788745e+00
   8.5786895e+02   1.9232734e+00
   8.5924395e+02   1.7026929e+00
   8.6061895e+02   1.5141351e+00
   8.6199395e+02   1.3542629e+00
   8.6336895e+02   1.2200699e+00
   8.6474395e+02   1.1090007e+00
   8.6981024e+02   8.6861352e-01
   8.7157731e+02   8.3841100e-01
   8.7263000e+02   8.0418960e-01
   8.7519207e+02   6.5470999e-01
   8.8001987e+02   4.1413290e-01
   8.8636959e+02   2.2468007e-01
   8.9190426e+02   1.3178627e-01
   8.9713070e+02   7.9588488e-02
   9.0087728e+02   2.8791856e-03
   9.0123628e+02   1.1906802e-03
   9.0154724e+02   4.1060336e-05
   9.0159806e+02   1.3225579e-04
   9.0180449e+02   7.9603287e-04
   9.0225413e+02   2.3293162e-03
   9.0384231e+02   7.8921622e-03
   9.0749919e+02   1.8605719e-02
   9.1334551e+02   2.9104087e-02
   9.1892204e+02   3.3677118e-02
   9.2300237e+02   3.5185357e-02
   9.2983326e+02   4.0086404e-02
   9.3522969e+02   4.2388476e-02
   9.4055703e+02   4.3740462e-02
   9.4588320e+02   4.4547002e-02
   9.5154853e+02   4.5051271e-02
   9.5160927e+02   7.0196222e+00
   9.5167353e+02   7.0193465e+00
   9.5195121e+02   6.9951710e+00
   9.5251816e+02   6.8533351e+00
   9.5350188e+02   6.4440129e+00
   9.5487688e+02   5.7614378e+00
   9.5625188e+02   5.0962937e+00
   9.5762688e+02   4.4988972e+00
   9.5900188e+02   3.9782052e+00
   9.6037688e+02   3.5308267e+00
   9.6175188e+02   3.1502965e+00
   9.6312688e+02   2.8299825e+00
   9.6450188e+02   2.5639438e+00
   9.6892356e+02   2.0201943e+00
   9.7164174e+02   1.8912937e+00
   9.7228813e+02   1.8535990e+00
   9.7464083e+02   1.5587282e+00
   9.7914462e+02   1.0177877e+00
   9.8452551e+02   6.0694406e-01
   9.8979398e+02   3.8014695e-01
   9.9535606e+02   2.5898470e-01


==> data/dkbData3000.dat <==
   0.0000000e+00   0.0000000e+00
   2.8460700e-01   5.6388295e-02
   4.2865832e-01   1.3545949e-01
   1.5645319e+00   1.8746165e+00
   4.2077320e+00   8.4192970e+00
   7.9573766e+00   1.6601910e+01
   1.1707377e+01   2.2129518e+01
   1.5457377e+01   2.5440915e+01
   1.8943593e+01   2.6926352e+01
   2.0835061e+01   2.7426850e+01
   2.4458756e+01   3.0109688e+01
   2.8208756e+01   3.2453316e+01
   3.1958756e+01   3.4103155e+01
   3.5708756e+01   3.5251924e+01
   4.9829672e+01   3.7208969e+01
   5.0176333e+01   1.5953466e+01
   5.2047343e+01   1.4161038e+01
   5.5797343e+01   9.6611698e+00
   5.9547343e+01   6.8806690e+00
   6.3297343e+01   5.2181016e+00
   7.0089913e+01   3.9954492e+00
   7.3993824e+01   3.3129097e+00
   8.3968396e+01   2.1122503e+00
   9.4592594e+01   1.9069976e+00
   9.7783627e+01   1.9130622e+00
   1.0031452e+02   4.7159008e+00
   1.0205950e+02   4.2852854e+00
   1.0576241e+02   2.9967786e+00
   1.0819310e+02   2.3169517e+00
   1.0944063e+02   2.0274655e+00
   1.1228470e+02   1.5012087e+00
   1.2050512e+02   8.3574702e-01
   1.2675287e+02   2.6729497e-01
   1.3308805e+02   4.4815533e-01
   1.4649835e+02   1.0247724e+00
   1.4907035e+02   1.0370566e+00
   1.5038110e+02   7.5161186e+00
   1.5183184e+02   7.0488055e+00
   1.5558184e+02   5.3127766e+00
   1.5933184e+02   4.1322985e+00
   1.6308184e+02   3.4731282e+00
   1.7031512e+02   3.0447310e+00
   1.7731991e+02   2.6830775e+00
   1.8958484e+02   2.5790927e+00
   1.9997733e+02   2.6772688e-03
   2.0037385e+02   1.0978788e-03
   2.0078331e+02   4.2385930e-03
   2.0184897e+02   4.0055920e-02
   2.0559897e+02   1.8762724e-01
   2.0934897e+02   2.6662426e-01
   2.1304783e+02   2.9511265e-01
   2.1548274e+02   2.9823511e-01
   2.1736309e+02   2.9639932e-01
   2.2018208e+02   2.9233679e-01
   2.2272442e+02   2.7641666e-01
   2.2647442e+02   2.3420910e-01
   2.3022442e+02   1.8884172e-01
   2.3397442e+02   1.4628957e-01
   2.3772442e+02   1.1481364e-01
   2.4147442e+02   1.0031456e-01
   2.4522442e+02   9.8704050e-02
   2.4897442e+02   1.0244323e-01
   2.5072442e+02   1.3786545e-03
   2.6122577e+02   2.1015517e-02
   2.7143889e+02   2.7891849e-02
   2.8607562e+02   4.1960953e-02
   3.0029639e+02   2.0313250e+00
   3.0083187e+02   2.0189656e+00
   3.0351546e+02   1.6832702e+00
   3.0726546e+02   1.2008687e+00
   3.1101546e+02   8.7397622e-01
   3.2033010e+02   5.4617264e-01
   3.2440197e+02   4.1102442e-01
   3.4026603e+02   8.7777479e-02
   3.4995852e+02   2.9127699e+00
   3.5098070e+02   2.9007623e+00
   3.5339291e+02   2.4722795e+00
   3.5714291e+02   1.7518860e+00
   3.6089291e+02   1.2627966e+00
   3.6672947e+02   8.5270877e-01
   3.7210456e+02   7.0492909e-01
   3.8439124e+02   2.0109333e-01
   3.9870979e+02   2.6953076e-02
   4.0077618e+02   1.5608645e+01
   4.0194701e+02   1.4965573e+01
   4.0562751e+02   1.1102884e+01
   4.0937682e+02   8.0228357e+00
   4.1220408e+02   6.4305577e+00
   4.2073530e+02   4.3588129e+00
   4.2605712e+02   2.9183073e+00
   4.4112112e+02   6.9149300e-01
   4.5056937e+02   1.1518365e+01
   4.5099308e+02   1.1492777e+01
   4.5343260e+02   9.9046025e+00
   4.5586992e+02   7.9688010e+00
   4.5721897e+02   7.0463136e+00
   4.5985773e+02   5.5849788e+00
   4.6696930e+02   3.4265538e+00
   4.7199383e+02   2.9011892e+00
   4.8373945e+02   9.5532730e-01
   4.9386206e+02   4.0443138e-01
   5.0045723e+02   1.7900646e+00
   5.0146379e+02   1.7486772e+00
   5.0462847e+02   1.3338496e+00
   5.0837847e+02   8.9767650e-01
   5.1212847e+02   6.0894810e-01
   5.2079807e+02   3.3899070e-01
   5.2707565e+02   1.3247283e-01
   5.3304084e+02   2.5293080e-02
   5.4199898e+02   1.1667315e-01
   5.5083902e+02   3.0122937e+00
   5.5197130e+02   2.8975239e+00
   5.5562548e+02   2.1386950e+00
   5.5937548e+02   1.5228787e+00
   5.6312548e+02   1.1243166e+00
   5.7084001e+02   7.8856677e-01
   5.7869848e+02   3.9639185e-01
   5.9432739e+02   6.5699990e-02
   6.0081786e+02   2.6263160e+00
   6.0140115e+02   2.5976242e+00
   6.0447001e+02   2.0694800e+00
   6.0822001e+02   1.4619777e+00
   6.1197001e+02   1.0567852e+00
   6.2083529e+02   6.6936262e-01
   6.2579730e+02   4.4584592e-01
   6.4181610e+02   5.5730595e-02
   6.4946155e+02   5.6499356e-03
   6.5087812e+02   1.0068435e+00
   6.5264094e+02   9.2878989e-01
   6.5639094e+02   6.6887879e-01
   6.6014094e+02   4.7906712e-01
   6.6389094e+02   3.5849170e-01
   6.6764094e+02   2.9063650e-01
   6.7087755e+02   2.6602903e-01
   6.7331226e+02   2.2978998e-01
   6.7706226e+02   1.6207777e-01
   6.8081226e+02   1.1377040e-01
   6.8456226e+02   8.1926098e-02
   6.8831226e+02   6.2138322e-02
   6.9206226e+02   5.0945594e-02
   6.9745282e+02   4.4110877e-02
   7.0077938e+02   1.9458433e-04
   7.0310276e+02   2.6977263e-03
   7.1791802e+02   1.3288533e-02
   7.3078291e+02   1.6311002e-02
   7.4571501e+02   1.7821644e-02
   7.5075886e+02   3.7281547e+00
   7.5160512e+02   3.7038601e+00
   7.5389985e+02   3.1729636e+00
   7.5764985e+02   2.2581275e+00
   7.6139985e+02   1.6422461e+00
   7.6691986e+02   1.1470369e+00
   7.7211341e+02   9.7500245e-01
   7.8280271e+02   3.7232695e-01
   7.9764592e+02   9.1021216e-02
   8.0112829e+02   3.6787620e-05
   8.0175581e+02   2.6831884e-03
   8.0692349e+02   1.7241011e-02
   8.2072993e+02   2.9369179e-02
   8.3200906e+02   3.4907762e-02
   8.4665908e+02   3.7631991e-02
   8.5137741e+02   3.1211709e+00
   8.5302084e+02   2.8872649e+00
   8.5677084e+02   2.0960358e+00
   8.6052084e+02   1.5134536e+00
   8.6427084e+02   1.1414836e+00
   8.7131540e+02   8.5453132e-01
   8.7999279e+02   4.1127238e-01
   8.9485283e+02   9.8429779e-02
   9.0121375e+02   4.5698319e-05
   9.0174052e+02   1.8902849e-03
   9.0791595e+02   2.0444522e-02
   9.2240563e+02   3.4715951e-02
   9.3816294e+02   4.2811951e-02
   9.5112645e+02   7.0211845e+00
   9.5157206e+02   7.0109591e+00
   9.5402867e+02   6.0498782e+00
   9.5738699e+02   4.4829495e+00
   9.6113699e+02   3.2548524e+00
   9.6513699e+02   2.4641314e+00
   9.7277637e+02   1.8731734e+00
   9.8148994e+02   1.0555003e+00
   9.9015017e+02   8.8200001e-01
   9.9939695e+02   1.0669874e+00
   1.0013740e+03   6.4195926e+00
   1.0018563e+03   6.3811503e+00
   1.0039575e+03   5.6163889e+00
   1.0058173e+03   4.7997861e+00
   1.0082458e+03   3.8956928e+00
   1.0119954e+03   2.9127574e+00
   1.0210778e+03   1.9819620e+00
   1.0251685e+03   1.6545368e+00
   1.0324815e+03   1.2081446e+00
   1.0425537e+03   1.0591538e+00
   1.0514680e+03   7.9223458e+00
   1.0521598e+03   7.7926465e+00
   1.0555064e+03   6.0463464e+00
   1.0592564e+03   4.3252613e+00
   1.0630064e+03   3.1860953e+00
   1.0713304e+03   2.1420467e+00
   1.0747018e+03   1.7131923e+00
   1.0893644e+03   3.5330944e-01
   1.1013352e+03   4.5718041e-02
   1.1017420e+03   1.3609956e+00
   1.1040248e+03   1.1831657e+00
   1.1077748e+03   8.4216605e-01
   1.1115248e+03   6.0868976e-01
   1.1152748e+03   4.6523884e-01
   1.1190248e+03   3.8930720e-01
   1.1215745e+03   3.6817844e-01
   1.1244409e+03   3.1133018e-01
   1.1281909e+03   2.3399269e-01
   1.1319409e+03   1.8634668e-01
   1.1356909e+03   1.6095126e-01
   1.1394409e+03   1.4917535e-01
   1.1431909e+03   1.4460268e-01
   1.1469409e+03   1.4335903e-01
   1.1510263e+03   3.6451397e+00
   1.1520236e+03   3.6207133e+00
   1.1550635e+03   2.9256736e+00
   1.1588135e+03   2.0883329e+00
   1.1625635e+03   1.5275742e+00
   1.1710520e+03   9.9179792e-01
   1.1740359e+03   8.5131117e-01
   1.1886625e+03   2.1365573e-01
   1.2014183e+03   4.2405508e-05
   1.2022881e+03   4.3554680e-03
   1.2133780e+03   3.8482085e-02
   1.2260728e+03   4.9095316e-02
   1.2412991e+03   5.6886824e-02
   1.2511901e+03   7.2719101e+00
   1.2519073e+03   7.2630647e+00
   1.2538643e+03   6.5204525e+00
   1.2576143e+03   4.6777051e+00
   1.2613643e+03   3.3735689e+00
   1.2660137e+03   2.4112533e+00
   1.2720532e+03   1.9347724e+00
   1.2820293e+03   8.0005423e-01
   1.2974385e+03   1.7878787e-01
   1.3018115e+03   2.6258784e+00
   1.3031193e+03   2.4915967e+00
   1.3068081e+03   1.7996695e+00
   1.3105581e+03   1.2592316e+00
   1.3143081e+03   9.1112205e-01
   1.3220316e+03   6.2191095e-01
   1.3320844e+03   1.9510028e-01
   1.3402128e+03   4.6552915e-02
   1.3467992e+03   5.5352995e-02
   1.3518324e+03   9.5340022e-04
   1.3536141e+03   7.0720587e-03
   1.3675207e+03   3.3996572e-02
   1.3804164e+03   4.1517075e-02
   1.3950251e+03   4.5744349e-02
   1.4023864e+03   1.8362752e-02
   1.4119395e+03   1.5269106e-02
   1.4261144e+03   1.3322066e-02
   1.4409764e+03   1.1906083e-02
   1.4514298e+03   2.3854506e+00
   1.4522977e+03   2.3834635e+00
   1.4540958e+03   2.1644112e+00
   1.4569063e+03   1.6899277e+00
   1.4606563e+03   1.2080157e+00
   1.4644063e+03   8.9732598e-01
   1.4721637e+03   6.3489152e-01
   1.4806370e+03   3.1145704e-01
   1.4953903e+03   7.4571635e-02
   1.5021800e+03   1.3027713e-04
   1.5038526e+03   5.5478677e-03
   1.5178308e+03   2.5941002e-02
   1.5327225e+03   3.2311951e-02
   1.5477069e+03   3.4862682e-02
   1.5520737e+03   3.2090512e+00
   1.5534924e+03   3.0608360e+00
   1.5571986e+03   2.2464000e+00
   1.5609486e+03   1.6106149e+00
   1.5646986e+03   1.2009959e+00
   1.5722067e+03   8.6439511e-01
   1.5809087e+03   4.1446713e-01
   1.5958137e+03   9.7471982e-02
   1.6019834e+03   1.7096505e+00
   1.6031641e+03   1.6606581e+00
   1.6066308e+03   1.2513266e+00
   1.6103808e+03   8.8426741e-01
   1.6141308e+03   6.4445686e-01
   1.6222432e+03   4.3322046e-01
   1.6304537e+03   1.9984792e-01
   1.6408751e+03   5.6589287e-02
   1.6483751e+03   3.3339124e-02
   1.6523893e+03   7.0225256e-04
   1.6578238e+03   1.2192853e-02
   1.6723032e+03   2.2745196e-02
   1.6868718e+03   2.7841945e-02
   1.7017856e+03   2.9284006e-02
   1.7024485e+03   2.3839374e+00
   1.7048739e+03   2.0886622e+00
   1.7086239e+03   1.4971140e+00
   1.7123739e+03   1.0837272e+00
   1.7199062e+03   6.8292724e-01
   1.7238241e+03   6.0389721e-01
   1.7364890e+03   1.8375236e-01
   1.7513478e+03   4.3299061e-02
   1.7528474e+03   2.3312290e-03
   1.7639776e+03   2.5973688e-02
   1.7789479e+03   3.4596722e-02
   1.7939466e+03   3.8918535e-02
   1.8024991e+03   3.3652043e+00
   1.8031263e+03   3.3219560e+00
   1.8063004e+03   2.6351146e+00
   1.8100504e+03   1.8873742e+00
   1.8138004e+03   1.3881598e+00
   1.8222127e+03   9.2170164e-01
   1.8269958e+03   6.6099183e-01
   1.8424270e+03   1.4961259e-01
   1.8522246e+03   7.6529880e+00
   1.8529266e+03   7.6241440e+00
   1.8557196e+03   6.3357121e+00
   1.8584459e+03   4.9501935e+00
   1.8602423e+03   4.2108433e+00
   1.8622161e+03   3.5531515e+00
   1.8704191e+03   2.1354238e+00
   1.8748833e+03   1.7793251e+00
   1.8884302e+03   4.6311393e-01
   1.9015314e+03   1.1282589e-01
   1.9027515e+03   1.8149123e+00
   1.9048907e+03   1.6128295e+00
   1.9086407e+03   1.1308958e+00
   1.9123907e+03   7.9021107e-01
   1.9184510e+03   4.9318500e-01
   1.9247587e+03   3.6805466e-01
   1.9335065e+03   1.2761264e-01
   1.9410065e+03   7.6680633e-02
   1.9492289e+03   9.4732313e-02
   1.9525320e+03   3.0050526e-04
   1.9532463e+03   1.1711337e-03
   1.9645315e+03   2.1204451e-02
   1.9786496e+03   2.8372574e-02
   1.9934119e+03   3.2472454e-02
   2.0027971e+03   1.2910228e+00
   2.0036547e+03   1.2616354e+00
   2.0070947e+03   9.6254842e-01
   2.0108447e+03   6.8739327e-01
   2.0145947e+03   5.0729154e-01
   2.0228181e+03   3.4678377e-01
   2.0312185e+03   1.7090098e-01
   2.0459571e+03   4.0667040e-02
   2.0518943e+03   1.7430291e+00
   2.0531475e+03   1.7363204e+00
   2.0559312e+03   1.4450328e+00
   2.0596812e+03   1.0289922e+00
   2.0634312e+03   7.4640023e-01
   2.0725622e+03   4.6356440e-01
   2.0769441e+03   3.4133479e-01
   2.0926691e+03   6.5840203e-02
   2.1019916e+03   2.3753509e-02
   2.1034916e+03   1.6864990e-03
   2.1138942e+03   1.8485630e-02
   2.1254733e+03   2.3511789e-02
   2.1406595e+03   2.8233599e-02
   2.1524129e+03   4.7315538e+00
   2.1531245e+03   4.7273899e+00
   2.1555158e+03   4.1109812e+00
   2.1592658e+03   2.9417148e+00
   2.1630158e+03   2.1298209e+00
   2.1683950e+03   1.4774696e+00
   2.1738683e+03   1.2321040e+00
   2.1853987e+03   4.2564934e-01
   2.2002237e+03   1.0114482e-01
   2.2031571e+03   3.2095797e-03
   2.2095827e+03   3.6660659e-02
   2.2229841e+03   5.9589362e-02
   2.2386165e+03   7.3608402e-02
   2.2523997e+03   1.9418801e-03
   2.2532627e+03   1.8846105e-03
   2.2608611e+03   3.9844746e-04
   2.2727143e+03   4.4620513e-04
   2.2886553e+03   9.3822062e-04
   2.3028203e+03   2.7727208e-04
   2.3128366e+03   1.9194158e-04
   2.3249270e+03   1.5085208e-04
   2.3388879e+03   1.6805071e-04
   2.3525162e+03   1.9275316e+00
   2.3532705e+03   1.9275369e+00
   2.3549088e+03   1.7941013e+00
   2.3586588e+03   1.2976121e+00
   2.3624088e+03   9.3267198e-01
   2.3664088e+03   6.8815976e-01
   2.3739234e+03   5.0737458e-01
   2.3849488e+03   1.8620786e-01
   2.3997672e+03   4.4273228e-02
   2.4032971e+03   4.7597350e+00
   2.4043363e+03   4.6070032e+00
   2.4079035e+03   3.4538422e+00
   2.4116535e+03   2.4717402e+00
   2.4154035e+03   1.8329527e+00
   2.4232965e+03   1.2831033e+00
   2.4305017e+03   7.0961289e-01
   2.4462821e+03   1.5194601e-01
   2.4530987e+03   1.0680379e-03
   2.4537940e+03   2.8546081e-03
   2.4654467e+03   5.0838342e-02
   2.4772129e+03   6.3738110e-02
   2.4935789e+03   7.5490372e-02
   2.5034644e+03   2.6833085e-03
   2.5059666e+03   1.8766465e-03
   2.5173720e+03   1.6762642e-03
   2.5309082e+03   2.2389665e-03
   2.5457988e+03   2.8085615e-03
   2.5529555e+03   3.0323632e+00
   2.5538279e+03   3.0192206e+00
   2.5566106e+03   2.4989122e+00
   2.5603606e+03   1.7799775e+00
   2.5641106e+03   1.2954885e+00
   2.5714115e+03   8.4760465e-01
   2.5754538e+03   7.2871557e-01
   2.5881601e+03   2.1756136e-01
   2.6034739e+03   4.9155215e-02
   2.6041779e+03   3.1442617e-03
   2.6144466e+03   2.9541309e-02
   2.6278350e+03   3.8697356e-02
   2.6432551e+03   4.4981060e-02
   2.6533917e+03   3.3969246e+00
   2.6540034e+03   3.3876279e+00
   2.6563231e+03   2.9337574e+00
   2.6600731e+03   2.0958737e+00
   2.6638154e+03   1.5202582e+00
   2.6680900e+03   1.1239599e+00
   2.6746278e+03   8.8451400e-01
   2.6861981e+03   3.0531240e-01
   2.7015448e+03   6.9006942e-02
   2.7037997e+03   1.9734535e+00
   2.7050613e+03   1.8758468e+00
   2.7087592e+03   1.3540331e+00
   2.7125092e+03   9.5612475e-01
   2.7162592e+03   7.0136709e-01
   2.7241757e+03   4.8678956e-01
   2.7343528e+03   1.7346105e-01
   2.7438838e+03   5.4573296e-02
   2.7513838e+03   3.6402695e-02
   2.7538838e+03   2.0615270e+00
   2.7554399e+03   1.9212670e+00
   2.7591899e+03   1.3848263e+00
   2.7629399e+03   9.8642665e-01
   2.7666899e+03   7.3181200e-01
   2.7738311e+03   5.3221144e-01
   2.7821609e+03   2.4837778e-01
   2.7973462e+03   3.2439845e-02
   2.8037065e+03   1.7208907e+00
   2.8042725e+03   1.7073273e+00
   2.8071980e+03   1.3857940e+00
   2.8109480e+03   9.7998446e-01
   2.8146980e+03   7.0715961e-01
   2.8227514e+03   4.4866178e-01
   2.8265942e+03   3.6495654e-01
   2.8405116e+03   7.1180488e-02
   2.8513565e+03   4.5088910e-03
   2.8537874e+03   4.6502690e+00
   2.8545083e+03   4.5803704e+00
   2.8576899e+03   3.6110809e+00
   2.8614399e+03   2.5815347e+00
   2.8651899e+03   1.8982451e+00
   2.8737183e+03   1.2607925e+00
   2.8777909e+03   9.4857897e-01
   2.8931427e+03   2.0137591e-01
   2.9038959e+03   1.1705654e+00
   2.9044410e+03   1.1605238e+00
   2.9071667e+03   9.8189396e-01
   2.9109167e+03   7.3343393e-01
   2.9146667e+03   5.5940570e-01
   2.9184167e+03   4.4958297e-01
   2.9221667e+03   3.9229440e-01
   2.9244764e+03   3.7582814e-01
   2.9278768e+03   3.0173574e-01
   2.9316268e+03   2.2890550e-01
   2.9353768e+03   1.7836883e-01
   2.9391268e+03   1.4440692e-01
   2.9428768e+03   1.2205438e-01
   2.9466268e+03   1.0760672e-01
   2.9503768e+03   9.8369786e-02
   2.9538778e+03   1.7192371e-06
   2.9543061e+03   7.9618386e-04
   2.9573506e+03   1.9852944e-03
   2.9657837e+03   1.5785665e-02
   2.9790220e+03   2.5420555e-02
   2.9935906e+03   3.1900499e-02


==> data/dkbData3000UnSafe.dat <==
   0.0000000e+00   0.0000000e+00
   2.8460700e-01   5.6388295e-02
   4.2865832e-01   1.3545949e-01
   1.5645319e+00   1.8746165e+00
   4.2077320e+00   8.4192970e+00
   7.9573766e+00   1.6601910e+01
   1.1707377e+01   2.2129518e+01
   1.5457377e+01   2.5440915e+01
   1.8943593e+01   2.6926352e+01
   2.0835061e+01   2.7426850e+01
   2.4458756e+01   3.0109688e+01
   2.8208756e+01   3.2453316e+01
   3.1958756e+01   3.4103155e+01
   3.5708756e+01   3.5251924e+01
   4.9829672e+01   3.7208969e+01
   5.0176333e+01   1.5953466e+01
   5.2047343e+01   1.4161038e+01
   5.5797343e+01   9.6611698e+00
   5.9547343e+01   6.8806690e+00
   6.3297343e+01   5.2181016e+00
   7.0301378e+01   3.9751289e+00
   7.9796766e+01   1.8928152e+00
   9.0162454e+01   9.7371895e-01
   9.9759076e+01   4.7240933e+00
   1.0030648e+02   4.7138220e+00
   1.0260295e+02   4.1218752e+00
   1.0574776e+02   3.0683751e+00
   1.0762351e+02   2.5602695e+00
   1.0910522e+02   2.2268568e+00
   1.1392325e+02   1.4857167e+00
   1.2048052e+02   1.1060740e+00
   1.2870013e+02   4.4783979e-01
   1.3690494e+02   1.3556610e-01
   1.4415800e+02   1.3134022e-01
   1.5028529e+02   7.5259737e+00
   1.5085126e+02   7.4416956e+00
   1.5387429e+02   5.9943333e+00
   1.5762429e+02   4.2830307e+00
   1.6137429e+02   3.1310141e+00
   1.6967944e+02   2.0405957e+00
   1.7284281e+02   1.7264170e+00
   1.8514164e+02   4.9116147e-01
   1.9729771e+02   1.1050670e-01
   2.0036668e+02   9.0978193e-04
   2.0083803e+02   6.0809669e-03
   2.0218944e+02   2.3893642e-02
   2.0360744e+02   4.0768091e-02
   2.0616094e+02   6.1849663e-02
   2.0991094e+02   8.1826207e-02
   2.1366094e+02   9.3863726e-02
   2.1741094e+02   1.0043181e-01
   2.2071954e+02   1.0281356e-01
   2.2446954e+02   1.0976024e-01
   2.2821954e+02   1.1611010e-01
   2.3196954e+02   1.2063379e-01
   2.3571954e+02   1.2380494e-01
   2.4315278e+02   1.2755207e-01
   2.5055503e+02   4.8371241e-05
   2.5735694e+02   1.1653208e-02
   2.7055622e+02   2.7619578e-02
   2.8409359e+02   4.8955464e-02
   2.9900303e+02   6.3977291e-02
   3.0049498e+02   2.0166431e+00
   3.0182685e+02   1.9149230e+00
   3.0553946e+02   1.3972857e+00
   3.0928946e+02   1.0010450e+00
   3.1303946e+02   7.4646481e-01
   3.2053500e+02   5.3833010e-01
   3.2941987e+02   2.5182197e-01
   3.4586897e+02   5.0105751e-02
   3.5052293e+02   5.9014179e+00
   3.5162126e+02   5.6889692e+00
   3.5523935e+02   4.2289387e+00
   3.5898935e+02   3.0254428e+00
   3.6273935e+02   2.2448169e+00
   3.7052315e+02   1.5811215e+00
   3.7738254e+02   8.9721550e-01
   3.9260171e+02   1.8698129e-01
   4.0042095e+02   1.6953891e+01
   4.0086118e+02   1.6929977e+01
   4.0259949e+02   1.5480065e+01
   4.0419191e+02   1.3579380e+01
   4.0670839e+02   1.0857834e+01
   4.0897023e+02   8.9213230e+00
   4.1074643e+02   7.7137291e+00
   4.1383573e+02   6.1653261e+00
   4.2067979e+02   4.6767045e+00
   4.2835376e+02   2.4848794e+00
   4.4438246e+02   5.1024258e-01
   4.5073491e+02   7.3160315e+00
   4.5130845e+02   7.2285975e+00
   4.5431204e+02   5.7819594e+00
   4.5806204e+02   4.0935722e+00
   4.6181204e+02   2.9707468e+00
   4.6982515e+02   1.9278486e+00
   4.7461767e+02   1.4295330e+00
   4.8569166e+02   4.9718073e-01
   4.9347510e+02   3.1421284e-01
   5.0028100e+02   1.2787843e+00
   5.0106509e+02   1.2685375e+00
   5.0384797e+02   1.0371252e+00
   5.0759797e+02   7.1037578e-01
   5.1134797e+02   4.8901264e-01
   5.1509797e+02   3.5304637e-01
   5.1884797e+02   2.8266752e-01
   5.2135232e+02   2.6162531e-01
   5.2474525e+02   1.8014398e-01
   5.2849525e+02   1.0359099e-01
   5.3224525e+02   6.2639467e-02
   5.3599525e+02   5.7983324e-02
   5.3974525e+02   7.0628621e-02
   5.4540806e+02   9.0097105e-02
   5.5038707e+02   2.3447625e+00
   5.5202862e+02   2.2881364e+00
   5.5548790e+02   1.7369176e+00
   5.5923790e+02   1.2346955e+00
   5.6298790e+02   9.0608566e-01
   5.7117124e+02   6.1412548e-01
   5.8012874e+02   2.7505111e-01
   5.9613656e+02   4.0655844e-02
   6.0113536e+02   2.6264151e+00
   6.0198165e+02   2.5719152e+00
   6.0537409e+02   1.9670617e+00
   6.0912409e+02   1.3938816e+00
   6.1287409e+02   1.0176222e+00
   6.2119624e+02   6.7819614e-01
   6.2827521e+02   3.6426733e-01
   6.4352711e+02   5.5625645e-02
   6.5101485e+02   1.4008085e-02
   6.5148743e+02   1.3698983e+00
   6.5406673e+02   1.1650083e+00
   6.5781673e+02   8.3668292e-01
   6.6156673e+02   6.1207734e-01
   6.6531673e+02   4.7285792e-01
   6.6906525e+02   3.9933277e-01
   6.7169377e+02   3.7690386e-01
   6.7495363e+02   2.9789444e-01
   6.7870363e+02   2.1398635e-01
   6.8245363e+02   1.5523373e-01
   6.8620363e+02   1.1530080e-01
   6.8995363e+02   8.8686236e-02
   6.9370363e+02   7.1409060e-02
   6.9745363e+02   6.0536736e-02
   7.0110307e+02   2.1638616e-04
   7.0202628e+02   1.5420123e-03
   7.1514519e+02   1.6091020e-02
   7.3021626e+02   2.0675205e-02
   7.4541094e+02   2.2702311e-02
   7.5134759e+02   3.7302767e+00
   7.5199447e+02   3.6790997e+00
   7.5513792e+02   2.9503276e+00
   7.5888792e+02   2.1411276e+00
   7.6263792e+02   1.5910696e+00
   7.7092387e+02   1.0722192e+00
   7.7419077e+02   8.9420017e-01
   7.8724127e+02   2.6272576e-01
   8.0061079e+02   4.1335956e-03
   8.0143152e+02   2.0147052e-04
   8.0239679e+02   4.0809852e-03
   8.0939567e+02   2.1146764e-02
   8.2210285e+02   3.0433380e-02
   8.3757298e+02   3.7512688e-02
   8.5079460e+02   3.1240979e+00
   8.5157691e+02   3.1240712e+00
   8.5288155e+02   2.9670273e+00
   8.5649395e+02   2.1788745e+00
   8.6024395e+02   1.5625785e+00
   8.6399395e+02   1.1668545e+00
   8.7158305e+02   8.3835099e-01
   8.7948438e+02   4.3601013e-01
   8.9537683e+02   9.4271772e-02
   9.0142149e+02   4.7283949e-04
   9.0182260e+02   8.5581915e-04
   9.0641956e+02   1.5812106e-02
   9.2175237e+02   3.4515753e-02
   9.3661271e+02   4.2809019e-02
   9.5154853e+02   4.5051271e-02
   9.5185472e+02   7.0077132e+00
   9.5412688e+02   6.1382843e+00
   9.5787688e+02   4.3985384e+00
   9.6162688e+02   3.1823062e+00
   9.6681083e+02   2.2257382e+00
   9.7297374e+02   1.7814696e+00
   9.8533615e+02   5.5789711e-01
   1.0004389e+03   1.2829982e-01
   1.0019301e+03   6.4044455e+00
   1.0035293e+03   5.8885275e+00
   1.0047722e+03   5.3171995e+00
   1.0072075e+03   4.2601679e+00
   1.0109549e+03   3.0458640e+00
   1.0167681e+03   1.9927893e+00
   1.0226327e+03   1.6125997e+00
   1.0341991e+03   4.9033783e-01
   1.0456754e+03   1.0124198e-01
   1.0515221e+03   7.3370974e+00
   1.0518890e+03   7.3263168e+00
   1.0534621e+03   6.7774045e+00
   1.0564779e+03   5.2349357e+00
   1.0602279e+03   3.7456382e+00
   1.0642279e+03   2.7287254e+00
   1.0720677e+03   1.9404945e+00
   1.0817918e+03   7.7340337e-01
   1.0970984e+03   9.7832229e-02
   1.1017352e+03   1.3636693e+00
   1.1029700e+03   1.3016212e+00
   1.1066769e+03   9.4842787e-01
   1.1104269e+03   6.7547855e-01
   1.1141769e+03   5.0189799e-01
   1.1179269e+03   4.0316588e-01
   1.1215148e+03   3.6275031e-01
   1.1234560e+03   3.3276669e-01
   1.1272060e+03   2.4612680e-01
   1.1309560e+03   1.8744262e-01
   1.1347060e+03   1.5451056e-01
   1.1384560e+03   1.3856840e-01
   1.1422060e+03   1.3219767e-01
   1.1459560e+03   1.3042541e-01
   1.1511689e+03   3.6450391e+00
   1.1520325e+03   3.6452599e+00
   1.1544046e+03   3.2092704e+00
   1.1581546e+03   2.3010750e+00
   1.1619046e+03   1.6647010e+00
   1.1687268e+03   1.0751510e+00
   1.1729074e+03   9.5233244e-01
   1.1853645e+03   3.0393449e-01
   1.2005250e+03   7.5833779e-02
   1.2022528e+03   1.3169945e-03
   1.2050470e+03   1.4469680e-02
   1.2204406e+03   4.3944882e-02
   1.2347975e+03   5.3834169e-02
   1.2494182e+03   5.7233178e-02
   1.2521997e+03   7.2645345e+00
   1.2540417e+03   6.6034020e+00
   1.2577917e+03   4.7590505e+00
   1.2615417e+03   3.4300496e+00
   1.2652917e+03   2.5880218e+00
   1.2724503e+03   1.9407206e+00
   1.2824752e+03   7.9422886e-01
   1.2982154e+03   1.7189413e-01
   1.3020879e+03   2.6262464e+00
   1.3036768e+03   2.4418140e+00
   1.3074268e+03   1.7397267e+00
   1.3111768e+03   1.2193018e+00
   1.3165113e+03   7.9123991e-01
   1.3236762e+03   5.7007026e-01
   1.3347753e+03   1.3388546e-01
   1.3420030e+03   4.0920209e-02
   1.3491501e+03   6.6405127e-02
   1.3519756e+03   4.6942476e-04
   1.3525838e+03   1.2680948e-03
   1.3625215e+03   2.7535046e-02
   1.3738120e+03   3.6035453e-02
   1.3900039e+03   4.4640795e-02
   1.4018108e+03   2.0089431e-02
   1.4080549e+03   1.8221190e-02
   1.4222188e+03   1.5771768e-02
   1.4367594e+03   1.4195319e-02
   1.4516363e+03   1.3360911e-02
   1.4523577e+03   2.3845649e+00
   1.4537972e+03   2.2452317e+00
   1.4566383e+03   1.7639554e+00
   1.4603883e+03   1.2578346e+00
   1.4641383e+03   9.2829862e-01
   1.4723407e+03   6.3495788e-01
   1.4769875e+03   4.5095998e-01
   1.4925805e+03   9.9808332e-02
   1.5020004e+03   1.3848068e-03
   1.5025557e+03   1.8772419e-04
   1.5069504e+03   1.1378680e-02
   1.5224376e+03   2.6921212e-02
   1.5370217e+03   3.3256878e-02
   1.5519761e+03   3.5069743e-02
   1.5526189e+03   3.2090375e+00
   1.5545596e+03   2.9264238e+00
   1.5583096e+03   2.1096120e+00
   1.5620596e+03   1.5197861e+00
   1.5659346e+03   1.1362481e+00
   1.5732095e+03   8.4948539e-01
   1.5844514e+03   3.0590915e-01
   1.5992019e+03   7.2953134e-02
   1.6026903e+03   1.7086156e+00
   1.6045563e+03   1.5601849e+00
   1.6083063e+03   1.1156114e+00
   1.6120563e+03   7.9326167e-01
   1.6175179e+03   5.2611151e-01
   1.6229579e+03   4.3087848e-01
   1.6322217e+03   1.7186101e-01
   1.6419858e+03   5.2484107e-02
   1.6494858e+03   3.3216438e-02
   1.6528790e+03   5.4194756e-04
   1.6582391e+03   1.1915898e-02
   1.6727209e+03   2.2502341e-02
   1.6877066e+03   2.7658109e-02
   1.7023320e+03   2.9033858e-02
   1.7027733e+03   2.3839976e+00
   1.7049059e+03   2.1420909e+00
   1.7086559e+03   1.5403907e+00
   1.7124059e+03   1.1119963e+00
   1.7185356e+03   7.3402209e-01
   1.7238973e+03   6.1578604e-01
   1.7370868e+03   1.7973255e-01
   1.7519144e+03   4.2480729e-02
   1.7528613e+03   2.6060689e-05
   1.7621443e+03   2.1843404e-02
   1.7735306e+03   2.9813301e-02
   1.7891729e+03   3.7136844e-02
   1.8028607e+03   3.3651610e+00
   1.8032674e+03   3.3506262e+00
   1.8057082e+03   2.8790379e+00
   1.8094582e+03   2.0711010e+00
   1.8132082e+03   1.5081196e+00
   1.8187472e+03   1.0487462e+00
   1.8247847e+03   8.3693516e-01
   1.8369990e+03   2.6439208e-01
   1.8521570e+03   6.1185089e-02
   1.8530257e+03   7.6530317e+00
   1.8540685e+03   7.3996052e+00
   1.8574982e+03   5.5935889e+00
   1.8597621e+03   4.5498484e+00
   1.8613614e+03   3.9485011e+00
   1.8639363e+03   3.1891024e+00
   1.8730212e+03   2.0286940e+00
   1.8785071e+03   1.3163857e+00
   1.8947287e+03   2.4895900e-01
   1.9027899e+03   1.8149532e+00
   1.9035185e+03   1.7942422e+00
   1.9066327e+03   1.4117942e+00
   1.9103827e+03   9.7954431e-01
   1.9141327e+03   6.9213875e-01
   1.9229589e+03   4.1903375e-01
   1.9274185e+03   2.8193514e-01
   1.9360685e+03   9.9036526e-02
   1.9435685e+03   8.2374472e-02
   1.9525408e+03   9.5342421e-07
   1.9532038e+03   1.6981235e-03
   1.9591515e+03   1.4968705e-02
   1.9735442e+03   2.6558627e-02
   1.9886741e+03   3.2841581e-02
   2.0029696e+03   1.2915823e+00
   2.0034585e+03   1.2853652e+00
   2.0060129e+03   1.0867836e+00
   2.0097629e+03   7.7559867e-01
   2.0135129e+03   5.6333708e-01
   2.0228700e+03   3.4770326e-01
   2.0271230e+03   2.6013088e-01
   2.0417995e+03   6.2720271e-02
   2.0519200e+03   1.7433430e+00
   2.0531137e+03   1.7421066e+00
   2.0556426e+03   1.5127156e+00
   2.0593926e+03   1.0802441e+00
   2.0631426e+03   7.7954020e-01
   2.0703637e+03   4.9462331e-01
   2.0766757e+03   3.5861036e-01
   2.0918804e+03   7.3822573e-02
   2.1016170e+03   2.5223177e-02
   2.1032349e+03   4.1525189e-04
   2.1088447e+03   1.2041389e-02
   2.1232074e+03   2.2488258e-02
   2.1383847e+03   2.7905844e-02
   2.1529386e+03   2.9300482e-02
   2.1532374e+03   4.7315583e+00
   2.1551150e+03   4.3337177e+00
   2.1588650e+03   3.1264592e+00
   2.1626150e+03   2.2510703e+00
   2.1663650e+03   1.6951273e+00
   2.1735555e+03   1.2649720e+00
   2.1836859e+03   5.1576712e-01
   2.1984425e+03   1.2334416e-01
   2.2033638e+03   6.2595356e-04
   2.2083862e+03   2.8054075e-02
   2.2232947e+03   5.7462134e-02
   2.2376578e+03   7.0871015e-02
   2.2522423e+03   7.4804672e-02
   2.2535220e+03   2.0234369e-03
   2.2594962e+03   5.8938308e-04
   2.2708122e+03   4.1714784e-04
   2.2859377e+03   8.6237313e-04
   2.3004817e+03   1.0770936e-03
   2.3106768e+03   2.1119247e-04
   2.3233683e+03   1.2968580e-04
   2.3369734e+03   1.4534504e-04
   2.3522762e+03   2.4011807e-04
   2.3537047e+03   1.9238799e+00
   2.3558656e+03   1.6975724e+00
   2.3596156e+03   1.2171015e+00
   2.3633656e+03   8.8020044e-01
   2.3710502e+03   5.4982760e-01
   2.3764506e+03   4.2949618e-01
   2.3905598e+03   1.1065656e-01
   2.4032561e+03   4.7597512e+00
   2.4038202e+03   4.7431980e+00
   2.4066364e+03   3.9403916e+00
   2.4103864e+03   2.8133895e+00
   2.4141364e+03   2.0489531e+00
   2.4215660e+03   1.3360672e+00
   2.4257327e+03   1.1306149e+00
   2.4392959e+03   3.0718761e-01
   2.4531681e+03   2.1634486e-06
   2.4538814e+03   4.6757664e-03
   2.4636010e+03   4.8713249e-02
   2.4748814e+03   6.2631214e-02
   2.4917662e+03   7.6981508e-02
   2.5030906e+03   3.2461527e-03
   2.5046288e+03   2.9328838e-03
   2.5153432e+03   1.7178869e-03
   2.5279041e+03   2.2467243e-03
   2.5427454e+03   3.1554612e-03
   2.5531992e+03   3.0321803e+00
   2.5538631e+03   3.0308127e+00
   2.5561141e+03   2.6685062e+00
   2.5598641e+03   1.9085973e+00
   2.5636141e+03   1.3788137e+00
   2.5680434e+03   1.0033451e+00
   2.5746430e+03   7.8527331e-01
   2.5865992e+03   2.6004675e-01
   2.6017832e+03   5.9497551e-02
   2.6037278e+03   9.9600918e-06
   2.6053425e+03   5.8574170e-03
   2.6193668e+03   3.3861665e-02
   2.6325347e+03   4.1659954e-02
   2.6471663e+03   4.5858067e-02
   2.6538492e+03   3.3970630e+00
   2.6547730e+03   3.3088775e+00
   2.6582198e+03   2.5290444e+00
   2.6619698e+03   1.8129954e+00
   2.6653793e+03   1.3765682e+00
   2.6736513e+03   9.2863602e-01
   2.6779572e+03   6.9078126e-01
   2.6928997e+03   1.6365963e-01
   2.7031911e+03   1.9759846e+00
   2.7041162e+03   1.9683670e+00
   2.7063823e+03   1.6977388e+00
   2.7101323e+03   1.1934047e+00
   2.7138823e+03   8.5039433e-01
   2.7186288e+03   5.9746010e-01
   2.7250042e+03   4.6509370e-01
   2.7365818e+03   1.3347690e-01
   2.7449908e+03   4.8568061e-02
   2.7524908e+03   3.7640208e-02
   2.7541101e+03   2.0594539e+00
   2.7560470e+03   1.8505266e+00
   2.7597970e+03   1.3221585e+00
   2.7635470e+03   9.4510396e-01
   2.7675470e+03   6.9505430e-01
   2.7744703e+03   5.2384282e-01
   2.7848533e+03   1.8637632e-01
   2.7995108e+03   2.1257418e-02
   2.8039329e+03   1.7204143e+00
   2.8048475e+03   1.6744522e+00
   2.8082922e+03   1.2672095e+00
   2.8120422e+03   8.9687939e-01
   2.8157922e+03   6.5455295e-01
   2.8239396e+03   4.3990895e-01
   2.8303444e+03   2.5017994e-01
   2.8458113e+03   2.9691764e-02
   2.8529978e+03   4.3846186e-03
   2.8539828e+03   4.6501537e+00
   2.8554441e+03   4.3846683e+00
   2.8591810e+03   3.1972513e+00
   2.8629310e+03   2.2988934e+00
   2.8666810e+03   1.7216415e+00
   2.8740915e+03   1.2561600e+00
   2.8827739e+03   5.9088957e-01
   2.8984545e+03   1.1406300e-01
   2.9039927e+03   1.1701078e+00
   2.9047746e+03   1.1519730e+00
   2.9078965e+03   9.1440450e-01
   2.9116465e+03   6.6181202e-01
   2.9153965e+03   4.9690480e-01
   2.9191465e+03   3.9872772e-01
   2.9228965e+03   3.5137463e-01
   2.9249585e+03   3.3620717e-01
   2.9285135e+03   2.6441412e-01
   2.9322635e+03   2.0208389e-01
   2.9360135e+03   1.5991329e-01
   2.9397635e+03   1.3221291e-01
   2.9435135e+03   1.1436383e-01
   2.9472635e+03   1.0301245e-01
   2.9510135e+03   9.5822088e-02
   2.9540741e+03   8.7962969e-06
   2.9544882e+03   6.5513135e-04
   2.9572708e+03   1.8389909e-03
   2.9654941e+03   1.5810985e-02
   2.9772556e+03   2.4212678e-02
   2.9921160e+03   3.2043503e-02


==> data/dkbHatData10.dat <==
   0.0000000e+00   1.0000000e-02
   1.7930697e-05   1.0000000e-02
   3.5861394e-05   1.0000000e-02
   1.2551488e-04   1.0000000e-02
   5.7378230e-04   1.0000000e-02
   2.8151194e-03   1.0000000e-02
   1.4021805e-02   1.0000000e-02
   2.8056320e-02   1.0000000e-02
   4.1738010e-02   1.0000000e-02
   5.5047998e-02   1.0000000e-02
   6.8674316e-02   1.0000000e-02
   8.2331680e-02   1.0000000e-02
   9.5822975e-02   1.0000000e-02
   1.0904603e-01   1.0000000e-02
   1.2197560e-01   1.0000000e-02
   1.3464622e-01   1.0000000e-02
   1.4713952e-01   1.0000000e-02
   1.5957755e-01   1.0000000e-02
   1.7212367e-01   1.0000000e-02
   1.8499315e-01   1.0000000e-02
   1.9847900e-01   1.0000000e-02
   2.1300791e-01   1.0000000e-02
   2.2926870e-01   1.0000000e-02
   2.5000000e-01   1.0000000e-02
   2.7472473e-01   1.0000000e-02
   2.7482994e-01   9.6299788e-03
   2.7535601e-01   7.8189472e-03
   2.7737729e-01   1.4595390e-03
   2.7940358e-01  -3.9798131e-03
   2.8143773e-01  -8.5223262e-03
   2.8348029e-01  -1.2182621e-02
   2.8567134e-01  -1.5132928e-02
   2.8803795e-01  -1.7217926e-02
   2.9052203e-01  -1.8214724e-02
   2.9306848e-01  -1.8012485e-02
   2.9563164e-01  -1.6601555e-02
   2.9820302e-01  -1.4013004e-02
   3.0072359e-01  -1.0376990e-02
   3.0312343e-01  -5.9411591e-03
   3.0531073e-01  -1.0996306e-03
   3.0748656e-01   4.4465133e-03
   3.0967751e-01   1.0742462e-02
   3.1193736e-01   1.7958734e-02
   3.1463934e-01   2.7513842e-02
   3.1778071e-01   3.9838045e-02
   3.2137098e-01   5.5443092e-02
   3.2542789e-01   7.4913450e-02
   3.2598083e-01   7.7712063e-02
   3.2874552e-01   9.2201713e-02
   3.3369171e-01   1.2009219e-01
   3.3917524e-01   1.5373925e-01
   3.4525243e-01   1.9405347e-01
   3.5197473e-01   2.4193987e-01
   3.5940341e-01   2.9836781e-01
   3.6761158e-01   3.6436854e-01
   3.7668707e-01   4.4103370e-01
   3.7858424e-01   4.5747696e-01
   3.8807010e-01   5.4149058e-01
   3.9939098e-01   6.4488445e-01
   4.1198703e-01   7.6260654e-01
   4.2608997e-01   8.9618347e-01
   4.4198114e-01   1.0471072e+00
   4.4569363e-01   1.0822431e+00
   4.6425608e-01   1.2562684e+00
   4.8571331e-01   1.4522103e+00
   5.1094628e-01   1.6727898e+00
   5.1636221e-01   1.7185341e+00
   5.4344186e-01   1.9380441e+00
   5.8440482e-01   2.2395165e+00
   5.9154988e-01   2.2882495e+00
   6.2727516e-01   2.5152847e+00
   6.9821592e-01   2.8901329e+00
   7.0797900e-01   2.9343374e+00
   7.5679440e-01   3.1327080e+00
   7.6790136e-01   3.1729169e+00
   8.2180543e-01   3.3460482e+00
   8.3441172e-01   3.3817089e+00
   8.9242179e-01   3.5265480e+00
   9.0667234e-01   3.5577709e+00
   9.7047929e-01   3.6810997e+00
   9.8657208e-01   3.7084576e+00
   1.0582226e+00   3.8168212e+00
   1.0764227e+00   3.8413495e+00
   1.1587853e+00   3.9423346e+00
   1.1794538e+00   3.9655602e+00
   1.2770406e+00   4.0692845e+00
   1.3006901e+00   4.0933192e+00
   1.4138654e+00   4.2076396e+00
   1.4410768e+00   4.2351826e+00
   1.5524711e+00   4.3512399e+00
   1.5834199e+00   4.3845320e+00
   1.6929455e+00   4.5074177e+00
   1.7278197e+00   4.5482235e+00
   1.8353826e+00   4.6797248e+00
   1.8743827e+00   4.7294718e+00
   2.0853826e+00   5.0182010e+00
   2.1319892e+00   5.0859383e+00
   2.3353826e+00   5.3982174e+00
   2.3900323e+00   5.4863365e+00
   2.4464710e+00   5.5791068e+00
   2.5047781e+00   5.6767494e+00
   2.5650396e+00   5.7794993e+00
   2.6273474e+00   5.8876027e+00
   2.6917989e+00   6.0013180e+00
   2.7584984e+00   6.1209156e+00
   2.8275568e+00   6.2466796e+00
   2.8990929e+00   6.3789078e+00
   2.9731689e+00   6.5177905e+00
   3.0498481e+00   6.6635120e+00
   3.1292587e+00   6.8163725e+00
   3.2115370e+00   6.9766841e+00
   3.2968291e+00   7.1447718e+00
   3.3852908e+00   7.3209737e+00
   3.4770890e+00   7.5056412e+00
   3.5724029e+00   7.6991397e+00
   3.6714245e+00   7.9018494e+00
   3.7743604e+00   8.1141646e+00
   3.8814331e+00   8.3364954e+00
   3.9928824e+00   8.5692670e+00
   4.1089675e+00   8.8129207e+00
   4.2299688e+00   9.0679133e+00
   4.3549688e+00   9.3321332e+00
   4.4799688e+00   9.5968854e+00
   4.6049688e+00   9.8619024e+00
   4.7299688e+00   1.0126936e+01
   4.8549688e+00   1.0391757e+01
   4.9799688e+00   1.0656151e+01
   5.1049688e+00   1.0919922e+01
   5.2299688e+00   1.1182886e+01
   5.3549688e+00   1.1444874e+01
   5.4799688e+00   1.1705726e+01
   5.6049688e+00   1.1965299e+01
   5.7299688e+00   1.2223457e+01
   5.8549688e+00   1.2480076e+01
   5.9799688e+00   1.2735040e+01
   6.1049688e+00   1.2988243e+01
   6.2299688e+00   1.3239588e+01
   6.3549688e+00   1.3488984e+01
   6.4799688e+00   1.3736349e+01
   6.6049688e+00   1.3981608e+01
   6.7299688e+00   1.4224692e+01
   6.8549688e+00   1.4465538e+01
   6.9799688e+00   1.4704090e+01
   7.1049688e+00   1.4940297e+01
   7.2299688e+00   1.5174111e+01
   7.3549688e+00   1.5405491e+01
   7.4799688e+00   1.5634402e+01
   7.6049688e+00   1.5860808e+01
   7.7299688e+00   1.6084683e+01
   7.8549688e+00   1.6306002e+01
   7.9799688e+00   1.6524742e+01
   8.1049688e+00   1.6740885e+01
   8.2299688e+00   1.6954418e+01
   8.3549688e+00   1.7165326e+01
   8.4799688e+00   1.7373601e+01
   8.6049688e+00   1.7579236e+01
   8.7299688e+00   1.7782227e+01
   8.8549688e+00   1.7982568e+01
   8.9694719e+00   1.8163763e+01
   9.0725247e+00   1.8324941e+01
   9.1652722e+00   1.8468463e+01
   9.2487450e+00   1.8596388e+01
   9.3238705e+00   1.8710515e+01
   9.3914834e+00   1.8812415e+01
   9.4523351e+00   1.8903467e+01
   9.5071016e+00   1.8984880e+01
   9.5563914e+00   1.9057721e+01
   9.6056813e+00   1.9130155e+01
   9.6451131e+00   1.9187808e+01
   9.6845450e+00   1.9245202e+01
   9.7160905e+00   1.9290929e+01
   9.7476360e+00   1.9336491e+01
   9.7728724e+00   1.9372820e+01
   9.7981088e+00   1.9409044e+01
   9.8182979e+00   1.9437946e+01
   9.8384870e+00   1.9466781e+01
   9.8586762e+00   1.9495547e+01
   9.8728086e+00   1.9515643e+01
   9.8869409e+00   1.9535707e+01
   9.9010733e+00   1.9555737e+01
   9.9152057e+00   1.9575733e+01
   9.9236851e+00   1.9587715e+01
   9.9321646e+00   1.9599686e+01
   9.9406440e+00   1.9611644e+01
   9.9491234e+00   1.9623590e+01
   9.9576029e+00   1.9635525e+01
   9.9660823e+00   1.9647447e+01
   9.9694741e+00   1.9652213e+01
   9.9728658e+00   1.9656977e+01
   9.9762576e+00   1.9661739e+01
   9.9796494e+00   1.9666499e+01
   9.9830411e+00   1.9671257e+01
   9.9864329e+00   1.9676013e+01
   9.9898247e+00   1.9680767e+01
   9.9932165e+00   1.9685520e+01
   9.9966082e+00   1.9690270e+01


==> data/dkbHatData1000.dat <==
   0.0000000e+00   1.0000000e-02
   8.1472539e-02   1.0000000e-02
   2.3222753e-01   1.0000000e-02
   2.9306276e-01  -3.0854806e-02
   3.2434106e-01   3.0452944e-02
   3.8109063e-01   4.0590421e-01
   5.1662388e-01   1.6235824e+00
   8.8539878e-01   3.4707659e+00
   1.4240628e+00   4.2490099e+00
   2.4612396e+00   5.7160381e+00
   3.2054483e+00   7.1097305e+00
   4.3244778e+00   9.4305716e+00
   5.6994778e+00   1.2318323e+01
   7.0744778e+00   1.5032978e+01
   8.4494778e+00   1.7477232e+01
   9.8244778e+00   1.9617431e+01
   1.1199478e+01   2.1451396e+01
   1.2574478e+01   2.2992117e+01
   1.3949478e+01   2.4258483e+01
   1.5324478e+01   2.5270121e+01
   1.6699478e+01   2.6044777e+01
   1.8051086e+01   2.6590327e+01
   1.9335590e+01   2.6923583e+01
   2.0126293e+01   2.7094489e+01
   2.0973437e+01   2.7553442e+01
   2.2340742e+01   2.8579549e+01
   2.3715742e+01   2.9653441e+01
   2.5090742e+01   3.0648403e+01
   2.6465742e+01   3.1537215e+01
   2.7840742e+01   3.2321265e+01
   2.9215742e+01   3.3009799e+01
   3.0590742e+01   3.3613474e+01
   3.3425717e+01   3.4633556e+01
   3.9006888e+01   3.5980173e+01
   4.4336487e+01   3.6742481e+01
   4.9993832e+01   3.7226614e+01
   5.4772900e+01   3.7461109e+01
   5.5059600e+01   3.6456967e+01
   5.5620800e+01   3.1358503e+01
   5.6685306e+01   3.0526102e+01
   5.8060306e+01   3.0150130e+01
   5.9435306e+01   2.9858670e+01
   6.0810306e+01   2.9654608e+01
   6.2185306e+01   2.9522575e+01
   6.3560306e+01   2.9444270e+01
   6.4935306e+01   2.9403757e+01
   6.6310306e+01   2.9388494e+01
   6.7685306e+01   2.9389041e+01
   7.0466846e+01   2.9412273e+01
   7.4447086e+01   2.9444812e+01
   7.5283044e+01   2.9414952e+01
   7.6436539e+01   2.9313592e+01
   7.7811539e+01   2.9166057e+01
   7.9186539e+01   2.9019155e+01
   8.0686539e+01   2.8869574e+01
   8.6050764e+01   2.8424136e+01
   8.6258206e+01   2.8411122e+01
   8.6436759e+01   2.8405574e+01
   8.9936912e+01   2.8301556e+01
   9.2370738e+01   2.8206357e+01
   9.2588359e+01   2.8201286e+01
   9.4662631e+01   2.8172668e+01
   9.6719304e+01   2.8121857e+01
   9.6885468e+01   2.8119327e+01
   9.9046146e+01   2.8097325e+01
   1.0006515e+02   2.8077425e+01
   1.0020833e+02   2.8075936e+01
   1.0271883e+02   2.8051551e+01
   1.0289959e+02   2.8049360e+01
   1.0458154e+02   2.8038923e+01
   1.0517794e+02   2.8031535e+01
   1.0611257e+02   2.8028596e+01
   1.0707253e+02   2.8019301e+01
   1.0715568e+02   2.8018811e+01
   1.0879944e+02   2.8009944e+01
   1.0888855e+02   2.8009303e+01
   1.0982070e+02   2.8006784e+01
   1.0982322e+02   2.7992433e+01
   1.1022372e+02   2.5834554e+01
   1.1049017e+02   2.3129506e+01
   1.1112514e+02   2.2357547e+01
   1.1226113e+02   2.2477342e+01
   1.1363613e+02   2.2664229e+01
   1.1496160e+02   2.2826042e+01
   1.1597133e+02   2.2930974e+01
   1.1669587e+02   2.2996529e+01
   1.1763364e+02   2.3070821e+01
   1.1809382e+02   2.3103576e+01
   1.1841962e+02   2.3125500e+01
   1.1892400e+02   2.3157605e+01
   1.1975978e+02   2.3206581e+01
   1.2083671e+02   2.3263298e+01
   1.2298850e+02   2.3358948e+01
   1.2847930e+02   2.3505899e+01
   1.3019591e+02   2.3522860e+01
   1.3208314e+02   2.3581061e+01
   1.3545823e+02   2.3720042e+01
   1.4149704e+02   2.3919651e+01
   1.4675387e+02   2.4034153e+01
   1.5247300e+02   2.4115630e+01
   1.5806162e+02   2.4169465e+01
   1.6340424e+02   2.4197438e+01
   1.6485789e+02   2.3210087e+01
   1.6534279e+02   2.0097735e+01
   1.6608491e+02   1.8957383e+01
   1.6744248e+02   1.9371436e+01
   1.6881748e+02   1.9820190e+01
   1.7019248e+02   2.0235894e+01
   1.7156748e+02   2.0609192e+01
   1.7294248e+02   2.0938683e+01
   1.7431748e+02   2.1225816e+01
   1.7569248e+02   2.1473035e+01
   1.7706748e+02   2.1683003e+01
   1.7844248e+02   2.1857559e+01
   1.8037631e+02   2.2043328e+01
   1.8214830e+02   2.2161826e+01
   1.8505623e+02   2.2267600e+01
   1.8573104e+02   2.2297989e+01
   1.8807021e+02   2.2522249e+01
   1.9300201e+02   2.2969171e+01
   1.9845319e+02   2.3285632e+01
   2.0378023e+02   2.3473775e+01
   2.0944650e+02   2.3597789e+01
   2.1481441e+02   2.3664018e+01
   2.1955552e+02   2.3680296e+01
   2.1995660e+02   2.1227579e+01
   2.2046434e+02   1.9879528e+01
   2.2145169e+02   1.9007783e+01
   2.2211359e+02   1.8985735e+01
   2.2293207e+02   1.8977454e+01
   2.2366436e+02   1.8975832e+01
   2.2464898e+02   1.8977107e+01
   2.2582014e+02   1.8980387e+01
   2.2719514e+02   1.8984605e+01
   2.2857014e+02   1.8988489e+01
   2.2994514e+02   1.8991876e+01
   2.3132014e+02   1.8994765e+01
   2.3269514e+02   1.8997188e+01
   2.3407014e+02   1.8999181e+01
   2.3544514e+02   1.9000774e+01
   2.3682014e+02   1.9001991e+01
   2.3819514e+02   1.9002851e+01
   2.3957014e+02   1.9003372e+01
   2.4042871e+02   1.9003626e+01
   2.4179927e+02   1.9005061e+01
   2.4317427e+02   1.9006948e+01
   2.4454927e+02   1.9008798e+01
   2.4592427e+02   1.9010489e+01
   2.4729927e+02   1.9012003e+01
   2.4867427e+02   1.9013347e+01
   2.5004927e+02   1.9014539e+01
   2.5142427e+02   1.9015595e+01
   2.5279927e+02   1.9016530e+01
   2.5417427e+02   1.9017357e+01
   2.5554927e+02   1.9018090e+01
   2.5692427e+02   1.9018738e+01
   2.5829927e+02   1.9019312e+01
   2.5967427e+02   1.9019820e+01
   2.6798835e+02   1.9023047e+01
   2.7330940e+02   1.9023177e+01
   2.7512757e+02   1.7896904e+01
   2.7555588e+02   1.5592040e+01
   2.7626799e+02   1.4991538e+01
   2.7701419e+02   1.5041601e+01
   2.7805261e+02   1.5157546e+01
   2.7942761e+02   1.5316289e+01
   2.8080261e+02   1.5462858e+01
   2.8217761e+02   1.5592231e+01
   2.8355261e+02   1.5704265e+01
   2.8492761e+02   1.5800160e+01
   2.8630261e+02   1.5881368e+01
   2.8767761e+02   1.5949253e+01
   2.8917761e+02   1.6009505e+01
   2.9493178e+02   1.6127068e+01
   2.9574017e+02   1.6140669e+01
   2.9818793e+02   1.6219882e+01
   3.0381467e+02   1.6379199e+01
   3.0922278e+02   1.6471032e+01
   3.1486575e+02   1.6524796e+01
   3.2021739e+02   1.6557281e+01
   3.2552537e+02   1.6577027e+01
   3.3004626e+02   1.6587768e+01
   3.3030358e+02   1.4192755e+01
   3.3091609e+02   1.2918453e+01
   3.3187914e+02   1.2978451e+01
   3.3325414e+02   1.3215249e+01
   3.3462914e+02   1.3457041e+01
   3.3600414e+02   1.3677936e+01
   3.3737914e+02   1.3872285e+01
   3.3875414e+02   1.4040411e+01
   3.4012914e+02   1.4184263e+01
   3.4150414e+02   1.4306052e+01
   3.4287914e+02   1.4407824e+01
   3.4734991e+02   1.4620802e+01
   3.5011988e+02   1.4673554e+01
   3.5178647e+02   1.4734041e+01
   3.5452037e+02   1.4874250e+01
   3.6159898e+02   1.5132675e+01
   3.6712156e+02   1.5241148e+01
   3.7248300e+02   1.5305655e+01
   3.7788171e+02   1.5344456e+01
   3.8333669e+02   1.5368558e+01
   3.8492241e+02   1.3959655e+01
   3.8542357e+02   1.1483720e+01
   3.8631986e+02   1.1415506e+01
   3.8769486e+02   1.1939728e+01
   3.8906986e+02   1.2663700e+01
   3.9044486e+02   1.3454797e+01
   3.9181986e+02   1.4234770e+01
   3.9319486e+02   1.4963231e+01
   3.9456986e+02   1.5621394e+01
   3.9594486e+02   1.6201883e+01
   3.9731986e+02   1.6703142e+01
   3.9869486e+02   1.7126472e+01
   4.0006986e+02   1.7474453e+01
   4.0353824e+02   1.8034562e+01
   4.0530299e+02   1.8168088e+01
   4.0696003e+02   1.8492014e+01
   4.0871003e+02   1.8947896e+01
   4.1305758e+02   1.9918776e+01
   4.1915688e+02   2.0791774e+01
   4.2500560e+02   2.1272481e+01
   4.3024517e+02   2.1532862e+01
   4.3614816e+02   2.1707234e+01
   4.3947343e+02   2.1759623e+01
   4.3977646e+02   1.8160368e+01
   4.4066779e+02   1.7351517e+01
   4.4150551e+02   1.7368175e+01
   4.4228291e+02   1.7439067e+01
   4.4282757e+02   1.7512106e+01
   4.4339655e+02   1.7602579e+01
   4.4412667e+02   1.7732684e+01
   4.4495287e+02   1.7890381e+01
   4.4605035e+02   1.8104840e+01
   4.4742535e+02   1.8366311e+01
   4.4880035e+02   1.8608726e+01
   4.5017535e+02   1.8826401e+01
   4.5155035e+02   1.9017171e+01
   4.5622435e+02   1.9466441e+01
   4.5991158e+02   1.9618308e+01
   4.6126011e+02   1.9693108e+01
   4.6394242e+02   1.9926037e+01
   4.6947815e+02   2.0311952e+01
   4.7466824e+02   2.0535456e+01
   4.8069141e+02   2.0688472e+01
   4.8655807e+02   2.0772100e+01
   4.9203700e+02   2.0817920e+01
   4.9519419e+02   2.0675932e+01
   4.9556060e+02   1.7460859e+01
   4.9626952e+02   1.6873320e+01
   4.9750971e+02   1.6766947e+01
   4.9888471e+02   1.6738969e+01
   5.0025971e+02   1.6759106e+01
   5.0163471e+02   1.6802563e+01
   5.0300971e+02   1.6854884e+01
   5.0438471e+02   1.6908215e+01
   5.0575971e+02   1.6958492e+01
   5.0713471e+02   1.7003726e+01
   5.0850971e+02   1.7043030e+01
   5.0988471e+02   1.7076083e+01
   5.1509763e+02   1.7145095e+01
   5.1592516e+02   1.7152147e+01
   5.1821264e+02   1.7196512e+01
   5.2253624e+02   1.7283345e+01
   5.2807077e+02   1.7356660e+01
   5.3374072e+02   1.7399840e+01
   5.3891984e+02   1.7423706e+01
   5.4474364e+02   1.7439112e+01
   5.4955435e+02   1.7444533e+01
   5.4987642e+02   1.4753730e+01
   5.5080730e+02   1.3929857e+01
   5.5210401e+02   1.3925039e+01
   5.5347901e+02   1.3982138e+01
   5.5485401e+02   1.4041433e+01
   5.5622901e+02   1.4096971e+01
   5.5760401e+02   1.4146766e+01
   5.5897901e+02   1.4190393e+01
   5.6035401e+02   1.4228030e+01
   5.6172901e+02   1.4260068e+01
   5.6335401e+02   1.4291307e+01
   5.6991855e+02   1.4355711e+01
   5.7090925e+02   1.4362089e+01
   5.7333102e+02   1.4391880e+01
   5.7858304e+02   1.4450702e+01
   5.8413371e+02   1.4486869e+01
   5.8936330e+02   1.4507747e+01
   5.9517687e+02   1.4521210e+01
   6.0102200e+02   1.4528069e+01
   6.0487290e+02   1.4526378e+01
   6.0541022e+02   1.1919948e+01
   6.0619992e+02   1.1565644e+01
   6.0755715e+02   1.1599238e+01
   6.0893215e+02   1.1667595e+01
   6.1030715e+02   1.1743028e+01
   6.1168215e+02   1.1816473e+01
   6.1305715e+02   1.1884125e+01
   6.1443215e+02   1.1944578e+01
   6.1580715e+02   1.1997503e+01
   6.1718215e+02   1.2043037e+01
   6.1868215e+02   1.2084664e+01
   6.2463466e+02   1.2176950e+01
   6.2581430e+02   1.2184158e+01
   6.2803931e+02   1.2224191e+01
   6.3249157e+02   1.2306914e+01
   6.3783763e+02   1.2371505e+01
   6.4389264e+02   1.2414209e+01
   6.4989269e+02   1.2438507e+01
   6.5534120e+02   1.2450205e+01
   6.6019633e+02   1.2454252e+01
   6.6056463e+02   1.0461314e+01
   6.6132233e+02   9.9108410e+00
   6.6258128e+02   9.9295671e+00
   6.6395628e+02   9.9795451e+00
   6.6533128e+02   1.0029647e+01
   6.6670628e+02   1.0075677e+01
   6.6808128e+02   1.0116470e+01
   6.6945628e+02   1.0151949e+01
   6.7083128e+02   1.0182407e+01
   6.7220628e+02   1.0208240e+01
   6.7447507e+02   1.0241770e+01
   6.8078339e+02   1.0286955e+01
   6.8172710e+02   1.0291188e+01
   6.8426748e+02   1.0317818e+01
   6.8951764e+02   1.0365160e+01
   6.9533740e+02   1.0396782e+01
   7.0089856e+02   1.0413594e+01
   7.0611526e+02   1.0423479e+01
   7.1187798e+02   1.0429894e+01
   7.1513574e+02   1.0414405e+01
   7.1570265e+02   8.7949913e+00
   7.1652646e+02   8.6071280e+00
   7.1788531e+02   8.4377510e+00
   7.1926031e+02   8.2988072e+00
   7.2063531e+02   8.1920387e+00
   7.2201031e+02   8.1106161e+00
   7.2338531e+02   8.0482460e+00
   7.2476031e+02   8.0002410e+00
   7.2613531e+02   7.9632112e+00
   7.2751031e+02   7.9346743e+00
   7.2888531e+02   7.9127839e+00
   7.3026031e+02   7.8961536e+00
   7.3314547e+02   7.8743601e+00
   7.3572693e+02   7.8651629e+00
   7.3730909e+02   7.8557086e+00
   7.3868409e+02   7.8447448e+00
   7.4005909e+02   7.8348490e+00
   7.4291857e+02   7.8198014e+00
   7.4826455e+02   7.8035285e+00
   7.5417412e+02   7.7971792e+00
   7.5960315e+02   7.7934791e+00
   7.6474333e+02   7.7909682e+00
   7.7050034e+02   7.7894557e+00
   7.7125034e+02   6.7009555e+00
   7.7262442e+02   6.2314396e+00
   7.7534621e+02   6.2132428e+00
   7.7960899e+02   6.2235188e+00
   7.8597591e+02   6.2343246e+00
   7.9098717e+02   6.2374552e+00
   7.9312704e+02   6.2397297e+00
   7.9982798e+02   6.2466061e+00
   8.0534644e+02   6.2490339e+00
   8.1092463e+02   6.2523300e+00
   8.1640007e+02   6.2532735e+00
   8.2153710e+02   6.2530792e+00
   8.2602713e+02   6.2529964e+00
   8.2633773e+02   5.3802388e+00
   8.2698592e+02   5.1512771e+00
   8.2809135e+02   5.0925076e+00
   8.2946635e+02   5.0284844e+00
   8.3084135e+02   4.9826813e+00
   8.3221635e+02   4.9558252e+00
   8.3359135e+02   4.9436647e+00
   8.3496635e+02   4.9416799e+00
   8.3634135e+02   4.9461755e+00
   8.3771635e+02   4.9543648e+00
   8.3909135e+02   4.9642183e+00
   8.4046635e+02   4.9742887e+00
   8.4209135e+02   4.9851040e+00
   8.4532008e+02   4.9994044e+00
   8.4678225e+02   5.0095459e+00
   8.4815725e+02   5.0241167e+00
   8.4953225e+02   5.0399043e+00
   8.5090725e+02   5.0554825e+00
   8.5228225e+02   5.0702542e+00
   8.5365725e+02   5.0839757e+00
   8.5503225e+02   5.0965639e+00
   8.5640725e+02   5.1080143e+00
   8.5778225e+02   5.1183639e+00
   8.5915725e+02   5.1276721e+00
   8.6053225e+02   5.1360102e+00
   8.6662526e+02   5.1641090e+00
   8.7198555e+02   5.1782416e+00
   8.7730891e+02   5.1867057e+00
   8.8068531e+02   5.0727463e+00
   8.8153568e+02   4.1774156e+00
   8.8435486e+02   4.1667788e+00
   8.9047633e+02   4.1688251e+00
   8.9588122e+02   4.1695367e+00
   9.0062274e+02   4.1692635e+00
   9.0281152e+02   4.1695960e+00
   9.0997545e+02   4.1697563e+00
   9.1529539e+02   4.1702972e+00
   9.2062056e+02   4.1706104e+00
   9.2628371e+02   4.1715526e+00
   9.3165052e+02   4.1714319e+00
   9.3613892e+02   4.1701673e+00
   9.3644897e+02   3.3309084e+00
   9.3708946e+02   3.1276273e+00
   9.3816591e+02   3.1371145e+00
   9.3954091e+02   3.3050926e+00
   9.4091591e+02   3.5880210e+00
   9.4229091e+02   3.9175677e+00
   9.4366591e+02   4.2492174e+00
   9.4504091e+02   4.5600242e+00
   9.4641591e+02   4.8395819e+00
   9.4728932e+02   4.9989724e+00
   9.4866432e+02   5.2207944e+00
   9.4990954e+02   5.3912285e+00
   9.5102966e+02   5.5204681e+00
   9.5246042e+02   5.6536456e+00
   9.5377337e+02   5.7457055e+00
   9.5612578e+02   5.8434171e+00
   9.5674449e+02   5.8759141e+00
   9.5693100e+02   5.8908526e+00
   9.5750169e+02   5.9448383e+00
   9.5813524e+02   6.0134969e+00
   9.5950206e+02   6.1728108e+00
   9.6088524e+02   6.3302882e+00
   9.6199987e+02   6.4482000e+00
   9.6220559e+02   6.4688378e+00
   9.6282614e+02   6.5278654e+00
   9.6410320e+02   6.6394097e+00
   9.6530489e+02   6.7349019e+00
   9.6536710e+02   6.7396084e+00
   9.6593146e+02   6.7803273e+00
   9.6718658e+02   6.8632454e+00
   9.6801746e+02   6.9139069e+00
   9.6833323e+02   6.9317534e+00
   9.6969505e+02   7.0038724e+00
   9.7006577e+02   7.0219500e+00
   9.7126783e+02   7.0764453e+00
   9.7185175e+02   7.1006510e+00
   9.7259787e+02   7.1300181e+00
   9.7286779e+02   7.1401000e+00
   9.7375313e+02   7.1714366e+00
   9.7398867e+02   7.1793462e+00
   9.7477496e+02   7.2045160e+00
   9.7498612e+02   7.2109663e+00
   9.7568926e+02   7.2315436e+00
   9.7588394e+02   7.2370056e+00
   9.7652123e+02   7.2542042e+00
   9.7720972e+02   7.2716376e+00
   9.7743850e+02   7.2772175e+00
   9.7797731e+02   7.2898406e+00
   9.7812560e+02   7.2932039e+00
   9.7863133e+02   7.3043308e+00
   9.7876421e+02   7.3071637e+00
   9.7931724e+02   7.3186041e+00
   9.7978491e+02   7.3278090e+00
   9.7991160e+02   7.3302358e+00
   9.8042451e+02   7.3397729e+00
   9.8080241e+02   7.3464992e+00
   9.8092153e+02   7.3485727e+00
   9.8131428e+02   7.3552361e+00
   9.8172848e+02   7.3619760e+00
   9.8183906e+02   7.3637271e+00
   9.8224446e+02   7.3699952e+00
   9.8255590e+02   7.3746357e+00
   9.8290791e+02   7.3796993e+00
   9.8302827e+02   7.3813971e+00
   9.8339295e+02   7.3863967e+00
   9.8366738e+02   7.3900360e+00
   9.8394672e+02   7.3936259e+00
   9.8405070e+02   7.3949502e+00
   9.8433076e+02   7.3984121e+00
   9.8440709e+02   7.3993385e+00
   9.8465076e+02   7.4022486e+00
   9.8493757e+02   7.4055746e+00
   9.8501726e+02   7.4064830e+00
   9.8528945e+02   7.4095244e+00
   9.8551961e+02   7.4120248e+00
   9.8577925e+02   7.4147714e+00
   9.8585049e+02   7.4155129e+00
   9.8605902e+02   7.4176492e+00
   9.8629810e+02   7.4200355e+00
   9.8636419e+02   7.4206856e+00
   9.8655264e+02   7.4225108e+00
   9.8673404e+02   7.4242270e+00
   9.8685054e+02   7.4253197e+00
   9.8702937e+02   7.4269613e+00
   9.8725382e+02   7.4289752e+00
   9.8732008e+02   7.4295596e+00
   9.8748872e+02   7.4310308e+00
   9.8769104e+02   7.4327555e+00
   9.8780659e+02   7.4337190e+00
   9.8794675e+02   7.4348802e+00
   9.8809947e+02   7.4361194e+00
   9.8829276e+02   7.4376566e+00
   9.8835525e+02   7.4381455e+00
   9.8853208e+02   7.4395130e+00
   9.8867066e+02   7.4405640e+00
   9.8872390e+02   7.4409627e+00
   9.8888147e+02   7.4421313e+00
   9.8903456e+02   7.4432439e+00
   9.8919479e+02   7.4443864e+00
   9.8932289e+02   7.4452825e+00
   9.8940018e+02   7.4458200e+00
   9.8952982e+02   7.4467072e+00
   9.8966864e+02   7.4476402e+00
   9.8980096e+02   7.4485145e+00
   9.8985832e+02   7.4488906e+00
   9.8996766e+02   7.4495984e+00
   9.9005568e+02   7.4501588e+00
   9.9014000e+02   7.4506943e+00
   9.9024564e+02   7.4513540e+00
   9.9037766e+02   7.4521664e+00
   9.9048871e+02   7.4528385e+00
   9.9054096e+02   7.4531528e+00
   9.9066396e+02   7.4538822e+00
   9.9078429e+02   7.4545848e+00
   9.9086765e+02   7.4550649e+00
   9.9090505e+02   7.4552785e+00
   9.9101158e+02   7.4558820e+00
   9.9109712e+02   7.4563604e+00
   9.9120251e+02   7.4569420e+00
   9.9126019e+02   7.4572561e+00
   9.9144523e+02   5.6505933e+00
   9.9187690e+02   4.6125403e+00
   9.9253902e+02   4.6413019e+00
   9.9330126e+02   4.8930280e+00
   9.9366126e+02   5.0250968e+00
   9.9404689e+02   5.1690913e+00
   9.9477561e+02   5.4381450e+00
   9.9561703e+02   5.7292911e+00
   9.9679162e+02   6.0798571e+00
   9.9815136e+02   6.3878224e+00
   9.9920106e+02   6.5501192e+00
   9.9975794e+02   6.6101438e+00
   9.9994069e+02   6.6260768e+00
   9.9999526e+02   6.6304838e+00


==> data/dkbHatData1000UnSafe.dat <==
   0.0000000e+00   1.0000000e-02
   8.1470701e-02   1.0000000e-02
   2.3179796e-01   1.0000000e-02
   2.9286164e-01  -2.9444465e-02
   3.2366917e-01   3.1095768e-02
   3.8049677e-01   4.0647202e-01
   5.1602813e-01   1.6234277e+00
   8.8453720e-01   3.4656294e+00
   1.4228786e+00   4.2395607e+00
   2.4601138e+00   5.7070045e+00
   3.2071185e+00   7.1124121e+00
   4.3323766e+00   9.4617453e+00
   5.7073766e+00   1.2370305e+01
   7.0823766e+00   1.5102579e+01
   8.4573766e+00   1.7559114e+01
   9.8323766e+00   1.9706420e+01
   1.1207377e+01   2.1543623e+01
   1.2582377e+01   2.3085154e+01
   1.3957377e+01   2.4351004e+01
   1.5332377e+01   2.5361508e+01
   1.6707377e+01   2.6134822e+01
   1.8061391e+01   2.6679887e+01
   1.9108229e+01   2.6963345e+01
   1.9998366e+01   2.7116698e+01
   2.0314600e+01   2.7191042e+01
   2.1333756e+01   2.7737539e+01
   2.2708756e+01   2.8771748e+01
   2.4083756e+01   2.9832795e+01
   2.5458756e+01   3.0811472e+01
   2.6833756e+01   3.1684187e+01
   2.8208756e+01   3.2453310e+01
   2.9583756e+01   3.3128278e+01
   3.0958756e+01   3.3719710e+01
   3.2333756e+01   3.4237654e+01
   3.3708756e+01   3.4691147e+01
   3.5083756e+01   3.5088181e+01
   3.7387856e+01   3.5645661e+01
   4.3324564e+01   3.6623737e+01
   4.8656043e+01   3.7129601e+01
   4.9974346e+01   2.1918349e+01
   5.0101924e+01   1.6464776e+01
   5.0211457e+01   1.7928743e+01
   5.0523627e+01   2.0518101e+01
   5.1267917e+01   1.9333717e+01
   5.2547343e+01   1.6098280e+01
   5.3922343e+01   1.3135949e+01
   5.5297343e+01   1.0879756e+01
   5.6672343e+01   9.2145454e+00
   5.8047343e+01   7.9706170e+00
   5.9422343e+01   7.0119643e+00
   6.0797343e+01   6.2509427e+00
   6.2172343e+01   5.6364477e+00
   6.3547343e+01   5.1393617e+00
   6.8785178e+01   4.0813037e+00
   7.0101531e+01   3.9891719e+00
   7.0954641e+01   3.8766784e+00
   7.3421577e+01   3.2419333e+00
   7.8154042e+01   2.1649838e+00
   8.2977672e+01   1.4855054e+00
   8.6512565e+01   1.1773718e+00
   9.0162454e+01   9.7367669e-01
   9.3680205e+01   8.5286662e-01
   9.7434619e+01   7.7655447e-01
   9.9760888e+01   7.8067602e-01
   1.0004623e+02   3.5360130e+00
   1.0023835e+02   4.0972936e+00
   1.0050202e+02   4.5552377e+00
   1.0121886e+02   4.5738228e+00
   1.0235295e+02   4.2148205e+00
   1.0372795e+02   3.7267478e+00
   1.0494125e+02   3.3184641e+00
   1.0581568e+02   3.0485136e+00
   1.0658959e+02   2.8280799e+00
   1.0738362e+02   2.6197916e+00
   1.0778098e+02   2.5221541e+00
   1.0810412e+02   2.4459000e+00
   1.0869633e+02   2.3132592e+00
   1.0953284e+02   2.1409131e+00
   1.1055145e+02   1.9533499e+00
   1.1325734e+02   1.5610836e+00
   1.1881463e+02   1.1477655e+00
   1.2023708e+02   1.1124501e+00
   1.2072152e+02   1.0955344e+00
   1.2294625e+02   9.0990710e-01
   1.2654137e+02   5.9488570e-01
   1.3036197e+02   3.5508719e-01
   1.3340494e+02   2.2535815e-01
   1.3615494e+02   1.4931757e-01
   1.3879480e+02   1.1469433e-01
   1.4140800e+02   1.1401525e-01
   1.4415800e+02   1.3133400e-01
   1.4716571e+02   1.5402775e-01
   1.5022683e+02   1.7461303e-01
   1.5028921e+02   1.0127052e+00
   1.5042887e+02   2.5034220e+00
   1.5069556e+02   5.8982287e+00
   1.5116570e+02   7.0276567e+00
   1.5224929e+02   6.7440004e+00
   1.5362429e+02   6.0717513e+00
   1.5499929e+02   5.3933957e+00
   1.5637429e+02   4.7734773e+00
   1.5774929e+02   4.2275568e+00
   1.5912429e+02   3.7554914e+00
   1.6049929e+02   3.3523688e+00
   1.6187429e+02   3.0122553e+00
   1.6337429e+02   2.7065403e+00
   1.6840070e+02   2.1036916e+00
   1.7028582e+02   2.0223773e+00
   1.7058618e+02   2.0093556e+00
   1.7259281e+02   1.7641229e+00
   1.7598499e+02   1.2776112e+00
   1.8103879e+02   7.6111634e-01
   1.8639583e+02   4.2788013e-01
   1.9151372e+02   2.3635896e-01
   1.9541450e+02   1.4345929e-01
   1.9872613e+02   8.9842632e-02
   2.0028312e+02   6.6775719e-02
   2.0032130e+02   4.9721514e-02
   2.0045606e+02  -6.3036034e-03
   2.0056925e+02  -1.5312436e-01
   2.0083803e+02  -8.3790265e-02
   2.0107033e+02  -5.2024255e-02
   2.0159629e+02  -5.8272326e-02
   2.0236393e+02  -3.4838603e-02
   2.0301989e+02  -9.3211220e-03
   2.0338052e+02   1.9752126e-03
   2.0390461e+02   1.5288034e-02
   2.0477705e+02   3.1634998e-02
   2.0591094e+02   4.6590866e-02
   2.0728594e+02   5.9839952e-02
   2.0866094e+02   7.0079340e-02
   2.1003594e+02   7.8181992e-02
   2.1141094e+02   8.5176469e-02
   2.1278594e+02   9.0054494e-02
   2.1416094e+02   9.3935429e-02
   2.1553594e+02   9.6977101e-02
   2.1691094e+02   9.9288781e-02
   2.1828594e+02   1.0094384e-01
   2.1966094e+02   1.0200334e-01
   2.2059454e+02   1.0249498e-01
   2.2196954e+02   1.0459058e-01
   2.2334454e+02   1.0739823e-01
   2.2471954e+02   1.1017393e-01
   2.2609454e+02   1.1270948e-01
   2.2746954e+02   1.1496606e-01
   2.2884454e+02   1.1695595e-01
   2.3021954e+02   1.1870476e-01
   2.3159454e+02   1.2023964e-01
   2.3296954e+02   1.2158607e-01
   2.3434454e+02   1.2276687e-01
   2.3571954e+02   1.2380222e-01
   2.3709454e+02   1.2470996e-01
   2.3859454e+02   1.2557267e-01
   2.4468418e+02   1.2804797e-01
   2.5030503e+02   1.2932998e-01
   2.5038808e+02   1.0869743e-01
   2.5086871e+02   8.1024138e-02
   2.5226600e+02   8.1161941e-02
   2.5599586e+02   8.1951524e-02
   2.6167401e+02   8.4430186e-02
   2.6713308e+02   8.4657308e-02
   2.7080622e+02   8.2878212e-02
   2.7517900e+02   8.6190821e-02
   2.8037428e+02   9.0354994e-02
   2.8608623e+02   9.3539332e-02
   2.9155531e+02   9.5676874e-02
   2.9675823e+02   9.7196318e-02
   2.9974084e+02   1.1313534e-01
   2.9998040e+02   1.2915116e+00
   3.0049485e+02   1.8045088e+00
   3.0072351e+02   1.8464793e+00
   3.0116397e+02   2.0379132e+00
   3.0203946e+02   1.9241451e+00
   3.0341446e+02   1.7018642e+00
   3.0478946e+02   1.4991050e+00
   3.0616446e+02   1.3207302e+00
   3.0753946e+02   1.1662609e+00
   3.0891446e+02   1.0337266e+00
   3.1028946e+02   9.2091187e-01
   3.1166446e+02   8.2575608e-01
   3.1303946e+02   7.4646648e-01
   3.1645465e+02   6.0899803e-01
   3.2041365e+02   5.3918774e-01
   3.2086652e+02   5.3384592e-01
   3.2298321e+02   4.6388827e-01
   3.2688079e+02   3.2239240e-01
   3.3228238e+02   1.9036591e-01
   3.3882002e+02   1.0024412e-01
   3.4509873e+02   5.4050220e-02
   3.5039786e+02   3.2222578e-02
   3.5045920e+02   1.1159209e+00
   3.5052323e+02   1.9496121e+00
   3.5079508e+02   4.1621757e+00
   3.5118180e+02   5.6240386e+00
   3.5198935e+02   5.5823919e+00
   3.5336435e+02   5.0059511e+00
   3.5473935e+02   4.4284750e+00
   3.5611435e+02   3.9067280e+00
   3.5748935e+02   3.4508396e+00
   3.5886435e+02   3.0583412e+00
   3.6023935e+02   2.7236691e+00
   3.6161435e+02   2.4410344e+00
   3.6298935e+02   2.2052302e+00
   3.6595683e+02   1.8358175e+00
   3.7043886e+02   1.5828387e+00
   3.7072943e+02   1.5748140e+00
   3.7261106e+02   1.4057725e+00
   3.7564166e+02   1.0642299e+00
   3.8137323e+02   6.0253881e-01
   3.8694274e+02   3.4125016e-01
   3.9260171e+02   1.8698285e-01
   3.9782844e+02   1.0336370e-01
   4.0035162e+02   8.8318267e-02
   4.0048869e+02   6.3081990e+00
   4.0067578e+02   1.0209742e+01
   4.0076979e+02   1.1179202e+01
   4.0103345e+02   1.5477492e+01
   4.0168963e+02   1.6483353e+01
   4.0246228e+02   1.5696876e+01
   4.0312235e+02   1.4900759e+01
   4.0348296e+02   1.4457660e+01
   4.0422311e+02   1.3558735e+01
   4.0507405e+02   1.2570084e+01
   4.0599230e+02   1.1576979e+01
   4.0706066e+02   1.0526403e+01
   4.0784084e+02   9.8298285e+00
   4.0869980e+02   9.1287753e+00
   4.0934495e+02   8.6453797e+00
   4.0984030e+02   8.2981056e+00
   4.1070199e+02   7.7410245e+00
   4.1154951e+02   7.2481446e+00
   4.1271073e+02   6.6553161e+00
   4.1433573e+02   5.9725626e+00
   4.1949625e+02   4.7722331e+00
   4.2067573e+02   4.6769349e+00
   4.2107410e+02   4.6318651e+00
   4.2315490e+02   4.0361078e+00
   4.2675569e+02   2.8970715e+00
   4.3227914e+02   1.6984462e+00
   4.3851240e+02   9.2088379e-01
   4.4438246e+02   5.1090805e-01
   4.4945429e+02   3.0395434e-01
   4.5068972e+02   8.0157426e-01
   4.5073512e+02   2.0057187e+00
   4.5085318e+02   4.0340146e+00
   4.5111179e+02   6.1414159e+00
   4.5163644e+02   7.0729140e+00
   4.5268704e+02   6.6867413e+00
   4.5406204e+02   5.9304614e+00
   4.5543704e+02   5.2197465e+00
   4.5681204e+02   4.5918088e+00
   4.5818704e+02   4.0484962e+00
   4.5956204e+02   3.5834093e+00
   4.6093704e+02   3.1887699e+00
   4.6231204e+02   2.8572896e+00
   4.6368704e+02   2.5828706e+00
   4.6809544e+02   2.0283945e+00
   4.7073543e+02   1.8981070e+00
   4.7178990e+02   1.8172915e+00
   4.7436767e+02   1.4641156e+00
   4.7900405e+02   9.2671534e-01
   4.8287725e+02   6.3774475e-01
   4.8629006e+02   4.7344401e-01
   4.8922510e+02   3.8353145e-01
   4.9197510e+02   3.3207020e-01
   4.9472510e+02   3.0356061e-01
   4.9697510e+02   2.9176056e-01
   5.0028042e+02   2.8549857e-01
   5.0044381e+02   8.3487648e-01
   5.0078468e+02   1.1875993e+00
   5.0106509e+02   1.2410594e+00
   5.0176798e+02   1.2268354e+00
   5.0284797e+02   1.1347687e+00
   5.0422297e+02   1.0001111e+00
   5.0559797e+02   8.7171911e-01
   5.0697297e+02   7.5734193e-01
   5.0834797e+02   6.5805375e-01
   5.0972297e+02   5.7299099e-01
   5.1109797e+02   5.0084528e-01
   5.1247297e+02   4.4032406e-01
   5.1384797e+02   3.9027926e-01
   5.1522297e+02   3.4972967e-01
   5.1659797e+02   3.1785407e-01
   5.1797297e+02   2.9397230e-01
   5.1934797e+02   2.7749844e-01
   5.2072297e+02   2.6782016e-01
   5.2106371e+02   2.6539774e-01
   5.2190466e+02   2.5133458e-01
   5.2324525e+02   2.1854445e-01
   5.2462025e+02   1.8323668e-01
   5.2599525e+02   1.5095715e-01
   5.2737025e+02   1.2300845e-01
   5.2874525e+02   9.9705365e-02
   5.3012025e+02   8.1207135e-02
   5.3149525e+02   6.7757578e-02
   5.3287025e+02   5.9570258e-02
   5.3424525e+02   5.6402056e-02
   5.3562025e+02   5.7245173e-02
   5.3699525e+02   6.0666362e-02
   5.3837025e+02   6.5406761e-02
   5.3974525e+02   7.0628158e-02
   5.4112025e+02   7.5850693e-02
   5.4262025e+02   8.1258661e-02
   5.4666639e+02   9.3528857e-02
   5.4994354e+02   1.1718122e-01
   5.5017232e+02   1.6214369e+00
   5.5086618e+02   2.3129907e+00
   5.5121490e+02   2.3356695e+00
   5.5187463e+02   2.3192079e+00
   5.5286290e+02   2.1800468e+00
   5.5423790e+02   1.9453389e+00
   5.5561290e+02   1.7175720e+00
   5.5698790e+02   1.5131607e+00
   5.5836290e+02   1.3349589e+00
   5.5973790e+02   1.1817541e+00
   5.6111290e+02   1.0513219e+00
   5.6248790e+02   9.4138729e-01
   5.6386290e+02   8.4991315e-01
   5.7004898e+02   6.2659927e-01
   5.7116801e+02   6.1415469e-01
   5.7238788e+02   5.8162635e-01
   5.7502491e+02   4.6292200e-01
   5.8095844e+02   2.5202774e-01
   5.8654145e+02   1.3719568e-01
   5.9334575e+02   6.0151705e-02
   5.9807662e+02   3.0213686e-02
   6.0100974e+02   1.7999262e-02
   6.0107094e+02   6.6832836e-01
   6.0119735e+02   1.5211117e+00
   6.0148437e+02   2.3003528e+00
   6.0198165e+02   2.5627290e+00
   6.0299909e+02   2.4202561e+00
   6.0437409e+02   2.1554959e+00
   6.0574909e+02   1.9007253e+00
   6.0712409e+02   1.6729040e+00
   6.0849909e+02   1.4746312e+00
   6.0987409e+02   1.3043444e+00
   6.1124909e+02   1.1594936e+00
   6.1262409e+02   1.0375239e+00
   6.1399909e+02   9.3616336e-01
   6.1854549e+02   7.2581862e-01
   6.2119771e+02   6.7818267e-01
   6.2231309e+02   6.4615266e-01
   6.2491529e+02   5.1540631e-01
   6.3024492e+02   2.9466760e-01
   6.3573199e+02   1.5805239e-01
   6.4158952e+02   7.4182528e-02
   6.4575103e+02   3.8513794e-02
   6.4859052e+02   2.2379814e-02
   6.5094703e+02   1.4157690e-02
   6.5105972e+02   2.7430557e-01
   6.5120288e+02   8.0424783e-01
   6.5161208e+02   1.2501584e+00
   6.5219498e+02   1.3411130e+00
   6.5331673e+02   1.2428267e+00
   6.5469173e+02   1.1055939e+00
   6.5606673e+02   9.7786857e-01
   6.5744173e+02   8.6490795e-01
   6.5881673e+02   7.6704489e-01
   6.6019173e+02   6.8321710e-01
   6.6156673e+02   6.1207936e-01
   6.6294173e+02   5.5234982e-01
   6.6431673e+02   5.0290572e-01
   6.6569173e+02   4.6279743e-01
   6.6706673e+02   4.3124053e-01
   6.6844173e+02   4.0759569e-01
   6.6981461e+02   3.9133708e-01
   6.7118961e+02   3.8183250e-01
   6.7155549e+02   3.7874490e-01
   6.7235090e+02   3.6469215e-01
   6.7370363e+02   3.3087828e-01
   6.7507863e+02   2.9467997e-01
   6.7645363e+02   2.6108398e-01
   6.7782863e+02   2.3113473e-01
   6.7920363e+02   2.0482233e-01
   6.8057863e+02   1.8184352e-01
   6.8195363e+02   1.6183895e-01
   6.8332863e+02   1.4446404e-01
   6.8470363e+02   1.2940711e-01
   6.8607863e+02   1.1639138e-01
   6.8745363e+02   1.0517222e-01
   6.8882863e+02   9.5532932e-02
   6.9020363e+02   8.7281024e-02
   6.9157863e+02   8.0244787e-02
   6.9295363e+02   7.4270367e-02
   6.9432863e+02   6.9219469e-02
   6.9570363e+02   6.4967646e-02
   6.9707863e+02   6.1403093e-02
   6.9845363e+02   5.8425816e-02
   7.0007863e+02   5.5543307e-02
   7.0110307e+02   3.4200878e-02
   7.0126750e+02   1.4998322e-02
   7.0158547e+02   3.8487017e-03
   7.0234113e+02   2.3341434e-03
   7.0653099e+02   8.8917895e-03
   7.1256098e+02   1.4669307e-02
   7.1813586e+02   1.7152895e-02
   7.2282332e+02   1.8109254e-02
   7.2957035e+02   2.0505825e-02
   7.3470672e+02   2.1602425e-02
   7.4043379e+02   2.2329902e-02
   7.4599280e+02   2.2735102e-02
   7.5109774e+02   2.2961059e-02
   7.5127364e+02   3.4086944e-01
   7.5134849e+02   6.8698062e-01
   7.5157239e+02   1.8364795e+00
   7.5183808e+02   3.1181380e+00
   7.5244148e+02   3.4083126e+00
   7.5363792e+02   3.2003580e+00
   7.5501292e+02   2.8954139e+00
   7.5638792e+02   2.5942850e+00
   7.5776292e+02   2.3178236e+00
   7.5913792e+02   2.0717846e+00
   7.6051292e+02   1.8567624e+00
   7.6188792e+02   1.6715436e+00
   7.6326292e+02   1.5143322e+00
   7.6463792e+02   1.3832337e+00
   7.6991362e+02   1.0929356e+00
   7.7134691e+02   1.0655974e+00
   7.7191988e+02   1.0485854e+00
   7.7419077e+02   8.9394684e-01
   7.7818939e+02   6.1907722e-01
   7.8365187e+02   3.6920260e-01
   7.8872116e+02   2.2833327e-01
   7.9440412e+02   1.3320410e-01
   7.9994084e+02   7.8767324e-02
   8.0086127e+02   5.4686996e-02
   8.0136389e+02   4.3384307e-02
   8.0142062e+02   3.2683127e-02
   8.0159670e+02  -3.2833190e-03
   8.0185160e+02  -1.7715932e-02
   8.0249332e+02  -1.4661039e-02
   8.0425009e+02   3.1175995e-03
   8.0679527e+02   1.5523491e-02
   8.1085831e+02   2.3089124e-02
   8.1560829e+02   2.7787307e-02
   8.2135608e+02   3.0147572e-02
   8.2632162e+02   3.3072807e-02
   8.3165799e+02   3.5710811e-02
   8.3698548e+02   3.7305687e-02
   8.4265538e+02   3.8301163e-02
   8.4802497e+02   3.8859877e-02
   8.5079504e+02   4.4538751e-02
   8.5098679e+02   1.4966074e+00
   8.5145919e+02   2.4557256e+00
   8.5160506e+02   2.5589442e+00
   8.5199852e+02   3.1407171e+00
   8.5268498e+02   3.1687751e+00
   8.5374395e+02   2.8649492e+00
   8.5511895e+02   2.5013106e+00
   8.5649395e+02   2.1909529e+00
   8.5786895e+02   1.9278151e+00
   8.5924395e+02   1.7043898e+00
   8.6061895e+02   1.5147661e+00
   8.6199395e+02   1.3544967e+00
   8.6336895e+02   1.2201563e+00
   8.6474395e+02   1.1090326e+00
   8.6981024e+02   8.6862427e-01
   8.7157731e+02   8.3841143e-01
   8.7263000e+02   8.0418967e-01
   8.7519207e+02   6.5471025e-01
   8.8001987e+02   4.1410106e-01
   8.8636959e+02   2.2471207e-01
   8.9190426e+02   1.3177915e-01
   8.9713070e+02   7.9589115e-02
   9.0087728e+02   5.3123924e-02
   9.0123628e+02   1.9175733e-02
   9.0154724e+02   1.2227162e-02
   9.0159806e+02   1.0010351e-02
   9.0180449e+02   1.6635335e-04
   9.0225413e+02  -1.8036918e-03
   9.0384231e+02   6.9495186e-03
   9.0749919e+02   1.8572643e-02
   9.1334551e+02   2.9074092e-02
   9.1892204e+02   3.3642201e-02
   9.2300237e+02   3.5151136e-02
   9.2983326e+02   4.0053138e-02
   9.3522969e+02   4.2352098e-02
   9.4055703e+02   4.3700467e-02
   9.4588320e+02   4.4504956e-02
   9.5154853e+02   4.4999947e-02
   9.5160927e+02   1.8217651e+00
   9.5167353e+02   3.1957937e+00
   9.5195121e+02   5.9973317e+00
   9.5251816e+02   6.7620055e+00
   9.5350188e+02   6.4267114e+00
   9.5487688e+02   5.7567105e+00
   9.5625188e+02   5.0950158e+00
   9.5762688e+02   4.4985581e+00
   9.5900188e+02   3.9781163e+00
   9.6037688e+02   3.5308035e+00
   9.6175188e+02   3.1502904e+00
   9.6312688e+02   2.8299808e+00
   9.6450188e+02   2.5639432e+00
   9.6892356e+02   2.0223275e+00
   9.7164174e+02   1.8912928e+00
   9.7228813e+02   1.8535987e+00
   9.7464083e+02   1.5587286e+00
   9.7914462e+02   1.0178562e+00
   9.8452551e+02   6.0698332e-01
   9.8979398e+02   3.8016193e-01
   9.9535606e+02   2.5894516e-01


==> data/dkbHatData3000.dat <==
   0.0000000e+00   1.0000000e-02
   2.8460700e-01  -1.8306960e-02
   4.2865832e-01   8.3701867e-01
   1.5645319e+00   4.4004614e+00
   4.2077320e+00   9.1959643e+00
   7.9573766e+00   1.6700786e+01
   1.1707377e+01   2.2137389e+01
   1.5457377e+01   2.5441359e+01
   1.8943593e+01   2.6926379e+01
   2.0835061e+01   2.7426855e+01
   2.4458756e+01   3.0109682e+01
   2.8208756e+01   3.2453310e+01
   3.1958756e+01   3.4103149e+01
   3.5708756e+01   3.5251918e+01
   4.9829672e+01   3.7213266e+01
   5.0176333e+01   1.7129638e+01
   5.2047343e+01   1.7333681e+01
   5.5797343e+01   1.0214965e+01
   5.9547343e+01   6.9355963e+00
   6.3297343e+01   5.2218922e+00
   7.0089913e+01   3.9954465e+00
   7.3993824e+01   3.3128980e+00
   8.3968396e+01   2.1122242e+00
   9.4592594e+01   1.9071424e+00
   9.7783627e+01   1.9130605e+00
   1.0031452e+02   3.4443986e+00
   1.0205950e+02   4.2782340e+00
   1.0576241e+02   2.9967877e+00
   1.0819310e+02   2.3168839e+00
   1.0944063e+02   2.0274011e+00
   1.1228470e+02   1.5012318e+00
   1.2050512e+02   8.3574702e-01
   1.2675287e+02   2.6723604e-01
   1.3308805e+02   4.4814364e-01
   1.4649835e+02   1.0247719e+00
   1.4907035e+02   1.0370548e+00
   1.5038110e+02   3.1037185e+00
   1.5183184e+02   7.0375505e+00
   1.5558184e+02   5.3131621e+00
   1.5933184e+02   4.1323896e+00
   1.6308184e+02   3.4737664e+00
   1.7031512e+02   3.0451106e+00
   1.7731991e+02   2.6832503e+00
   1.8958484e+02   2.5789274e+00
   1.9997733e+02   1.6565948e+00
   2.0037385e+02   3.5389903e-01
   2.0078331e+02   3.0639029e-02
   2.0184897e+02  -6.2653207e-01
   2.0559897e+02  -3.6057177e-01
   2.0934897e+02  -1.8577510e-01
   2.1304783e+02  -7.2113300e-02
   2.1548274e+02  -1.7044661e-02
   2.1736309e+02   1.8604703e-02
   2.2018208e+02   6.5222666e-02
   2.2272442e+02   9.0557594e-02
   2.2647442e+02   1.1064845e-01
   2.3022442e+02   1.2456023e-01
   2.3397442e+02   1.2581474e-01
   2.3772442e+02   1.1237838e-01
   2.4147442e+02   1.0025460e-01
   2.4522442e+02   9.8703758e-02
   2.4897442e+02   1.0244394e-01
   2.5072442e+02   5.0399357e-02
   2.6122577e+02   5.6083143e-02
   2.7143889e+02   5.6918938e-02
   2.8607562e+02   6.4257147e-02
   3.0029639e+02   6.7194718e-02
   3.0083187e+02   1.7916333e+00
   3.0351546e+02   1.6870877e+00
   3.0726546e+02   1.2010087e+00
   3.1101546e+02   8.7398148e-01
   3.2033010e+02   5.4617582e-01
   3.2440197e+02   4.1102433e-01
   3.4026603e+02   8.7772679e-02
   3.4995852e+02   7.8899294e-01
   3.5098070e+02   2.6287293e+00
   3.5339291e+02   2.5216746e+00
   3.5714291e+02   1.7552616e+00
   3.6089291e+02   1.2630454e+00
   3.6672947e+02   8.5277322e-01
   3.7210456e+02   7.0492921e-01
   3.8439124e+02   2.0129993e-01
   3.9870979e+02   2.6952016e-02
   4.0077618e+02   3.8697557e+00
   4.0194701e+02   1.4887296e+01
   4.0562751e+02   1.1099592e+01
   4.0937682e+02   8.0225309e+00
   4.1220408e+02   6.4304827e+00
   4.2073530e+02   4.3588163e+00
   4.2605712e+02   2.9182077e+00
   4.4112112e+02   6.9153885e-01
   4.5056937e+02   3.0298251e+00
   4.5099308e+02   1.0403450e+01
   4.5343260e+02   9.8902594e+00
   4.5586992e+02   7.9672735e+00
   4.5721897e+02   7.0458854e+00
   4.5985773e+02   5.5849440e+00
   4.6696930e+02   3.4265045e+00
   4.7199383e+02   2.9011889e+00
   4.8373945e+02   9.5531526e-01
   4.9386206e+02   4.0442126e-01
   5.0045723e+02   6.8673281e-01
   5.0146379e+02   1.7439710e+00
   5.0462847e+02   1.3342357e+00
   5.0837847e+02   8.9768850e-01
   5.1212847e+02   6.0894845e-01
   5.2079807e+02   3.3898929e-01
   5.2707565e+02   1.3247064e-01
   5.3304084e+02   2.5283760e-02
   5.4199898e+02   1.1667402e-01
   5.5083902e+02   8.8922597e-01
   5.5197130e+02   2.8957173e+00
   5.5562548e+02   2.1388976e+00
   5.5937548e+02   1.5228846e+00
   5.6312548e+02   1.1243168e+00
   5.7084001e+02   7.8856699e-01
   5.7869848e+02   3.9639676e-01
   5.9432739e+02   6.5770400e-02
   6.0081786e+02   2.2830975e-01
   6.0140115e+02   2.4528700e+00
   6.0447001e+02   2.0699239e+00
   6.0822001e+02   1.4619913e+00
   6.1197001e+02   1.0567856e+00
   6.2083529e+02   6.6937095e-01
   6.2579730e+02   4.4584710e-01
   6.4181610e+02   5.5721842e-02
   6.4946155e+02   5.6475124e-03
   6.5087812e+02   4.6296485e-01
   6.5264094e+02   9.3156857e-01
   6.5639094e+02   6.6894967e-01
   6.6014094e+02   4.7906885e-01
   6.6389094e+02   3.5849172e-01
   6.6764094e+02   2.9063648e-01
   6.7087755e+02   2.6602902e-01
   6.7331226e+02   2.2978997e-01
   6.7706226e+02   1.6207774e-01
   6.8081226e+02   1.1377033e-01
   6.8456226e+02   8.1926000e-02
   6.8831226e+02   6.2138233e-02
   6.9206226e+02   5.0945676e-02
   6.9745282e+02   4.4108530e-02
   7.0077938e+02   3.5370269e-03
   7.0310276e+02   2.7917516e-03
   7.1791802e+02   1.3290243e-02
   7.3078291e+02   1.6313119e-02
   7.4571501e+02   1.7823958e-02
   7.5075886e+02   1.1414124e+00
   7.5160512e+02   3.0979155e+00
   7.5389985e+02   3.2979743e+00
   7.5764985e+02   2.2987022e+00
   7.6139985e+02   1.6547808e+00
   7.6691986e+02   1.1493225e+00
   7.7211341e+02   9.7540827e-01
   7.8280271e+02   3.7233807e-01
   7.9764592e+02   9.1020874e-02
   8.0112829e+02   4.1292754e-02
   8.0175581e+02  -1.9133103e-02
   8.0692349e+02   1.6326850e-02
   8.2072993e+02   2.9315368e-02
   8.3200906e+02   3.4834168e-02
   8.4665908e+02   3.7556372e-02
   8.5137741e+02   1.4292262e+00
   8.5302084e+02   2.8663373e+00
   8.5677084e+02   2.0942634e+00
   8.6052084e+02   1.5133091e+00
   8.6427084e+02   1.1414721e+00
   8.7131540e+02   8.5453094e-01
   8.7999279e+02   4.1131689e-01
   8.9485283e+02   9.8425920e-02
   9.0121375e+02   1.8362201e-02
   9.0174052e+02  -4.2456160e-03
   9.0791595e+02   2.0409262e-02
   9.2240563e+02   3.4677716e-02
   9.3816294e+02   4.2762013e-02
   9.5112645e+02   4.5489297e-02
   9.5157206e+02   6.1242715e+00
   9.5402867e+02   6.0534221e+00
   9.5738699e+02   4.4831138e+00
   9.6113699e+02   3.2548571e+00
   9.6513699e+02   2.4641301e+00
   9.7277637e+02   1.8731712e+00
   9.8148994e+02   1.0554430e+00
   9.9015017e+02   8.8196181e-01
   9.9939695e+02   1.0670044e+00
   1.0013740e+03   1.1802702e+00
   1.0018563e+03   5.9135663e+00
   1.0039575e+03   5.6079175e+00
   1.0058173e+03   4.7978909e+00
   1.0082458e+03   3.8953938e+00
   1.0119954e+03   2.9127312e+00
   1.0210778e+03   1.9819543e+00
   1.0251685e+03   1.6545153e+00
   1.0324815e+03   1.2080824e+00
   1.0425537e+03   1.0591690e+00
   1.0514680e+03   3.3449273e+00
   1.0521598e+03   7.5996807e+00
   1.0555064e+03   6.0445188e+00
   1.0592564e+03   4.3251216e+00
   1.0630064e+03   3.1860828e+00
   1.0713304e+03   2.1420493e+00
   1.0747018e+03   1.7131905e+00
   1.0893644e+03   3.5333017e-01
   1.1013352e+03   4.5715074e-02
   1.1017420e+03   1.0355373e+00
   1.1040248e+03   1.1938071e+00
   1.1077748e+03   8.4272424e-01
   1.1115248e+03   6.0872347e-01
   1.1152748e+03   4.6524116e-01
   1.1190248e+03   3.8930730e-01
   1.1215745e+03   3.6817845e-01
   1.1244409e+03   3.1133012e-01
   1.1281909e+03   2.3399273e-01
   1.1319409e+03   1.8634653e-01
   1.1356909e+03   1.6095075e-01
   1.1394409e+03   1.4917418e-01
   1.1431909e+03   1.4460202e-01
   1.1469409e+03   1.4335922e-01
   1.1510263e+03   2.4302757e+00
   1.1520236e+03   3.5992513e+00
   1.1550635e+03   2.9276734e+00
   1.1588135e+03   2.0883947e+00
   1.1625635e+03   1.5275760e+00
   1.1710520e+03   9.9178712e-01
   1.1740359e+03   8.5131103e-01
   1.1886625e+03   2.1362207e-01
   1.2014183e+03   6.5903810e-02
   1.2022881e+03   3.6867536e-03
   1.2133780e+03   3.8503259e-02
   1.2260728e+03   4.9124682e-02
   1.2412991e+03   5.6917211e-02
   1.2511901e+03   1.4657447e+00
   1.2519073e+03   6.9674240e+00
   1.2538643e+03   6.5793821e+00
   1.2576143e+03   4.6797993e+00
   1.2613643e+03   3.3736358e+00
   1.2660137e+03   2.4113390e+00
   1.2720532e+03   1.9347725e+00
   1.2820293e+03   8.0010443e-01
   1.2974385e+03   1.7877733e-01
   1.3018115e+03   2.2204562e+00
   1.3031193e+03   2.4979826e+00
   1.3068081e+03   1.7999004e+00
   1.3105581e+03   1.2592385e+00
   1.3143081e+03   9.1112225e-01
   1.3220316e+03   6.2191102e-01
   1.3320844e+03   1.9510169e-01
   1.3402128e+03   4.6544170e-02
   1.3467992e+03   5.5350340e-02
   1.3518324e+03   2.3934504e-02
   1.3536141e+03   7.0377608e-03
   1.3675207e+03   3.4013425e-02
   1.3804164e+03   4.1549228e-02
   1.3950251e+03   4.5776429e-02
   1.4023864e+03   1.9492626e-02
   1.4119395e+03   1.3207681e-02
   1.4261144e+03   1.1859588e-02
   1.4409764e+03   1.0997231e-02
   1.4514298e+03   2.5018717e-01
   1.4522977e+03   2.1184488e+00
   1.4540958e+03   2.2223608e+00
   1.4569063e+03   1.6960281e+00
   1.4606563e+03   1.2083063e+00
   1.4644063e+03   8.9733947e-01
   1.4721637e+03   6.3489142e-01
   1.4806370e+03   3.1143740e-01
   1.4953903e+03   7.4570835e-02
   1.5021800e+03   2.4287432e-02
   1.5038526e+03   4.5054487e-03
   1.5178308e+03   2.5925643e-02
   1.5327225e+03   3.2293142e-02
   1.5477069e+03   3.4847555e-02
   1.5520737e+03   2.7897248e+00
   1.5534924e+03   3.0702191e+00
   1.5571986e+03   2.2466505e+00
   1.5609486e+03   1.6106208e+00
   1.5646986e+03   1.2009960e+00
   1.5722067e+03   8.6439246e-01
   1.5809087e+03   4.1445410e-01
   1.5958137e+03   9.7482897e-02
   1.6019834e+03   1.3239600e+00
   1.6031641e+03   1.6615370e+00
   1.6066308e+03   1.2514119e+00
   1.6103808e+03   8.8426961e-01
   1.6141308e+03   6.4445691e-01
   1.6222432e+03   4.3322022e-01
   1.6304537e+03   1.9985076e-01
   1.6408751e+03   5.6587082e-02
   1.6483751e+03   3.3336364e-02
   1.6523893e+03   1.0367239e-02
   1.6578238e+03   1.2194287e-02
   1.6723032e+03   2.2742593e-02
   1.6868718e+03   2.7839621e-02
   1.7017856e+03   2.9288140e-02
   1.7024485e+03   2.0652008e+00
   1.7048739e+03   2.0906793e+00
   1.7086239e+03   1.4971597e+00
   1.7123739e+03   1.0837282e+00
   1.7199062e+03   6.8289867e-01
   1.7238241e+03   6.0389720e-01
   1.7364890e+03   1.8374069e-01
   1.7513478e+03   4.3304059e-02
   1.7528474e+03   3.3458066e-03
   1.7639776e+03   2.5972653e-02
   1.7789479e+03   3.4597333e-02
   1.7939466e+03   3.8913526e-02
   1.8024991e+03   8.3369492e-01
   1.8031263e+03   3.0819679e+00
   1.8063004e+03   2.6190622e+00
   1.8100504e+03   1.8844975e+00
   1.8138004e+03   1.3876635e+00
   1.8222127e+03   9.2169228e-01
   1.8269958e+03   6.6099119e-01
   1.8424270e+03   1.4962488e-01
   1.8522246e+03   1.4745923e+00
   1.8529266e+03   7.4511372e+00
   1.8557196e+03   6.3408539e+00
   1.8584459e+03   4.9505673e+00
   1.8602423e+03   4.2109067e+00
   1.8622161e+03   3.5531600e+00
   1.8704191e+03   2.1353336e+00
   1.8748833e+03   1.7793251e+00
   1.8884302e+03   4.6317569e-01
   1.9015314e+03   1.1282375e-01
   1.9027515e+03   1.6861921e+00
   1.9048907e+03   1.6205385e+00
   1.9086407e+03   1.1310982e+00
   1.9123907e+03   7.9021640e-01
   1.9184510e+03   4.9319141e-01
   1.9247587e+03   3.6805414e-01
   1.9335065e+03   1.2760719e-01
   1.9410065e+03   7.6674170e-02
   1.9492289e+03   9.4730916e-02
   1.9525320e+03   8.5980302e-03
   1.9532463e+03   1.5064160e-03
   1.9645315e+03   2.1195849e-02
   1.9786496e+03   2.8361620e-02
   1.9934119e+03   3.2456239e-02
   2.0027971e+03   2.8186200e-01
   2.0036547e+03   1.2485831e+00
   2.0070947e+03   9.6316376e-01
   2.0108447e+03   6.8742444e-01
   2.0145947e+03   5.0729308e-01
   2.0228181e+03   3.4678436e-01
   2.0312185e+03   1.7089594e-01
   2.0459571e+03   4.0670320e-02
   2.0518943e+03   1.2438916e+00
   2.0531475e+03   1.7212067e+00
   2.0559312e+03   1.4463210e+00
   2.0596812e+03   1.0290282e+00
   2.0634312e+03   7.4640122e-01
   2.0725622e+03   4.6357181e-01
   2.0769441e+03   3.4133472e-01
   2.0926691e+03   6.5843326e-02
   2.1019916e+03   2.3752548e-02
   2.1034916e+03   1.4018595e-03
   2.1138942e+03   1.8495983e-02
   2.1254733e+03   2.3523580e-02
   2.1406595e+03   2.8246826e-02
   2.1524129e+03   5.4818522e-02
   2.1531245e+03   4.5401628e+00
   2.1555158e+03   4.1209786e+00
   2.1592658e+03   2.9419726e+00
   2.1630158e+03   2.1298272e+00
   2.1683950e+03   1.4773814e+00
   2.1738683e+03   1.2321039e+00
   2.1853987e+03   4.2563463e-01
   2.2002237e+03   1.0115020e-01
   2.2031571e+03   9.7156239e-03
   2.2095827e+03   3.6655015e-02
   2.2229841e+03   5.9583733e-02
   2.2386165e+03   7.3605946e-02
   2.2523997e+03   7.6828165e-02
   2.2532627e+03   5.4281152e-03
   2.2608611e+03   4.0123044e-04
   2.2727143e+03   4.4655538e-04
   2.2886553e+03   9.3871821e-04
   2.3028203e+03   1.0908317e-03
   2.3128366e+03   2.6955732e-04
   2.3249270e+03   1.5024244e-04
   2.3388879e+03   1.6845942e-04
   2.3525162e+03   2.6561667e-04
   2.3532705e+03   1.8278281e+00
   2.3549088e+03   1.8164497e+00
   2.3586588e+03   1.2982443e+00
   2.3624088e+03   9.3268943e-01
   2.3664088e+03   6.8816022e-01
   2.3739234e+03   5.0737395e-01
   2.3849488e+03   1.8619821e-01
   2.3997672e+03   4.4275990e-02
   2.4032971e+03   2.1848945e+00
   2.4043363e+03   4.5929840e+00
   2.4079035e+03   3.4538542e+00
   2.4116535e+03   2.4717409e+00
   2.4154035e+03   1.8329526e+00
   2.4232965e+03   1.2831026e+00
   2.4305017e+03   7.0955764e-01
   2.4462821e+03   1.5193578e-01
   2.4530987e+03   1.9313719e-02
   2.4537940e+03   2.9544486e-03
   2.4654467e+03   5.0847066e-02
   2.4772129e+03   6.3745330e-02
   2.4935789e+03   7.5501439e-02
   2.5034644e+03   3.9067017e-02
   2.5059666e+03   4.9206919e-03
   2.5173720e+03   1.7357299e-03
   2.5309082e+03   2.2482089e-03
   2.5457988e+03   2.8111370e-03
   2.5529555e+03   1.4980753e+00
   2.5538279e+03   3.0168160e+00
   2.5566106e+03   2.5146140e+00
   2.5603606e+03   1.7805780e+00
   2.5641106e+03   1.2955103e+00
   2.5714115e+03   8.4756071e-01
   2.5754538e+03   7.2871567e-01
   2.5881601e+03   2.1756294e-01
   2.6034739e+03   4.9160083e-02
   2.6041779e+03   2.9067433e-03
   2.6144466e+03   2.9498016e-02
   2.6278350e+03   3.8675449e-02
   2.6432551e+03   4.4962475e-02
   2.6533917e+03   4.5216446e-01
   2.6540034e+03   2.8296360e+00
   2.6563231e+03   2.9668951e+00
   2.6600731e+03   2.0997930e+00
   2.6638154e+03   1.5206856e+00
   2.6680900e+03   1.1239892e+00
   2.6746278e+03   8.8451449e-01
   2.6861981e+03   3.0532955e-01
   2.7015448e+03   6.9006496e-02
   2.7037997e+03   1.5263164e+00
   2.7050613e+03   1.9620822e+00
   2.7087592e+03   1.3615174e+00
   2.7125092e+03   9.5668432e-01
   2.7162592e+03   7.0140646e-01
   2.7241757e+03   4.8679036e-01
   2.7343528e+03   1.7376981e-01
   2.7438838e+03   5.4570505e-02
   2.7513838e+03   3.6400275e-02
   2.7538838e+03   8.9266183e-01
   2.7554399e+03   1.9165648e+00
   2.7591899e+03   1.3846254e+00
   2.7629399e+03   9.8641457e-01
   2.7666899e+03   7.3180349e-01
   2.7738311e+03   5.3221154e-01
   2.7821609e+03   2.4837006e-01
   2.7973462e+03   3.2558381e-02
   2.8037065e+03   1.1888937e-02
   2.8042725e+03   1.5990328e+00
   2.8071980e+03   1.3861654e+00
   2.8109480e+03   9.7999376e-01
   2.8146980e+03   7.0715982e-01
   2.8227514e+03   4.4862388e-01
   2.8265942e+03   3.6495657e-01
   2.8405116e+03   7.1176168e-02
   2.8513565e+03   4.5068460e-03
   2.8537874e+03   1.8731180e+00
   2.8545083e+03   4.5014650e+00
   2.8576899e+03   3.6122437e+00
   2.8614399e+03   2.5815831e+00
   2.8651899e+03   1.8982470e+00
   2.8737183e+03   1.2607902e+00
   2.8777909e+03   9.4857819e-01
   2.8931427e+03   2.0139609e-01
   2.9038959e+03   9.7980149e-02
   2.9044410e+03   9.0818651e-01
   2.9071667e+03   9.0971624e-01
   2.9109167e+03   6.9233105e-01
   2.9146667e+03   5.3555041e-01
   2.9184167e+03   4.3560587e-01
   2.9221667e+03   3.8410551e-01
   2.9244764e+03   3.6994565e-01
   2.9278768e+03   2.9817731e-01
   2.9316268e+03   2.2698116e-01
   2.9353768e+03   1.7744852e-01
   2.9391268e+03   1.4404475e-01
   2.9428768e+03   1.2194564e-01
   2.9466268e+03   1.0758306e-01
   2.9503768e+03   9.8366266e-02
   2.9538778e+03   9.2618512e-02
   2.9543061e+03  -1.8685608e-02
   2.9573506e+03  -4.3281437e-04
   2.9657837e+03   1.6495643e-02
   2.9790220e+03   2.5665398e-02
   2.9935906e+03   3.1945724e-02


==> data/dkbHatData3000UnSafe.dat <==
   0.0000000e+00   1.0000000e-02
   2.8460700e-01  -1.8306960e-02
   4.2865832e-01   8.3701867e-01
   1.5645319e+00   4.4004614e+00
   4.2077320e+00   9.1959643e+00
   7.9573766e+00   1.6700786e+01
   1.1707377e+01   2.2137389e+01
   1.5457377e+01   2.5441359e+01
   1.8943593e+01   2.6926379e+01
   2.0835061e+01   2.7426855e+01
   2.4458756e+01   3.0109682e+01
   2.8208756e+01   3.2453310e+01
   3.1958756e+01   3.4103149e+01
   3.5708756e+01   3.5251918e+01
   4.9829672e+01   3.7213266e+01
   5.0176333e+01   1.7129638e+01
   5.2047343e+01   1.7333681e+01
   5.5797343e+01   1.0214965e+01
   5.9547343e+01   6.9355963e+00
   6.3297343e+01   5.2218922e+00
   7.0301378e+01   3.9751423e+00
   7.9796766e+01   1.8927383e+00
   9.0162454e+01   9.7367669e-01
   9.9759076e+01   7.4774359e-01
   1.0030648e+02   4.2836846e+00
   1.0260295e+02   4.1265615e+00
   1.0574776e+02   3.0686925e+00
   1.0762351e+02   2.5603318e+00
   1.0910522e+02   2.2268730e+00
   1.1392325e+02   1.4856087e+00
   1.2048052e+02   1.1060744e+00
   1.2870013e+02   4.4783318e-01
   1.3690494e+02   1.3554535e-01
   1.4415800e+02   1.3133400e-01
   1.5028529e+02   9.6711773e-01
   1.5085126e+02   6.6139953e+00
   1.5387429e+02   5.9458590e+00
   1.5762429e+02   4.2740804e+00
   1.6137429e+02   3.1290129e+00
   1.6967944e+02   2.0404927e+00
   1.7284281e+02   1.7263844e+00
   1.8514164e+02   4.9116244e-01
   1.9729771e+02   1.1050485e-01
   2.0036668e+02   3.0439262e-02
   2.0083803e+02  -8.3790265e-02
   2.0218944e+02  -4.2179656e-02
   2.0360744e+02   8.1456655e-03
   2.0616094e+02   4.9300976e-02
   2.0991094e+02   7.7520631e-02
   2.1366094e+02   9.2628564e-02
   2.1741094e+02   9.9964173e-02
   2.2071954e+02   1.0261324e-01
   2.2446954e+02   1.0968436e-01
   2.2821954e+02   1.1608299e-01
   2.3196954e+02   1.2062454e-01
   2.3571954e+02   1.2380222e-01
   2.4315278e+02   1.2755496e-01
   2.5055503e+02   8.9547037e-02
   2.5735694e+02   8.2639121e-02
   2.7055622e+02   8.2947173e-02
   2.8409359e+02   9.2553917e-02
   2.9900303e+02   9.7734687e-02
   3.0049498e+02   1.8045444e+00
   3.0182685e+02   1.9587685e+00
   3.0553946e+02   1.3987588e+00
   3.0928946e+02   1.0010944e+00
   3.1303946e+02   7.4646648e-01
   3.2053500e+02   5.3832961e-01
   3.2941987e+02   2.5181023e-01
   3.4586897e+02   5.0104228e-02
   3.5052293e+02   1.9462724e+00
   3.5162126e+02   5.6991232e+00
   3.5523935e+02   4.2313022e+00
   3.5898935e+02   3.0256162e+00
   3.6273935e+02   2.2448310e+00
   3.7052315e+02   1.5811179e+00
   3.7738254e+02   8.9730139e-01
   3.9260171e+02   1.8698285e-01
   4.0042095e+02   3.7546093e+00
   4.0086118e+02   1.3363829e+01
   4.0259949e+02   1.5534918e+01
   4.0419191e+02   1.3596039e+01
   4.0670839e+02   1.0860285e+01
   4.0897023e+02   8.9217697e+00
   4.1074643e+02   7.7138534e+00
   4.1383573e+02   6.1653385e+00
   4.2067979e+02   4.6767058e+00
   4.2835376e+02   2.4852068e+00
   4.4438246e+02   5.1090805e-01
   4.5073491e+02   2.0010044e+00
   4.5130845e+02   6.7808931e+00
   4.5431204e+02   5.7958533e+00
   4.5806204e+02   4.0945402e+00
   4.6181204e+02   2.9709424e+00
   4.6982515e+02   1.9278115e+00
   4.7461767e+02   1.4295314e+00
   4.8569166e+02   4.9715412e-01
   4.9347510e+02   3.1420467e-01
   5.0028100e+02   2.8825707e-01
   5.0106509e+02   1.2410594e+00
   5.0384797e+02   1.0368511e+00
   5.0759797e+02   7.1037240e-01
   5.1134797e+02   4.8901262e-01
   5.1509797e+02   3.5304634e-01
   5.1884797e+02   2.8266750e-01
   5.2135232e+02   2.6162531e-01
   5.2474525e+02   1.8014396e-01
   5.2849525e+02   1.0359029e-01
   5.3224525e+02   6.2638253e-02
   5.3599525e+02   5.7982443e-02
   5.3974525e+02   7.0628158e-02
   5.4540806e+02   9.0094379e-02
   5.5038707e+02   2.0866560e+00
   5.5202862e+02   2.3025433e+00
   5.5548790e+02   1.7374168e+00
   5.5923790e+02   1.2347067e+00
   5.6298790e+02   9.0608590e-01
   5.7117124e+02   6.1412853e-01
   5.8012874e+02   2.7507963e-01
   5.9613656e+02   4.0771052e-02
   6.0113536e+02   1.1689943e+00
   6.0198165e+02   2.5627290e+00
   6.0537409e+02   1.9678463e+00
   6.0912409e+02   1.3939055e+00
   6.1287409e+02   1.0176229e+00
   6.2119624e+02   6.7819594e-01
   6.2827521e+02   3.6424404e-01
   6.4352711e+02   5.5633062e-02
   6.5101485e+02   1.4006968e-02
   6.5148743e+02   1.1923737e+00
   6.5406673e+02   1.1674853e+00
   6.5781673e+02   8.3675407e-01
   6.6156673e+02   6.1207936e-01
   6.6531673e+02   4.7285795e-01
   6.6906525e+02   3.9933274e-01
   6.7169377e+02   3.7690385e-01
   6.7495363e+02   2.9789445e-01
   6.7870363e+02   2.1398635e-01
   6.8245363e+02   1.5523370e-01
   6.8620363e+02   1.1530067e-01
   6.8995363e+02   8.8686171e-02
   6.9370363e+02   7.1409098e-02
   6.9745363e+02   6.0536801e-02
   7.0110307e+02   3.4200878e-02
   7.0202628e+02   2.0250024e-03
   7.1514519e+02   1.6090734e-02
   7.3021626e+02   2.0677611e-02
   7.4541094e+02   2.2706250e-02
   7.5134759e+02   6.8353030e-01
   7.5199447e+02   3.3215519e+00
   7.5513792e+02   2.8673822e+00
   7.5888792e+02   2.1141944e+00
   7.6263792e+02   1.5824418e+00
   7.7092387e+02   1.0715301e+00
   7.7419077e+02   8.9394684e-01
   7.8724127e+02   2.6271981e-01
   8.0061079e+02   7.3272633e-02
   8.0143152e+02   2.9397857e-02
   8.0239679e+02  -1.5790081e-02
   8.0939567e+02   2.0982509e-02
   8.2210285e+02   3.0370877e-02
   8.3757298e+02   3.7433283e-02
   8.5079460e+02   3.9292601e-02
   8.5157691e+02   2.5414062e+00
   8.5288155e+02   3.1142695e+00
   8.5649395e+02   2.1909529e+00
   8.6024395e+02   1.5634052e+00
   8.6399395e+02   1.1669094e+00
   8.7158305e+02   8.3835142e-01
   8.7948438e+02   4.3603125e-01
   8.9537683e+02   9.4275988e-02
   9.0142149e+02   1.3824193e-02
   9.0182260e+02  -2.4150383e-04
   9.0641956e+02   1.5746612e-02
   9.2175237e+02   3.4478028e-02
   9.3661271e+02   4.2769908e-02
   9.5154853e+02   4.4999947e-02
   9.5185472e+02   5.4067142e+00
   9.5412688e+02   6.1287308e+00
   9.5787688e+02   4.3982724e+00
   9.6162688e+02   3.1822993e+00
   9.6681083e+02   2.2256045e+00
   9.7297374e+02   1.7814695e+00
   9.8533615e+02   5.5792116e-01
   1.0004389e+03   1.2829617e-01
   1.0019301e+03   4.2849994e+00
   1.0035293e+03   5.8956784e+00
   1.0047722e+03   5.3199736e+00
   1.0072075e+03   4.2605493e+00
   1.0109549e+03   3.0458827e+00
   1.0167681e+03   1.9931208e+00
   1.0226327e+03   1.6125996e+00
   1.0341991e+03   4.9133356e-01
   1.0456754e+03   1.0123854e-01
   1.0515221e+03   5.0965277e-02
   1.0518890e+03   5.0314084e+00
   1.0534621e+03   6.8027854e+00
   1.0564779e+03   5.2374031e+00
   1.0602279e+03   3.7457865e+00
   1.0642279e+03   2.7287308e+00
   1.0720677e+03   1.9404947e+00
   1.0817918e+03   7.7324948e-01
   1.0970984e+03   9.7836934e-02
   1.1017352e+03   5.2102942e-01
   1.1029700e+03   1.3199519e+00
   1.1066769e+03   9.4957656e-01
   1.1104269e+03   6.7554290e-01
   1.1141769e+03   5.0190206e-01
   1.1179269e+03   4.0316606e-01
   1.1215148e+03   3.6275031e-01
   1.1234560e+03   3.3276665e-01
   1.1272060e+03   2.4612662e-01
   1.1309560e+03   1.8744255e-01
   1.1347060e+03   1.5451014e-01
   1.1384560e+03   1.3856745e-01
   1.1422060e+03   1.3219705e-01
   1.1459560e+03   1.3042541e-01
   1.1511689e+03   1.5366175e-01
   1.1520325e+03   3.5020674e+00
   1.1544046e+03   3.2154804e+00
   1.1581546e+03   2.3012668e+00
   1.1619046e+03   1.6647067e+00
   1.1687268e+03   1.0750990e+00
   1.1729074e+03   9.5233245e-01
   1.1853645e+03   3.0396047e-01
   1.2005250e+03   7.5953047e-02
   1.2022528e+03   1.1770836e-02
   1.2050470e+03   1.4386505e-02
   1.2204406e+03   4.3969599e-02
   1.2347975e+03   5.3857400e-02
   1.2494182e+03   5.7263814e-02
   1.2521997e+03   4.6438335e+00
   1.2540417e+03   6.5867898e+00
   1.2577917e+03   4.7584423e+00
   1.2615417e+03   3.4300295e+00
   1.2652917e+03   2.5880210e+00
   1.2724503e+03   1.9407236e+00
   1.2824752e+03   7.9423849e-01
   1.2982154e+03   1.7188524e-01
   1.3020879e+03   1.8569301e+00
   1.3036768e+03   2.4457354e+00
   1.3074268e+03   1.7398576e+00
   1.3111768e+03   1.2193057e+00
   1.3165113e+03   7.9128014e-01
   1.3236762e+03   5.7007019e-01
   1.3347753e+03   1.3387950e-01
   1.3420030e+03   4.0912187e-02
   1.3491501e+03   6.6400624e-02
   1.3519756e+03   6.4099677e-03
   1.3525838e+03   8.7891273e-04
   1.3625215e+03   2.7555713e-02
   1.3738120e+03   3.6060451e-02
   1.3900039e+03   4.4677763e-02
   1.4018108e+03   3.7202766e-02
   1.4080549e+03   1.5748617e-02
   1.4222188e+03   1.3909765e-02
   1.4367594e+03   1.2916038e-02
   1.4516363e+03   1.2543615e-02
   1.4523577e+03   2.0494755e+00
   1.4537972e+03   2.3294456e+00
   1.4566383e+03   1.7727435e+00
   1.4603883e+03   1.2582542e+00
   1.4641383e+03   9.2831810e-01
   1.4723407e+03   6.3495963e-01
   1.4769875e+03   4.5096006e-01
   1.4925805e+03   9.9803208e-02
   1.5020004e+03   1.8122526e-02
   1.5025557e+03   4.2821174e-03
   1.5069504e+03   1.1349062e-02
   1.5224376e+03   2.6906489e-02
   1.5370217e+03   3.3236692e-02
   1.5519761e+03   3.5056219e-02
   1.5526189e+03   2.7327753e+00
   1.5545596e+03   2.9300177e+00
   1.5583096e+03   2.1097005e+00
   1.5620596e+03   1.5197882e+00
   1.5659346e+03   1.1362481e+00
   1.5732095e+03   8.4948526e-01
   1.5844514e+03   3.0591969e-01
   1.5992019e+03   7.2949873e-02
   1.6026903e+03   8.4978439e-01
   1.6045563e+03   1.5604258e+00
   1.6083063e+03   1.1156205e+00
   1.6120563e+03   7.9326192e-01
   1.6175179e+03   5.2612926e-01
   1.6229579e+03   4.3087847e-01
   1.6322217e+03   1.7223892e-01
   1.6419858e+03   5.2481686e-02
   1.6494858e+03   3.3213981e-02
   1.6528790e+03   9.8389758e-03
   1.6582391e+03   1.1917203e-02
   1.6727209e+03   2.2501912e-02
   1.6877066e+03   2.7662045e-02
   1.7023320e+03   2.9035132e-02
   1.7027733e+03   2.1051025e+00
   1.7049059e+03   2.1456748e+00
   1.7086559e+03   1.5404716e+00
   1.7124059e+03   1.1119981e+00
   1.7185356e+03   7.3403158e-01
   1.7238973e+03   6.1578603e-01
   1.7370868e+03   1.7975266e-01
   1.7519144e+03   4.2474289e-02
   1.7528613e+03   1.4101577e-03
   1.7621443e+03   2.1840063e-02
   1.7735306e+03   2.9812910e-02
   1.7891729e+03   3.7137594e-02
   1.8028607e+03   3.8850067e-02
   1.8032674e+03   2.4548023e+00
   1.8057082e+03   2.8314023e+00
   1.8094582e+03   2.0623298e+00
   1.8132082e+03   1.5065680e+00
   1.8187472e+03   1.0486384e+00
   1.8247847e+03   8.3692854e-01
   1.8369990e+03   2.6439056e-01
   1.8521570e+03   6.1184726e-02
   1.8530257e+03   7.5480828e+00
   1.8540685e+03   7.5078361e+00
   1.8574982e+03   5.5978668e+00
   1.8597621e+03   4.5503033e+00
   1.8613614e+03   3.9485921e+00
   1.8639363e+03   3.1891094e+00
   1.8730212e+03   2.0286934e+00
   1.8785071e+03   1.3163846e+00
   1.8947287e+03   2.4897401e-01
   1.9027899e+03   4.8001541e-01
   1.9035185e+03   1.7613068e+00
   1.9066327e+03   1.4128442e+00
   1.9103827e+03   9.7957240e-01
   1.9141327e+03   6.9213946e-01
   1.9229589e+03   4.1903375e-01
   1.9274185e+03   2.8193351e-01
   1.9360685e+03   9.9028410e-02
   1.9435685e+03   8.2370848e-02
   1.9525408e+03   1.0478112e-01
   1.9532038e+03   5.6924911e-03
   1.9591515e+03   1.4966653e-02
   1.9735442e+03   2.6545402e-02
   1.9886741e+03   3.2827793e-02
   2.0029696e+03   3.4439978e-02
   2.0034585e+03   1.0658424e+00
   2.0060129e+03   1.0896730e+00
   2.0097629e+03   7.7574636e-01
   2.0135129e+03   5.6334442e-01
   2.0228700e+03   3.4769459e-01
   2.0271230e+03   2.6013093e-01
   2.0417995e+03   6.2716117e-02
   2.0519200e+03   2.7983614e-01
   2.0531137e+03   1.7203193e+00
   2.0556426e+03   1.5148668e+00
   2.0593926e+03   1.0803040e+00
   2.0631426e+03   7.7954186e-01
   2.0703637e+03   4.9464127e-01
   2.0766757e+03   3.5861029e-01
   2.0918804e+03   7.3824997e-02
   2.1016170e+03   2.5222268e-02
   2.1032349e+03   3.5506793e-03
   2.1088447e+03   1.2051920e-02
   2.1232074e+03   2.2499030e-02
   2.1383847e+03   2.7915172e-02
   2.1529386e+03   2.9313294e-02
   2.1532374e+03   3.5955536e+00
   2.1551150e+03   4.3418828e+00
   2.1588650e+03   3.1266834e+00
   2.1626150e+03   2.2510759e+00
   2.1663650e+03   1.6951274e+00
   2.1735555e+03   1.2649719e+00
   2.1836859e+03   5.1578388e-01
   2.1984425e+03   1.2333856e-01
   2.2033638e+03   9.1686783e-03
   2.2083862e+03   2.8042760e-02
   2.2232947e+03   5.7456019e-02
   2.2376578e+03   7.0873788e-02
   2.2522423e+03   7.4801307e-02
   2.2535220e+03   7.4666632e-03
   2.2594962e+03   6.2543137e-04
   2.2708122e+03   4.1707436e-04
   2.2859377e+03   8.6341902e-04
   2.3004817e+03   1.0774307e-03
   2.3106768e+03   2.9352607e-04
   2.3233683e+03   1.2791292e-04
   2.3369734e+03   1.4531415e-04
   2.3522762e+03   2.4067447e-04
   2.3537047e+03   1.4643321e+00
   2.3558656e+03   1.6995860e+00
   2.3596156e+03   1.2171605e+00
   2.3633656e+03   8.8020210e-01
   2.3710502e+03   5.4980081e-01
   2.3764506e+03   4.2949623e-01
   2.3905598e+03   1.1065776e-01
   2.4032561e+03   3.9510000e-02
   2.4038202e+03   4.4386553e+00
   2.4066364e+03   3.9423327e+00
   2.4103864e+03   2.8134391e+00
   2.4141364e+03   2.0489542e+00
   2.4215660e+03   1.3360116e+00
   2.4257327e+03   1.1306150e+00
   2.4392959e+03   3.0723108e-01
   2.4531681e+03   8.0967584e-02
   2.4538814e+03   6.4393405e-03
   2.4636010e+03   4.8716763e-02
   2.4748814e+03   6.2640277e-02
   2.4917662e+03   7.6987982e-02
   2.5030906e+03   5.4238429e-02
   2.5046288e+03   9.8154095e-03
   2.5153432e+03   2.0026993e-03
   2.5279041e+03   2.3099357e-03
   2.5427454e+03   3.1715872e-03
   2.5531992e+03   2.5612970e-01
   2.5538631e+03   2.7351687e+00
   2.5561141e+03   2.6939819e+00
   2.5598641e+03   1.9095950e+00
   2.5636141e+03   1.3788506e+00
   2.5680434e+03   1.0033514e+00
   2.5746430e+03   7.8527325e-01
   2.5865992e+03   2.6000355e-01
   2.6017832e+03   5.9506982e-02
   2.6037278e+03   7.4128984e-03
   2.6053425e+03   5.2507774e-03
   2.6193668e+03   3.3846093e-02
   2.6325347e+03   4.1628875e-02
   2.6471663e+03   4.5828367e-02
   2.6538492e+03   6.4610633e-01
   2.6547730e+03   3.2074858e+00
   2.6582198e+03   2.5178321e+00
   2.6619698e+03   1.8116659e+00
   2.6653793e+03   1.3763868e+00
   2.6736513e+03   9.2861333e-01
   2.6779572e+03   6.9078158e-01
   2.6928997e+03   1.6365844e-01
   2.7031911e+03   5.8044905e-01
   2.7041162e+03   1.7461448e+00
   2.7063823e+03   1.7468487e+00
   2.7101323e+03   1.1972206e+00
   2.7138823e+03   8.5066685e-01
   2.7186288e+03   5.9748776e-01
   2.7250042e+03   4.6509375e-01
   2.7365818e+03   1.3347050e-01
   2.7449908e+03   4.8564712e-02
   2.7524908e+03   3.7638355e-02
   2.7541101e+03   1.3373432e+00
   2.7560470e+03   1.8475646e+00
   2.7597970e+03   1.3220265e+00
   2.7635470e+03   9.4509495e-01
   2.7675470e+03   6.9505000e-01
   2.7744703e+03   5.2384278e-01
   2.7848533e+03   1.8636363e-01
   2.7995108e+03   2.1257828e-02
   2.8039329e+03   3.7963206e-01
   2.8048475e+03   1.6607228e+00
   2.8082922e+03   1.2672224e+00
   2.8120422e+03   8.9687973e-01
   2.8157922e+03   6.5455295e-01
   2.8239396e+03   4.3990909e-01
   2.8303444e+03   2.5018256e-01
   2.8458113e+03   2.9691176e-02
   2.8529978e+03   4.3815936e-03
   2.8539828e+03   2.4321994e+00
   2.8554441e+03   4.3959290e+00
   2.8591810e+03   3.1978092e+00
   2.8629310e+03   2.2989157e+00
   2.8666810e+03   1.7216424e+00
   2.8740915e+03   1.2561603e+00
   2.8827739e+03   5.9085180e-01
   2.8984545e+03   1.1406067e-01
   2.9039927e+03   3.1448674e-01
   2.9047746e+03   1.1280935e+00
   2.9078965e+03   9.3765787e-01
   2.9116465e+03   6.7447813e-01
   2.9153965e+03   5.0377366e-01
   2.9191465e+03   4.0243061e-01
   2.9228965e+03   3.5335413e-01
   2.9249585e+03   3.3760630e-01
   2.9285135e+03   2.6516279e-01
   2.9322635e+03   2.0244238e-01
   2.9360135e+03   1.6006151e-01
   2.9397635e+03   1.3226078e-01
   2.9435135e+03   1.1437560e-01
   2.9472635e+03   1.0301480e-01
   2.9510135e+03   9.5822657e-02
   2.9540741e+03   8.0885672e-02
   2.9544882e+03  -1.8916749e-02
   2.9572708e+03  -7.4353406e-05
   2.9654941e+03   1.6636004e-02
   2.9772556e+03   2.4555264e-02
   2.9921160e+03   3.2130273e-02


==> data/dkhiData10.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.7930697e-05   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5861394e-05   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.2551488e-04   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.7378230e-04   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8151194e-03   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4021805e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8056320e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.1738010e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.5047998e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.8674316e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.2331680e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.5822975e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.0904603e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.2197560e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.3464622e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4713952e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5957755e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.7212367e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8499315e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.9847900e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.1300791e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.2926870e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.5000000e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7472473e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7482994e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7535601e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7737729e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7940358e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8143773e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8348029e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8567134e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8803795e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9052203e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9306848e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9563164e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9820302e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0072359e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0312343e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0531073e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0748656e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0967751e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1193736e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1463934e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1778071e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2137098e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2542789e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2598083e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2874552e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.3369171e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.3917524e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.4525243e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5197473e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5940341e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.6761158e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.7668707e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.7858424e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.8807010e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.9939098e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.1198703e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2608997e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.4198114e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.4569363e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.6425608e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.8571331e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.1094628e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.1636221e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.4344186e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.8440482e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.9154988e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.2727516e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.9821592e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.0797900e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.5679440e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.6790136e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.2180543e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.3441172e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.9242179e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.0667234e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.7047929e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8657208e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.0582226e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.0764227e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1587853e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1794538e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.2770406e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.3006901e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4138654e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4410768e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5524711e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5834199e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.6929455e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.7278197e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8353826e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8743827e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0853826e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.1319892e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3353826e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3900323e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4464710e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.5047781e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.5650396e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.6273474e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.6917989e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7584984e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8275568e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8990929e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9731689e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0498481e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1292587e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2115370e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2968291e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.3852908e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.4770890e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5724029e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.6714245e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.7743604e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.8814331e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.9928824e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.1089675e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.3549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.4799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.6049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.7299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.8549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.9799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.1049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.2299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.3549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.4799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.6049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.7299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.8549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.9799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.1049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.2299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.3549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.4799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.6049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.7299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.8549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   6.9799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.1049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.2299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.3549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.4799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.6049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.7299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.8549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.9799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.1049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.2299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.3549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.4799688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.6049688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.7299688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.8549688e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.9694719e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.0725247e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.1652722e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.2487450e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.3238705e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.3914834e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.4523351e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.5071016e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.5563914e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.6056813e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.6451131e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.6845450e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.7160905e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.7476360e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.7728724e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.7981088e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8182979e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8384870e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8586762e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8728086e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8869409e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9010733e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9152057e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9236851e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9321646e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9406440e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9491234e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9576029e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9660823e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9694741e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9728658e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9762576e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9796494e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9830411e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9864329e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9898247e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9932165e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.9966082e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01


==> data/dkhiData1000.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.1472539e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3222753e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9306276e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2434106e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.8109063e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.1662388e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.8539878e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4240628e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4612396e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2054483e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.3244778e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.6994778e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.0744778e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.4494778e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8244778e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1199478e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.2574478e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.3949478e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5324478e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.6699478e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8051086e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.9335590e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0126293e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0973437e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.2340742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3715742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.5090742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.6465742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.7840742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9215742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0590742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.3425717e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.9006888e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.4336487e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.9993832e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.4772900e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   5.5059600e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   5.5620800e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   5.6685306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   5.8060306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   5.9435306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.0810306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.2185306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.3560306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.4935306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.6310306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   6.7685306e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.0466846e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.4447086e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.5283044e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.6436539e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.7811539e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   7.9186539e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   8.0686539e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   8.6050764e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   8.6258206e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   8.6436759e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   8.9936912e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.2370738e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.2588359e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.4662631e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.6719304e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.6885468e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   9.9046146e+01   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0006515e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0020833e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0271883e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0289959e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0458154e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0517794e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0611257e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0707253e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0715568e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0879944e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0888855e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0982070e+02   4.2543556e+01   4.0065068e+01   4.2735601e+01   4.1664022e+01   3.8459596e+01
   1.0982322e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1022372e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1049017e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1112514e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1226113e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1363613e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1496160e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1597133e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1669587e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1763364e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1809382e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1841962e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1892400e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.1975978e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.2083671e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.2298850e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.2847930e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.3019591e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.3208314e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.3545823e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.4149704e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.4675387e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.5247300e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.5806162e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.6340424e+02   3.7354659e+01   3.4858323e+01   3.7544513e+01   3.6378020e+01   3.3254283e+01
   1.6485789e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.6534279e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.6608491e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.6744248e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.6881748e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7019248e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7156748e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7294248e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7431748e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7569248e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7706748e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.7844248e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.8037631e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.8214830e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.8505623e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.8573104e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.8807021e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.9300201e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   1.9845319e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   2.0378023e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   2.0944650e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   2.1481441e+02   3.3503729e+01   3.0951593e+01   3.3761108e+01   3.2202833e+01   2.9455474e+01
   2.1955552e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.1995660e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2046434e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2145169e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2211359e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2293207e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2366436e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2464898e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2582014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2719514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2857014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.2994514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3132014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3269514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3407014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3544514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3682014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3819514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.3957014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4042871e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4179927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4317427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4454927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4592427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4729927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4867427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5004927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5142427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5279927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5417427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5554927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5692427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5829927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5967427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.6798835e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.7330940e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.7512757e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.7555588e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.7626799e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.7701419e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.7805261e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.7942761e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8080261e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8217761e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8355261e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8492761e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8630261e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8767761e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.8917761e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.9493178e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.9574017e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.9818793e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.0381467e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.0922278e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.1486575e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.2021739e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.2552537e+02   2.8279326e+01   2.5716900e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.3004626e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3030358e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3091609e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3187914e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3325414e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3462914e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3600414e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3737914e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.3875414e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.4012914e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.4150414e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.4287914e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.4734991e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.5011988e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.5178647e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.5452037e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.6159898e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.6712156e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.7248300e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.7788171e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.8333669e+02   2.6864536e+01   2.4341608e+01   2.7373645e+01   2.4565144e+01   2.3410962e+01
   3.8492241e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.8542357e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.8631986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.8769486e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.8906986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9044486e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9181986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9319486e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9456986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9594486e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9731986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   3.9869486e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.0006986e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.0353824e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.0530299e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.0696003e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.0871003e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.1305758e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.1915688e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.2500560e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.3024517e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.3614816e+02   2.6285894e+01   2.4126122e+01   2.6552242e+01   2.4120221e+01   2.3223405e+01
   4.3947343e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.3977646e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4066779e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4150551e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4228291e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4282757e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4339655e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4412667e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4495287e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4605035e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4742535e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.4880035e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.5017535e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.5155035e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.5622435e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.5991158e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.6126011e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.6394242e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.6947815e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.7466824e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.8069141e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.8655807e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.9203700e+02   2.5894773e+01   2.4234549e+01   2.5774127e+01   2.4248055e+01   2.3231084e+01
   4.9519419e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   4.9556060e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   4.9626952e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   4.9750971e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   4.9888471e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0025971e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0163471e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0300971e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0438471e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0575971e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0713471e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0850971e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.0988471e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.1509763e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.1592516e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.1821264e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.2253624e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.2807077e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.3374072e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.3891984e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.4474364e+02   2.5747824e+01   2.4577447e+01   2.5247032e+01   2.4707358e+01   2.3460130e+01
   5.4955435e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.4987642e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5080730e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5210401e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5347901e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5485401e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5622901e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5760401e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.5897901e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.6035401e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.6172901e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.6335401e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.6991855e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.7090925e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.7333102e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.7858304e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.8413371e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.8936330e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   5.9517687e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   6.0102200e+02   2.5979987e+01   2.5240467e+01   2.5156604e+01   2.5488461e+01   2.4040461e+01
   6.0487290e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.0541022e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.0619992e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.0755715e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.0893215e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1030715e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1168215e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1305715e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1443215e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1580715e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1718215e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.1868215e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.2463466e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.2581430e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.2803931e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.3249157e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.3783763e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.4389264e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.4989269e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.5534120e+02   2.6239714e+01   2.5877258e+01   2.5121253e+01   2.6282191e+01   2.4584564e+01
   6.6019633e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6056463e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6132233e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6258128e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6395628e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6533128e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6670628e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6808128e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.6945628e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.7083128e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.7220628e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.7447507e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.8078339e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.8172710e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.8426748e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.8951764e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   6.9533740e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   7.0089856e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   7.0611526e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   7.1187798e+02   2.6622891e+01   2.6570097e+01   2.5284025e+01   2.7079772e+01   2.5232444e+01
   7.1513574e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.1570265e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.1652646e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.1788531e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.1926031e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2063531e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2201031e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2338531e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2476031e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2613531e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2751031e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.2888531e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.3026031e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.3314547e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.3572693e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.3730909e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.3868409e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.4005909e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.4291857e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.4826455e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.5417412e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.5960315e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.6474333e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.7050034e+02   2.6516350e+01   2.6692147e+01   2.5056216e+01   2.7236129e+01   2.5371892e+01
   7.7125034e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.7262442e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.7534621e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.7960899e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.8597591e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.9098717e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.9312704e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   7.9982798e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   8.0534644e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   8.1092463e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   8.1640007e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   8.2153710e+02   2.6539280e+01   2.6896681e+01   2.4987021e+01   2.7465982e+01   2.5595135e+01
   8.2602713e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.2633773e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.2698592e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.2809135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.2946635e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3084135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3221635e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3359135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3496635e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3634135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3771635e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.3909135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4046635e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4209135e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4532008e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4678225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4815725e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.4953225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5090725e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5228225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5365725e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5503225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5640725e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5778225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.5915725e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.6053225e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.6662526e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.7198555e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.7730891e+02   2.6301268e+01   2.6781378e+01   2.4741051e+01   2.7293884e+01   2.5560883e+01
   8.8068531e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   8.8153568e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   8.8435486e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   8.9047633e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   8.9588122e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.0062274e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.0281152e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.0997545e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.1529539e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.2062056e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.2628371e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.3165052e+02   2.6159732e+01   2.6738387e+01   2.4595321e+01   2.7204922e+01   2.5584526e+01
   9.3613892e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.3644897e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.3708946e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.3816591e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.3954091e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4091591e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4229091e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4366591e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4504091e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4641591e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4728932e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4866432e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.4990954e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5102966e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5246042e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5377337e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5612578e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5674449e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5693100e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5750169e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5813524e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.5950206e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6088524e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6199987e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6220559e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6282614e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6410320e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6530489e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6536710e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6593146e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6718658e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6801746e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6833323e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6969505e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7006577e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7126783e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7185175e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7259787e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7286779e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7375313e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7398867e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7477496e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7498612e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7568926e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7588394e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7652123e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7720972e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7743850e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7797731e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7812560e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7863133e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7876421e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7931724e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7978491e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7991160e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8042451e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8080241e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8092153e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8131428e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8172848e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8183906e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8224446e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8255590e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8290791e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8302827e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8339295e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8366738e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8394672e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8405070e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8433076e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8440709e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8465076e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8493757e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8501726e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8528945e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8551961e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8577925e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8585049e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8605902e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8629810e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8636419e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8655264e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8673404e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8685054e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8702937e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8725382e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8732008e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8748872e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8769104e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8780659e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8794675e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8809947e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8829276e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8835525e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8853208e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8867066e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8872390e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8888147e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8903456e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8919479e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8932289e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8940018e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8952982e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8966864e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8980096e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8985832e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8996766e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9005568e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9014000e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9024564e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9037766e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9048871e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9054096e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9066396e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9078429e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9086765e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9090505e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9101158e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9109712e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9120251e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9126019e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9144523e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9187690e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9253902e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9330126e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9366126e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9404689e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9477561e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9561703e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9679162e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9815136e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9920106e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9975794e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9994069e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01
   9.9999526e+02   2.5316284e+01   2.5867258e+01   2.4282225e+01   2.5586147e+01   2.5358020e+01


==> data/dkhiData1000UnSafe.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.1470701e-02   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3179796e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9286164e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2366917e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.8049677e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.1602813e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.8453720e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.4228786e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4601138e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2071185e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.3323766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.7073766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.0823766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   8.4573766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   9.8323766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1207377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.2582377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.3957377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5332377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.6707377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8061391e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.9108229e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.9998366e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0314600e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.1333756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.2708756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4083756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.5458756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.6833756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8208756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.9583756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.0958756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.2333756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.3708756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5083756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.7387856e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.3324564e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.8656043e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.9974346e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.0101924e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.0211457e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.0523627e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.1267917e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.2547343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.3922343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.5297343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.6672343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.8047343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.9422343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.0797343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.2172343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.3547343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.8785178e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.0101531e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.0954641e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.3421577e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.8154042e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   8.2977672e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   8.6512565e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.0162454e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.3680205e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.7434619e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.9760888e+01   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0004623e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0023835e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0050202e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0121886e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0235295e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0372795e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0494125e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0581568e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0658959e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0738362e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0778098e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0810412e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0869633e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0953284e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.1055145e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.1325734e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.1881463e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2023708e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2072152e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2294625e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2654137e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.3036197e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.3340494e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.3615494e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.3879480e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.4140800e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.4415800e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.4716571e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.5022683e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5028921e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5042887e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5069556e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5116570e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5224929e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5362429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5499929e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5637429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5774929e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5912429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6049929e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6187429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6337429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6840070e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.7028582e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.7058618e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.7259281e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.7598499e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.8103879e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.8639583e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.9151372e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.9541450e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.9872613e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   2.0028312e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0032130e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0045606e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0056925e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0083803e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0107033e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0159629e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0236393e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0301989e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0338052e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0390461e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0477705e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0591094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0728594e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0866094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1003594e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1141094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1278594e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1416094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1553594e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1691094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1828594e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1966094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2059454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2196954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2334454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2471954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2609454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2746954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2884454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3021954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3159454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3296954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3434454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3571954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3709454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3859454e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.4468418e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.5030503e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.5038808e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.5086871e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.5226600e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.5599586e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.6167401e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.6713308e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.7080622e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.7517900e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.8037428e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.8608623e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.9155531e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.9675823e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.9974084e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   2.9998040e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0049485e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0072351e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0116397e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0203946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0341446e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0478946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0616446e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0753946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0891446e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.1028946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.1166446e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.1303946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.1645465e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2041365e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2086652e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2298321e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2688079e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.3228238e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.3882002e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.4509873e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.5039786e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.5045920e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5052323e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5079508e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5118180e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5198935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5336435e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5473935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5611435e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5748935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5886435e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.6023935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.6161435e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.6298935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.6595683e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7043886e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7072943e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7261106e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7564166e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.8137323e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.8694274e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.9260171e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.9782844e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   4.0035162e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0048869e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0067578e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0076979e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0103345e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0168963e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0246228e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0312235e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0348296e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0422311e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0507405e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0599230e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0706066e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0784084e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0869980e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0934495e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0984030e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1070199e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1154951e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1271073e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1433573e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1949625e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2067573e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2107410e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2315490e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2675569e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.3227914e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.3851240e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.4438246e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.4945429e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.5068972e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5073512e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5085318e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5111179e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5163644e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5268704e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5406204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5543704e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5681204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5818704e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5956204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6093704e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6231204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6368704e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6809544e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.7073543e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.7178990e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.7436767e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.7900405e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.8287725e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.8629006e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.8922510e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.9197510e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.9472510e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.9697510e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   5.0028042e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   5.0044381e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0078468e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0106509e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0176798e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0284797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0422297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0559797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0697297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0834797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0972297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1109797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1247297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1384797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1522297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1659797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1797297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1934797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2072297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2106371e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2190466e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2324525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2462025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2599525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2737025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2874525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3012025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3149525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3287025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3424525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3562025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3699525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3837025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3974525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.4112025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.4262025e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.4666639e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.4994354e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5017232e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5086618e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5121490e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5187463e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5286290e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5423790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5561290e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5698790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5836290e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5973790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.6111290e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.6248790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.6386290e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.7004898e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.7116801e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.7238788e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.7502491e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.8095844e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.8654145e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.9334575e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.9807662e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   6.0100974e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   6.0107094e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0119735e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0148437e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0198165e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0299909e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0437409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0574909e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0712409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0849909e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0987409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.1124909e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.1262409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.1399909e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.1854549e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.2119771e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.2231309e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.2491529e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.3024492e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.3573199e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.4158952e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.4575103e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.4859052e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.5094703e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.5105972e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5120288e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5161208e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5219498e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5331673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5469173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5606673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5744173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5881673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6019173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6156673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6294173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6431673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6569173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6706673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6844173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6981461e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7118961e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7155549e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7235090e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7370363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7507863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7645363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7782863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7920363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8057863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8195363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8332863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8470363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8607863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8745363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8882863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9020363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9157863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9295363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9432863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9570363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9707863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9845363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   7.0007863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   7.0110307e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.0126750e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.0158547e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.0234113e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.0653099e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.1256098e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.1813586e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.2282332e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.2957035e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.3470672e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.4043379e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.4599280e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.5109774e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.5127364e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5134849e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5157239e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5183808e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5244148e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5363792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5501292e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5638792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5776292e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5913792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6051292e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6188792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6326292e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6463792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6991362e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7134691e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7191988e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7419077e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7818939e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.8365187e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.8872116e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.9440412e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.9994084e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   8.0086127e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0136389e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0142062e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0159670e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0185160e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0249332e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0425009e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0679527e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.1085831e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.1560829e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.2135608e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.2632162e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.3165799e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.3698548e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.4265538e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.4802497e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.5079504e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5098679e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5145919e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5160506e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5199852e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5268498e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5374395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5511895e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5649395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5786895e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5924395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6061895e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6199395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6336895e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6474395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6981024e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.7157731e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.7263000e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.7519207e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.8001987e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.8636959e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.9190426e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.9713070e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   9.0087728e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0123628e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0154724e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0159806e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0180449e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0225413e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0384231e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0749919e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.1334551e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.1892204e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.2300237e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.2983326e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.3522969e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.4055703e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.4588320e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.5154853e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.5160927e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5167353e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5195121e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5251816e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5350188e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5487688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5625188e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5762688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5900188e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6037688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6175188e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6312688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6450188e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6892356e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.7164174e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.7228813e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.7464083e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.7914462e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.8452551e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.8979398e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.9535606e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01


==> data/dkhiData3000.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8460700e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2865832e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5645319e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2077320e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.9573766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1707377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5457377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8943593e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0835061e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4458756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8208756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1958756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5708756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.9829672e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.0176333e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.2047343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.5797343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.9547343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.3297343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.0089913e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.3993824e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   8.3968396e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.4592594e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.7783627e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   1.0031452e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.0205950e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.0576241e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.0819310e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.0944063e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.1228470e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.2050512e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.2675287e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.3308805e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.4649835e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.4907035e+02   2.0801316e+01   1.8735632e+01   2.0920757e+01   1.9242013e+01   1.7568712e+01
   1.5038110e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.5183184e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.5558184e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.5933184e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.6308184e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.7031512e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.7731991e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.8958484e+02   2.6481174e+01   2.4407531e+01   2.7037660e+01   2.3644293e+01   2.4052647e+01
   1.9997733e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.0037385e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.0078331e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.0184897e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.0559897e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.0934897e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.1304783e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.1548274e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.1736309e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.2018208e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.2272442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.2647442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.3022442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.3397442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.3772442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.4147442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.4522442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.4897442e+02   2.4469353e+01   2.2520066e+01   2.5046577e+01   2.1633331e+01   2.2285673e+01
   2.5072442e+02   2.4497769e+01   2.2552424e+01   2.5080014e+01   2.1649791e+01   2.2329354e+01
   2.6122577e+02   2.4497769e+01   2.2552424e+01   2.5080014e+01   2.1649791e+01   2.2329354e+01
   2.7143889e+02   2.4497769e+01   2.2552424e+01   2.5080014e+01   2.1649791e+01   2.2329354e+01
   2.8607562e+02   2.4497769e+01   2.2552424e+01   2.5080014e+01   2.1649791e+01   2.2329354e+01
   3.0029639e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.0083187e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.0351546e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.0726546e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.1101546e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.2033010e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.2440197e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.4026603e+02   2.5122579e+01   2.3217107e+01   2.5847539e+01   2.1977260e+01   2.3243787e+01
   3.4995852e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.5098070e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.5339291e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.5714291e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.6089291e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.6672947e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.7210456e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.8439124e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   3.9870979e+02   2.6556896e+01   2.4754169e+01   2.7404305e+01   2.3137412e+01   2.5048673e+01
   4.0077618e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.0194701e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.0562751e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.0937682e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.1220408e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.2073530e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.2605712e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.4112112e+02   3.4554307e+01   3.4030564e+01   3.4175558e+01   3.3094856e+01   3.3690980e+01
   4.5056937e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.5099308e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.5343260e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.5586992e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.5721897e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.5985773e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.6696930e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.7199383e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.8373945e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   4.9386206e+02   3.1420508e+01   3.1801970e+01   2.9984511e+01   3.2029215e+01   3.0710192e+01
   5.0045723e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.0146379e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.0462847e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.0837847e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.1212847e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.2079807e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.2707565e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.3304084e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.4199898e+02   3.1718500e+01   3.2253622e+01   3.0131732e+01   3.2625772e+01   3.1077561e+01
   5.5083902e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.5197130e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.5562548e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.5937548e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.6312548e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.7084001e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.7869848e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   5.9432739e+02   3.0971791e+01   3.1735673e+01   2.9095107e+01   3.2463963e+01   3.0341074e+01
   6.0081786e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.0140115e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.0447001e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.0822001e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.1197001e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.2083529e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.2579730e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.4181610e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.4946155e+02   3.0276019e+01   3.1228978e+01   2.8171212e+01   3.2243636e+01   2.9668253e+01
   6.5087812e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.5264094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.5639094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.6014094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.6389094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.6764094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.7087755e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.7331226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.7706226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.8081226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.8456226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.8831226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.9206226e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.9745282e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   7.0077938e+02   3.0073369e+01   3.1106938e+01   2.7967977e+01   3.2085680e+01   2.9603423e+01
   7.0310276e+02   3.0073369e+01   3.1106938e+01   2.7967977e+01   3.2085680e+01   2.9603423e+01
   7.1791802e+02   3.0073369e+01   3.1106938e+01   2.7967977e+01   3.2085680e+01   2.9603423e+01
   7.3078291e+02   3.0073369e+01   3.1106938e+01   2.7967977e+01   3.2085680e+01   2.9603423e+01
   7.4571501e+02   3.0073369e+01   3.1106938e+01   2.7967977e+01   3.2085680e+01   2.9603423e+01
   7.5075886e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.5160512e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.5389985e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.5764985e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.6139985e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.6691986e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.7211341e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.8280271e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   7.9764592e+02   2.6998450e+01   2.8068865e+01   2.5072442e+01   2.8823117e+01   2.6808967e+01
   8.0112829e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.0175581e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.0692349e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.2072993e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.3200906e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.4665908e+02   2.7052534e+01   2.8122516e+01   2.5122911e+01   2.8881012e+01   2.6857999e+01
   8.5137741e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.5302084e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.5677084e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.6052084e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.6427084e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.7131540e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.7999279e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   8.9485283e+02   2.5421048e+01   2.6422879e+01   2.3794873e+01   2.6806292e+01   2.5482625e+01
   9.0121375e+02   2.5449633e+01   2.6452841e+01   2.3817975e+01   2.6842752e+01   2.5506916e+01
   9.0174052e+02   2.5449633e+01   2.6452841e+01   2.3817975e+01   2.6842752e+01   2.5506916e+01
   9.0791595e+02   2.5449633e+01   2.6452841e+01   2.3817975e+01   2.6842752e+01   2.5506916e+01
   9.2240563e+02   2.5449633e+01   2.6452841e+01   2.3817975e+01   2.6842752e+01   2.5506916e+01
   9.3816294e+02   2.5449633e+01   2.6452841e+01   2.3817975e+01   2.6842752e+01   2.5506916e+01
   9.5112645e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.5157206e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.5402867e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.5738699e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.6113699e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.6513699e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.7277637e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.8148994e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.9015017e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   9.9939695e+02   2.3906633e+01   2.4673395e+01   2.3158203e+01   2.3978691e+01   2.4629574e+01
   1.0013740e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0018563e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0039575e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0058173e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0082458e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0119954e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0210778e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0251685e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0324815e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0425537e+03   2.7164218e+01   2.7649573e+01   2.7129771e+01   2.5995716e+01   2.8307406e+01
   1.0514680e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0521598e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0555064e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0592564e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0630064e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0713304e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0747018e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.0893644e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.1013352e+03   3.0365414e+01   3.0402658e+01   3.1149723e+01   2.7780599e+01   3.1783775e+01
   1.1017420e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1040248e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1077748e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1115248e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1152748e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1190248e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1215745e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1244409e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1281909e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1319409e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1356909e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1394409e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1431909e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1469409e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1510263e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1520236e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1550635e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1588135e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1625635e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1710520e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1740359e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.1886625e+03   3.0140241e+01   3.0558620e+01   3.0634231e+01   2.8220837e+01   3.1801839e+01
   1.2014183e+03   3.0124119e+01   3.0537904e+01   3.0625569e+01   2.8192599e+01   3.1787050e+01
   1.2022881e+03   3.0124119e+01   3.0537904e+01   3.0625569e+01   2.8192599e+01   3.1787050e+01
   1.2133780e+03   3.0124119e+01   3.0537904e+01   3.0625569e+01   2.8192599e+01   3.1787050e+01
   1.2260728e+03   3.0124119e+01   3.0537904e+01   3.0625569e+01   2.8192599e+01   3.1787050e+01
   1.2412991e+03   3.0124119e+01   3.0537904e+01   3.0625569e+01   2.8192599e+01   3.1787050e+01
   1.2511901e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2519073e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2538643e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2576143e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2613643e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2660137e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2720532e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2820293e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.2974385e+03   2.7788495e+01   2.8833183e+01   2.7535015e+01   2.7361243e+01   2.9536288e+01
   1.3018115e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3031193e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3068081e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3105581e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3143081e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3220316e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3320844e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3402128e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3467992e+03   2.7974798e+01   2.9263394e+01   2.7461998e+01   2.8080896e+01   2.9800915e+01
   1.3518324e+03   2.7953936e+01   2.9248227e+01   2.7432457e+01   2.8076242e+01   2.9778820e+01
   1.3536141e+03   2.7953936e+01   2.9248227e+01   2.7432457e+01   2.8076242e+01   2.9778820e+01
   1.3675207e+03   2.7953936e+01   2.9248227e+01   2.7432457e+01   2.8076242e+01   2.9778820e+01
   1.3804164e+03   2.7953936e+01   2.9248227e+01   2.7432457e+01   2.8076242e+01   2.9778820e+01
   1.3950251e+03   2.7953936e+01   2.9248227e+01   2.7432457e+01   2.8076242e+01   2.9778820e+01
   1.4023864e+03   2.7960459e+01   2.9258975e+01   2.7434332e+01   2.8092177e+01   2.9786553e+01
   1.4119395e+03   2.7960459e+01   2.9258975e+01   2.7434332e+01   2.8092177e+01   2.9786553e+01
   1.4261144e+03   2.7960459e+01   2.9258975e+01   2.7434332e+01   2.8092177e+01   2.9786553e+01
   1.4409764e+03   2.7960459e+01   2.9258975e+01   2.7434332e+01   2.8092177e+01   2.9786553e+01
   1.4514298e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4522977e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4540958e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4569063e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4606563e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4644063e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4721637e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4806370e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.4953903e+03   2.6819212e+01   2.8310854e+01   2.6278741e+01   2.7203510e+01   2.8905323e+01
   1.5021800e+03   2.6836494e+01   2.8324958e+01   2.6296237e+01   2.7216562e+01   2.8918335e+01
   1.5038526e+03   2.6836494e+01   2.8324958e+01   2.6296237e+01   2.7216562e+01   2.8918335e+01
   1.5178308e+03   2.6836494e+01   2.8324958e+01   2.6296237e+01   2.7216562e+01   2.8918335e+01
   1.5327225e+03   2.6836494e+01   2.8324958e+01   2.6296237e+01   2.7216562e+01   2.8918335e+01
   1.5477069e+03   2.6836494e+01   2.8324958e+01   2.6296237e+01   2.7216562e+01   2.8918335e+01
   1.5520737e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5534924e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5571986e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5609486e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5646986e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5722067e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5809087e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.5958137e+03   2.6493020e+01   2.8278049e+01   2.5611588e+01   2.7589413e+01   2.8637625e+01
   1.6019834e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6031641e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6066308e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6103808e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6141308e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6222432e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6304537e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6408751e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6483751e+03   2.6425689e+01   2.8363385e+01   2.5487754e+01   2.7767299e+01   2.8729485e+01
   1.6523893e+03   2.6425919e+01   2.8365496e+01   2.5483509e+01   2.7774584e+01   2.8727675e+01
   1.6578238e+03   2.6425919e+01   2.8365496e+01   2.5483509e+01   2.7774584e+01   2.8727675e+01
   1.6723032e+03   2.6425919e+01   2.8365496e+01   2.5483509e+01   2.7774584e+01   2.8727675e+01
   1.6868718e+03   2.6425919e+01   2.8365496e+01   2.5483509e+01   2.7774584e+01   2.8727675e+01
   1.7017856e+03   2.6425919e+01   2.8365496e+01   2.5483509e+01   2.7774584e+01   2.8727675e+01
   1.7024485e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7048739e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7086239e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7123739e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7199062e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7238241e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7364890e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7513478e+03   2.6077754e+01   2.8234453e+01   2.4990492e+01   2.7865347e+01   2.8532800e+01
   1.7528474e+03   2.6080167e+01   2.8233358e+01   2.4995291e+01   2.7860564e+01   2.8532794e+01
   1.7639776e+03   2.6080167e+01   2.8233358e+01   2.4995291e+01   2.7860564e+01   2.8532794e+01
   1.7789479e+03   2.6080167e+01   2.8233358e+01   2.4995291e+01   2.7860564e+01   2.8532794e+01
   1.7939466e+03   2.6080167e+01   2.8233358e+01   2.4995291e+01   2.7860564e+01   2.8532794e+01
   1.8024991e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8031263e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8063004e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8100504e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8138004e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8222127e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8269958e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8424270e+03   2.3652914e+01   2.5890606e+01   2.2782837e+01   2.5408540e+01   2.6425694e+01
   1.8522246e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8529266e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8557196e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8584459e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8602423e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8622161e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8704191e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8748833e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.8884302e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.9015314e+03   2.2596384e+01   2.4317875e+01   2.2851655e+01   2.2658581e+01   2.5771341e+01
   1.9027515e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9048907e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9086407e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9123907e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9184510e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9247587e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9335065e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9410065e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9492289e+03   2.2199514e+01   2.3900208e+01   2.2664259e+01   2.2089455e+01   2.5540923e+01
   1.9525320e+03   2.2214700e+01   2.3905113e+01   2.2694136e+01   2.2077605e+01   2.5556874e+01
   1.9532463e+03   2.2214700e+01   2.3905113e+01   2.2694136e+01   2.2077605e+01   2.5556874e+01
   1.9645315e+03   2.2214700e+01   2.3905113e+01   2.2694136e+01   2.2077605e+01   2.5556874e+01
   1.9786496e+03   2.2214700e+01   2.3905113e+01   2.2694136e+01   2.2077605e+01   2.5556874e+01
   1.9934119e+03   2.2214700e+01   2.3905113e+01   2.2694136e+01   2.2077605e+01   2.5556874e+01
   2.0027971e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0036547e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0070947e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0108447e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0145947e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0228181e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0312185e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0459571e+03   2.1615273e+01   2.3372369e+01   2.2151269e+01   2.1571014e+01   2.5086227e+01
   2.0518943e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0531475e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0559312e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0596812e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0634312e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0725622e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0769441e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.0926691e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.1019916e+03   2.1613450e+01   2.3560135e+01   2.2019061e+01   2.1977134e+01   2.5201903e+01
   2.1034916e+03   2.1602891e+01   2.3547609e+01   2.2011440e+01   2.1961719e+01   2.5191417e+01
   2.1138942e+03   2.1602891e+01   2.3547609e+01   2.2011440e+01   2.1961719e+01   2.5191417e+01
   2.1254733e+03   2.1602891e+01   2.3547609e+01   2.2011440e+01   2.1961719e+01   2.5191417e+01
   2.1406595e+03   2.1602891e+01   2.3547609e+01   2.2011440e+01   2.1961719e+01   2.5191417e+01
   2.1524129e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1531245e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1555158e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1592658e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1630158e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1683950e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1738683e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.1853987e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.2002237e+03   2.1067319e+01   2.2569439e+01   2.2199241e+01   2.0285786e+01   2.4748030e+01
   2.2031571e+03   2.1065302e+01   2.2575741e+01   2.2185379e+01   2.0303831e+01   2.4745723e+01
   2.2095827e+03   2.1065302e+01   2.2575741e+01   2.2185379e+01   2.0303831e+01   2.4745723e+01
   2.2229841e+03   2.1065302e+01   2.2575741e+01   2.2185379e+01   2.0303831e+01   2.4745723e+01
   2.2386165e+03   2.1065302e+01   2.2575741e+01   2.2185379e+01   2.0303831e+01   2.4745723e+01
   2.2523997e+03   2.1066960e+01   2.2569246e+01   2.2198691e+01   2.0285820e+01   2.4747699e+01
   2.2532627e+03   2.1066960e+01   2.2569246e+01   2.2198691e+01   2.0285820e+01   2.4747699e+01
   2.2608611e+03   2.1066960e+01   2.2569246e+01   2.2198691e+01   2.0285820e+01   2.4747699e+01
   2.2727143e+03   2.1066960e+01   2.2569246e+01   2.2198691e+01   2.0285820e+01   2.4747699e+01
   2.2886553e+03   2.1066960e+01   2.2569246e+01   2.2198691e+01   2.0285820e+01   2.4747699e+01
   2.3028203e+03   2.1067046e+01   2.2569220e+01   2.2198939e+01   2.0285633e+01   2.4747792e+01
   2.3128366e+03   2.1067046e+01   2.2569220e+01   2.2198939e+01   2.0285633e+01   2.4747792e+01
   2.3249270e+03   2.1067046e+01   2.2569220e+01   2.2198939e+01   2.0285633e+01   2.4747792e+01
   2.3388879e+03   2.1067046e+01   2.2569220e+01   2.2198939e+01   2.0285633e+01   2.4747792e+01
   2.3525162e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3532705e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3549088e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3586588e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3624088e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3664088e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3739234e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3849488e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3997672e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.4032971e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4043363e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4079035e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4116535e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4154035e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4232965e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4305017e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4462821e+03   1.9547064e+01   2.1436856e+01   2.0667892e+01   1.9660174e+01   2.3627569e+01
   2.4530987e+03   1.9550273e+01   2.1430548e+01   2.0680100e+01   1.9639880e+01   2.3627706e+01
   2.4537940e+03   1.9550273e+01   2.1430548e+01   2.0680100e+01   1.9639880e+01   2.3627706e+01
   2.4654467e+03   1.9550273e+01   2.1430548e+01   2.0680100e+01   1.9639880e+01   2.3627706e+01
   2.4772129e+03   1.9550273e+01   2.1430548e+01   2.0680100e+01   1.9639880e+01   2.3627706e+01
   2.4935789e+03   1.9550273e+01   2.1430548e+01   2.0680100e+01   1.9639880e+01   2.3627706e+01
   2.5034644e+03   1.9544446e+01   2.1432226e+01   2.0669499e+01   1.9653152e+01   2.3625895e+01
   2.5059666e+03   1.9544446e+01   2.1432226e+01   2.0669499e+01   1.9653152e+01   2.3625895e+01
   2.5173720e+03   1.9544446e+01   2.1432226e+01   2.0669499e+01   1.9653152e+01   2.3625895e+01
   2.5309082e+03   1.9544446e+01   2.1432226e+01   2.0669499e+01   1.9653152e+01   2.3625895e+01
   2.5457988e+03   1.9544446e+01   2.1432226e+01   2.0669499e+01   1.9653152e+01   2.3625895e+01
   2.5529555e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5538279e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5566106e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5603606e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5641106e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5714115e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5754538e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.5881601e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.6034739e+03   1.8393416e+01   2.0614700e+01   1.9196209e+01   1.9399302e+01   2.2551479e+01
   2.6041779e+03   1.8407854e+01   2.0623824e+01   1.9216410e+01   1.9398822e+01   2.2565242e+01
   2.6144466e+03   1.8407854e+01   2.0623824e+01   1.9216410e+01   1.9398822e+01   2.2565242e+01
   2.6278350e+03   1.8407854e+01   2.0623824e+01   1.9216410e+01   1.9398822e+01   2.2565242e+01
   2.6432551e+03   1.8407854e+01   2.0623824e+01   1.9216410e+01   1.9398822e+01   2.2565242e+01
   2.6533917e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6540034e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6563231e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6600731e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6638154e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6680900e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6746278e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.6861981e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.7015448e+03   1.6246232e+01   1.8785497e+01   1.6638788e+01   1.8213628e+01   2.0370921e+01
   2.7037997e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7050613e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7087592e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7125092e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7162592e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7241757e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7343528e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7438838e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7513838e+03   1.5142100e+01   1.7782754e+01   1.5481644e+01   1.7517879e+01   1.9281842e+01
   2.7538838e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7554399e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7591899e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7629399e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7666899e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7738311e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7821609e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.7973462e+03   1.4399299e+01   1.7138007e+01   1.4644611e+01   1.7248113e+01   1.8505444e+01
   2.8037065e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8042725e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8071980e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8109480e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8146980e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8227514e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8265942e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8405116e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8513565e+03   1.4063010e+01   1.6837505e+01   1.4256317e+01   1.7239988e+01   1.8102310e+01
   2.8537874e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8545083e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8576899e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8614399e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8651899e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8737183e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8777909e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.8931427e+03   1.5207480e+01   1.8146437e+01   1.4694978e+01   1.9493134e+01   1.8742277e+01
   2.9038959e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9044410e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9071667e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9109167e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9146667e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9184167e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9221667e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9244764e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9278768e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9316268e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9353768e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9391268e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9428768e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9466268e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9503768e+03   1.4111679e+01   1.7012534e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9538778e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01
   2.9543061e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01
   2.9573506e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01
   2.9657837e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01
   2.9790220e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01
   2.9935906e+03   1.4169570e+01   1.7071636e+01   1.3777760e+01   1.8421977e+01   1.7727572e+01


==> data/dkhiData3000UnSafe.dat <==
   0.0000000e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8460700e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2865832e-01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5645319e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.2077320e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   7.9573766e+00   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.1707377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.5457377e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   1.8943593e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.0835061e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.4458756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.8208756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.1958756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   3.5708756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   4.9829672e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   5.0176333e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.2047343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.5797343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   5.9547343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   6.3297343e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.0301378e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   7.9796766e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.0162454e+01   1.8448475e+01   1.6624242e+01   1.8125858e+01   1.7997350e+01   1.4847028e+01
   9.9759076e+01   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0030648e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0260295e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0574776e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0762351e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.0910522e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.1392325e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2048052e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.2870013e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.3690494e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.4415800e+02   1.9205245e+01   1.7205720e+01   1.9408943e+01   1.7522690e+01   1.6216157e+01
   1.5028529e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5085126e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5387429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.5762429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6137429e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.6967944e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.7284281e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.8514164e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   1.9729771e+02   2.4496870e+01   2.2552855e+01   2.5071637e+01   2.1662552e+01   2.2319851e+01
   2.0036668e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0083803e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0218944e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0360744e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0616094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.0991094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1366094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.1741094e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2071954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2446954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.2821954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3196954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.3571954e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.4315278e+02   2.4431865e+01   2.2485146e+01   2.5009390e+01   2.1596231e+01   2.2253011e+01
   2.5055503e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.5735694e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.7055622e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.8409359e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   2.9900303e+02   2.4537792e+01   2.2592313e+01   2.5119629e+01   2.1688764e+01   2.2369023e+01
   3.0049498e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0182685e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0553946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.0928946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.1303946e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2053500e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.2941987e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.4586897e+02   2.5118685e+01   2.3213226e+01   2.5843712e+01   2.1973404e+01   2.3239973e+01
   3.5052293e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5162126e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5523935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.5898935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.6273935e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7052315e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.7738254e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   3.9260171e+02   2.7898194e+01   2.6416101e+01   2.8569163e+01   2.4740699e+01   2.6722369e+01
   4.0042095e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0086118e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0259949e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0419191e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0670839e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.0897023e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1074643e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.1383573e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2067979e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.2835376e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.4438246e+02   3.4210471e+01   3.4177917e+01   3.3296088e+01   3.3767098e+01   3.3487619e+01
   4.5073491e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5130845e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5431204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.5806204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6181204e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.6982515e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.7461767e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.8569166e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   4.9347510e+02   3.1638227e+01   3.2082813e+01   3.0079787e+01   3.2463596e+01   3.0877442e+01
   5.0028100e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0106509e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0384797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.0759797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1134797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1509797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1884797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2135232e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2474525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2849525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3224525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3599525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.3974525e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.4540806e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.5038707e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5202862e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5548790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.5923790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.6298790e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.7117124e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.8012874e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   5.9613656e+02   3.1574213e+01   3.2343826e+01   2.9691856e+01   3.3064949e+01   3.0948952e+01
   6.0113536e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0198165e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0537409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.0912409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.1287409e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.2119624e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.2827521e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.4352711e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.5101485e+02   3.0865818e+01   3.1821006e+01   2.8759844e+01   3.2823849e+01   3.0262921e+01
   6.5148743e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5406673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.5781673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6156673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6531673e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6906525e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7169377e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7495363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7870363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8245363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8620363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.8995363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9370363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.9745363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   7.0110307e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.0202628e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.1514519e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.3021626e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.4541094e+02   3.0526484e+01   3.1531534e+01   2.8484402e+01   3.2412276e+01   3.0092325e+01
   7.5134759e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5199447e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5513792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.5888792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.6263792e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7092387e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.7419077e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   7.8724127e+02   2.7496537e+01   2.8532516e+01   2.5642525e+01   2.9178524e+01   2.7342749e+01
   8.0061079e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0143152e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0239679e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.0939567e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.2210285e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.3757298e+02   2.7554574e+01   2.8590214e+01   2.5696781e+01   2.9240548e+01   2.7395729e+01
   8.5079460e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5157691e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5288155e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.5649395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6024395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.6399395e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.7158305e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.7948438e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   8.9537683e+02   2.5986757e+01   2.6950881e+01   2.4434543e+01   2.7223676e+01   2.6080802e+01
   9.0142149e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0182260e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.0641956e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.2175237e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.3661271e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.5154853e+02   2.6012528e+01   2.6978066e+01   2.4454858e+01   2.7257391e+01   2.6102358e+01
   9.5185472e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5412688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.5787688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6162688e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.6681083e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.7297374e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   9.8533615e+02   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   1.0004389e+03   2.4624691e+01   2.5352008e+01   2.3935743e+01   2.4562067e+01   2.5361911e+01
   1.0019301e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0035293e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0047722e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0072075e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0109549e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0167681e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0226327e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0341991e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0456754e+03   2.7015576e+01   2.7440219e+01   2.7061302e+01   2.5703940e+01   2.8156323e+01
   1.0515221e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0518890e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0534621e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0564779e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0602279e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0642279e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0720677e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0817918e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.0970984e+03   3.0349333e+01   3.0385874e+01   3.1134687e+01   2.7763072e+01   3.1767706e+01
   1.1017352e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1029700e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1066769e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1104269e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1141769e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1179269e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1215148e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1234560e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1272060e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1309560e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1347060e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1384560e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1422060e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1459560e+03   2.9778725e+01   2.9869623e+01   3.0634147e+01   2.7174061e+01   3.1352632e+01
   1.1511689e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1520325e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1544046e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1581546e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1619046e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1687268e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1729074e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.1853645e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.2005250e+03   3.0140492e+01   3.0558880e+01   3.0634514e+01   2.8221056e+01   3.1802138e+01
   1.2022528e+03   3.0124320e+01   3.0538191e+01   3.0625673e+01   2.8192982e+01   3.1787272e+01
   1.2050470e+03   3.0124320e+01   3.0538191e+01   3.0625673e+01   2.8192982e+01   3.1787272e+01
   1.2204406e+03   3.0124320e+01   3.0538191e+01   3.0625673e+01   2.8192982e+01   3.1787272e+01
   1.2347975e+03   3.0124320e+01   3.0538191e+01   3.0625673e+01   2.8192982e+01   3.1787272e+01
   1.2494182e+03   3.0124320e+01   3.0538191e+01   3.0625673e+01   2.8192982e+01   3.1787272e+01
   1.2521997e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2540417e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2577917e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2615417e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2652917e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2724503e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2824752e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.2982154e+03   2.7788506e+01   2.8833194e+01   2.7535025e+01   2.7361255e+01   2.9536298e+01
   1.3020879e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3036768e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3074268e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3111768e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3165113e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3236762e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3347753e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3420030e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3491501e+03   2.7976633e+01   2.9265208e+01   2.7463845e+01   2.8082647e+01   2.9802747e+01
   1.3519756e+03   2.7953980e+01   2.9248322e+01   2.7432445e+01   2.8076401e+01   2.9778879e+01
   1.3525838e+03   2.7953980e+01   2.9248322e+01   2.7432445e+01   2.8076401e+01   2.9778879e+01
   1.3625215e+03   2.7953980e+01   2.9248322e+01   2.7432445e+01   2.8076401e+01   2.9778879e+01
   1.3738120e+03   2.7953980e+01   2.9248322e+01   2.7432445e+01   2.8076401e+01   2.9778879e+01
   1.3900039e+03   2.7953980e+01   2.9248322e+01   2.7432445e+01   2.8076401e+01   2.9778879e+01
   1.4018108e+03   2.7960490e+01   2.9259003e+01   2.7434366e+01   2.8092201e+01   2.9786584e+01
   1.4080549e+03   2.7960490e+01   2.9259003e+01   2.7434366e+01   2.8092201e+01   2.9786584e+01
   1.4222188e+03   2.7960490e+01   2.9259003e+01   2.7434366e+01   2.8092201e+01   2.9786584e+01
   1.4367594e+03   2.7960490e+01   2.9259003e+01   2.7434366e+01   2.8092201e+01   2.9786584e+01
   1.4516363e+03   2.7960490e+01   2.9259003e+01   2.7434366e+01   2.8092201e+01   2.9786584e+01
   1.4523577e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4537972e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4566383e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4603883e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4641383e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4723407e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4769875e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.4925805e+03   2.6819203e+01   2.8310845e+01   2.6278732e+01   2.7203500e+01   2.8905313e+01
   1.5020004e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5025557e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5069504e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5224376e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5370217e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5519761e+03   2.6836465e+01   2.8324931e+01   2.6296208e+01   2.7216536e+01   2.8918308e+01
   1.5526189e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5545596e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5583096e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5620596e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5659346e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5732095e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5844514e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.5992019e+03   2.6493036e+01   2.8278063e+01   2.5611605e+01   2.7589425e+01   2.8637638e+01
   1.6026903e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6045563e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6083063e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6120563e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6175179e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6229579e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6322217e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6419858e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6494858e+03   2.6425752e+01   2.8363471e+01   2.5487789e+01   2.7767418e+01   2.8729551e+01
   1.6528790e+03   2.6425907e+01   2.8365506e+01   2.5483487e+01   2.7774611e+01   2.8727684e+01
   1.6582391e+03   2.6425907e+01   2.8365506e+01   2.5483487e+01   2.7774611e+01   2.8727684e+01
   1.6727209e+03   2.6425907e+01   2.8365506e+01   2.5483487e+01   2.7774611e+01   2.8727684e+01
   1.6877066e+03   2.6425907e+01   2.8365506e+01   2.5483487e+01   2.7774611e+01   2.8727684e+01
   1.7023320e+03   2.6425907e+01   2.8365506e+01   2.5483487e+01   2.7774611e+01   2.8727684e+01
   1.7027733e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7049059e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7086559e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7124059e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7185356e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7238973e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7370868e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7519144e+03   2.6077757e+01   2.8234457e+01   2.4990495e+01   2.7865351e+01   2.8532803e+01
   1.7528613e+03   2.6080062e+01   2.8233328e+01   2.4995135e+01   2.7860615e+01   2.8532741e+01
   1.7621443e+03   2.6080062e+01   2.8233328e+01   2.4995135e+01   2.7860615e+01   2.8532741e+01
   1.7735306e+03   2.6080062e+01   2.8233328e+01   2.4995135e+01   2.7860615e+01   2.8532741e+01
   1.7891729e+03   2.6080062e+01   2.8233328e+01   2.4995135e+01   2.7860615e+01   2.8532741e+01
   1.8028607e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8032674e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8057082e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8094582e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8132082e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8187472e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8247847e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8369990e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8521570e+03   2.3652914e+01   2.5890604e+01   2.2782838e+01   2.5408536e+01   2.6425693e+01
   1.8530257e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8540685e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8574982e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8597621e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8613614e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8639363e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8730212e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8785071e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.8947287e+03   2.2596172e+01   2.4317670e+01   2.2851533e+01   2.2658317e+01   2.5771222e+01
   1.9027899e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9035185e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9066327e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9103827e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9141327e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9229589e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9274185e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9360685e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9435685e+03   2.2198414e+01   2.3899380e+01   2.2662707e+01   2.2089139e+01   2.5539733e+01
   1.9525408e+03   2.2214971e+01   2.3905407e+01   2.2694288e+01   2.2077984e+01   2.5557065e+01
   1.9532038e+03   2.2214971e+01   2.3905407e+01   2.2694288e+01   2.2077984e+01   2.5557065e+01
   1.9591515e+03   2.2214971e+01   2.3905407e+01   2.2694288e+01   2.2077984e+01   2.5557065e+01
   1.9735442e+03   2.2214971e+01   2.3905407e+01   2.2694288e+01   2.2077984e+01   2.5557065e+01
   1.9886741e+03   2.2214971e+01   2.3905407e+01   2.2694288e+01   2.2077984e+01   2.5557065e+01
   2.0029696e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0034585e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0060129e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0097629e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0135129e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0228700e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0271230e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0417995e+03   2.1615254e+01   2.3372349e+01   2.2151250e+01   2.1570994e+01   2.5086208e+01
   2.0519200e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0531137e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0556426e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0593926e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0631426e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0703637e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0766757e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.0918804e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.1016170e+03   2.1613455e+01   2.3560136e+01   2.2019063e+01   2.1977134e+01   2.5201901e+01
   2.1032349e+03   2.1602885e+01   2.3547595e+01   2.2011441e+01   2.1961693e+01   2.5191406e+01
   2.1088447e+03   2.1602885e+01   2.3547595e+01   2.2011441e+01   2.1961693e+01   2.5191406e+01
   2.1232074e+03   2.1602885e+01   2.3547595e+01   2.2011441e+01   2.1961693e+01   2.5191406e+01
   2.1383847e+03   2.1602885e+01   2.3547595e+01   2.2011441e+01   2.1961693e+01   2.5191406e+01
   2.1529386e+03   2.1602885e+01   2.3547595e+01   2.2011441e+01   2.1961693e+01   2.5191406e+01
   2.1532374e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1551150e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1588650e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1626150e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1663650e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1735555e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1836859e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.1984425e+03   2.1067319e+01   2.2569439e+01   2.2199242e+01   2.0285785e+01   2.4748030e+01
   2.2033638e+03   2.1065610e+01   2.2575829e+01   2.2185999e+01   2.0303601e+01   2.4746042e+01
   2.2083862e+03   2.1065610e+01   2.2575829e+01   2.2185999e+01   2.0303601e+01   2.4746042e+01
   2.2232947e+03   2.1065610e+01   2.2575829e+01   2.2185999e+01   2.0303601e+01   2.4746042e+01
   2.2376578e+03   2.1065610e+01   2.2575829e+01   2.2185999e+01   2.0303601e+01   2.4746042e+01
   2.2522423e+03   2.1065610e+01   2.2575829e+01   2.2185999e+01   2.0303601e+01   2.4746042e+01
   2.2535220e+03   2.1066960e+01   2.2569246e+01   2.2198692e+01   2.0285818e+01   2.4747699e+01
   2.2594962e+03   2.1066960e+01   2.2569246e+01   2.2198692e+01   2.0285818e+01   2.4747699e+01
   2.2708122e+03   2.1066960e+01   2.2569246e+01   2.2198692e+01   2.0285818e+01   2.4747699e+01
   2.2859377e+03   2.1066960e+01   2.2569246e+01   2.2198692e+01   2.0285818e+01   2.4747699e+01
   2.3004817e+03   2.1066960e+01   2.2569246e+01   2.2198692e+01   2.0285818e+01   2.4747699e+01
   2.3106768e+03   2.1067045e+01   2.2569219e+01   2.2198939e+01   2.0285632e+01   2.4747791e+01
   2.3233683e+03   2.1067045e+01   2.2569219e+01   2.2198939e+01   2.0285632e+01   2.4747791e+01
   2.3369734e+03   2.1067045e+01   2.2569219e+01   2.2198939e+01   2.0285632e+01   2.4747791e+01
   2.3522762e+03   2.1067045e+01   2.2569219e+01   2.2198939e+01   2.0285632e+01   2.4747791e+01
   2.3537047e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3558656e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3596156e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3633656e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3710502e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3764506e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.3905598e+03   2.0650551e+01   2.2047769e+01   2.2030452e+01   1.9605893e+01   2.4410817e+01
   2.4032561e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4038202e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4066364e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4103864e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4141364e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4215660e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4257327e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4392959e+03   1.9547589e+01   2.1437417e+01   2.0668319e+01   1.9660761e+01   2.3628068e+01
   2.4531681e+03   1.9550288e+01   2.1430363e+01   2.0680244e+01   1.9639391e+01   2.3627612e+01
   2.4538814e+03   1.9550288e+01   2.1430363e+01   2.0680244e+01   1.9639391e+01   2.3627612e+01
   2.4636010e+03   1.9550288e+01   2.1430363e+01   2.0680244e+01   1.9639391e+01   2.3627612e+01
   2.4748814e+03   1.9550288e+01   2.1430363e+01   2.0680244e+01   1.9639391e+01   2.3627612e+01
   2.4917662e+03   1.9550288e+01   2.1430363e+01   2.0680244e+01   1.9639391e+01   2.3627612e+01
   2.5030906e+03   1.9544458e+01   2.1432238e+01   2.0669510e+01   1.9653163e+01   2.3625907e+01
   2.5046288e+03   1.9544458e+01   2.1432238e+01   2.0669510e+01   1.9653163e+01   2.3625907e+01
   2.5153432e+03   1.9544458e+01   2.1432238e+01   2.0669510e+01   1.9653163e+01   2.3625907e+01
   2.5279041e+03   1.9544458e+01   2.1432238e+01   2.0669510e+01   1.9653163e+01   2.3625907e+01
   2.5427454e+03   1.9544458e+01   2.1432238e+01   2.0669510e+01   1.9653163e+01   2.3625907e+01
   2.5531992e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5538631e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5561141e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5598641e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5636141e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5680434e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5746430e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.5865992e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.6017832e+03   1.8393443e+01   2.0614727e+01   1.9196236e+01   1.9399327e+01   2.2551506e+01
   2.6037278e+03   1.8408114e+01   2.0624039e+01   1.9216716e+01   1.9398953e+01   2.2565497e+01
   2.6053425e+03   1.8408114e+01   2.0624039e+01   1.9216716e+01   1.9398953e+01   2.2565497e+01
   2.6193668e+03   1.8408114e+01   2.0624039e+01   1.9216716e+01   1.9398953e+01   2.2565497e+01
   2.6325347e+03   1.8408114e+01   2.0624039e+01   1.9216716e+01   1.9398953e+01   2.2565497e+01
   2.6471663e+03   1.8408114e+01   2.0624039e+01   1.9216716e+01   1.9398953e+01   2.2565497e+01
   2.6538492e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6547730e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6582198e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6619698e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6653793e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6736513e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6779572e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.6928997e+03   1.6246239e+01   1.8785502e+01   1.6638797e+01   1.8213628e+01   2.0370928e+01
   2.7031911e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7041162e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7063823e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7101323e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7138823e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7186288e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7250042e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7365818e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7449908e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7524908e+03   1.5143365e+01   1.7783981e+01   1.5482933e+01   1.7518973e+01   1.9283118e+01
   2.7541101e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7560470e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7597970e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7635470e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7675470e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7744703e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7848533e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.7995108e+03   1.4399059e+01   1.7137771e+01   1.4644371e+01   1.7247908e+01   1.8505200e+01
   2.8039329e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8048475e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8082922e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8120422e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8157922e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8239396e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8303444e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8458113e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8529978e+03   1.4063018e+01   1.6837512e+01   1.4256329e+01   1.7239980e+01   1.8102323e+01
   2.8539828e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8554441e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8591810e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8629310e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8666810e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8740915e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8827739e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.8984545e+03   1.5207536e+01   1.8146490e+01   1.4695034e+01   1.9493193e+01   1.8742327e+01
   2.9039927e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9047746e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9078965e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9116465e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9153965e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9191465e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9228965e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9249585e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9285135e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9322635e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9360135e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9397635e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9435135e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9472635e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9510135e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9540741e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01
   2.9544882e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01
   2.9572708e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01
   2.9654941e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01
   2.9772556e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01
   2.9921160e+03   1.4166395e+01   1.7068472e+01   1.3774696e+01   1.8418889e+01   1.7724450e+01


==> data/dkhiHatData10.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.7930697e-05   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   3.5861394e-05   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.2551488e-04   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   5.7378230e-04   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8151194e-03   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.4021805e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8056320e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   4.1738010e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   5.5047998e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   6.8674316e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.2331680e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   9.5822975e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.0904603e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.2197560e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.3464622e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.4713952e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.5957755e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.7212367e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.8499315e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   1.9847900e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.1300791e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.2926870e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.5000000e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.7472473e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.7482994e-01   4.0001003e+01   4.0000740e+01   4.0001028e+01   4.0000908e+01   4.0000574e+01
   2.7535601e-01   4.0006015e+01   4.0004439e+01   4.0006164e+01   4.0005445e+01   4.0003445e+01
   2.7737729e-01   4.0025249e+01   4.0018634e+01   4.0025875e+01   4.0022858e+01   4.0014462e+01
   2.7940358e-01   4.0044491e+01   4.0032835e+01   4.0045595e+01   4.0040278e+01   4.0025484e+01
   2.8143773e-01   4.0063768e+01   4.0047063e+01   4.0065352e+01   4.0057730e+01   4.0036526e+01
   2.8348029e-01   4.0083086e+01   4.0061320e+01   4.0085149e+01   4.0075218e+01   4.0047591e+01
   2.8567134e-01   4.0103765e+01   4.0076582e+01   4.0106341e+01   4.0093939e+01   4.0059435e+01
   2.8803795e-01   4.0126050e+01   4.0093028e+01   4.0129179e+01   4.0114113e+01   4.0072199e+01
   2.9052203e-01   4.0149384e+01   4.0110249e+01   4.0153093e+01   4.0135237e+01   4.0085565e+01
   2.9306848e-01   4.0173243e+01   4.0127859e+01   4.0177545e+01   4.0156838e+01   4.0099231e+01
   2.9563164e-01   4.0197199e+01   4.0145538e+01   4.0202095e+01   4.0178524e+01   4.0112953e+01
   2.9820302e-01   4.0221169e+01   4.0163229e+01   4.0226661e+01   4.0200225e+01   4.0126682e+01
   3.0072359e-01   4.0244606e+01   4.0180526e+01   4.0250680e+01   4.0221442e+01   4.0140107e+01
   3.0312343e-01   4.0266865e+01   4.0196954e+01   4.0273492e+01   4.0241594e+01   4.0152857e+01
   3.0531073e-01   4.0287107e+01   4.0211893e+01   4.0294236e+01   4.0259919e+01   4.0164451e+01
   3.0748656e-01   4.0307199e+01   4.0226722e+01   4.0314827e+01   4.0278108e+01   4.0175959e+01
   3.0967751e-01   4.0327386e+01   4.0241620e+01   4.0335515e+01   4.0296383e+01   4.0187522e+01
   3.1193736e-01   4.0348161e+01   4.0256953e+01   4.0356807e+01   4.0315191e+01   4.0199422e+01
   3.1463934e-01   4.0372940e+01   4.0275241e+01   4.0382201e+01   4.0337624e+01   4.0213615e+01
   3.1778071e-01   4.0401664e+01   4.0296440e+01   4.0411638e+01   4.0363628e+01   4.0230068e+01
   3.2137098e-01   4.0434383e+01   4.0320587e+01   4.0445169e+01   4.0393248e+01   4.0248808e+01
   3.2542789e-01   4.0471213e+01   4.0347769e+01   4.0482914e+01   4.0426590e+01   4.0269904e+01
   3.2598083e-01   4.0476211e+01   4.0351467e+01   4.0488035e+01   4.0431111e+01   4.0272803e+01
   3.2874552e-01   4.0501159e+01   4.0369926e+01   4.0513598e+01   4.0453676e+01   4.0287273e+01
   3.3369171e-01   4.0545621e+01   4.0402823e+01   4.0559156e+01   4.0493891e+01   4.0313060e+01
   3.3917524e-01   4.0594657e+01   4.0439104e+01   4.0609401e+01   4.0538243e+01   4.0341501e+01
   3.4525243e-01   4.0648688e+01   4.0479082e+01   4.0664764e+01   4.0587114e+01   4.0372839e+01
   3.5197473e-01   4.0708074e+01   4.0523021e+01   4.0725613e+01   4.0640827e+01   4.0407282e+01
   3.5940341e-01   4.0773237e+01   4.0571234e+01   4.0792383e+01   4.0699766e+01   4.0445076e+01
   3.6761158e-01   4.0844677e+01   4.0624092e+01   4.0865584e+01   4.0764383e+01   4.0486511e+01
   3.7668707e-01   4.0922986e+01   4.0682033e+01   4.0945824e+01   4.0835213e+01   4.0531930e+01
   3.7858424e-01   4.0939267e+01   4.0694077e+01   4.0962507e+01   4.0849940e+01   4.0541371e+01
   3.8807010e-01   4.1020211e+01   4.0753957e+01   4.1045447e+01   4.0923159e+01   4.0588305e+01
   3.9939098e-01   4.1115814e+01   4.0824681e+01   4.1143407e+01   4.1009639e+01   4.0643739e+01
   4.1198703e-01   4.1220921e+01   4.0902436e+01   4.1251106e+01   4.1104715e+01   4.0704684e+01
   4.2608997e-01   4.1337043e+01   4.0988339e+01   4.1370091e+01   4.1209755e+01   4.0772015e+01
   4.4198114e-01   4.1465940e+01   4.1083693e+01   4.1502167e+01   4.1326351e+01   4.0846754e+01
   4.4569363e-01   4.1495764e+01   4.1105750e+01   4.1532728e+01   4.1353332e+01   4.0864029e+01
   4.6425608e-01   4.1643233e+01   4.1214815e+01   4.1683844e+01   4.1486745e+01   4.0949444e+01
   4.8571331e-01   4.1810324e+01   4.1338392e+01   4.1855067e+01   4.1637909e+01   4.1046225e+01
   5.1094628e-01   4.2002284e+01   4.1480361e+01   4.2051774e+01   4.1811572e+01   4.1157411e+01
   5.1636221e-01   4.2042866e+01   4.1510366e+01   4.2093362e+01   4.1848288e+01   4.1180888e+01
   5.4344186e-01   4.2242510e+01   4.1657979e+01   4.2297960e+01   4.2028915e+01   4.1296387e+01
   5.8440482e-01   4.2534419e+01   4.1873810e+01   4.2597111e+01   4.2293018e+01   4.1465264e+01
   5.9154988e-01   4.2584133e+01   4.1910556e+01   4.2648066e+01   4.2337997e+01   4.1493986e+01
   6.2727516e-01   4.2827447e+01   4.2090398e+01   4.2897448e+01   4.2558134e+01   4.1634555e+01
   6.9821592e-01   4.3285588e+01   4.2429026e+01   4.3367016e+01   4.2972635e+01   4.1899235e+01
   7.0797900e-01   4.3346160e+01   4.2473765e+01   4.3429121e+01   4.3027429e+01   4.1934133e+01
   7.5679440e-01   4.3640308e+01   4.2691026e+01   4.3730713e+01   4.3293519e+01   4.2103606e+01
   7.6790136e-01   4.3705261e+01   4.2738995e+01   4.3797312e+01   4.3352279e+01   4.2141000e+01
   8.2180543e-01   4.4010445e+01   4.2964377e+01   4.4110227e+01   4.3628366e+01   4.2316695e+01
   8.3441172e-01   4.4079483e+01   4.3015355e+01   4.4181014e+01   4.3690826e+01   4.2356408e+01
   8.9242179e-01   4.4386195e+01   4.3241832e+01   4.4495499e+01   4.3968314e+01   4.2532836e+01
   9.0667234e-01   4.4458864e+01   4.3295485e+01   4.4570008e+01   4.4034064e+01   4.2574606e+01
   9.7047929e-01   4.4771842e+01   4.3526564e+01   4.4890912e+01   4.4317243e+01   4.2754508e+01
   9.8657208e-01   4.4847681e+01   4.3582552e+01   4.4968668e+01   4.4385867e+01   4.2798075e+01
   1.0582226e+00   4.5170917e+01   4.3821185e+01   4.5300075e+01   4.4678351e+01   4.2983766e+01
   1.0764227e+00   4.5249405e+01   4.3879126e+01   4.5380541e+01   4.4749377e+01   4.3028835e+01
   1.1587853e+00   4.5587269e+01   4.4128546e+01   4.5726924e+01   4.5055123e+01   4.3222845e+01
   1.1794538e+00   4.5667778e+01   4.4187978e+01   4.5809456e+01   4.5127984e+01   4.3269060e+01
   1.2770406e+00   4.6026227e+01   4.4452587e+01   4.6176914e+01   4.5452384e+01   4.3474825e+01
   1.3006901e+00   4.6107954e+01   4.4512917e+01   4.6260690e+01   4.5526352e+01   4.3521730e+01
   1.4138654e+00   4.6473407e+01   4.4782693e+01   4.6635302e+01   4.5857112e+01   4.3731469e+01
   1.4410768e+00   4.6555274e+01   4.4843126e+01   4.6719217e+01   4.5931210e+01   4.3778447e+01
   1.5524711e+00   4.6868140e+01   4.5074079e+01   4.7039908e+01   4.6214387e+01   4.3957978e+01
   1.5834199e+00   4.6949049e+01   4.5133806e+01   4.7122835e+01   4.6287623e+01   4.4004403e+01
   1.6929455e+00   4.7216096e+01   4.5330940e+01   4.7396545e+01   4.6529344e+01   4.4157631e+01
   1.7278197e+00   4.7295164e+01   4.5389309e+01   4.7477580e+01   4.6600917e+01   4.4202997e+01
   1.8353826e+00   4.7522380e+01   4.5557043e+01   4.7710451e+01   4.6806594e+01   4.4333364e+01
   1.8743827e+00   4.7598905e+01   4.5613537e+01   4.7788878e+01   4.6875869e+01   4.4377271e+01
   2.0853826e+00   4.7965085e+01   4.5883864e+01   4.8164154e+01   4.7207353e+01   4.4587365e+01
   2.1319892e+00   4.8036037e+01   4.5936230e+01   4.8236884e+01   4.7271567e+01   4.4628064e+01
   2.3353826e+00   4.8309840e+01   4.6138311e+01   4.8517548e+01   4.7519366e+01   4.4785121e+01
   2.3900323e+00   4.8374369e+01   4.6185939e+01   4.8583688e+01   4.7577771e+01   4.4822137e+01
   2.4464710e+00   4.8437410e+01   4.6232471e+01   4.8648303e+01   4.7634830e+01   4.4858300e+01
   2.5047781e+00   4.8498906e+01   4.6277863e+01   4.8711334e+01   4.7690492e+01   4.4893577e+01
   2.5650396e+00   4.8558806e+01   4.6322077e+01   4.8772727e+01   4.7744710e+01   4.4927939e+01
   2.6273474e+00   4.8617058e+01   4.6365076e+01   4.8832431e+01   4.7797438e+01   4.4961357e+01
   2.6917989e+00   4.8673615e+01   4.6406824e+01   4.8890395e+01   4.7848632e+01   4.4993802e+01
   2.7584984e+00   4.8728429e+01   4.6447288e+01   4.8946573e+01   4.7898250e+01   4.5025248e+01
   2.8275568e+00   4.8781457e+01   4.6486434e+01   4.9000919e+01   4.7946253e+01   4.5055671e+01
   2.8990929e+00   4.8832660e+01   4.6524233e+01   4.9053392e+01   4.7992604e+01   4.5085047e+01
   2.9731689e+00   4.8881957e+01   4.6560628e+01   4.9103911e+01   4.8037233e+01   4.5113331e+01
   3.0498481e+00   4.8929282e+01   4.6595567e+01   4.9152407e+01   4.8080078e+01   4.5140484e+01
   3.1292587e+00   4.8974614e+01   4.6629036e+01   4.9198859e+01   4.8121119e+01   4.5166494e+01
   3.2115370e+00   4.9017935e+01   4.6661022e+01   4.9243249e+01   4.8160342e+01   4.5191352e+01
   3.2968291e+00   4.9059234e+01   4.6691516e+01   4.9285566e+01   4.8197736e+01   4.5215049e+01
   3.3852908e+00   4.9098504e+01   4.6720514e+01   4.9325802e+01   4.8233295e+01   4.5237583e+01
   3.4770890e+00   4.9135743e+01   4.6748013e+01   4.9363955e+01   4.8267016e+01   4.5258953e+01
   3.5724029e+00   4.9170956e+01   4.6774017e+01   4.9400031e+01   4.8298904e+01   4.5279160e+01
   3.6714245e+00   4.9204152e+01   4.6798532e+01   4.9434038e+01   4.8328967e+01   4.5298209e+01
   3.7743604e+00   4.9235346e+01   4.6821570e+01   4.9465994e+01   4.8357219e+01   4.5316111e+01
   3.8814331e+00   4.9264561e+01   4.6843147e+01   4.9495920e+01   4.8383680e+01   4.5332876e+01
   3.9928824e+00   4.9291823e+01   4.6863283e+01   4.9523844e+01   4.8408373e+01   4.5348522e+01
   4.1089675e+00   4.9317166e+01   4.6882002e+01   4.9549802e+01   4.8431330e+01   4.5363066e+01
   4.2299688e+00   4.9340631e+01   4.6899335e+01   4.9573834e+01   4.8452587e+01   4.5376532e+01
   4.3549688e+00   4.9362066e+01   4.6915169e+01   4.9595787e+01   4.8472006e+01   4.5388833e+01
   4.4799688e+00   4.9380983e+01   4.6929143e+01   4.9615158e+01   4.8489144e+01   4.5399689e+01
   4.6049688e+00   4.9397676e+01   4.6941475e+01   4.9632253e+01   4.8504270e+01   4.5409268e+01
   4.7299688e+00   4.9412408e+01   4.6952359e+01   4.9647337e+01   4.8517618e+01   4.5417722e+01
   4.8549688e+00   4.9425408e+01   4.6961963e+01   4.9660649e+01   4.8529399e+01   4.5425183e+01
   4.9799688e+00   4.9436881e+01   4.6970440e+01   4.9672395e+01   4.8539796e+01   4.5431766e+01
   5.1049688e+00   4.9447006e+01   4.6977920e+01   4.9682761e+01   4.8548972e+01   4.5437576e+01
   5.2299688e+00   4.9455940e+01   4.6984522e+01   4.9691908e+01   4.8557070e+01   4.5442702e+01
   5.3549688e+00   4.9463825e+01   4.6990348e+01   4.9699979e+01   4.8564217e+01   4.5447227e+01
   5.4799688e+00   4.9470784e+01   4.6995490e+01   4.9707102e+01   4.8570524e+01   4.5451219e+01
   5.6049688e+00   4.9476925e+01   4.7000027e+01   4.9713388e+01   4.8576091e+01   4.5454742e+01
   5.7299688e+00   4.9482344e+01   4.7004032e+01   4.9718934e+01   4.8581004e+01   4.5457851e+01
   5.8549688e+00   4.9487126e+01   4.7007566e+01   4.9723829e+01   4.8585339e+01   4.5460595e+01
   5.9799688e+00   4.9491346e+01   4.7010685e+01   4.9728148e+01   4.8589166e+01   4.5463016e+01
   6.1049688e+00   4.9495071e+01   4.7013437e+01   4.9731959e+01   4.8592543e+01   4.5465152e+01
   6.2299688e+00   4.9498358e+01   4.7015866e+01   4.9735323e+01   4.8595524e+01   4.5467038e+01
   6.3549688e+00   4.9501259e+01   4.7018010e+01   4.9738290e+01   4.8598154e+01   4.5468701e+01
   6.4799688e+00   4.9503818e+01   4.7019902e+01   4.9740909e+01   4.8600476e+01   4.5470170e+01
   6.6049688e+00   4.9506077e+01   4.7021572e+01   4.9743221e+01   4.8602525e+01   4.5471465e+01
   6.7299688e+00   4.9508071e+01   4.7023045e+01   4.9745260e+01   4.8604334e+01   4.5472608e+01
   6.8549688e+00   4.9509830e+01   4.7024346e+01   4.9747059e+01   4.8605930e+01   4.5473617e+01
   6.9799688e+00   4.9511383e+01   4.7025494e+01   4.9748647e+01   4.8607338e+01   4.5474507e+01
   7.1049688e+00   4.9512753e+01   4.7026507e+01   4.9750049e+01   4.8608582e+01   4.5475293e+01
   7.2299688e+00   4.9513962e+01   4.7027400e+01   4.9751285e+01   4.8609679e+01   4.5475986e+01
   7.3549688e+00   4.9515030e+01   4.7028189e+01   4.9752376e+01   4.8610648e+01   4.5476598e+01
   7.4799688e+00   4.9515971e+01   4.7028886e+01   4.9753339e+01   4.8611503e+01   4.5477138e+01
   7.6049688e+00   4.9516803e+01   4.7029500e+01   4.9754189e+01   4.8612257e+01   4.5477614e+01
   7.7299688e+00   4.9517536e+01   4.7030043e+01   4.9754939e+01   4.8612923e+01   4.5478034e+01
   7.8549688e+00   4.9518183e+01   4.7030521e+01   4.9755600e+01   4.8613511e+01   4.5478405e+01
   7.9799688e+00   4.9518755e+01   4.7030944e+01   4.9756184e+01   4.8614030e+01   4.5478732e+01
   8.1049688e+00   4.9519259e+01   4.7031316e+01   4.9756699e+01   4.8614488e+01   4.5479021e+01
   8.2299688e+00   4.9519704e+01   4.7031645e+01   4.9757153e+01   4.8614892e+01   4.5479276e+01
   8.3549688e+00   4.9520096e+01   4.7031936e+01   4.9757554e+01   4.8615249e+01   4.5479501e+01
   8.4799688e+00   4.9520443e+01   4.7032192e+01   4.9757908e+01   4.8615564e+01   4.5479699e+01
   8.6049688e+00   4.9520749e+01   4.7032418e+01   4.9758221e+01   4.8615842e+01   4.5479874e+01
   8.7299688e+00   4.9521019e+01   4.7032618e+01   4.9758496e+01   4.8616087e+01   4.5480029e+01
   8.8549688e+00   4.9521257e+01   4.7032794e+01   4.9758739e+01   4.8616304e+01   4.5480165e+01
   8.9694719e+00   4.9521450e+01   4.7032938e+01   4.9758937e+01   4.8616480e+01   4.5480276e+01
   9.0725247e+00   4.9521607e+01   4.7033053e+01   4.9759096e+01   4.8616622e+01   4.5480365e+01
   9.1652722e+00   4.9521734e+01   4.7033148e+01   4.9759226e+01   4.8616739e+01   4.5480438e+01
   9.2487450e+00   4.9521839e+01   4.7033225e+01   4.9759333e+01   4.8616834e+01   4.5480498e+01
   9.3238705e+00   4.9521927e+01   4.7033290e+01   4.9759422e+01   4.8616914e+01   4.5480548e+01
   9.3914834e+00   4.9522000e+01   4.7033344e+01   4.9759497e+01   4.8616980e+01   4.5480590e+01
   9.4523351e+00   4.9522062e+01   4.7033390e+01   4.9759560e+01   4.8617037e+01   4.5480625e+01
   9.5071016e+00   4.9522114e+01   4.7033429e+01   4.9759613e+01   4.8617084e+01   4.5480655e+01
   9.5563914e+00   4.9522159e+01   4.7033462e+01   4.9759659e+01   4.8617125e+01   4.5480680e+01
   9.6056813e+00   4.9522202e+01   4.7033493e+01   4.9759702e+01   4.8617164e+01   4.5480705e+01
   9.6451131e+00   4.9522234e+01   4.7033518e+01   4.9759736e+01   4.8617194e+01   4.5480723e+01
   9.6845450e+00   4.9522266e+01   4.7033541e+01   4.9759768e+01   4.8617223e+01   4.5480741e+01
   9.7160905e+00   4.9522290e+01   4.7033559e+01   4.9759792e+01   4.8617245e+01   4.5480755e+01
   9.7476360e+00   4.9522313e+01   4.7033576e+01   4.9759816e+01   4.8617266e+01   4.5480769e+01
   9.7728724e+00   4.9522332e+01   4.7033590e+01   4.9759835e+01   4.8617283e+01   4.5480779e+01
   9.7981088e+00   4.9522350e+01   4.7033603e+01   4.9759853e+01   4.8617299e+01   4.5480789e+01
   9.8182979e+00   4.9522363e+01   4.7033613e+01   4.9759867e+01   4.8617312e+01   4.5480797e+01
   9.8384870e+00   4.9522377e+01   4.7033623e+01   4.9759881e+01   4.8617324e+01   4.5480805e+01
   9.8586762e+00   4.9522391e+01   4.7033633e+01   4.9759895e+01   4.8617336e+01   4.5480813e+01
   9.8728086e+00   4.9522400e+01   4.7033640e+01   4.9759904e+01   4.8617345e+01   4.5480818e+01
   9.8869409e+00   4.9522409e+01   4.7033647e+01   4.9759913e+01   4.8617353e+01   4.5480823e+01
   9.9010733e+00   4.9522418e+01   4.7033653e+01   4.9759923e+01   4.8617361e+01   4.5480828e+01
   9.9152057e+00   4.9522427e+01   4.7033660e+01   4.9759932e+01   4.8617369e+01   4.5480833e+01
   9.9236851e+00   4.9522432e+01   4.7033664e+01   4.9759937e+01   4.8617374e+01   4.5480836e+01
   9.9321646e+00   4.9522437e+01   4.7033668e+01   4.9759942e+01   4.8617379e+01   4.5480839e+01
   9.9406440e+00   4.9522442e+01   4.7033671e+01   4.9759947e+01   4.8617383e+01   4.5480842e+01
   9.9491234e+00   4.9522447e+01   4.7033675e+01   4.9759953e+01   4.8617388e+01   4.5480845e+01
   9.9576029e+00   4.9522452e+01   4.7033679e+01   4.9759958e+01   4.8617393e+01   4.5480848e+01
   9.9660823e+00   4.9522457e+01   4.7033683e+01   4.9759963e+01   4.8617397e+01   4.5480851e+01
   9.9694741e+00   4.9522459e+01   4.7033684e+01   4.9759965e+01   4.8617399e+01   4.5480852e+01
   9.9728658e+00   4.9522461e+01   4.7033686e+01   4.9759967e+01   4.8617401e+01   4.5480853e+01
   9.9762576e+00   4.9522463e+01   4.7033687e+01   4.9759969e+01   4.8617403e+01   4.5480854e+01
   9.9796494e+00   4.9522465e+01   4.7033689e+01   4.9759971e+01   4.8617405e+01   4.5480855e+01
   9.9830411e+00   4.9522467e+01   4.7033690e+01   4.9759973e+01   4.8617406e+01   4.5480856e+01
   9.9864329e+00   4.9522469e+01   4.7033691e+01   4.9759975e+01   4.8617408e+01   4.5480857e+01
   9.9898247e+00   4.9522471e+01   4.7033693e+01   4.9759977e+01   4.8617410e+01   4.5480859e+01
   9.9932165e+00   4.9522473e+01   4.7033694e+01   4.9759979e+01   4.8617412e+01   4.5480860e+01
   9.9966082e+00   4.9522475e+01   4.7033696e+01   4.9759981e+01   4.8617413e+01   4.5480861e+01


==> data/dkhiHatData1000.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.1472539e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.3222753e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.9306276e-01   4.0164148e+01   4.0121155e+01   4.0168234e+01   4.0148578e+01   4.0094082e+01
   3.2434106e-01   4.0452573e+01   4.0334036e+01   4.0463836e+01   4.0409645e+01   4.0259394e+01
   3.8109063e-01   4.0952499e+01   4.0703841e+01   4.0976088e+01   4.0861869e+01   4.0548993e+01
   5.1662388e-01   4.2037693e+01   4.1506472e+01   4.2088068e+01   4.1843613e+01   4.1177615e+01
   8.8539878e-01   4.4345074e+01   4.3211423e+01   4.4453317e+01   4.3931115e+01   4.2508970e+01
   1.4240628e+00   4.6501448e+01   4.4803416e+01   4.6663934e+01   4.5882582e+01   4.3747449e+01
   2.4612396e+00   4.8452275e+01   4.6243510e+01   4.8663422e+01   4.7648395e+01   4.4866823e+01
   3.2054483e+00   4.9014350e+01   4.6658420e+01   4.9239514e+01   4.8157162e+01   4.5189305e+01
   4.3244778e+00   4.9356922e+01   4.6911393e+01   4.9590481e+01   4.8467384e+01   4.5385886e+01
   5.6994778e+00   4.9481046e+01   4.7003087e+01   4.9717583e+01   4.8579849e+01   4.5457112e+01
   7.0744778e+00   4.9512427e+01   4.7026275e+01   4.9749702e+01   4.8608300e+01   4.5475111e+01
   8.4494778e+00   4.9520363e+01   4.7032140e+01   4.9757818e+01   4.8615500e+01   4.5479658e+01
   9.8244778e+00   4.9522370e+01   4.7033623e+01   4.9759868e+01   4.8617325e+01   4.5480805e+01
   1.1199478e+01   4.9522879e+01   4.7033999e+01   4.9760386e+01   4.8617789e+01   4.5481093e+01
   1.2574478e+01   4.9523008e+01   4.7034095e+01   4.9760516e+01   4.8617908e+01   4.5481165e+01
   1.3949478e+01   4.9523041e+01   4.7034119e+01   4.9760549e+01   4.8617939e+01   4.5481183e+01
   1.5324478e+01   4.9523057e+01   4.7034132e+01   4.9760559e+01   4.8617960e+01   4.5481188e+01
   1.6699478e+01   4.9523061e+01   4.7034136e+01   4.9760561e+01   4.8617966e+01   4.5481190e+01
   1.8051086e+01   4.9523062e+01   4.7034137e+01   4.9760562e+01   4.8617968e+01   4.5481190e+01
   1.9335590e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.0126293e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.0973437e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.2340742e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481190e+01
   2.3715742e+01   4.9523062e+01   4.7034137e+01   4.9760562e+01   4.8617968e+01   4.5481189e+01
   2.5090742e+01   4.9523061e+01   4.7034136e+01   4.9760561e+01   4.8617967e+01   4.5481188e+01
   2.6465742e+01   4.9523060e+01   4.7034134e+01   4.9760560e+01   4.8617966e+01   4.5481187e+01
   2.7840742e+01   4.9523059e+01   4.7034133e+01   4.9760559e+01   4.8617965e+01   4.5481186e+01
   2.9215742e+01   4.9523059e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   3.0590742e+01   4.9523059e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   3.3425717e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   3.9006888e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   4.4336487e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   4.9993832e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   5.4772900e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   5.5059600e+01   4.9523058e+01   4.7034133e+01   4.9760559e+01   4.8617964e+01   4.5481185e+01
   5.5620800e+01   4.6953612e+01   4.4468530e+01   4.7174380e+01   4.6057924e+01   4.2896248e+01
   5.6685306e+01   4.4064472e+01   4.1583712e+01   4.4266426e+01   4.3179362e+01   3.9989690e+01
   5.8060306e+01   4.2928045e+01   4.0448985e+01   4.3122600e+01   4.2047095e+01   3.8846412e+01
   5.9435306e+01   4.2640750e+01   4.0162119e+01   4.2833432e+01   4.1760853e+01   3.8557383e+01
   6.0810306e+01   4.2568121e+01   4.0089598e+01   4.2760329e+01   4.1688492e+01   3.8484315e+01
   6.2185306e+01   4.2549760e+01   4.0071265e+01   4.2741849e+01   4.1670200e+01   3.8465843e+01
   6.3560306e+01   4.2545119e+01   4.0066631e+01   4.2737177e+01   4.1665577e+01   3.8461173e+01
   6.4935306e+01   4.2543946e+01   4.0065460e+01   4.2735996e+01   4.1664409e+01   3.8459993e+01
   6.6310306e+01   4.2543650e+01   4.0065164e+01   4.2735697e+01   4.1664114e+01   3.8459694e+01
   6.7685306e+01   4.2543575e+01   4.0065089e+01   4.2735622e+01   4.1664039e+01   3.8459619e+01
   7.0466846e+01   4.2543551e+01   4.0065065e+01   4.2735598e+01   4.1664016e+01   3.8459595e+01
   7.4447086e+01   4.2543550e+01   4.0065064e+01   4.2735597e+01   4.1664014e+01   3.8459594e+01
   7.5283044e+01   4.2543550e+01   4.0065064e+01   4.2735597e+01   4.1664014e+01   3.8459594e+01
   7.6436539e+01   4.2543550e+01   4.0065064e+01   4.2735597e+01   4.1664014e+01   3.8459594e+01
   7.7811539e+01   4.2543551e+01   4.0065065e+01   4.2735598e+01   4.1664016e+01   3.8459594e+01
   7.9186539e+01   4.2543553e+01   4.0065066e+01   4.2735599e+01   4.1664018e+01   3.8459595e+01
   8.0686539e+01   4.2543554e+01   4.0065067e+01   4.2735600e+01   4.1664020e+01   3.8459596e+01
   8.6050764e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   8.6258206e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   8.6436759e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   8.9936912e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.2370738e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.2588359e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.4662631e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.6719304e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.6885468e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   9.9046146e+01   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0006515e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0020833e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0271883e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0289959e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0458154e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0517794e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0611257e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0707253e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0715568e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0879944e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0888855e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0982070e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.0982322e+02   4.2543555e+01   4.0065067e+01   4.2735600e+01   4.1664021e+01   3.8459596e+01
   1.1022372e+02   4.2291772e+01   3.9812418e+01   4.2483711e+01   4.1407526e+01   3.8207016e+01
   1.1049017e+02   4.1136969e+01   3.8653644e+01   4.1328420e+01   4.0231114e+01   3.7048560e+01
   1.1112514e+02   3.9359053e+01   3.6869611e+01   3.9549751e+01   3.8419931e+01   3.5265016e+01
   1.1226113e+02   3.7998221e+01   3.5504099e+01   3.8188344e+01   3.7033642e+01   3.3899877e+01
   1.1363613e+02   3.7517351e+01   3.5021574e+01   3.7707270e+01   3.6543775e+01   3.3417485e+01
   1.1496160e+02   3.7397873e+01   3.4901686e+01   3.7587742e+01   3.6422059e+01   3.3297630e+01
   1.1597133e+02   3.7370398e+01   3.4874116e+01   3.7560256e+01   3.6394067e+01   3.3270068e+01
   1.1669587e+02   3.7362282e+01   3.4865972e+01   3.7552137e+01   3.6385798e+01   3.3261927e+01
   1.1763364e+02   3.7357639e+01   3.4861313e+01   3.7547492e+01   3.6381067e+01   3.3257270e+01
   1.1809382e+02   3.7356537e+01   3.4860208e+01   3.7546390e+01   3.6379945e+01   3.3256165e+01
   1.1841962e+02   3.7356013e+01   3.4859682e+01   3.7545866e+01   3.6379410e+01   3.3255639e+01
   1.1892400e+02   3.7355474e+01   3.4859141e+01   3.7545326e+01   3.6378861e+01   3.3255098e+01
   1.1975978e+02   3.7355009e+01   3.4858674e+01   3.7544861e+01   3.6378386e+01   3.3254631e+01
   1.2083671e+02   3.7354774e+01   3.4858439e+01   3.7544626e+01   3.6378147e+01   3.3254396e+01
   1.2298850e+02   3.7354666e+01   3.4858331e+01   3.7544518e+01   3.6378037e+01   3.3254288e+01
   1.2847930e+02   3.7354653e+01   3.4858317e+01   3.7544505e+01   3.6378023e+01   3.3254275e+01
   1.3019591e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378023e+01   3.3254274e+01
   1.3208314e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.3545823e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.4149704e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.4675387e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.5247300e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.5806162e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.6340424e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.6485789e+02   3.7354652e+01   3.4858317e+01   3.7544505e+01   3.6378022e+01   3.3254274e+01
   1.6534279e+02   3.6721970e+01   3.4216931e+01   3.6921956e+01   3.5691588e+01   3.2629686e+01
   1.6608491e+02   3.5035939e+01   3.2506225e+01   3.5265994e+01   3.3863832e+01   3.0966722e+01
   1.6744248e+02   3.3897914e+01   3.1351544e+01   3.4148266e+01   3.2630142e+01   2.9844268e+01
   1.6881748e+02   3.3603395e+01   3.1052716e+01   3.3859000e+01   3.2310868e+01   2.9553779e+01
   1.7019248e+02   3.3528934e+01   3.0977166e+01   3.3785866e+01   3.2230151e+01   2.9480336e+01
   1.7156748e+02   3.3510107e+01   3.0958064e+01   3.3767375e+01   3.2209743e+01   2.9461767e+01
   1.7294248e+02   3.3505347e+01   3.0953233e+01   3.3762698e+01   3.2204584e+01   2.9457071e+01
   1.7431748e+02   3.3504142e+01   3.0952012e+01   3.3761515e+01   3.2203279e+01   2.9455883e+01
   1.7569248e+02   3.3503837e+01   3.0951702e+01   3.3761216e+01   3.2202949e+01   2.9455582e+01
   1.7706748e+02   3.3503760e+01   3.0951624e+01   3.3761140e+01   3.2202865e+01   2.9455506e+01
   1.7844248e+02   3.3503740e+01   3.0951604e+01   3.3761120e+01   3.2202844e+01   2.9455486e+01
   1.8037631e+02   3.3503734e+01   3.0951598e+01   3.3761114e+01   3.2202837e+01   2.9455480e+01
   1.8214830e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   1.8505623e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   1.8573104e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   1.8807021e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   1.9300201e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   1.9845319e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.0378023e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.0944650e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.1481441e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.1955552e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.1995660e+02   3.3503733e+01   3.0951597e+01   3.3761113e+01   3.2202836e+01   2.9455479e+01
   2.2046434e+02   3.3040620e+01   3.0485912e+01   3.3307539e+01   3.1695009e+01   2.9009572e+01
   2.2145169e+02   3.1423403e+01   2.8859718e+01   3.1723633e+01   2.9921637e+01   2.7452442e+01
   2.2211359e+02   3.0958543e+01   2.8392278e+01   3.1268348e+01   2.9411887e+01   2.7004853e+01
   2.2293207e+02   3.0681697e+01   2.8113894e+01   3.0997204e+01   2.9108311e+01   2.6738292e+01
   2.2366436e+02   3.0568256e+01   2.7999824e+01   3.0886099e+01   2.8983921e+01   2.6629067e+01
   2.2464898e+02   3.0502445e+01   2.7933647e+01   3.0821644e+01   2.8911761e+01   2.6565701e+01
   2.2582014e+02   3.0475372e+01   2.7906423e+01   3.0795128e+01   2.8882076e+01   2.6539634e+01
   2.2719514e+02   3.0466284e+01   2.7897285e+01   3.0786227e+01   2.8872113e+01   2.6530884e+01
   2.2857014e+02   3.0463986e+01   2.7894975e+01   3.0783977e+01   2.8869594e+01   2.6528672e+01
   2.2994514e+02   3.0463406e+01   2.7894390e+01   3.0783408e+01   2.8868958e+01   2.6528112e+01
   2.3132014e+02   3.0463259e+01   2.7894243e+01   3.0783264e+01   2.8868797e+01   2.6527971e+01
   2.3269514e+02   3.0463221e+01   2.7894205e+01   3.0783228e+01   2.8868756e+01   2.6527935e+01
   2.3407014e+02   3.0463213e+01   2.7894195e+01   3.0783219e+01   2.8868748e+01   2.6527925e+01
   2.3544514e+02   3.0463211e+01   2.7894192e+01   3.0783217e+01   2.8868746e+01   2.6527922e+01
   2.3682014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868746e+01   2.6527921e+01
   2.3819514e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868746e+01   2.6527921e+01
   2.3957014e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4042871e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4179927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4317427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4454927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4592427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4729927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.4867427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5004927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5142427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5279927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5417427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5554927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5692427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5829927e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.5967427e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.6798835e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.7330940e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.7512757e+02   3.0463210e+01   2.7894191e+01   3.0783216e+01   2.8868745e+01   2.6527921e+01
   2.7555588e+02   3.0100080e+01   2.7532158e+01   3.0434219e+01   2.8450201e+01   2.6197072e+01
   2.7626799e+02   2.9172594e+01   2.6607472e+01   2.9542827e+01   2.7381176e+01   2.5352035e+01
   2.7701419e+02   2.8702872e+01   2.6139167e+01   2.9091385e+01   2.6839771e+01   2.4924068e+01
   2.7805261e+02   2.8429261e+01   2.5866382e+01   2.8828422e+01   2.6524405e+01   2.4674780e+01
   2.7942761e+02   2.8317232e+01   2.5754691e+01   2.8720753e+01   2.6395280e+01   2.4572710e+01
   2.8080261e+02   2.8288910e+01   2.5726455e+01   2.8693533e+01   2.6362636e+01   2.4546906e+01
   2.8217761e+02   2.8281750e+01   2.5719316e+01   2.8686651e+01   2.6354384e+01   2.4540382e+01
   2.8355261e+02   2.8279939e+01   2.5717511e+01   2.8684911e+01   2.6352297e+01   2.4538733e+01
   2.8492761e+02   2.8279482e+01   2.5717055e+01   2.8684471e+01   2.6351770e+01   2.4538315e+01
   2.8630261e+02   2.8279366e+01   2.5716940e+01   2.8684360e+01   2.6351636e+01   2.4538210e+01
   2.8767761e+02   2.8279336e+01   2.5716910e+01   2.8684332e+01   2.6351603e+01   2.4538183e+01
   2.8917761e+02   2.8279329e+01   2.5716903e+01   2.8684325e+01   2.6351594e+01   2.4538176e+01
   2.9493178e+02   2.8279327e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.9574017e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   2.9818793e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.0381467e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.0922278e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.1486575e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.2021739e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.2552537e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.3004626e+02   2.8279326e+01   2.5716901e+01   2.8684322e+01   2.6351591e+01   2.4538174e+01
   3.3030358e+02   2.8264604e+01   2.5702589e+01   2.8670684e+01   2.6333002e+01   2.4526445e+01
   3.3091609e+02   2.7623348e+01   2.5079235e+01   2.8076617e+01   2.5523290e+01   2.4015534e+01
   3.3187914e+02   2.7154185e+01   2.4623170e+01   2.7641980e+01   2.4930879e+01   2.3641737e+01
   3.3325414e+02   2.6937765e+01   2.4412792e+01   2.7441486e+01   2.4657606e+01   2.3469308e+01
   3.3462914e+02   2.6883051e+01   2.4359606e+01   2.7390798e+01   2.4588520e+01   2.3425715e+01
   3.3600414e+02   2.6869218e+01   2.4346159e+01   2.7377983e+01   2.4571054e+01   2.3414694e+01
   3.3737914e+02   2.6865721e+01   2.4342760e+01   2.7374743e+01   2.4566639e+01   2.3411907e+01
   3.3875414e+02   2.6864837e+01   2.4341900e+01   2.7373924e+01   2.4565523e+01   2.3411202e+01
   3.4012914e+02   2.6864613e+01   2.4341683e+01   2.7373716e+01   2.4565240e+01   2.3411024e+01
   3.4150414e+02   2.6864557e+01   2.4341628e+01   2.7373664e+01   2.4565169e+01   2.3410979e+01
   3.4287914e+02   2.6864542e+01   2.4341614e+01   2.7373651e+01   2.4565151e+01   2.3410967e+01
   3.4734991e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.5011988e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.5178647e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.5452037e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.6159898e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.6712156e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.7248300e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.7788171e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.8333669e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.8492241e+02   2.6864537e+01   2.4341609e+01   2.7373646e+01   2.4565145e+01   2.3410963e+01
   3.8542357e+02   2.6751760e+01   2.4299620e+01   2.7213543e+01   2.4478445e+01   2.3374409e+01
   3.8631986e+02   2.6476038e+01   2.4196991e+01   2.6822087e+01   2.4266515e+01   2.3285048e+01
   3.8769486e+02   2.6334012e+01   2.4144120e+01   2.6620459e+01   2.4157326e+01   2.3239026e+01
   3.8906986e+02   2.6298087e+01   2.4130718e+01   2.6569490e+01   2.4129667e+01   2.3227379e+01
   3.9044486e+02   2.6288993e+01   2.4127311e+01   2.6556605e+01   2.4122647e+01   2.3224426e+01
   3.9181986e+02   2.6286689e+01   2.4126441e+01   2.6553347e+01   2.4120861e+01   2.3223674e+01
   3.9319486e+02   2.6286104e+01   2.4126217e+01   2.6552523e+01   2.4120403e+01   2.3223482e+01
   3.9456986e+02   2.6285954e+01   2.4126158e+01   2.6552314e+01   2.4120284e+01   2.3223432e+01
   3.9594486e+02   2.6285916e+01   2.4126142e+01   2.6552261e+01   2.4120253e+01   2.3223418e+01
   3.9731986e+02   2.6285905e+01   2.4126137e+01   2.6552248e+01   2.4120243e+01   2.3223414e+01
   3.9869486e+02   2.6285902e+01   2.4126134e+01   2.6552244e+01   2.4120239e+01   2.3223413e+01
   4.0006986e+02   2.6285900e+01   2.4126131e+01   2.6552243e+01   2.4120234e+01   2.3223410e+01
   4.0353824e+02   2.6285897e+01   2.4126126e+01   2.6552242e+01   2.4120227e+01   2.3223408e+01
   4.0530299e+02   2.6285897e+01   2.4126126e+01   2.6552242e+01   2.4120227e+01   2.3223408e+01
   4.0696003e+02   2.6285897e+01   2.4126126e+01   2.6552242e+01   2.4120227e+01   2.3223407e+01
   4.0871003e+02   2.6285896e+01   2.4126125e+01   2.6552242e+01   2.4120225e+01   2.3223407e+01
   4.1305758e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.1915688e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.2500560e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.3024517e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.3614816e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.3947343e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.3977646e+02   2.6285896e+01   2.4126124e+01   2.6552242e+01   2.4120224e+01   2.3223406e+01
   4.4066779e+02   2.6191238e+01   2.4152361e+01   2.6363930e+01   2.4151142e+01   2.3225266e+01
   4.4150551e+02   2.6023047e+01   2.4198982e+01   2.6029330e+01   2.4206094e+01   2.3228569e+01
   4.4228291e+02   2.5953721e+01   2.4218199e+01   2.5891412e+01   2.4228743e+01   2.3229931e+01
   4.4282757e+02   2.5928964e+01   2.4225061e+01   2.5842159e+01   2.4236830e+01   2.3230418e+01
   4.4339655e+02   2.5914126e+01   2.4229175e+01   2.5812640e+01   2.4241681e+01   2.3230709e+01
   4.4412667e+02   2.5904097e+01   2.4231956e+01   2.5792687e+01   2.4244964e+01   2.3230905e+01
   4.4495287e+02   2.5898853e+01   2.4233411e+01   2.5782253e+01   2.4246684e+01   2.3231007e+01
   4.4605035e+02   2.5896133e+01   2.4234165e+01   2.5776841e+01   2.4247579e+01   2.3231060e+01
   4.4742535e+02   2.5895115e+01   2.4234448e+01   2.5774816e+01   2.4247917e+01   2.3231079e+01
   4.4880035e+02   2.5894858e+01   2.4234520e+01   2.5774303e+01   2.4248004e+01   2.3231084e+01
   4.5017535e+02   2.5894793e+01   2.4234538e+01   2.5774173e+01   2.4248028e+01   2.3231085e+01
   4.5155035e+02   2.5894777e+01   2.4234543e+01   2.5774140e+01   2.4248034e+01   2.3231085e+01
   4.5622435e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.5991158e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.6126011e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.6394242e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.6947815e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.7466824e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.8069141e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.8655807e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.9203700e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.9519419e+02   2.5894771e+01   2.4234545e+01   2.5774129e+01   2.4248038e+01   2.3231085e+01
   4.9556060e+02   2.5882596e+01   2.4262955e+01   2.5730458e+01   2.4286093e+01   2.3250062e+01
   4.9626952e+02   2.5814153e+01   2.4422662e+01   2.5484959e+01   2.4500015e+01   2.3356742e+01
   4.9750971e+02   2.5767010e+01   2.4532665e+01   2.5315864e+01   2.4647361e+01   2.3430221e+01
   4.9888471e+02   2.5752672e+01   2.4566123e+01   2.5264432e+01   2.4692180e+01   2.3452570e+01
   5.0025971e+02   2.5749048e+01   2.4574582e+01   2.5251430e+01   2.4703514e+01   2.3458219e+01
   5.0163471e+02   2.5748132e+01   2.4576721e+01   2.5248143e+01   2.4706381e+01   2.3459647e+01
   5.0300971e+02   2.5747900e+01   2.4577262e+01   2.5247312e+01   2.4707106e+01   2.3460008e+01
   5.0438471e+02   2.5747842e+01   2.4577399e+01   2.5247102e+01   2.4707290e+01   2.3460099e+01
   5.0575971e+02   2.5747827e+01   2.4577433e+01   2.5247049e+01   2.4707337e+01   2.3460122e+01
   5.0713471e+02   2.5747824e+01   2.4577442e+01   2.5247036e+01   2.4707349e+01   2.3460128e+01
   5.0850971e+02   2.5747823e+01   2.4577444e+01   2.5247033e+01   2.4707352e+01   2.3460130e+01
   5.0988471e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707353e+01   2.3460130e+01
   5.1509763e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.1592516e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.1821264e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.2253624e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.2807077e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.3374072e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.3891984e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.4474364e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.4955435e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.4987642e+02   2.5747823e+01   2.4577445e+01   2.5247032e+01   2.4707354e+01   2.3460130e+01
   5.5080730e+02   2.5800955e+01   2.4729181e+01   2.5226337e+01   2.4886114e+01   2.3592942e+01
   5.5210401e+02   2.5931039e+01   2.5100680e+01   2.5175668e+01   2.5323776e+01   2.3918108e+01
   5.5347901e+02   2.5967612e+01   2.5205127e+01   2.5161423e+01   2.5446826e+01   2.4009529e+01
   5.5485401e+02   2.5976858e+01   2.5231532e+01   2.5157822e+01   2.5477934e+01   2.4032641e+01
   5.5622901e+02   2.5979196e+01   2.5238208e+01   2.5156912e+01   2.5485799e+01   2.4038484e+01
   5.5760401e+02   2.5979787e+01   2.5239895e+01   2.5156682e+01   2.5487787e+01   2.4039961e+01
   5.5897901e+02   2.5979936e+01   2.5240322e+01   2.5156624e+01   2.5488290e+01   2.4040334e+01
   5.6035401e+02   2.5979974e+01   2.5240430e+01   2.5156609e+01   2.5488417e+01   2.4040429e+01
   5.6172901e+02   2.5979984e+01   2.5240457e+01   2.5156605e+01   2.5488449e+01   2.4040452e+01
   5.6335401e+02   2.5979986e+01   2.5240465e+01   2.5156604e+01   2.5488458e+01   2.4040459e+01
   5.6991855e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.7090925e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.7333102e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.7858304e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.8413371e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.8936330e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   5.9517687e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   6.0102200e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   6.0487290e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   6.0541022e+02   2.5979987e+01   2.5240466e+01   2.5156604e+01   2.5488460e+01   2.4040460e+01
   6.0619992e+02   2.6104330e+01   2.5545334e+01   2.5139678e+01   2.5868454e+01   2.4300957e+01
   6.0755715e+02   2.6204870e+01   2.5791841e+01   2.5125992e+01   2.6175708e+01   2.4511585e+01
   6.0893215e+02   2.6230903e+01   2.5855664e+01   2.5122449e+01   2.6255263e+01   2.4566118e+01
   6.1030715e+02   2.6237484e+01   2.5871799e+01   2.5121554e+01   2.6275378e+01   2.4579903e+01
   6.1168215e+02   2.6239149e+01   2.5875878e+01   2.5121328e+01   2.6280464e+01   2.4583387e+01
   6.1305715e+02   2.6239570e+01   2.5876909e+01   2.5121271e+01   2.6281751e+01   2.4584268e+01
   6.1443215e+02   2.6239676e+01   2.5877170e+01   2.5121257e+01   2.6282076e+01   2.4584490e+01
   6.1580715e+02   2.6239703e+01   2.5877236e+01   2.5121253e+01   2.6282159e+01   2.4584546e+01
   6.1718215e+02   2.6239710e+01   2.5877252e+01   2.5121252e+01   2.6282180e+01   2.4584561e+01
   6.1868215e+02   2.6239712e+01   2.5877257e+01   2.5121252e+01   2.6282186e+01   2.4584564e+01
   6.2463466e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.2581430e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.2803931e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.3249157e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.3783763e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.4389264e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.4989269e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.5534120e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.6019633e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.6056463e+02   2.6239713e+01   2.5877258e+01   2.5121252e+01   2.6282188e+01   2.4584565e+01
   6.6132233e+02   2.6399044e+01   2.6165353e+01   2.5188934e+01   2.6613839e+01   2.4853963e+01
   6.6258128e+02   2.6559335e+01   2.6455182e+01   2.5257024e+01   2.6947486e+01   2.5124983e+01
   6.6395628e+02   2.6606824e+01   2.6541047e+01   2.5277197e+01   2.7046332e+01   2.5205277e+01
   6.6533128e+02   2.6618829e+01   2.6562754e+01   2.5282298e+01   2.7071321e+01   2.5225575e+01
   6.6670628e+02   2.6621864e+01   2.6568242e+01   2.5283588e+01   2.7077637e+01   2.5230707e+01
   6.6808128e+02   2.6622632e+01   2.6569629e+01   2.5283914e+01   2.7079234e+01   2.5232005e+01
   6.6945628e+02   2.6622826e+01   2.6569980e+01   2.5283996e+01   2.7079637e+01   2.5232333e+01
   6.7083128e+02   2.6622875e+01   2.6570068e+01   2.5284017e+01   2.7079739e+01   2.5232415e+01
   6.7220628e+02   2.6622887e+01   2.6570091e+01   2.5284022e+01   2.7079765e+01   2.5232436e+01
   6.7447507e+02   2.6622891e+01   2.6570097e+01   2.5284024e+01   2.7079773e+01   2.5232443e+01
   6.8078339e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   6.8172710e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   6.8426748e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   6.8951764e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   6.9533740e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   7.0089856e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   7.0611526e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   7.1187798e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   7.1513574e+02   2.6622891e+01   2.6570098e+01   2.5284024e+01   2.7079774e+01   2.5232443e+01
   7.1570265e+02   2.6610921e+01   2.6583823e+01   2.5258402e+01   2.7097354e+01   2.5248125e+01
   7.1652646e+02   2.6557883e+01   2.6644666e+01   2.5144800e+01   2.7175282e+01   2.5317646e+01
   7.1788531e+02   2.6527066e+01   2.6679999e+01   2.5078836e+01   2.7220541e+01   2.5358017e+01
   7.1926031e+02   2.6519093e+01   2.6689113e+01   2.5061834e+01   2.7232222e+01   2.5368426e+01
   7.2063531e+02   2.6517068e+01   2.6691406e+01   2.5057564e+01   2.7235166e+01   2.5371043e+01
   7.2201031e+02   2.6516551e+01   2.6691980e+01   2.5056501e+01   2.7235906e+01   2.5371697e+01
   7.2338531e+02   2.6516417e+01   2.6692122e+01   2.5056241e+01   2.7236090e+01   2.5371858e+01
   7.2476031e+02   2.6516381e+01   2.6692156e+01   2.5056181e+01   2.7236135e+01   2.5371896e+01
   7.2613531e+02   2.6516371e+01   2.6692164e+01   2.5056169e+01   2.7236146e+01   2.5371904e+01
   7.2751031e+02   2.6516367e+01   2.6692165e+01   2.5056168e+01   2.7236148e+01   2.5371905e+01
   7.2888531e+02   2.6516365e+01   2.6692163e+01   2.5056172e+01   2.7236147e+01   2.5371904e+01
   7.3026031e+02   2.6516362e+01   2.6692160e+01   2.5056181e+01   2.7236144e+01   2.5371902e+01
   7.3314547e+02   2.6516356e+01   2.6692154e+01   2.5056197e+01   2.7236138e+01   2.5371897e+01
   7.3572693e+02   2.6516356e+01   2.6692154e+01   2.5056198e+01   2.7236137e+01   2.5371897e+01
   7.3730909e+02   2.6516356e+01   2.6692154e+01   2.5056198e+01   2.7236137e+01   2.5371897e+01
   7.3868409e+02   2.6516354e+01   2.6692152e+01   2.5056203e+01   2.7236135e+01   2.5371896e+01
   7.4005909e+02   2.6516352e+01   2.6692150e+01   2.5056208e+01   2.7236133e+01   2.5371895e+01
   7.4291857e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.4826455e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.5417412e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.5960315e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.6474333e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.7050034e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.7125034e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.7262442e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.7534621e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.7960899e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.8597591e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.9098717e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.9312704e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   7.9982798e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.0534644e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.1092463e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.1640007e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.2153710e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.2602713e+02   2.6516350e+01   2.6692148e+01   2.5056213e+01   2.7236130e+01   2.5371894e+01
   8.2633773e+02   2.6503691e+01   2.6697394e+01   2.5037665e+01   2.7239538e+01   2.5383014e+01
   8.2698592e+02   2.6407119e+01   2.6737301e+01   2.4896179e+01   2.7265734e+01   2.5467782e+01
   8.2809135e+02   2.6336292e+01   2.6766536e+01   2.4792417e+01   2.7285006e+01   2.5529922e+01
   8.2946635e+02   2.6310093e+01   2.6777520e+01   2.4754039e+01   2.7292012e+01   2.5552858e+01
   8.3084135e+02   2.6303476e+01   2.6780481e+01   2.4744330e+01   2.7293617e+01   2.5558625e+01
   8.3221635e+02   2.6301814e+01   2.6781226e+01   2.4741866e+01   2.7293963e+01   2.5560137e+01
   8.3359135e+02   2.6301398e+01   2.6781388e+01   2.4741231e+01   2.7294019e+01   2.5560582e+01
   8.3496635e+02   2.6301295e+01   2.6781414e+01   2.4741063e+01   2.7294013e+01   2.5560731e+01
   8.3634135e+02   2.6301271e+01   2.6781414e+01   2.4741016e+01   2.7294000e+01   2.5560789e+01
   8.3771635e+02   2.6301265e+01   2.6781410e+01   2.4741003e+01   2.7293989e+01   2.5560815e+01
   8.3909135e+02   2.6301263e+01   2.6781408e+01   2.4740999e+01   2.7293981e+01   2.5560829e+01
   8.4046635e+02   2.6301264e+01   2.6781404e+01   2.4740998e+01   2.7293968e+01   2.5560843e+01
   8.4209135e+02   2.6301266e+01   2.6781399e+01   2.4741005e+01   2.7293947e+01   2.5560858e+01
   8.4532008e+02   2.6301266e+01   2.6781397e+01   2.4741008e+01   2.7293938e+01   2.5560864e+01
   8.4678225e+02   2.6301265e+01   2.6781396e+01   2.4741010e+01   2.7293934e+01   2.5560867e+01
   8.4815725e+02   2.6301264e+01   2.6781392e+01   2.4741020e+01   2.7293916e+01   2.5560878e+01
   8.4953225e+02   2.6301264e+01   2.6781386e+01   2.4741033e+01   2.7293899e+01   2.5560885e+01
   8.5090725e+02   2.6301264e+01   2.6781382e+01   2.4741044e+01   2.7293888e+01   2.5560887e+01
   8.5228225e+02   2.6301265e+01   2.6781381e+01   2.4741048e+01   2.7293884e+01   2.5560887e+01
   8.5365725e+02   2.6301265e+01   2.6781381e+01   2.4741047e+01   2.7293885e+01   2.5560887e+01
   8.5503225e+02   2.6301264e+01   2.6781381e+01   2.4741046e+01   2.7293886e+01   2.5560887e+01
   8.5640725e+02   2.6301264e+01   2.6781382e+01   2.4741045e+01   2.7293887e+01   2.5560887e+01
   8.5778225e+02   2.6301263e+01   2.6781382e+01   2.4741044e+01   2.7293887e+01   2.5560887e+01
   8.5915725e+02   2.6301263e+01   2.6781382e+01   2.4741043e+01   2.7293888e+01   2.5560888e+01
   8.6053225e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293889e+01   2.5560888e+01
   8.6662526e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.7198555e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.7730891e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.8068531e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.8153568e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.8435486e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.9047633e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   8.9588122e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.0062274e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.0281152e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.0997545e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.1529539e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.2062056e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.2628371e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.3165052e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.3613892e+02   2.6301262e+01   2.6781383e+01   2.4741042e+01   2.7293890e+01   2.5560888e+01
   9.3644897e+02   2.6225690e+01   2.6720107e+01   2.4681469e+01   2.7202996e+01   2.5529737e+01
   9.3708946e+02   2.5922642e+01   2.6475420e+01   2.4442986e+01   2.6839729e+01   2.5405918e+01
   9.3816591e+02   2.5702036e+01   2.6295529e+01   2.4266939e+01   2.6573071e+01   2.5313763e+01
   9.3954091e+02   2.5616838e+01   2.6225791e+01   2.4199535e+01   2.6470047e+01   2.5277699e+01
   9.4091591e+02   2.5595501e+01   2.6207939e+01   2.4182917e+01   2.6443687e+01   2.5268427e+01
   9.4229091e+02   2.5590196e+01   2.6203352e+01   2.4178863e+01   2.6436877e+01   2.5266053e+01
   9.4366591e+02   2.5588891e+01   2.6202166e+01   2.4177892e+01   2.6435099e+01   2.5265445e+01
   9.4504091e+02   2.5588577e+01   2.6201855e+01   2.4177671e+01   2.6434623e+01   2.5265289e+01
   9.4641591e+02   2.5588506e+01   2.6201771e+01   2.4177627e+01   2.6434489e+01   2.5265248e+01
   9.4728932e+02   2.5588495e+01   2.6201752e+01   2.4177622e+01   2.6434457e+01   2.5265240e+01
   9.4866432e+02   2.5588491e+01   2.6201740e+01   2.4177624e+01   2.6434436e+01   2.5265235e+01
   9.4990954e+02   2.5588496e+01   2.6201735e+01   2.4177632e+01   2.6434422e+01   2.5265236e+01
   9.5102966e+02   2.5588506e+01   2.6201729e+01   2.4177648e+01   2.6434402e+01   2.5265237e+01
   9.5246042e+02   2.5588515e+01   2.6201723e+01   2.4177661e+01   2.6434387e+01   2.5265236e+01
   9.5377337e+02   2.5588518e+01   2.6201721e+01   2.4177665e+01   2.6434382e+01   2.5265234e+01
   9.5612578e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.5674449e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.5693100e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.5750169e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.5813524e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.5950206e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265232e+01
   9.6088524e+02   2.5588519e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.6199987e+02   2.5588520e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.6220559e+02   2.5588520e+01   2.6201719e+01   2.4177666e+01   2.6434380e+01   2.5265233e+01
   9.6282614e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6410320e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6530489e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6536710e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6593146e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6718658e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6801746e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6833323e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.6969505e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7006577e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7126783e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7185175e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7259787e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7286779e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7375313e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7398867e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7477496e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7498612e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7568926e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7588394e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7652123e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7720972e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7743850e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7797731e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7812560e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7863133e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7876421e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7931724e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7978491e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.7991160e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8042451e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8080241e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8092153e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8131428e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8172848e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8183906e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8224446e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8255590e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8290791e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8302827e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8339295e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8366738e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8394672e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8405070e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8433076e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8440709e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8465076e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8493757e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8501726e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8528945e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8551961e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8577925e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8585049e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8605902e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8629810e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8636419e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8655264e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8673404e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8685054e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8702937e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8725382e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8732008e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8748872e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8769104e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8780659e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8794675e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8809947e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8829276e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8835525e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8853208e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8867066e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8872390e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8888147e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8903456e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8919479e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8932289e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8940018e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8952982e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8966864e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8980096e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8985832e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.8996766e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9005568e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9014000e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9024564e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9037766e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9048871e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9054096e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9066396e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9078429e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9086765e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9090505e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9101158e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9109712e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9120251e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9126019e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9144523e+02   2.5588520e+01   2.6201719e+01   2.4177667e+01   2.6434380e+01   2.5265233e+01
   9.9187690e+02   2.5506588e+01   2.6097840e+01   2.4220564e+01   2.6160297e+01   2.5302595e+01
   9.9253902e+02   2.5415370e+01   2.5986752e+01   2.4252118e+01   2.5881813e+01   2.5330804e+01
   9.9330126e+02   2.5362763e+01   2.5923165e+01   2.4268619e+01   2.5723995e+01   2.5345676e+01
   9.9366126e+02   2.5348781e+01   2.5906306e+01   2.4272858e+01   2.5682290e+01   2.5349509e+01
   9.9404689e+02   2.5338439e+01   2.5893847e+01   2.4275957e+01   2.5651504e+01   2.5352313e+01
   9.9477561e+02   2.5327042e+01   2.5880130e+01   2.4279322e+01   2.5617657e+01   2.5355362e+01
   9.9561703e+02   2.5320973e+01   2.5872840e+01   2.4281066e+01   2.5599712e+01   2.5356947e+01
   9.9679162e+02   2.5317784e+01   2.5869015e+01   2.4281958e+01   2.5590322e+01   2.5357760e+01
   9.9815136e+02   2.5316715e+01   2.5867739e+01   2.4282238e+01   2.5587206e+01   2.5358017e+01
   9.9920106e+02   2.5316473e+01   2.5867451e+01   2.4282295e+01   2.5586508e+01   2.5358070e+01
   9.9975794e+02   2.5316416e+01   2.5867384e+01   2.4282308e+01   2.5586348e+01   2.5358082e+01
   9.9994069e+02   2.5316404e+01   2.5867369e+01   2.4282310e+01   2.5586312e+01   2.5358084e+01
   9.9999526e+02   2.5316400e+01   2.5867365e+01   2.4282311e+01   2.5586302e+01   2.5358085e+01


==> data/dkhiHatData1000UnSafe.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   8.1470701e-02   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.3179796e-01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.9286164e-01   4.0162703e+01   4.0120090e+01   4.0166751e+01   4.0147270e+01   4.0093260e+01
   3.2366917e-01   4.0446893e+01   4.0329850e+01   4.0458012e+01   4.0404504e+01   4.0256157e+01
   3.8049677e-01   4.0947803e+01   4.0700377e+01   4.0971278e+01   4.0857623e+01   4.0546308e+01
   5.1602813e-01   4.2033582e+01   4.1503432e+01   4.2083869e+01   4.1839903e+01   4.1175237e+01
   8.8453720e-01   4.4340864e+01   4.3208298e+01   4.4449026e+01   4.3927324e+01   4.2506484e+01
   1.4228786e+00   4.6498024e+01   4.4800869e+01   4.6660444e+01   4.5879482e+01   4.3745427e+01
   2.4601138e+00   4.8451125e+01   4.6242652e+01   4.8662250e+01   4.7647352e+01   4.4866138e+01
   3.2071185e+00   4.9015225e+01   4.6659061e+01   4.9240409e+01   4.8157958e+01   4.5189791e+01
   4.3323766e+00   4.9358237e+01   4.6912362e+01   4.9591830e+01   4.8468576e+01   4.5386634e+01
   5.7073766e+00   4.9481378e+01   4.7003330e+01   4.9717926e+01   4.8580149e+01   4.5457299e+01
   7.0823766e+00   4.9512511e+01   4.7026335e+01   4.9749790e+01   4.8608374e+01   4.5475157e+01
   8.4573766e+00   4.9520384e+01   4.7032154e+01   4.9757841e+01   4.8615518e+01   4.5479669e+01
   9.8323766e+00   4.9522375e+01   4.7033626e+01   4.9759874e+01   4.8617329e+01   4.5480807e+01
   1.1207377e+01   4.9522880e+01   4.7033999e+01   4.9760387e+01   4.8617789e+01   4.5481093e+01
   1.2582377e+01   4.9523008e+01   4.7034094e+01   4.9760516e+01   4.8617907e+01   4.5481165e+01
   1.3957377e+01   4.9523041e+01   4.7034118e+01   4.9760549e+01   4.8617938e+01   4.5481182e+01
   1.5332377e+01   4.9523056e+01   4.7034132e+01   4.9760559e+01   4.8617959e+01   4.5481188e+01
   1.6707377e+01   4.9523061e+01   4.7034136e+01   4.9760561e+01   4.8617965e+01   4.5481190e+01
   1.8061391e+01   4.9523062e+01   4.7034137e+01   4.9760562e+01   4.8617968e+01   4.5481190e+01
   1.9108229e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   1.9998366e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.0314600e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.1333756e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.2708756e+01   4.9523062e+01   4.7034137e+01   4.9760562e+01   4.8617968e+01   4.5481189e+01
   2.4083756e+01   4.9523061e+01   4.7034135e+01   4.9760561e+01   4.8617967e+01   4.5481187e+01
   2.5458756e+01   4.9523059e+01   4.7034133e+01   4.9760559e+01   4.8617965e+01   4.5481185e+01
   2.6833756e+01   4.9523058e+01   4.7034131e+01   4.9760558e+01   4.8617963e+01   4.5481184e+01
   2.8208756e+01   4.9523057e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481183e+01
   2.9583756e+01   4.9523056e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481183e+01
   3.0958756e+01   4.9523056e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481182e+01
   3.2333756e+01   4.9523056e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481182e+01
   3.3708756e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481183e+01
   3.5083756e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481183e+01
   3.7387856e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481183e+01
   4.3324564e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   4.8656043e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   4.9974346e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   5.0101924e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   5.0211457e+01   4.7114749e+01   4.4677337e+01   4.7308840e+01   4.6244837e+01   4.3107009e+01
   5.0523627e+01   3.9428062e+01   3.7155070e+01   3.9483601e+01   3.8670444e+01   3.5529267e+01
   5.1267917e+01   2.8415085e+01   2.6377658e+01   2.8272118e+01   2.7818339e+01   2.4672378e+01
   5.2547343e+01   2.1220884e+01   1.9337340e+01   2.0948245e+01   2.0729227e+01   1.7580142e+01
   5.3922343e+01   1.9149363e+01   1.7310130e+01   1.8839385e+01   1.8687971e+01   1.5537982e+01
   5.5297343e+01   1.8625665e+01   1.6797636e+01   1.8306246e+01   1.8171931e+01   1.5021707e+01
   5.6672343e+01   1.8493269e+01   1.6668074e+01   1.8171463e+01   1.8041476e+01   1.4891188e+01
   5.8047343e+01   1.8459799e+01   1.6635320e+01   1.8137388e+01   1.8008497e+01   1.4858192e+01
   5.9422343e+01   1.8451337e+01   1.6627040e+01   1.8128774e+01   1.8000161e+01   1.4849850e+01
   6.0797343e+01   1.8449198e+01   1.6624947e+01   1.8126596e+01   1.7998054e+01   1.4847741e+01
   6.2172343e+01   1.8448657e+01   1.6624418e+01   1.8126045e+01   1.7997522e+01   1.4847208e+01
   6.3547343e+01   1.8448520e+01   1.6624284e+01   1.8125906e+01   1.7997388e+01   1.4847073e+01
   6.8785178e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997343e+01   1.4847028e+01
   7.0101531e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   7.0954641e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   7.3421577e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   7.8154042e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   8.2977672e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   8.6512565e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.0162454e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.3680205e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.7434619e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.9760888e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   1.0004623e+02   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   1.0023835e+02   1.8455363e+01   1.6629532e+01   1.8137539e+01   1.7993021e+01   1.4859491e+01
   1.0050202e+02   1.8629168e+01   1.6763079e+01   1.8432220e+01   1.7884010e+01   1.5173934e+01
   1.0121886e+02   1.8923956e+01   1.6989588e+01   1.8932025e+01   1.7699116e+01   1.5707260e+01
   1.0235295e+02   1.9114757e+01   1.7136195e+01   1.9255522e+01   1.7579445e+01   1.6052455e+01
   1.0372795e+02   1.9182368e+01   1.7188146e+01   1.9370155e+01   1.7537039e+01   1.6174776e+01
   1.0494125e+02   1.9198446e+01   1.7200499e+01   1.9397414e+01   1.7526955e+01   1.6203862e+01
   1.0581568e+02   1.9202409e+01   1.7203544e+01   1.9404134e+01   1.7524469e+01   1.6211031e+01
   1.0658959e+02   1.9203937e+01   1.7204717e+01   1.9406724e+01   1.7523511e+01   1.6213795e+01
   1.0738362e+02   1.9204653e+01   1.7205268e+01   1.9407939e+01   1.7523061e+01   1.6215091e+01
   1.0778098e+02   1.9204847e+01   1.7205417e+01   1.9408268e+01   1.7522939e+01   1.6215441e+01
   1.0810412e+02   1.9204957e+01   1.7205501e+01   1.9408454e+01   1.7522870e+01   1.6215640e+01
   1.0869633e+02   1.9205085e+01   1.7205599e+01   1.9408672e+01   1.7522790e+01   1.6215872e+01
   1.0953284e+02   1.9205175e+01   1.7205669e+01   1.9408825e+01   1.7522733e+01   1.6216035e+01
   1.1055145e+02   1.9205219e+01   1.7205702e+01   1.9408900e+01   1.7522705e+01   1.6216115e+01
   1.1325734e+02   1.9205243e+01   1.7205720e+01   1.9408939e+01   1.7522691e+01   1.6216157e+01
   1.1881463e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.2023708e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.2072152e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.2294625e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.2654137e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.3036197e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.3340494e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.3615494e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.3879480e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.4140800e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.4415800e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.4716571e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.5022683e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.5028921e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.5042887e+02   1.9274701e+01   1.7286140e+01   1.9494844e+01   1.7558521e+01   1.6338520e+01
   1.5069556e+02   2.0348714e+01   1.8400079e+01   2.0694774e+01   1.8344779e+01   1.7699170e+01
   1.5116570e+02   2.1889620e+01   1.9943675e+01   2.2328184e+01   1.9573898e+01   1.9421886e+01
   1.5224929e+02   2.3611951e+01   2.1667355e+01   2.4142062e+01   2.0953011e+01   2.1337314e+01
   1.5362429e+02   2.4272517e+01   2.2328306e+01   2.4836374e+01   2.1482585e+01   2.2070760e+01
   1.5499929e+02   2.4439870e+01   2.2495731e+01   2.5012068e+01   2.1616857e+01   2.2256358e+01
   1.5637429e+02   2.4482292e+01   2.2538154e+01   2.5056537e+01   2.1650932e+01   2.2303304e+01
   1.5774929e+02   2.4493071e+01   2.2548919e+01   2.5067804e+01   2.1659613e+01   2.2315165e+01
   1.5912429e+02   2.4495827e+01   2.2551661e+01   2.5070667e+01   2.1661846e+01   2.2318149e+01
   1.6049929e+02   2.4496543e+01   2.2552364e+01   2.5071399e+01   2.1662436e+01   2.2318890e+01
   1.6187429e+02   2.4496736e+01   2.2552548e+01   2.5071590e+01   2.1662603e+01   2.2319065e+01
   1.6337429e+02   2.4496834e+01   2.2552764e+01   2.5071627e+01   2.1662578e+01   2.2319603e+01
   1.6840070e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319852e+01
   1.7028582e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319853e+01
   1.7058618e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319853e+01
   1.7259281e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.7598499e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.8103879e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.8639583e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.9151372e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.9541450e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.9872613e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   2.0028312e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   2.0032130e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   2.0045606e+02   2.4494533e+01   2.2552138e+01   2.5073781e+01   2.1655506e+01   2.2338940e+01
   2.0056925e+02   2.3143209e+01   2.6594422e+01   1.4850184e+01   2.2129867e+01   2.9530071e+01
   2.0083803e+02   2.4584512e+01   2.4972639e+01   1.6729686e+01   2.1852830e+01   2.8129201e+01
   2.0107033e+02   2.5102575e+01   2.4384064e+01   1.8160971e+01   2.1671089e+01   2.6868852e+01
   2.0159629e+02   2.5239124e+01   2.3648500e+01   2.0762969e+01   2.1505759e+01   2.4880898e+01
   2.0236393e+02   2.4994013e+01   2.3085269e+01   2.2956181e+01   2.1475588e+01   2.3397016e+01
   2.0301989e+02   2.4779953e+01   2.2816194e+01   2.3922575e+01   2.1509419e+01   2.2820751e+01
   2.0338052e+02   2.4696573e+01   2.2722586e+01   2.4244271e+01   2.1526768e+01   2.2638593e+01
   2.0390461e+02   2.4612445e+01   2.2631601e+01   2.4548989e+01   2.1546052e+01   2.2470431e+01
   2.0477705e+02   2.4536612e+01   2.2552616e+01   2.4808597e+01   2.1564613e+01   2.2330501e+01
   2.0591094e+02   2.4496038e+01   2.2522267e+01   2.4937675e+01   2.1571229e+01   2.2257889e+01
   2.0728594e+02   2.4461485e+01   2.2545682e+01   2.4996280e+01   2.1564975e+01   2.2214300e+01
   2.0866094e+02   2.4424827e+01   2.2583737e+01   2.5026764e+01   2.1557994e+01   2.2188442e+01
   2.1003594e+02   2.4400049e+01   2.2603175e+01   2.5041775e+01   2.1556630e+01   2.2179146e+01
   2.1141094e+02   2.4412428e+01   2.2550335e+01   2.5027825e+01   2.1574911e+01   2.2212660e+01
   2.1278594e+02   2.4427539e+01   2.2501571e+01   2.5013693e+01   2.1590716e+01   2.2242772e+01
   2.1416094e+02   2.4430585e+01   2.2489731e+01   2.5010571e+01   2.1594732e+01   2.2250173e+01
   2.1553594e+02   2.4431467e+01   2.2487274e+01   2.5009763e+01   2.1595507e+01   2.2251663e+01
   2.1691094e+02   2.4431553e+01   2.2486375e+01   2.5009624e+01   2.1595841e+01   2.2252260e+01
   2.1828594e+02   2.4431767e+01   2.2485709e+01   2.5009474e+01   2.1596046e+01   2.2252637e+01
   2.1966094e+02   2.4431821e+01   2.2485337e+01   2.5009427e+01   2.1596173e+01   2.2252872e+01
   2.2059454e+02   2.4431841e+01   2.2485222e+01   2.5009409e+01   2.1596210e+01   2.2252953e+01
   2.2196954e+02   2.4431845e+01   2.2485163e+01   2.5009397e+01   2.1596231e+01   2.2253009e+01
   2.2334454e+02   2.4431845e+01   2.2485156e+01   2.5009389e+01   2.1596234e+01   2.2253030e+01
   2.2471954e+02   2.4431847e+01   2.2485153e+01   2.5009385e+01   2.1596235e+01   2.2253034e+01
   2.2609454e+02   2.4431855e+01   2.2485153e+01   2.5009384e+01   2.1596233e+01   2.2253027e+01
   2.2746954e+02   2.4431862e+01   2.2485156e+01   2.5009383e+01   2.1596231e+01   2.2253019e+01
   2.2884454e+02   2.4431867e+01   2.2485158e+01   2.5009382e+01   2.1596229e+01   2.2253012e+01
   2.3021954e+02   2.4431870e+01   2.2485160e+01   2.5009381e+01   2.1596228e+01   2.2253006e+01
   2.3159454e+02   2.4431871e+01   2.2485162e+01   2.5009381e+01   2.1596229e+01   2.2253001e+01
   2.3296954e+02   2.4431870e+01   2.2485162e+01   2.5009381e+01   2.1596231e+01   2.2252998e+01
   2.3434454e+02   2.4431867e+01   2.2485160e+01   2.5009382e+01   2.1596235e+01   2.2252996e+01
   2.3571954e+02   2.4431862e+01   2.2485157e+01   2.5009383e+01   2.1596241e+01   2.2252995e+01
   2.3709454e+02   2.4431854e+01   2.2485152e+01   2.5009385e+01   2.1596249e+01   2.2252998e+01
   2.3859454e+02   2.4431851e+01   2.2485149e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.4468418e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5030503e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5038808e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5086871e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5226600e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5599586e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.6167401e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.6713308e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.7080622e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.7517900e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.8037428e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.8608623e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.9155531e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.9675823e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.9974084e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.9998040e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   3.0049485e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   3.0072351e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   3.0116397e+02   2.4676547e+01   2.2744538e+01   2.5306626e+01   2.1730619e+01   2.2604624e+01
   3.0203946e+02   2.4934469e+01   2.3017950e+01   2.5619934e+01   2.1872254e+01   2.2975255e+01
   3.0341446e+02   2.5072114e+01   2.3163861e+01   2.5787135e+01   2.1947840e+01   2.3173048e+01
   3.0478946e+02   2.5106912e+01   2.3200748e+01   2.5829406e+01   2.1966948e+01   2.3223052e+01
   3.0616446e+02   2.5115709e+01   2.3210073e+01   2.5840092e+01   2.1971777e+01   2.3235694e+01
   3.0753946e+02   2.5117933e+01   2.3212430e+01   2.5842794e+01   2.1972997e+01   2.3238890e+01
   3.0891446e+02   2.5118495e+01   2.3213026e+01   2.5843478e+01   2.1973305e+01   2.3239698e+01
   3.1028946e+02   2.5118637e+01   2.3213176e+01   2.5843650e+01   2.1973383e+01   2.3239902e+01
   3.1166446e+02   2.5118673e+01   2.3213214e+01   2.5843694e+01   2.1973402e+01   2.3239954e+01
   3.1303946e+02   2.5118682e+01   2.3213224e+01   2.5843705e+01   2.1973407e+01   2.3239967e+01
   3.1645465e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.2041365e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.2086652e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.2298321e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.2688079e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.3228238e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.3882002e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.4509873e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5039786e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5045920e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5052323e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5079508e+02   2.5304068e+01   2.3426847e+01   2.6025486e+01   2.2157977e+01   2.3472234e+01
   3.5118180e+02   2.6136068e+01   2.4385574e+01   2.6841306e+01   2.2986319e+01   2.4514632e+01
   3.5198935e+02   2.7112396e+01   2.5510612e+01   2.7798647e+01   2.3958356e+01   2.5737853e+01
   3.5336435e+02   2.7699543e+01   2.6187190e+01   2.8374375e+01   2.4542925e+01   2.6473475e+01
   3.5473935e+02   2.7847977e+01   2.6358234e+01   2.8519923e+01   2.4690707e+01   2.6659447e+01
   3.5611435e+02   2.7885501e+01   2.6401474e+01   2.8556717e+01   2.4728066e+01   2.6706462e+01
   3.5748935e+02   2.7894987e+01   2.6412405e+01   2.8566018e+01   2.4737509e+01   2.6718347e+01
   3.5886435e+02   2.7897385e+01   2.6415168e+01   2.8568369e+01   2.4739896e+01   2.6721352e+01
   3.6023935e+02   2.7897991e+01   2.6415867e+01   2.8568964e+01   2.4740499e+01   2.6722112e+01
   3.6161435e+02   2.7898144e+01   2.6416043e+01   2.8569114e+01   2.4740652e+01   2.6722304e+01
   3.6298935e+02   2.7898182e+01   2.6416088e+01   2.8569151e+01   2.4740690e+01   2.6722352e+01
   3.6595683e+02   2.7898195e+01   2.6416102e+01   2.8569163e+01   2.4740702e+01   2.6722368e+01
   3.7043886e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.7072943e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.7261106e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.7564166e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.8137323e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.8694274e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.9260171e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.9782844e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0035162e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0048869e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0067578e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0076979e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0103345e+02   2.9361170e+01   2.8215032e+01   2.9664708e+01   2.6832720e+01   2.8290328e+01
   4.0168963e+02   3.1694558e+01   3.1084252e+01   3.1412058e+01   3.0169402e+01   3.0791161e+01
   4.0246228e+02   3.3048759e+01   3.2749428e+01   3.2426150e+01   3.2105872e+01   3.2242541e+01
   4.0312235e+02   3.3610120e+01   3.3439694e+01   3.2846528e+01   3.2908595e+01   3.2844186e+01
   4.0348296e+02   3.3791889e+01   3.3663203e+01   3.2982646e+01   3.3168519e+01   3.3038998e+01
   4.0422311e+02   3.4010824e+01   3.3932414e+01   3.3146594e+01   3.3481591e+01   3.3273644e+01
   4.0507405e+02   3.4125241e+01   3.4073107e+01   3.3232274e+01   3.3645207e+01   3.3396273e+01
   4.0599230e+02   3.4176458e+01   3.4136086e+01   3.3270626e+01   3.3718448e+01   3.3451165e+01
   4.0706066e+02   3.4198796e+01   3.4163555e+01   3.3287352e+01   3.3750393e+01   3.3475106e+01
   4.0784084e+02   3.4205128e+01   3.4171342e+01   3.3292093e+01   3.3759449e+01   3.3481893e+01
   4.0869980e+02   3.4208216e+01   3.4175140e+01   3.3294405e+01   3.3763866e+01   3.3485202e+01
   4.0934495e+02   3.4209294e+01   3.4176465e+01   3.3295211e+01   3.3765408e+01   3.3486357e+01
   4.0984030e+02   3.4209758e+01   3.4177037e+01   3.3295559e+01   3.3766073e+01   3.3486855e+01
   4.1070199e+02   3.4210176e+01   3.4177551e+01   3.3295871e+01   3.3766671e+01   3.3487303e+01
   4.1154951e+02   3.4210350e+01   3.4177765e+01   3.3296001e+01   3.3766921e+01   3.3487490e+01
   4.1271073e+02   3.4210439e+01   3.4177875e+01   3.3296067e+01   3.3767049e+01   3.3487585e+01
   4.1433573e+02   3.4210467e+01   3.4177912e+01   3.3296087e+01   3.3767092e+01   3.3487615e+01
   4.1949625e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.2067573e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.2107410e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.2315490e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.2675569e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.3227914e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.3851240e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.4438246e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.4945429e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.5068972e+02   3.4210475e+01   3.4177920e+01   3.3296092e+01   3.3767101e+01   3.3487623e+01
   4.5073512e+02   3.4222751e+01   3.4160173e+01   3.3333012e+01   3.3702269e+01   3.3493145e+01
   4.5085318e+02   3.4374302e+01   3.3896569e+01   3.3847964e+01   3.2845457e+01   3.3547411e+01
   4.5111179e+02   3.4207885e+01   3.3551306e+01   3.3926183e+01   3.2398501e+01   3.3336411e+01
   4.5163644e+02   3.3304670e+01   3.2952805e+01   3.2702312e+01   3.2270899e+01   3.2465953e+01
   4.5268704e+02   3.2245125e+01   3.2384433e+01   3.1059386e+01   3.2365238e+01   3.1455284e+01
   4.5406204e+02   3.1798797e+01   3.2157839e+01   3.0346581e+01   3.2428637e+01   3.1030111e+01
   4.5543704e+02   3.1682740e+01   3.2100948e+01   3.0157917e+01   3.2448873e+01   3.0919626e+01
   4.5681204e+02   3.1652430e+01   3.2086680e+01   3.0107670e+01   3.2455246e+01   3.0890788e+01
   4.5818704e+02   3.1644341e+01   3.2083112e+01   3.0093858e+01   3.2457389e+01   3.0883095e+01
   4.5956204e+02   3.1642073e+01   3.2082221e+01   3.0089797e+01   3.2458193e+01   3.0880937e+01
   4.6093704e+02   3.1641372e+01   3.2081997e+01   3.0088451e+01   3.2458537e+01   3.0880268e+01
   4.6231204e+02   3.1641117e+01   3.2081937e+01   3.0087922e+01   3.2458703e+01   3.0880023e+01
   4.6368704e+02   3.1639049e+01   3.2082560e+01   3.0082106e+01   3.2462198e+01   3.0878176e+01
   4.6809544e+02   3.1638233e+01   3.2082809e+01   3.0079809e+01   3.2463582e+01   3.0877447e+01
   4.7073543e+02   3.1638225e+01   3.2082811e+01   3.0079785e+01   3.2463596e+01   3.0877440e+01
   4.7178990e+02   3.1638224e+01   3.2082811e+01   3.0079783e+01   3.2463597e+01   3.0877440e+01
   4.7436767e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.7900405e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.8287725e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.8629006e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.8922510e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.9197510e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.9472510e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.9697510e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0028042e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0044381e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0078468e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0106509e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0176798e+02   3.1710865e+01   3.2215639e+01   3.0104706e+01   3.2636670e+01   3.0991890e+01
   5.0284797e+02   3.1766507e+01   3.2317384e+01   3.0123797e+01   3.2769243e+01   3.1079558e+01
   5.0422297e+02   3.1787885e+01   3.2356475e+01   3.0131131e+01   3.2820177e+01   3.1113239e+01
   5.0559797e+02   3.1793289e+01   3.2366357e+01   3.0132985e+01   3.2833054e+01   3.1121754e+01
   5.0697297e+02   3.1794656e+01   3.2368856e+01   3.0133454e+01   3.2836309e+01   3.1123906e+01
   5.0834797e+02   3.1795001e+01   3.2369488e+01   3.0133572e+01   3.2837133e+01   3.1124451e+01
   5.0972297e+02   3.1795088e+01   3.2369647e+01   3.0133602e+01   3.2837341e+01   3.1124588e+01
   5.1109797e+02   3.1795111e+01   3.2369688e+01   3.0133609e+01   3.2837393e+01   3.1124623e+01
   5.1247297e+02   3.1795116e+01   3.2369698e+01   3.0133611e+01   3.2837407e+01   3.1124632e+01
   5.1384797e+02   3.1795118e+01   3.2369701e+01   3.0133612e+01   3.2837410e+01   3.1124634e+01
   5.1522297e+02   3.1795118e+01   3.2369701e+01   3.0133612e+01   3.2837411e+01   3.1124634e+01
   5.1659797e+02   3.1795118e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1797297e+02   3.1795118e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.1934797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2072297e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2106371e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2190466e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2324525e+02   3.1795118e+01   3.2369703e+01   3.0133609e+01   3.2837414e+01   3.1124634e+01
   5.2462025e+02   3.1795116e+01   3.2369704e+01   3.0133604e+01   3.2837419e+01   3.1124633e+01
   5.2599525e+02   3.1795113e+01   3.2369705e+01   3.0133600e+01   3.2837424e+01   3.1124633e+01
   5.2737025e+02   3.1795112e+01   3.2369706e+01   3.0133598e+01   3.2837423e+01   3.1124635e+01
   5.2874525e+02   3.1795112e+01   3.2369704e+01   3.0133604e+01   3.2837411e+01   3.1124643e+01
   5.3012025e+02   3.1795114e+01   3.2369698e+01   3.0133622e+01   3.2837379e+01   3.1124660e+01
   5.3149525e+02   3.1795118e+01   3.2369687e+01   3.0133650e+01   3.2837336e+01   3.1124678e+01
   5.3287025e+02   3.1795122e+01   3.2369681e+01   3.0133667e+01   3.2837315e+01   3.1124685e+01
   5.3424525e+02   3.1795120e+01   3.2369685e+01   3.0133657e+01   3.2837325e+01   3.1124683e+01
   5.3562025e+02   3.1795118e+01   3.2369692e+01   3.0133644e+01   3.2837334e+01   3.1124684e+01
   5.3699525e+02   3.1795123e+01   3.2369693e+01   3.0133645e+01   3.2837338e+01   3.1124676e+01
   5.3837025e+02   3.1795134e+01   3.2369689e+01   3.0133655e+01   3.2837343e+01   3.1124656e+01
   5.3974525e+02   3.1795147e+01   3.2369686e+01   3.0133666e+01   3.2837354e+01   3.1124630e+01
   5.4112025e+02   3.1795155e+01   3.2369682e+01   3.0133676e+01   3.2837366e+01   3.1124607e+01
   5.4262025e+02   3.1795153e+01   3.2369673e+01   3.0133687e+01   3.2837378e+01   3.1124593e+01
   5.4666639e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837384e+01   3.1124588e+01
   5.4994354e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837385e+01   3.1124588e+01
   5.5017232e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837385e+01   3.1124588e+01
   5.5086618e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837385e+01   3.1124588e+01
   5.5121490e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837385e+01   3.1124588e+01
   5.5187463e+02   3.1725755e+01   3.2361551e+01   2.9994916e+01   3.2908860e+01   3.1069423e+01
   5.5286290e+02   3.1630615e+01   3.2350422e+01   2.9804653e+01   3.3006853e+01   3.0993790e+01
   5.5423790e+02   3.1588470e+01   3.2345492e+01   2.9720371e+01   3.3050262e+01   3.0960287e+01
   5.5561290e+02   3.1577816e+01   3.2344246e+01   2.9699064e+01   3.3061236e+01   3.0951817e+01
   5.5698790e+02   3.1575123e+01   3.2343931e+01   2.9693678e+01   3.3064010e+01   3.0949676e+01
   5.5836290e+02   3.1574442e+01   3.2343852e+01   2.9692316e+01   3.3064711e+01   3.0949135e+01
   5.5973790e+02   3.1574270e+01   3.2343832e+01   2.9691972e+01   3.3064889e+01   3.0948998e+01
   5.6111290e+02   3.1574227e+01   3.2343827e+01   2.9691885e+01   3.3064933e+01   3.0948963e+01
   5.6248790e+02   3.1574216e+01   3.2343826e+01   2.9691863e+01   3.3064945e+01   3.0948955e+01
   5.6386290e+02   3.1574213e+01   3.2343825e+01   2.9691858e+01   3.3064947e+01   3.0948952e+01
   5.7004898e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.7116801e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.7238788e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.7502491e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.8095844e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.8654145e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.9334575e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.9807662e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0100974e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0107094e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0119735e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0148437e+02   3.1536120e+01   3.2315712e+01   2.9641740e+01   3.3051984e+01   3.0912062e+01
   6.0198165e+02   3.1273481e+01   3.2121876e+01   2.9296193e+01   3.2962596e+01   3.0657715e+01
   6.0299909e+02   3.1013185e+01   3.1929769e+01   2.8953729e+01   3.2874007e+01   3.0405636e+01
   6.0437409e+02   3.0903070e+01   3.1848501e+01   2.8808855e+01   3.2836531e+01   3.0298998e+01
   6.0574909e+02   3.0875233e+01   3.1827956e+01   2.8772231e+01   3.2827056e+01   3.0272040e+01
   6.0712409e+02   3.0868197e+01   3.1822762e+01   2.8762973e+01   3.2824661e+01   3.0265225e+01
   6.0849909e+02   3.0866418e+01   3.1821450e+01   2.8760633e+01   3.2824055e+01   3.0263503e+01
   6.0987409e+02   3.0865968e+01   3.1821118e+01   2.8760042e+01   3.2823901e+01   3.0263067e+01
   6.1124909e+02   3.0865855e+01   3.1821034e+01   2.8759893e+01   3.2823862e+01   3.0262957e+01
   6.1262409e+02   3.0865826e+01   3.1821013e+01   2.8759855e+01   3.2823853e+01   3.0262930e+01
   6.1399909e+02   3.0865819e+01   3.1821007e+01   2.8759846e+01   3.2823850e+01   3.0262923e+01
   6.1854549e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.2119771e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.2231309e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.2491529e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.3024492e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.3573199e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.4158952e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.4575103e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.4859052e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5094703e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5105972e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5120288e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5161208e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5219498e+02   3.0717589e+01   3.1693753e+01   2.8642013e+01   3.2639640e+01   3.0190278e+01
   6.5331673e+02   3.0591268e+01   3.1585308e+01   2.8541599e+01   3.2482654e+01   3.0128373e+01
   6.5469173e+02   3.0545681e+01   3.1546172e+01   2.8505362e+01   3.2426000e+01   3.0106033e+01
   6.5606673e+02   3.0534157e+01   3.1536278e+01   2.8496200e+01   3.2411680e+01   3.0100384e+01
   6.5744173e+02   3.0531244e+01   3.1533778e+01   2.8493884e+01   3.2408061e+01   3.0098955e+01
   6.5881673e+02   3.0530507e+01   3.1533145e+01   2.8493298e+01   3.2407146e+01   3.0098594e+01
   6.6019173e+02   3.0530321e+01   3.1532986e+01   2.8493150e+01   3.2406916e+01   3.0098502e+01
   6.6156673e+02   3.0530274e+01   3.1532945e+01   2.8493112e+01   3.2406857e+01   3.0098479e+01
   6.6294173e+02   3.0530263e+01   3.1532935e+01   2.8493103e+01   3.2406843e+01   3.0098473e+01
   6.6431673e+02   3.0530260e+01   3.1532933e+01   2.8493100e+01   3.2406839e+01   3.0098471e+01
   6.6569173e+02   3.0530259e+01   3.1532932e+01   2.8493099e+01   3.2406839e+01   3.0098471e+01
   6.6706673e+02   3.0530259e+01   3.1532932e+01   2.8493099e+01   3.2406840e+01   3.0098470e+01
   6.6844173e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.6981461e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7118961e+02   3.0530260e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7155549e+02   3.0530260e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7235090e+02   3.0530260e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7370363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7507863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098470e+01
   6.7645363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406841e+01   3.0098470e+01
   6.7782863e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406840e+01   3.0098471e+01
   6.7920363e+02   3.0530259e+01   3.1532932e+01   2.8493099e+01   3.2406839e+01   3.0098471e+01
   6.8057863e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406837e+01   3.0098472e+01
   6.8195363e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406837e+01   3.0098472e+01
   6.8332863e+02   3.0530259e+01   3.1532932e+01   2.8493101e+01   3.2406836e+01   3.0098472e+01
   6.8470363e+02   3.0530259e+01   3.1532932e+01   2.8493101e+01   3.2406836e+01   3.0098472e+01
   6.8607863e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406837e+01   3.0098471e+01
   6.8745363e+02   3.0530260e+01   3.1532932e+01   2.8493099e+01   3.2406839e+01   3.0098470e+01
   6.8882863e+02   3.0530260e+01   3.1532933e+01   2.8493099e+01   3.2406841e+01   3.0098469e+01
   6.9020363e+02   3.0530260e+01   3.1532933e+01   2.8493099e+01   3.2406841e+01   3.0098469e+01
   6.9157863e+02   3.0530261e+01   3.1532932e+01   2.8493100e+01   3.2406840e+01   3.0098468e+01
   6.9295363e+02   3.0530261e+01   3.1532932e+01   2.8493101e+01   3.2406838e+01   3.0098469e+01
   6.9432863e+02   3.0530261e+01   3.1532932e+01   2.8493103e+01   3.2406835e+01   3.0098469e+01
   6.9570363e+02   3.0530262e+01   3.1532931e+01   2.8493105e+01   3.2406832e+01   3.0098471e+01
   6.9707863e+02   3.0530262e+01   3.1532931e+01   2.8493107e+01   3.2406828e+01   3.0098472e+01
   6.9845363e+02   3.0530261e+01   3.1532931e+01   2.8493109e+01   3.2406825e+01   3.0098473e+01
   7.0007863e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406824e+01   3.0098473e+01
   7.0110307e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.0126750e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.0158547e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.0234113e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.0653099e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.1256098e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.1813586e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.2282332e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.2957035e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.3470672e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.4043379e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.4599280e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5109774e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5127364e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5134849e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5157239e+02   3.0348233e+01   3.1352901e+01   2.8322071e+01   3.2213120e+01   2.9933126e+01
   7.5183808e+02   2.9682852e+01   3.0694825e+01   2.7696857e+01   3.1505063e+01   2.9328718e+01
   7.5244148e+02   2.8692338e+01   2.9715187e+01   2.6766140e+01   3.0451017e+01   2.8428973e+01
   7.5363792e+02   2.7857954e+01   2.8889965e+01   2.5982130e+01   2.9563108e+01   2.7671054e+01
   7.5501292e+02   2.7587904e+01   2.8622880e+01   2.5728383e+01   2.9275735e+01   2.7425752e+01
   7.5638792e+02   2.7519634e+01   2.8555359e+01   2.5664233e+01   2.9203089e+01   2.7363736e+01
   7.5776292e+02   2.7502375e+01   2.8538289e+01   2.5648015e+01   2.9184724e+01   2.7348058e+01
   7.5913792e+02   2.7498012e+01   2.8533974e+01   2.5643915e+01   2.9180082e+01   2.7344094e+01
   7.6051292e+02   2.7496909e+01   2.8532883e+01   2.5642879e+01   2.9178909e+01   2.7343091e+01
   7.6188792e+02   2.7496630e+01   2.8532607e+01   2.5642617e+01   2.9178613e+01   2.7342838e+01
   7.6326292e+02   2.7496560e+01   2.8532538e+01   2.5642551e+01   2.9178538e+01   2.7342774e+01
   7.6463792e+02   2.7496542e+01   2.8532520e+01   2.5642534e+01   2.9178518e+01   2.7342758e+01
   7.6991362e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.7134691e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.7191988e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.7419077e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.7818939e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.8365187e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.8872116e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.9440412e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.9994084e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0086127e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0136389e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0142062e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0159670e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0185160e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0249332e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0425009e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0679527e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.1085831e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.1560829e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.2135608e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.2632162e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.3165799e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.3698548e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.4265538e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.4802497e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5079504e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5098679e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5145919e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5160506e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5199852e+02   2.7186840e+01   2.8208079e+01   2.5394739e+01   2.8777522e+01   2.7083893e+01
   8.5268498e+02   2.6590814e+01   2.7583685e+01   2.4917857e+01   2.8005790e+01   2.6585706e+01
   8.5374395e+02   2.6196237e+01   2.7170329e+01   2.4602156e+01   2.7494893e+01   2.6255901e+01
   8.5511895e+02   2.6039714e+01   2.7006355e+01   2.4476921e+01   2.7292228e+01   2.6125071e+01
   8.5649395e+02   2.6000144e+01   2.6964903e+01   2.4445260e+01   2.7240997e+01   2.6091995e+01
   8.5786895e+02   2.5990140e+01   2.6954423e+01   2.4437255e+01   2.7228048e+01   2.6083632e+01
   8.5924395e+02   2.5987611e+01   2.6951775e+01   2.4435230e+01   2.7224776e+01   2.6081518e+01
   8.6061895e+02   2.5986972e+01   2.6951105e+01   2.4434719e+01   2.7223949e+01   2.6080983e+01
   8.6199395e+02   2.5986811e+01   2.6950936e+01   2.4434589e+01   2.7223741e+01   2.6080848e+01
   8.6336895e+02   2.5986770e+01   2.6950893e+01   2.4434556e+01   2.7223688e+01   2.6080814e+01
   8.6474395e+02   2.5986759e+01   2.6950882e+01   2.4434548e+01   2.7223675e+01   2.6080805e+01
   8.6981024e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.7157731e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.7263000e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.7519207e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.8001987e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.8636959e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.9190426e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.9713070e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0087728e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0123628e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0154724e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0159806e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0180449e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0225413e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0384231e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0749919e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.1334551e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.1892204e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.2300237e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.2983326e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.3522969e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.4055703e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.4588320e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5154853e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5160927e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5167353e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5195121e+02   2.5770481e+01   2.6697003e+01   2.4355343e+01   2.6801049e+01   2.5966653e+01
   9.5251816e+02   2.5274636e+01   2.6114951e+01   2.4173760e+01   2.5832121e+01   2.5704949e+01
   9.5350188e+02   2.4867701e+01   2.5637266e+01   2.4024737e+01   2.5036927e+01   2.5490171e+01
   9.5487688e+02   2.4686121e+01   2.5424117e+01   2.3958242e+01   2.4682102e+01   2.5394334e+01
   9.5625188e+02   2.4640218e+01   2.5370233e+01   2.3941431e+01   2.4592403e+01   2.5370107e+01
   9.5762688e+02   2.4628614e+01   2.5356612e+01   2.3937181e+01   2.4569728e+01   2.5363982e+01
   9.5900188e+02   2.4625681e+01   2.5353169e+01   2.3936107e+01   2.4563997e+01   2.5362434e+01
   9.6037688e+02   2.4624940e+01   2.5352299e+01   2.3935835e+01   2.4562549e+01   2.5362043e+01
   9.6175188e+02   2.4624752e+01   2.5352079e+01   2.3935767e+01   2.4562184e+01   2.5361944e+01
   9.6312688e+02   2.4624705e+01   2.5352024e+01   2.3935749e+01   2.4562091e+01   2.5361919e+01
   9.6450188e+02   2.4624693e+01   2.5352010e+01   2.3935745e+01   2.4562068e+01   2.5361912e+01
   9.6892356e+02   2.4624689e+01   2.5352005e+01   2.3935744e+01   2.4562061e+01   2.5361910e+01
   9.7164174e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.7228813e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.7464083e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.7914462e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.8452551e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.8979398e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.9535606e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01


==> data/dkhiHatData3000.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8460700e-01   4.0085057e+01   4.0062780e+01   4.0087174e+01   4.0076989e+01   4.0048754e+01
   4.2865832e-01   4.1350565e+01   4.0998304e+01   4.1383972e+01   4.1221973e+01   4.0779729e+01
   1.5645319e+00   4.6897582e+01   4.5095825e+01   4.7069989e+01   4.6241129e+01   4.3974726e+01
   4.2077320e+00   4.9336358e+01   4.6896201e+01   4.9569420e+01   4.8448757e+01   4.5374077e+01
   7.9573766e+00   4.9518655e+01   4.7030876e+01   4.9756074e+01   4.8613949e+01   4.5478679e+01
   1.1707377e+01   4.9522947e+01   4.7034049e+01   4.9760456e+01   4.8617851e+01   4.5481131e+01
   1.5457377e+01   4.9523057e+01   4.7034132e+01   4.9760559e+01   4.8617960e+01   4.5481188e+01
   1.8943593e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.0835061e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.4458756e+01   4.9523061e+01   4.7034134e+01   4.9760560e+01   4.8617966e+01   4.5481186e+01
   2.8208756e+01   4.9523057e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481183e+01
   3.1958756e+01   4.9523056e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481182e+01
   3.5708756e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481183e+01
   4.9829672e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   5.0176333e+01   4.8139521e+01   4.5680189e+01   4.8352083e+01   4.7254637e+01   4.4117256e+01
   5.2047343e+01   2.3019610e+01   2.1097592e+01   2.2779392e+01   2.2501679e+01   1.9353375e+01
   5.5797343e+01   1.8555941e+01   1.6729404e+01   1.8235265e+01   1.8103228e+01   1.4952971e+01
   5.9547343e+01   1.8451001e+01   1.6626711e+01   1.8128431e+01   1.7999830e+01   1.4849518e+01
   6.3297343e+01   1.8448533e+01   1.6624297e+01   1.8125919e+01   1.7997400e+01   1.4847086e+01
   7.0089913e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   7.3993824e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   8.3968396e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.4592594e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.7783627e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   1.0031452e+02   1.8475560e+01   1.6584247e+01   1.8283477e+01   1.7786385e+01   1.4922544e+01
   1.0205950e+02   2.0326960e+01   1.8271794e+01   2.0445262e+01   1.8836090e+01   1.7061192e+01
   1.0576241e+02   2.0788126e+01   1.8722555e+01   2.0908544e+01   1.9229164e+01   1.7555371e+01
   1.0819310e+02   2.0799272e+01   1.8733543e+01   2.0919384e+01   1.9239273e+01   1.7567056e+01
   1.0944063e+02   2.0800144e+01   1.8734429e+01   2.0920146e+01   1.9240217e+01   1.7567913e+01
   1.1228470e+02   2.0801133e+01   1.8735447e+01   2.0920675e+01   1.9241718e+01   1.7568603e+01
   1.2050512e+02   2.0801315e+01   1.8735633e+01   2.0920756e+01   1.9242013e+01   1.7568714e+01
   1.2675287e+02   2.0801315e+01   1.8735633e+01   2.0920756e+01   1.9242013e+01   1.7568714e+01
   1.3308805e+02   2.0801315e+01   1.8735633e+01   2.0920756e+01   1.9242013e+01   1.7568714e+01
   1.4649835e+02   2.0801315e+01   1.8735633e+01   2.0920756e+01   1.9242013e+01   1.7568714e+01
   1.4907035e+02   2.0801315e+01   1.8735633e+01   2.0920756e+01   1.9242013e+01   1.7568714e+01
   1.5038110e+02   2.0807396e+01   1.8812266e+01   2.1138106e+01   1.8900301e+01   1.8040731e+01
   1.5183184e+02   2.5028717e+01   2.2981745e+01   2.5602400e+01   2.2340527e+01   2.2623107e+01
   1.5558184e+02   2.6445178e+01   2.4372032e+01   2.7003907e+01   2.3610044e+01   2.4019201e+01
   1.5933184e+02   2.6479135e+01   2.4405292e+01   2.7037156e+01   2.3640840e+01   2.4052113e+01
   1.6308184e+02   2.6480802e+01   2.4407143e+01   2.7037664e+01   2.3643593e+01   2.4052706e+01
   1.7031512e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   1.7731991e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   1.8958484e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   1.9997733e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   2.0037385e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   2.0078331e+02   2.6481172e+01   2.4407534e+01   2.7037658e+01   2.3644294e+01   2.4052655e+01
   2.0184897e+02   2.5172293e+01   2.3173745e+01   2.5742910e+01   2.2331720e+01   2.2899223e+01
   2.0559897e+02   2.4485406e+01   2.2535902e+01   2.5062883e+01   2.1649844e+01   2.2300033e+01
   2.0934897e+02   2.4469384e+01   2.2520775e+01   2.5046857e+01   2.1633813e+01   2.2285996e+01
   2.1304783e+02   2.4468934e+01   2.2520499e+01   2.5046405e+01   2.1633465e+01   2.2285692e+01
   2.1548274e+02   2.4469278e+01   2.2520143e+01   2.5046545e+01   2.1633356e+01   2.2285675e+01
   2.1736309e+02   2.4469342e+01   2.2520078e+01   2.5046571e+01   2.1633336e+01   2.2285674e+01
   2.2018208e+02   2.4469355e+01   2.2520064e+01   2.5046579e+01   2.1633331e+01   2.2285672e+01
   2.2272442e+02   2.4469389e+01   2.2520031e+01   2.5046630e+01   2.1633342e+01   2.2285645e+01
   2.2647442e+02   2.4469406e+01   2.2520034e+01   2.5046907e+01   2.1633237e+01   2.2285491e+01
   2.3022442e+02   2.4469356e+01   2.2520071e+01   2.5046744e+01   2.1633274e+01   2.2285578e+01
   2.3397442e+02   2.4469348e+01   2.2520073e+01   2.5046480e+01   2.1633364e+01   2.2285725e+01
   2.3772442e+02   2.4469206e+01   2.2520216e+01   2.5046178e+01   2.1633489e+01   2.2285862e+01
   2.4147442e+02   2.4469122e+01   2.2520303e+01   2.5046299e+01   2.1633454e+01   2.2285777e+01
   2.4522442e+02   2.4469461e+01   2.2519927e+01   2.5046828e+01   2.1633252e+01   2.2285569e+01
   2.4897442e+02   2.4469527e+01   2.2519930e+01   2.5046709e+01   2.1633252e+01   2.2285613e+01
   2.5072442e+02   2.4469393e+01   2.2520144e+01   2.5046463e+01   2.1633312e+01   2.2285681e+01
   2.6122577e+02   2.4469341e+01   2.2520225e+01   2.5046372e+01   2.1633336e+01   2.2285706e+01
   2.7143889e+02   2.4469341e+01   2.2520225e+01   2.5046372e+01   2.1633336e+01   2.2285706e+01
   2.8607562e+02   2.4469341e+01   2.2520225e+01   2.5046372e+01   2.1633336e+01   2.2285706e+01
   3.0029639e+02   2.4469341e+01   2.2520225e+01   2.5046372e+01   2.1633336e+01   2.2285706e+01
   3.0083187e+02   2.4538945e+01   2.2594479e+01   2.5131738e+01   2.1669982e+01   2.2387791e+01
   3.0351546e+02   2.5082715e+01   2.3174581e+01   2.5798642e+01   2.1956280e+01   2.3185315e+01
   3.0726546e+02   2.5121642e+01   2.3216109e+01   2.5846387e+01   2.1976773e+01   2.3242411e+01
   3.1101546e+02   2.5122557e+01   2.3217085e+01   2.5847510e+01   2.1977253e+01   2.3243753e+01
   3.2033010e+02   2.5122579e+01   2.3217108e+01   2.5847537e+01   2.1977264e+01   2.3243786e+01
   3.2440197e+02   2.5122579e+01   2.3217108e+01   2.5847537e+01   2.1977264e+01   2.3243786e+01
   3.4026603e+02   2.5122579e+01   2.3217108e+01   2.5847537e+01   2.1977264e+01   2.3243786e+01
   3.4995852e+02   2.5122579e+01   2.3217108e+01   2.5847537e+01   2.1977264e+01   2.3243786e+01
   3.5098070e+02   2.5251016e+01   2.3354745e+01   2.5986938e+01   2.2081151e+01   2.3405405e+01
   3.5339291e+02   2.6439886e+01   2.4628777e+01   2.7277301e+01   2.3042776e+01   2.4901424e+01
   3.5714291e+02   2.6554147e+01   2.4751222e+01   2.7401317e+01   2.3135194e+01   2.5045207e+01
   3.6089291e+02   2.6556832e+01   2.4754101e+01   2.7404233e+01   2.3137366e+01   2.5048587e+01
   3.6672947e+02   2.6556897e+01   2.4754170e+01   2.7404303e+01   2.3137417e+01   2.5048669e+01
   3.7210456e+02   2.6556897e+01   2.4754170e+01   2.7404303e+01   2.3137417e+01   2.5048669e+01
   3.8439124e+02   2.6556897e+01   2.4754170e+01   2.7404303e+01   2.3137417e+01   2.5048669e+01
   3.9870979e+02   2.6556897e+01   2.4754170e+01   2.7404303e+01   2.3137417e+01   2.5048669e+01
   4.0077618e+02   2.6556897e+01   2.4754170e+01   2.7404303e+01   2.3137417e+01   2.5048669e+01
   4.0194701e+02   3.1899731e+01   3.0943301e+01   3.1934433e+01   2.9777375e+01   3.0817388e+01
   4.0562751e+02   3.4487531e+01   3.3952854e+01   3.4119224e+01   3.3011331e+01   3.3618666e+01
   4.0937682e+02   3.4552782e+01   3.4028774e+01   3.4174285e+01   3.3092927e+01   3.3689319e+01
   4.1220408e+02   3.4554244e+01   3.4030482e+01   3.4175512e+01   3.3094766e+01   3.3690906e+01
   4.2073530e+02   3.4554311e+01   3.4030569e+01   3.4175563e+01   3.3094862e+01   3.3690985e+01
   4.2605712e+02   3.4554311e+01   3.4030569e+01   3.4175563e+01   3.3094862e+01   3.3690985e+01
   4.4112112e+02   3.4554311e+01   3.4030569e+01   3.4175563e+01   3.3094862e+01   3.3690985e+01
   4.5056937e+02   3.4554311e+01   3.4030569e+01   3.4175563e+01   3.3094862e+01   3.3690985e+01
   4.5099308e+02   3.3854687e+01   3.3533032e+01   3.3239907e+01   3.2856955e+01   3.3025521e+01
   4.5343260e+02   3.1632733e+01   3.1952894e+01   3.0268333e+01   3.2101384e+01   3.0912056e+01
   4.5586992e+02   3.1439043e+01   3.1815152e+01   3.0009298e+01   3.2035520e+01   3.0727823e+01
   4.5721897e+02   3.1425312e+01   3.1805387e+01   2.9990935e+01   3.2030850e+01   3.0714762e+01
   4.5985773e+02   3.1420846e+01   3.1802211e+01   2.9984963e+01   3.2029332e+01   3.0710514e+01
   4.6696930e+02   3.1420504e+01   3.1801967e+01   2.9984505e+01   3.2029215e+01   3.0710188e+01
   4.7199383e+02   3.1420503e+01   3.1801967e+01   2.9984504e+01   3.2029215e+01   3.0710188e+01
   4.8373945e+02   3.1420503e+01   3.1801967e+01   2.9984504e+01   3.2029215e+01   3.0710188e+01
   4.9386206e+02   3.1420503e+01   3.1801967e+01   2.9984504e+01   3.2029215e+01   3.0710188e+01
   5.0045723e+02   3.1420503e+01   3.1801967e+01   2.9984504e+01   3.2029215e+01   3.0710188e+01
   5.0146379e+02   3.1524183e+01   3.1959107e+01   3.0035729e+01   3.2236769e+01   3.0838006e+01
   5.0462847e+02   3.1710297e+01   3.2241187e+01   3.0127683e+01   3.2609345e+01   3.1067449e+01
   5.0837847e+02   3.1718307e+01   3.2253329e+01   3.0131639e+01   3.2625384e+01   3.1077325e+01
   5.1212847e+02   3.1718496e+01   3.2253614e+01   3.0131732e+01   3.2625761e+01   3.1077557e+01
   5.2079807e+02   3.1718500e+01   3.2253621e+01   3.0131734e+01   3.2625770e+01   3.1077562e+01
   5.2707565e+02   3.1718500e+01   3.2253621e+01   3.0131734e+01   3.2625770e+01   3.1077562e+01
   5.3304084e+02   3.1718500e+01   3.2253621e+01   3.0131734e+01   3.2625770e+01   3.1077562e+01
   5.4199898e+02   3.1718500e+01   3.2253621e+01   3.0131734e+01   3.2625770e+01   3.1077562e+01
   5.5083902e+02   3.1718500e+01   3.2253621e+01   3.0131734e+01   3.2625770e+01   3.1077562e+01
   5.5197130e+02   3.1284932e+01   3.1952881e+01   2.9529828e+01   3.2531820e+01   3.0649929e+01
   5.5562548e+02   3.0979890e+01   3.1741292e+01   2.9106350e+01   3.2465721e+01   3.0349063e+01
   5.5937548e+02   3.0971979e+01   3.1735804e+01   2.9095369e+01   3.2464005e+01   3.0341260e+01
   5.6312548e+02   3.0971794e+01   3.1735676e+01   2.9095111e+01   3.2463965e+01   3.0341077e+01
   5.7084001e+02   3.0971789e+01   3.1735672e+01   2.9095105e+01   3.2463964e+01   3.0341073e+01
   5.7869848e+02   3.0971789e+01   3.1735672e+01   2.9095105e+01   3.2463964e+01   3.0341073e+01
   5.9432739e+02   3.0971789e+01   3.1735672e+01   2.9095105e+01   3.2463964e+01   3.0341073e+01
   6.0081786e+02   3.0971789e+01   3.1735672e+01   2.9095105e+01   3.2463964e+01   3.0341073e+01
   6.0140115e+02   3.0801353e+01   3.1611552e+01   2.8868788e+01   3.2409992e+01   3.0176258e+01
   6.0447001e+02   3.0300424e+01   3.1246753e+01   2.8203620e+01   3.2251368e+01   2.9691855e+01
   6.0822001e+02   3.0276590e+01   3.1229395e+01   2.8171972e+01   3.2243819e+01   2.9668807e+01
   6.1197001e+02   3.0276031e+01   3.1228987e+01   2.8171229e+01   3.2243641e+01   2.9668266e+01
   6.2083529e+02   3.0276017e+01   3.1228978e+01   2.8171211e+01   3.2243637e+01   2.9668253e+01
   6.2579730e+02   3.0276017e+01   3.1228978e+01   2.8171211e+01   3.2243637e+01   2.9668253e+01
   6.4181610e+02   3.0276017e+01   3.1228978e+01   2.8171211e+01   3.2243637e+01   2.9668253e+01
   6.4946155e+02   3.0276017e+01   3.1228978e+01   2.8171211e+01   3.2243636e+01   2.9668253e+01
   6.5087812e+02   3.0276018e+01   3.1228977e+01   2.8171213e+01   3.2243634e+01   2.9668254e+01
   6.5264094e+02   3.0135314e+01   3.1144640e+01   2.8032845e+01   3.2129685e+01   2.9627537e+01
   6.5639094e+02   3.0080776e+01   3.1111949e+01   2.7979212e+01   3.2085517e+01   2.9611755e+01
   6.6014094e+02   3.0079494e+01   3.1111181e+01   2.7977951e+01   3.2084479e+01   2.9611383e+01
   6.6389094e+02   3.0079465e+01   3.1111163e+01   2.7977922e+01   3.2084455e+01   2.9611374e+01
   6.6764094e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.7087755e+02   3.0079465e+01   3.1111163e+01   2.7977920e+01   3.2084457e+01   2.9611372e+01
   6.7331226e+02   3.0079464e+01   3.1111164e+01   2.7977919e+01   3.2084457e+01   2.9611372e+01
   6.7706226e+02   3.0079462e+01   3.1111164e+01   2.7977918e+01   3.2084456e+01   2.9611375e+01
   6.8081226e+02   3.0079462e+01   3.1111163e+01   2.7977921e+01   3.2084453e+01   2.9611377e+01
   6.8456226e+02   3.0079463e+01   3.1111162e+01   2.7977925e+01   3.2084449e+01   2.9611377e+01
   6.8831226e+02   3.0079467e+01   3.1111160e+01   2.7977930e+01   3.2084447e+01   2.9611372e+01
   6.9206226e+02   3.0079470e+01   3.1111155e+01   2.7977945e+01   3.2084433e+01   2.9611372e+01
   6.9745282e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084424e+01   2.9611380e+01
   7.0077938e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.0310276e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.1791802e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.3078291e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.4571501e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.5075886e+02   3.0079465e+01   3.1111150e+01   2.7977956e+01   3.2084423e+01   2.9611380e+01
   7.5160512e+02   2.9606440e+01   3.0644071e+01   2.7531876e+01   3.1583716e+01   2.9181129e+01
   7.5389985e+02   2.7261270e+01   2.8328382e+01   2.5320299e+01   2.9101301e+01   2.7048030e+01
   7.5764985e+02   2.7004627e+01   2.8074964e+01   2.5078272e+01   2.8829648e+01   2.6814590e+01
   7.6139985e+02   2.6998594e+01   2.8069006e+01   2.5072581e+01   2.8823267e+01   2.6809100e+01
   7.6691986e+02   2.6998450e+01   2.8068863e+01   2.5072444e+01   2.8823116e+01   2.6808967e+01
   7.7211341e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   7.8280271e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   7.9764592e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.0112829e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.0175581e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.0692349e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.2072993e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.3200906e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.4665908e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.5137741e+02   2.6998449e+01   2.8068863e+01   2.5072444e+01   2.8823115e+01   2.6808967e+01
   8.5302084e+02   2.5758464e+01   2.6774964e+01   2.4068157e+01   2.7237696e+01   2.5766340e+01
   8.5677084e+02   2.5428979e+01   2.6431153e+01   2.3801301e+01   2.6816420e+01   2.5489297e+01
   8.6052084e+02   2.5421234e+01   2.6423071e+01   2.3795027e+01   2.6806521e+01   2.5482783e+01
   8.6427084e+02   2.5421052e+01   2.6422881e+01   2.3794879e+01   2.6806289e+01   2.5482629e+01
   8.7131540e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   8.7999279e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   8.9485283e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.0121375e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.0174052e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.0791595e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.2240563e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.3816294e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.5112645e+02   2.5421047e+01   2.6422877e+01   2.3794875e+01   2.6806284e+01   2.5482626e+01
   9.5157206e+02   2.5366370e+01   2.6359712e+01   2.3771888e+01   2.6704194e+01   2.5451826e+01
   9.5402867e+02   2.4031745e+01   2.4817924e+01   2.3210804e+01   2.4212281e+01   2.4700049e+01
   9.5738699e+02   2.3910981e+01   2.4678416e+01   2.3160033e+01   2.3986803e+01   2.4632024e+01
   9.6113699e+02   2.3906733e+01   2.4673509e+01   2.3158246e+01   2.3978873e+01   2.4629631e+01
   9.6513699e+02   2.3906633e+01   2.4673393e+01   2.3158204e+01   2.3978686e+01   2.4629574e+01
   9.7277637e+02   2.3906631e+01   2.4673391e+01   2.3158203e+01   2.3978683e+01   2.4629573e+01
   9.8148994e+02   2.3906631e+01   2.4673391e+01   2.3158203e+01   2.3978683e+01   2.4629573e+01
   9.9015017e+02   2.3906631e+01   2.4673391e+01   2.3158203e+01   2.3978683e+01   2.4629573e+01
   9.9939695e+02   2.3906631e+01   2.4673391e+01   2.3158203e+01   2.3978683e+01   2.4629573e+01
   1.0013740e+03   2.3906631e+01   2.4673391e+01   2.3158203e+01   2.3978683e+01   2.4629573e+01
   1.0018563e+03   2.5040829e+01   2.5626523e+01   2.4703831e+01   2.4211038e+01   2.6043517e+01
   1.0039575e+03   2.6907002e+01   2.7403497e+01   2.6838823e+01   2.5775263e+01   2.8035424e+01
   1.0058173e+03   2.7124399e+01   2.7611334e+01   2.7085166e+01   2.5961031e+01   2.8265614e+01
   1.0082458e+03   2.7160810e+01   2.7646197e+01   2.7126267e+01   2.5992371e+01   2.8304044e+01
   1.0119954e+03   2.7164212e+01   2.7649463e+01   2.7130086e+01   2.5995339e+01   2.8307614e+01
   1.0210778e+03   2.7164219e+01   2.7649572e+01   2.7129775e+01   2.5995714e+01   2.8307407e+01
   1.0251685e+03   2.7164219e+01   2.7649572e+01   2.7129775e+01   2.5995714e+01   2.8307407e+01
   1.0324815e+03   2.7164219e+01   2.7649572e+01   2.7129775e+01   2.5995714e+01   2.8307407e+01
   1.0425537e+03   2.7164219e+01   2.7649572e+01   2.7129775e+01   2.5995714e+01   2.8307407e+01
   1.0514680e+03   2.7164219e+01   2.7649572e+01   2.7129775e+01   2.5995714e+01   2.8307407e+01
   1.0521598e+03   2.8546804e+01   2.8838615e+01   2.8865986e+01   2.6766587e+01   2.9808840e+01
   1.0555064e+03   3.0301415e+01   3.0347622e+01   3.1069346e+01   2.7744928e+01   3.1714270e+01
   1.0592564e+03   3.0363912e+01   3.0401369e+01   3.1147832e+01   2.7779769e+01   3.1782141e+01
   1.0630064e+03   3.0365381e+01   3.0402631e+01   3.1149678e+01   2.7780586e+01   3.1783736e+01
   1.0713304e+03   3.0365416e+01   3.0402661e+01   3.1149722e+01   2.7780605e+01   3.1783775e+01
   1.0747018e+03   3.0365416e+01   3.0402661e+01   3.1149722e+01   2.7780605e+01   3.1783775e+01
   1.0893644e+03   3.0365416e+01   3.0402661e+01   3.1149722e+01   2.7780605e+01   3.1783775e+01
   1.1013352e+03   3.0365416e+01   3.0402661e+01   3.1149722e+01   2.7780605e+01   3.1783775e+01
   1.1017420e+03   3.0365416e+01   3.0402661e+01   3.1149722e+01   2.7780605e+01   3.1783775e+01
   1.1040248e+03   2.9834326e+01   2.9919024e+01   3.0681253e+01   2.7232515e+01   3.1389862e+01
   1.1077748e+03   2.9763955e+01   2.9854941e+01   3.0619178e+01   2.7159892e+01   3.1337666e+01
   1.1115248e+03   2.9762302e+01   2.9853434e+01   3.0617719e+01   2.7158185e+01   3.1336438e+01
   1.1152748e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158145e+01   3.1336409e+01
   1.1190248e+03   2.9762263e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1215745e+03   2.9762264e+01   2.9853399e+01   3.0617685e+01   2.7158143e+01   3.1336409e+01
   1.1244409e+03   2.9762261e+01   2.9853403e+01   3.0617672e+01   2.7158155e+01   3.1336407e+01
   1.1281909e+03   2.9762272e+01   2.9853394e+01   3.0617689e+01   2.7158136e+01   3.1336398e+01
   1.1319409e+03   2.9762269e+01   2.9853390e+01   3.0617696e+01   2.7158123e+01   3.1336406e+01
   1.1356909e+03   2.9762276e+01   2.9853391e+01   3.0617693e+01   2.7158130e+01   3.1336395e+01
   1.1394409e+03   2.9762262e+01   2.9853398e+01   3.0617686e+01   2.7158143e+01   3.1336411e+01
   1.1431909e+03   2.9762259e+01   2.9853400e+01   3.0617689e+01   2.7158148e+01   3.1336408e+01
   1.1469409e+03   2.9762257e+01   2.9853401e+01   3.0617692e+01   2.7158146e+01   3.1336406e+01
   1.1510263e+03   2.9762259e+01   2.9853396e+01   3.0617688e+01   2.7158144e+01   3.1336411e+01
   1.1520236e+03   2.9832889e+01   2.9985174e+01   3.0620779e+01   2.7356719e+01   3.1423380e+01
   1.1550635e+03   3.0125544e+01   3.0531194e+01   3.0633591e+01   2.8179511e+01   3.1783736e+01
   1.1588135e+03   3.0139896e+01   3.0557976e+01   3.0634217e+01   2.8219867e+01   3.1801412e+01
   1.1625635e+03   3.0140234e+01   3.0558605e+01   3.0634232e+01   2.8220816e+01   3.1801827e+01
   1.1710520e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.1740359e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.1886625e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2014183e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2022881e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2133780e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2260728e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2412991e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2511901e+03   3.0140242e+01   3.0558620e+01   3.0634232e+01   2.8220838e+01   3.1801837e+01
   1.2519073e+03   3.0064423e+01   3.0502993e+01   3.0534315e+01   2.8193126e+01   3.1728798e+01
   1.2538643e+03   2.8110023e+01   2.9069085e+01   2.7958731e+01   2.7478773e+01   2.9846029e+01
   1.2576143e+03   2.7796050e+01   2.8838727e+01   2.7544968e+01   2.7364009e+01   2.9543564e+01
   1.2613643e+03   2.7788670e+01   2.8833312e+01   2.7535243e+01   2.7361310e+01   2.9536455e+01
   1.2660137e+03   2.7788494e+01   2.8833183e+01   2.7535012e+01   2.7361246e+01   2.9536286e+01
   1.2720532e+03   2.7788493e+01   2.8833181e+01   2.7535010e+01   2.7361245e+01   2.9536284e+01
   1.2820293e+03   2.7788493e+01   2.8833181e+01   2.7535010e+01   2.7361245e+01   2.9536284e+01
   1.2974385e+03   2.7788493e+01   2.8833181e+01   2.7535010e+01   2.7361245e+01   2.9536284e+01
   1.3018115e+03   2.7788493e+01   2.8833181e+01   2.7535010e+01   2.7361245e+01   2.9536284e+01
   1.3031193e+03   2.7911087e+01   2.9116268e+01   2.7486970e+01   2.7834788e+01   2.9710415e+01
   1.3068081e+03   2.7973208e+01   2.9259715e+01   2.7462625e+01   2.8074744e+01   2.9798652e+01
   1.3105581e+03   2.7974762e+01   2.9263306e+01   2.7462014e+01   2.8080751e+01   2.9800861e+01
   1.3143081e+03   2.7974799e+01   2.9263391e+01   2.7462000e+01   2.8080892e+01   2.9800913e+01
   1.3220316e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3320844e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3402128e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3467992e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3518324e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3536141e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3675207e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3804164e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.3950251e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4023864e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4119395e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4261144e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4409764e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4514298e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4522977e+03   2.7974800e+01   2.9263393e+01   2.7461999e+01   2.8080896e+01   2.9800914e+01
   1.4540958e+03   2.7025552e+01   2.8480943e+01   2.6490022e+01   2.7360182e+01   2.9065244e+01
   1.4569063e+03   2.6831619e+01   2.8321085e+01   2.6291446e+01   2.7212938e+01   2.8914944e+01
   1.4606563e+03   2.6819501e+01   2.8311093e+01   2.6279038e+01   2.7203732e+01   2.8905547e+01
   1.4644063e+03   2.6819217e+01   2.8310858e+01   2.6278747e+01   2.7203515e+01   2.8905326e+01
   1.4721637e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.4806370e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.4953903e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5021800e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5038526e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5178308e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5327225e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5477069e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5520737e+03   2.6819211e+01   2.8310852e+01   2.6278740e+01   2.7203510e+01   2.8905320e+01
   1.5534924e+03   2.6609264e+01   2.8289738e+01   2.5849340e+01   2.7451890e+01   2.8733019e+01
   1.5571986e+03   2.6495874e+01   2.8278335e+01   2.5617426e+01   2.7586037e+01   2.8639964e+01
   1.5609486e+03   2.6493087e+01   2.8278055e+01   2.5611724e+01   2.7589335e+01   2.8637677e+01
   1.5646986e+03   2.6493021e+01   2.8278049e+01   2.5611591e+01   2.7589412e+01   2.8637624e+01
   1.5722067e+03   2.6493020e+01   2.8278048e+01   2.5611587e+01   2.7589414e+01   2.8637622e+01
   1.5809087e+03   2.6493020e+01   2.8278048e+01   2.5611587e+01   2.7589414e+01   2.8637622e+01
   1.5958137e+03   2.6493020e+01   2.8278048e+01   2.5611587e+01   2.7589414e+01   2.8637622e+01
   1.6019834e+03   2.6493020e+01   2.8278048e+01   2.5611587e+01   2.7589414e+01   2.8637622e+01
   1.6031641e+03   2.6463721e+01   2.8315183e+01   2.5557702e+01   2.7666823e+01   2.8677596e+01
   1.6066308e+03   2.6426878e+01   2.8361878e+01   2.5489940e+01   2.7764162e+01   2.8727863e+01
   1.6103808e+03   2.6425718e+01   2.8363348e+01   2.5487808e+01   2.7767224e+01   2.8729445e+01
   1.6141308e+03   2.6425691e+01   2.8363383e+01   2.5487757e+01   2.7767297e+01   2.8729483e+01
   1.6222432e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6304537e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6408751e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6483751e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6523893e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6578238e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6723032e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.6868718e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.7017856e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.7024485e+03   2.6425690e+01   2.8363384e+01   2.5487756e+01   2.7767298e+01   2.8729483e+01
   1.7048739e+03   2.6117260e+01   2.8249090e+01   2.5046955e+01   2.7854215e+01   2.8555129e+01
   1.7086239e+03   2.6078682e+01   2.8234796e+01   2.4991819e+01   2.7865086e+01   2.8533322e+01
   1.7123739e+03   2.6077775e+01   2.8234460e+01   2.4990523e+01   2.7865341e+01   2.8532810e+01
   1.7199062e+03   2.6077754e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7238241e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7364890e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7513478e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7528474e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7639776e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7789479e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.7939466e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.8024991e+03   2.6077753e+01   2.8234452e+01   2.4990492e+01   2.7865347e+01   2.8532798e+01
   1.8031263e+03   2.5259151e+01   2.7443192e+01   2.4245209e+01   2.7035952e+01   2.7821460e+01
   1.8063004e+03   2.3720080e+01   2.5955528e+01   2.2843993e+01   2.5476588e+01   2.6484064e+01
   1.8100504e+03   2.3654491e+01   2.5892130e+01   2.2784276e+01   2.5410136e+01   2.6427067e+01
   1.8138004e+03   2.3652950e+01   2.5890640e+01   2.2782872e+01   2.5408574e+01   2.6425726e+01
   1.8222127e+03   2.3652913e+01   2.5890604e+01   2.2782839e+01   2.5408537e+01   2.6425694e+01
   1.8269958e+03   2.3652913e+01   2.5890604e+01   2.2782839e+01   2.5408537e+01   2.6425694e+01
   1.8424270e+03   2.3652913e+01   2.5890604e+01   2.2782839e+01   2.5408537e+01   2.6425694e+01
   1.8522246e+03   2.3652913e+01   2.5890604e+01   2.2782839e+01   2.5408537e+01   2.6425694e+01
   1.8529266e+03   2.3463004e+01   2.5607908e+01   2.2795208e+01   2.4914237e+01   2.6308075e+01
   1.8557196e+03   2.2649439e+01   2.4396847e+01   2.2848200e+01   2.2796666e+01   2.5804195e+01
   1.8584459e+03   2.2599854e+01   2.4323036e+01   2.2851430e+01   2.2667606e+01   2.5773486e+01
   1.8602423e+03   2.2596958e+01   2.4318726e+01   2.2851619e+01   2.2660070e+01   2.5771693e+01
   1.8622161e+03   2.2596462e+01   2.4317989e+01   2.2851651e+01   2.2658780e+01   2.5771387e+01
   1.8704191e+03   2.2596383e+01   2.4317870e+01   2.2851656e+01   2.2658573e+01   2.5771338e+01
   1.8748833e+03   2.2596383e+01   2.4317870e+01   2.2851656e+01   2.2658573e+01   2.5771338e+01
   1.8884302e+03   2.2596383e+01   2.4317870e+01   2.2851656e+01   2.2658573e+01   2.5771338e+01
   1.9015314e+03   2.2596383e+01   2.4317870e+01   2.2851656e+01   2.2658573e+01   2.5771338e+01
   1.9027515e+03   2.2596383e+01   2.4317870e+01   2.2851656e+01   2.2658573e+01   2.5771338e+01
   1.9048907e+03   2.2258999e+01   2.3962805e+01   2.2692352e+01   2.2174751e+01   2.5575456e+01
   1.9086407e+03   2.2200913e+01   2.3901677e+01   2.2664922e+01   2.2091457e+01   2.5541732e+01
   1.9123907e+03   2.2199547e+01   2.3900240e+01   2.2664277e+01   2.2089500e+01   2.5540940e+01
   1.9184510e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9247587e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9335065e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9410065e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9492289e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9525320e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9532463e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9645315e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9786496e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   1.9934119e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   2.0027971e+03   2.2199514e+01   2.3900206e+01   2.2664261e+01   2.2089453e+01   2.5540920e+01
   2.0036547e+03   2.1956831e+01   2.3680952e+01   2.2451173e+01   2.1874103e+01   2.5352049e+01
   2.0070947e+03   2.1626220e+01   2.3382259e+01   2.2160881e+01   2.1580731e+01   2.5094745e+01
   2.0108447e+03   2.1615530e+01   2.3372600e+01   2.2151494e+01   2.1571243e+01   2.5086425e+01
   2.0145947e+03   2.1615279e+01   2.3372373e+01   2.2151274e+01   2.1571020e+01   2.5086230e+01
   2.0228181e+03   2.1615273e+01   2.3372368e+01   2.2151269e+01   2.1571015e+01   2.5086225e+01
   2.0312185e+03   2.1615273e+01   2.3372368e+01   2.2151269e+01   2.1571015e+01   2.5086225e+01
   2.0459571e+03   2.1615273e+01   2.3372368e+01   2.2151269e+01   2.1571015e+01   2.5086225e+01
   2.0518943e+03   2.1615273e+01   2.3372368e+01   2.2151269e+01   2.1571015e+01   2.5086225e+01
   2.0531475e+03   2.1615252e+01   2.3374584e+01   2.2149709e+01   2.1575807e+01   2.5087590e+01
   2.0559312e+03   2.1613565e+01   2.3548667e+01   2.2027137e+01   2.1952336e+01   2.5194833e+01
   2.0596812e+03   2.1613455e+01   2.3559864e+01   2.2019252e+01   2.1976552e+01   2.5201733e+01
   2.0634312e+03   2.1613452e+01   2.3560128e+01   2.2019066e+01   2.1977121e+01   2.5201896e+01
   2.0725622e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.0769441e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.0926691e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1019916e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1034916e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1138942e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1254733e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1406595e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1524129e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1531245e+03   2.1613452e+01   2.3560134e+01   2.2019062e+01   2.1977135e+01   2.5201900e+01
   2.1555158e+03   2.1117288e+01   2.2660078e+01   2.2182758e+01   2.0440530e+01   2.4789551e+01
   2.1592658e+03   2.1068494e+01   2.2571566e+01   2.2198856e+01   2.0289418e+01   2.4749002e+01
   2.1630158e+03   2.1067347e+01   2.2569486e+01   2.2199234e+01   2.0285868e+01   2.4748049e+01
   2.1683950e+03   2.1067320e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.1738683e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.1853987e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2002237e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2031571e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2095827e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2229841e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2386165e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2523997e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2532627e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2608611e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2727143e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.2886553e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3028203e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3128366e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3249270e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3388879e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3525162e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3532705e+03   2.1067319e+01   2.2569437e+01   2.2199243e+01   2.0285783e+01   2.4748027e+01
   2.3549088e+03   2.0759388e+01   2.2183995e+01   2.2074535e+01   1.9783438e+01   2.4498874e+01
   2.3586588e+03   2.0653110e+01   2.2050968e+01   2.2031491e+01   1.9610064e+01   2.4412883e+01
   2.3624088e+03   2.0650612e+01   2.2047842e+01   2.2030478e+01   1.9605990e+01   2.4410863e+01
   2.3664088e+03   2.0650553e+01   2.2047769e+01   2.2030454e+01   1.9605894e+01   2.4410815e+01
   2.3739234e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.3849488e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.3997672e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.4032971e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.4043363e+03   2.0028614e+01   2.1703451e+01   2.1262497e+01   1.9636487e+01   2.3969366e+01
   2.4079035e+03   1.9560653e+01   2.1444379e+01   2.0684668e+01   1.9659509e+01   2.3637208e+01
   2.4116535e+03   1.9547382e+01   2.1437031e+01   2.0668282e+01   1.9660161e+01   2.3627790e+01
   2.4154035e+03   1.9547070e+01   2.1436859e+01   2.0667897e+01   1.9660176e+01   2.3627569e+01
   2.4232965e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4305017e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4462821e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4530987e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4537940e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4654467e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4772129e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.4935789e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5034644e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5059666e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5173720e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5309082e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5457988e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5529555e+03   1.9547063e+01   2.1436855e+01   2.0667888e+01   1.9660176e+01   2.3627564e+01
   2.5538279e+03   1.9373336e+01   2.1313047e+01   2.0446268e+01   1.9620892e+01   2.3465517e+01
   2.5566106e+03   1.8454031e+01   2.0657900e+01   1.9273527e+01   1.9413017e+01   2.2608012e+01
   2.5603606e+03   1.8394840e+01   2.0615715e+01   1.9198021e+01   1.9399628e+01   2.2552802e+01
   2.5641106e+03   1.8393449e+01   2.0614724e+01   1.9196247e+01   1.9399313e+01   2.2551506e+01
   2.5714115e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.5754538e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.5881601e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6034739e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6041779e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6144466e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6278350e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6432551e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6533917e+03   1.8393415e+01   2.0614700e+01   1.9196205e+01   1.9399305e+01   2.2551475e+01
   2.6540034e+03   1.8162732e+01   2.0418179e+01   1.8921447e+01   1.9271921e+01   2.2317206e+01
   2.6563231e+03   1.6434610e+01   1.8945980e+01   1.6863145e+01   1.8317658e+01   2.0562220e+01
   2.6600731e+03   1.6250660e+01   1.8789270e+01   1.6644054e+01   1.8216078e+01   2.0375412e+01
   2.6638154e+03   1.6246337e+01   1.8785586e+01   1.6638908e+01   1.8213689e+01   2.0371022e+01
   2.6680900e+03   1.6246234e+01   1.8785498e+01   1.6638786e+01   1.8213631e+01   2.0370918e+01
   2.6746278e+03   1.6246232e+01   1.8785497e+01   1.6638784e+01   1.8213630e+01   2.0370916e+01
   2.6861981e+03   1.6246232e+01   1.8785497e+01   1.6638784e+01   1.8213630e+01   2.0370916e+01
   2.7015448e+03   1.6246232e+01   1.8785497e+01   1.6638784e+01   1.8213630e+01   2.0370916e+01
   2.7037997e+03   1.6246232e+01   1.8785497e+01   1.6638784e+01   1.8213630e+01   2.0370916e+01
   2.7050613e+03   1.5504041e+01   1.8111460e+01   1.5860960e+01   1.7745954e+01   1.9638844e+01
   2.7087592e+03   1.5151064e+01   1.7790894e+01   1.5491036e+01   1.7523532e+01   1.9290678e+01
   2.7125092e+03   1.5142311e+01   1.7782945e+01   1.5481864e+01   1.7518013e+01   1.9282046e+01
   2.7162592e+03   1.5142106e+01   1.7782758e+01   1.5481649e+01   1.7517883e+01   1.9281844e+01
   2.7241757e+03   1.5142101e+01   1.7782753e+01   1.5481644e+01   1.7517880e+01   1.9281839e+01
   2.7343528e+03   1.5142101e+01   1.7782753e+01   1.5481644e+01   1.7517880e+01   1.9281839e+01
   2.7438838e+03   1.5142101e+01   1.7782753e+01   1.5481644e+01   1.7517880e+01   1.9281839e+01
   2.7513838e+03   1.5142101e+01   1.7782753e+01   1.5481644e+01   1.7517880e+01   1.9281839e+01
   2.7538838e+03   1.5142101e+01   1.7782753e+01   1.5481644e+01   1.7517880e+01   1.9281839e+01
   2.7554399e+03   1.4568701e+01   1.7287157e+01   1.4835093e+01   1.7314143e+01   1.8684884e+01
   2.7591899e+03   1.4403147e+01   1.7141418e+01   1.4648933e+01   1.7249662e+01   1.8509553e+01
   2.7629399e+03   1.4399330e+01   1.7138035e+01   1.4644644e+01   1.7248128e+01   1.8505483e+01
   2.7666899e+03   1.4399279e+01   1.7137986e+01   1.4644587e+01   1.7248100e+01   1.8505420e+01
   2.7738311e+03   1.4399300e+01   1.7138006e+01   1.4644611e+01   1.7248113e+01   1.8505440e+01
   2.7821609e+03   1.4399300e+01   1.7138006e+01   1.4644611e+01   1.7248113e+01   1.8505440e+01
   2.7973462e+03   1.4399300e+01   1.7138006e+01   1.4644611e+01   1.7248113e+01   1.8505440e+01
   2.8037065e+03   1.4399300e+01   1.7138006e+01   1.4644611e+01   1.7248113e+01   1.8505440e+01
   2.8042725e+03   1.4339424e+01   1.7084501e+01   1.4575475e+01   1.7246667e+01   1.8433662e+01
   2.8071980e+03   1.4077833e+01   1.6850747e+01   1.4273432e+01   1.7240347e+01   1.8120070e+01
   2.8109480e+03   1.4063360e+01   1.6837815e+01   1.4256720e+01   1.7239997e+01   1.8102723e+01
   2.8146980e+03   1.4063019e+01   1.6837511e+01   1.4256327e+01   1.7239988e+01   1.8102316e+01
   2.8227514e+03   1.4063011e+01   1.6837504e+01   1.4256318e+01   1.7239988e+01   1.8102306e+01
   2.8265942e+03   1.4063011e+01   1.6837504e+01   1.4256318e+01   1.7239988e+01   1.8102306e+01
   2.8405116e+03   1.4063011e+01   1.6837504e+01   1.4256318e+01   1.7239988e+01   1.8102306e+01
   2.8513565e+03   1.4063011e+01   1.6837504e+01   1.4256318e+01   1.7239988e+01   1.8102306e+01
   2.8537874e+03   1.4063011e+01   1.6837504e+01   1.4256318e+01   1.7239988e+01   1.8102306e+01
   2.8545083e+03   1.4534245e+01   1.7376455e+01   1.4436936e+01   1.8167716e+01   1.8365813e+01
   2.8576899e+03   1.5179542e+01   1.8114478e+01   1.4684275e+01   1.9438111e+01   1.8726652e+01
   2.8614399e+03   1.5206827e+01   1.8145687e+01   1.4694731e+01   1.9491836e+01   1.8741910e+01
   2.8651899e+03   1.5207468e+01   1.8146420e+01   1.4694976e+01   1.9493100e+01   1.8742268e+01
   2.8737183e+03   1.5207483e+01   1.8146437e+01   1.4694981e+01   1.9493131e+01   1.8742277e+01
   2.8777909e+03   1.5207483e+01   1.8146437e+01   1.4694981e+01   1.9493131e+01   1.8742277e+01
   2.8931427e+03   1.5207483e+01   1.8146437e+01   1.4694981e+01   1.9493131e+01   1.8742277e+01
   2.9038959e+03   1.5207483e+01   1.8146437e+01   1.4694981e+01   1.9493131e+01   1.8742277e+01
   2.9044410e+03   1.4916153e+01   1.7844978e+01   1.4439348e+01   1.9188922e+01   1.8460093e+01
   2.9071667e+03   1.4164365e+01   1.7067038e+01   1.3779682e+01   1.8403903e+01   1.7731903e+01
   2.9109167e+03   1.4112919e+01   1.7013803e+01   1.3734538e+01   1.8350180e+01   1.7682073e+01
   2.9146667e+03   1.4111709e+01   1.7012555e+01   1.3733475e+01   1.8348916e+01   1.7680902e+01
   2.9184167e+03   1.4111681e+01   1.7012535e+01   1.3733449e+01   1.8348876e+01   1.7680877e+01
   2.9221667e+03   1.4111679e+01   1.7012533e+01   1.3733447e+01   1.8348885e+01   1.7680876e+01
   2.9244764e+03   1.4111679e+01   1.7012533e+01   1.3733446e+01   1.8348886e+01   1.7680877e+01
   2.9278768e+03   1.4111681e+01   1.7012537e+01   1.3733446e+01   1.8348885e+01   1.7680874e+01
   2.9316268e+03   1.4111684e+01   1.7012554e+01   1.3733446e+01   1.8348872e+01   1.7680870e+01
   2.9353768e+03   1.4111684e+01   1.7012532e+01   1.3733448e+01   1.8348880e+01   1.7680870e+01
   2.9391268e+03   1.4111680e+01   1.7012531e+01   1.3733448e+01   1.8348883e+01   1.7680874e+01
   2.9428768e+03   1.4111682e+01   1.7012531e+01   1.3733446e+01   1.8348884e+01   1.7680876e+01
   2.9466268e+03   1.4111690e+01   1.7012530e+01   1.3733446e+01   1.8348879e+01   1.7680871e+01
   2.9503768e+03   1.4111704e+01   1.7012529e+01   1.3733445e+01   1.8348869e+01   1.7680862e+01
   2.9538778e+03   1.4111724e+01   1.7012526e+01   1.3733444e+01   1.8348859e+01   1.7680852e+01
   2.9543061e+03   1.4111726e+01   1.7012526e+01   1.3733444e+01   1.8348858e+01   1.7680851e+01
   2.9573506e+03   1.4111730e+01   1.7012525e+01   1.3733443e+01   1.8348857e+01   1.7680849e+01
   2.9657837e+03   1.4111730e+01   1.7012525e+01   1.3733443e+01   1.8348857e+01   1.7680849e+01
   2.9790220e+03   1.4111730e+01   1.7012525e+01   1.3733443e+01   1.8348857e+01   1.7680849e+01
   2.9935906e+03   1.4111730e+01   1.7012525e+01   1.3733443e+01   1.8348857e+01   1.7680849e+01


==> data/dkhiHatData3000UnSafe.dat <==
   0.0000000e+00   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01   4.0000000e+01
   2.8460700e-01   4.0085057e+01   4.0062780e+01   4.0087174e+01   4.0076989e+01   4.0048754e+01
   4.2865832e-01   4.1350565e+01   4.0998304e+01   4.1383972e+01   4.1221973e+01   4.0779729e+01
   1.5645319e+00   4.6897582e+01   4.5095825e+01   4.7069989e+01   4.6241129e+01   4.3974726e+01
   4.2077320e+00   4.9336358e+01   4.6896201e+01   4.9569420e+01   4.8448757e+01   4.5374077e+01
   7.9573766e+00   4.9518655e+01   4.7030876e+01   4.9756074e+01   4.8613949e+01   4.5478679e+01
   1.1707377e+01   4.9522947e+01   4.7034049e+01   4.9760456e+01   4.8617851e+01   4.5481131e+01
   1.5457377e+01   4.9523057e+01   4.7034132e+01   4.9760559e+01   4.8617960e+01   4.5481188e+01
   1.8943593e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.0835061e+01   4.9523063e+01   4.7034138e+01   4.9760562e+01   4.8617969e+01   4.5481191e+01
   2.4458756e+01   4.9523061e+01   4.7034134e+01   4.9760560e+01   4.8617966e+01   4.5481186e+01
   2.8208756e+01   4.9523057e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481183e+01
   3.1958756e+01   4.9523056e+01   4.7034130e+01   4.9760557e+01   4.8617961e+01   4.5481182e+01
   3.5708756e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481183e+01
   4.9829672e+01   4.9523056e+01   4.7034130e+01   4.9760556e+01   4.8617961e+01   4.5481182e+01
   5.0176333e+01   4.8139521e+01   4.5680189e+01   4.8352083e+01   4.7254637e+01   4.4117256e+01
   5.2047343e+01   2.3019610e+01   2.1097592e+01   2.2779392e+01   2.2501679e+01   1.9353375e+01
   5.5797343e+01   1.8555941e+01   1.6729404e+01   1.8235265e+01   1.8103228e+01   1.4952971e+01
   5.9547343e+01   1.8451001e+01   1.6626711e+01   1.8128431e+01   1.7999830e+01   1.4849518e+01
   6.3297343e+01   1.8448533e+01   1.6624297e+01   1.8125919e+01   1.7997400e+01   1.4847086e+01
   7.0301378e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   7.9796766e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.0162454e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   9.9759076e+01   1.8448474e+01   1.6624239e+01   1.8125859e+01   1.7997342e+01   1.4847028e+01
   1.0030648e+02   1.8504749e+01   1.6667479e+01   1.8221271e+01   1.7962046e+01   1.4948839e+01
   1.0260295e+02   1.9134774e+01   1.7151576e+01   1.9289461e+01   1.7566890e+01   1.6088670e+01
   1.0574776e+02   1.9202209e+01   1.7203391e+01   1.9403796e+01   1.7524594e+01   1.6210670e+01
   1.0762351e+02   1.9204779e+01   1.7205365e+01   1.9408153e+01   1.7522982e+01   1.6215319e+01
   1.0910522e+02   1.9205139e+01   1.7205640e+01   1.9408763e+01   1.7522756e+01   1.6215969e+01
   1.1392325e+02   1.9205244e+01   1.7205721e+01   1.9408940e+01   1.7522690e+01   1.6216158e+01
   1.2048052e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.2870013e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.3690494e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.4415800e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.5028529e+02   1.9205244e+01   1.7205721e+01   1.9408942e+01   1.7522690e+01   1.6216159e+01
   1.5085126e+02   2.0936296e+01   1.8989076e+01   2.1319851e+01   1.8812454e+01   1.8358112e+01
   1.5387429e+02   2.4322032e+01   2.2377846e+01   2.4888377e+01   2.1522303e+01   2.2125696e+01
   1.5762429e+02   2.4492583e+01   2.2548432e+01   2.5067295e+01   2.1659219e+01   2.2314631e+01
   1.6137429e+02   2.4496692e+01   2.2552507e+01   2.5071547e+01   2.1662563e+01   2.2319028e+01
   1.6967944e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319853e+01
   1.7284281e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.8514164e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   1.9729771e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   2.0036668e+02   2.4496870e+01   2.2552858e+01   2.5071634e+01   2.1662556e+01   2.2319854e+01
   2.0083803e+02   2.4584512e+01   2.4972639e+01   1.6729686e+01   2.1852830e+01   2.8129201e+01
   2.0218944e+02   2.5059459e+01   2.3184612e+01   2.2582146e+01   2.1470791e+01   2.3633508e+01
   2.0360744e+02   2.4655477e+01   2.2677739e+01   2.4395595e+01   2.1535954e+01   2.2554488e+01
   2.0616094e+02   2.4489935e+01   2.2522965e+01   2.4952494e+01   2.1570810e+01   2.2248151e+01
   2.0991094e+02   2.4401633e+01   2.2602303e+01   2.5040937e+01   2.1556552e+01   2.2179438e+01
   2.1366094e+02   2.4429846e+01   2.2492157e+01   2.5011283e+01   2.1593937e+01   2.2248680e+01
   2.1741094e+02   2.4431671e+01   2.2486049e+01   2.5009543e+01   2.1595938e+01   2.2252441e+01
   2.2071954e+02   2.4431842e+01   2.2485212e+01   2.5009408e+01   2.1596214e+01   2.2252960e+01
   2.2446954e+02   2.4431847e+01   2.2485153e+01   2.5009386e+01   2.1596235e+01   2.2253034e+01
   2.2821954e+02   2.4431865e+01   2.2485157e+01   2.5009382e+01   2.1596229e+01   2.2253015e+01
   2.3196954e+02   2.4431871e+01   2.2485162e+01   2.5009381e+01   2.1596230e+01   2.2253000e+01
   2.3571954e+02   2.4431862e+01   2.2485157e+01   2.5009383e+01   2.1596241e+01   2.2252995e+01
   2.4315278e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5055503e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.5735694e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.7055622e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.8409359e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   2.9900303e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   3.0049498e+02   2.4431852e+01   2.2485148e+01   2.5009386e+01   2.1596251e+01   2.2253000e+01
   3.0182685e+02   2.4890827e+01   2.2971687e+01   2.5566920e+01   2.1848289e+01   2.2912542e+01
   3.0553946e+02   2.5113124e+01   2.3207333e+01   2.5836953e+01   2.1970358e+01   2.3231979e+01
   3.0928946e+02   2.5118554e+01   2.3213089e+01   2.5843550e+01   2.1973338e+01   2.3239783e+01
   3.1303946e+02   2.5118682e+01   2.3213224e+01   2.5843705e+01   2.1973407e+01   2.3239967e+01
   3.2053500e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.2941987e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.4586897e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5052293e+02   2.5118685e+01   2.3213227e+01   2.5843709e+01   2.1973409e+01   2.3239971e+01
   3.5162126e+02   2.6762715e+01   2.5107670e+01   2.7455767e+01   2.3610213e+01   2.5299746e+01
   3.5523935e+02   2.7867739e+01   2.6381006e+01   2.8539300e+01   2.4710382e+01   2.6684206e+01
   3.5898935e+02   2.7897480e+01   2.6415278e+01   2.8568463e+01   2.4739991e+01   2.6721472e+01
   3.6273935e+02   2.7898179e+01   2.6416084e+01   2.8569148e+01   2.4740686e+01   2.6722348e+01
   3.7052315e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.7738254e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   3.9260171e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0042095e+02   2.7898195e+01   2.6416103e+01   2.8569164e+01   2.4740703e+01   2.6722369e+01
   4.0086118e+02   2.8449464e+01   2.7093964e+01   2.8981980e+01   2.5529003e+01   2.7313197e+01
   4.0259949e+02   3.3197721e+01   3.2932595e+01   3.2537701e+01   3.2318880e+01   3.2402192e+01
   4.0419191e+02   3.4004497e+01   3.3924634e+01   3.3141856e+01   3.3472543e+01   3.3266863e+01
   4.0670839e+02   3.4193859e+01   3.4157485e+01   3.3283656e+01   3.3743333e+01   3.3469815e+01
   4.0897023e+02   3.4208753e+01   3.4175800e+01   3.3294807e+01   3.3764635e+01   3.3485778e+01
   4.1074643e+02   3.4210189e+01   3.4177567e+01   3.3295881e+01   3.3766690e+01   3.3487317e+01
   4.1383573e+02   3.4210463e+01   3.4177906e+01   3.3296084e+01   3.3767085e+01   3.3487611e+01
   4.2067979e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.2835376e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.4438246e+02   3.4210474e+01   3.4177920e+01   3.3296091e+01   3.3767102e+01   3.3487623e+01
   4.5073491e+02   3.4222365e+01   3.4160731e+01   3.3331851e+01   3.3704308e+01   3.3492972e+01
   4.5130845e+02   3.3863244e+01   3.3293279e+01   3.3504090e+01   3.2296052e+01   3.3001358e+01
   4.5431204e+02   3.1764718e+01   3.2140961e+01   3.0291465e+01   3.2434259e+01   3.0997662e+01
   4.5806204e+02   3.1644723e+01   3.2083271e+01   3.0094525e+01   3.2457272e+01   3.0883458e+01
   4.6181204e+02   3.1641185e+01   3.2081951e+01   3.0088066e+01   3.2458655e+01   3.0880089e+01
   4.6982515e+02   3.1638226e+01   3.2082811e+01   3.0079787e+01   3.2463594e+01   3.0877441e+01
   4.7461767e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.8569166e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   4.9347510e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0028100e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0106509e+02   3.1638224e+01   3.2082812e+01   3.0079783e+01   3.2463597e+01   3.0877439e+01
   5.0384797e+02   3.1784593e+01   3.2350456e+01   3.0130002e+01   3.2812335e+01   3.1108054e+01
   5.0759797e+02   3.1794870e+01   3.2369249e+01   3.0133527e+01   3.2836821e+01   3.1124245e+01
   5.1134797e+02   3.1795112e+01   3.2369691e+01   3.0133610e+01   3.2837397e+01   3.1124625e+01
   5.1509797e+02   3.1795118e+01   3.2369701e+01   3.0133612e+01   3.2837411e+01   3.1124634e+01
   5.1884797e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2135232e+02   3.1795119e+01   3.2369702e+01   3.0133611e+01   3.2837412e+01   3.1124634e+01
   5.2474525e+02   3.1795115e+01   3.2369704e+01   3.0133604e+01   3.2837420e+01   3.1124633e+01
   5.2849525e+02   3.1795112e+01   3.2369704e+01   3.0133602e+01   3.2837414e+01   3.1124641e+01
   5.3224525e+02   3.1795121e+01   3.2369682e+01   3.0133663e+01   3.2837320e+01   3.1124683e+01
   5.3599525e+02   3.1795119e+01   3.2369693e+01   3.0133643e+01   3.2837336e+01   3.1124683e+01
   5.3974525e+02   3.1795147e+01   3.2369686e+01   3.0133666e+01   3.2837354e+01   3.1124630e+01
   5.4540806e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837384e+01   3.1124588e+01
   5.5038707e+02   3.1795150e+01   3.2369669e+01   3.0133692e+01   3.2837385e+01   3.1124588e+01
   5.5202862e+02   3.1704125e+01   3.2359021e+01   2.9951660e+01   3.2931138e+01   3.1052228e+01
   5.5548790e+02   3.1578296e+01   3.2344302e+01   2.9700024e+01   3.3060741e+01   3.0952199e+01
   5.5923790e+02   3.1574308e+01   3.2343836e+01   2.9692048e+01   3.3064850e+01   3.0949028e+01
   5.6298790e+02   3.1574214e+01   3.2343825e+01   2.9691860e+01   3.3064946e+01   3.0948954e+01
   5.7117124e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.8012874e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   5.9613656e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0113536e+02   3.1574212e+01   3.2343825e+01   2.9691856e+01   3.3064948e+01   3.0948952e+01
   6.0198165e+02   3.1273481e+01   3.2121876e+01   2.9296193e+01   3.2962596e+01   3.0657715e+01
   6.0537409e+02   3.0879519e+01   3.1831119e+01   2.8777870e+01   3.2828515e+01   3.0276191e+01
   6.0912409e+02   3.0866138e+01   3.1821243e+01   2.8760265e+01   3.2823959e+01   3.0263232e+01
   6.1287409e+02   3.0865824e+01   3.1821011e+01   2.8759852e+01   3.2823852e+01   3.0262927e+01
   6.2119624e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.2827521e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.4352711e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5101485e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5148743e+02   3.0865817e+01   3.1821005e+01   2.8759843e+01   3.2823849e+01   3.0262920e+01
   6.5406673e+02   3.0559074e+01   3.1557670e+01   2.8516008e+01   3.2442644e+01   3.0112597e+01
   6.5781673e+02   3.0530935e+01   3.1533513e+01   2.8493638e+01   3.2407678e+01   3.0098804e+01
   6.6156673e+02   3.0530274e+01   3.1532945e+01   2.8493112e+01   3.2406857e+01   3.0098479e+01
   6.6531673e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406839e+01   3.0098471e+01
   6.6906525e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7169377e+02   3.0530260e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098469e+01
   6.7495363e+02   3.0530259e+01   3.1532933e+01   2.8493098e+01   3.2406842e+01   3.0098470e+01
   6.7870363e+02   3.0530259e+01   3.1532932e+01   2.8493099e+01   3.2406839e+01   3.0098471e+01
   6.8245363e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406836e+01   3.0098472e+01
   6.8620363e+02   3.0530259e+01   3.1532932e+01   2.8493100e+01   3.2406837e+01   3.0098471e+01
   6.8995363e+02   3.0530260e+01   3.1532933e+01   2.8493099e+01   3.2406841e+01   3.0098469e+01
   6.9370363e+02   3.0530261e+01   3.1532932e+01   2.8493102e+01   3.2406837e+01   3.0098469e+01
   6.9745363e+02   3.0530262e+01   3.1532931e+01   2.8493108e+01   3.2406827e+01   3.0098472e+01
   7.0110307e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.0202628e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.1514519e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.3021626e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.4541094e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5134759e+02   3.0530261e+01   3.1532931e+01   2.8493110e+01   3.2406823e+01   3.0098474e+01
   7.5199447e+02   2.9366340e+01   3.0381789e+01   2.7399453e+01   3.1168251e+01   2.9041211e+01
   7.5513792e+02   2.7577167e+01   2.8612260e+01   2.5718294e+01   2.9264310e+01   2.7415998e+01
   7.5888792e+02   2.7498431e+01   2.8534389e+01   2.5644309e+01   2.9180529e+01   2.7344475e+01
   7.6263792e+02   2.7496581e+01   2.8532558e+01   2.5642570e+01   2.9178560e+01   2.7342793e+01
   7.7092387e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.7419077e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   7.8724127e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0061079e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0143152e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0239679e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.0939567e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.2210285e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.3757298e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5079460e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5157691e+02   2.7496536e+01   2.8532514e+01   2.5642528e+01   2.9178512e+01   2.7342752e+01
   8.5288155e+02   2.6483014e+01   2.7470755e+01   2.4831606e+01   2.7866211e+01   2.6495602e+01
   8.5649395e+02   2.6000144e+01   2.6964903e+01   2.4445260e+01   2.7240997e+01   2.6091995e+01
   8.6024395e+02   2.5987071e+01   2.6951208e+01   2.4434797e+01   2.7224076e+01   2.6081066e+01
   8.6399395e+02   2.5986763e+01   2.6950887e+01   2.4434551e+01   2.7223680e+01   2.6080809e+01
   8.7158305e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.7948438e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   8.9537683e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0142149e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0182260e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.0641956e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.2175237e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.3661271e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5154853e+02   2.5986756e+01   2.6950879e+01   2.4434545e+01   2.7223671e+01   2.6080802e+01
   9.5185472e+02   2.5886552e+01   2.6833253e+01   2.4397849e+01   2.7027862e+01   2.6027915e+01
   9.5412688e+02   2.4754754e+01   2.5504682e+01   2.3983375e+01   2.4816218e+01   2.5430558e+01
   9.5787688e+02   2.4627746e+01   2.5355592e+01   2.3936863e+01   2.4568032e+01   2.5363524e+01
   9.6162688e+02   2.4624761e+01   2.5352089e+01   2.3935770e+01   2.4562200e+01   2.5361948e+01
   9.6681083e+02   2.4624690e+01   2.5352005e+01   2.3935744e+01   2.4562061e+01   2.5361911e+01
   9.7297374e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   9.8533615e+02   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   1.0004389e+03   2.4624689e+01   2.5352005e+01   2.3935743e+01   2.4562061e+01   2.5361910e+01
   1.0019301e+03   2.4714773e+01   2.5430685e+01   2.4053508e+01   2.4605084e+01   2.5467198e+01
   1.0035293e+03   2.6550683e+01   2.7034179e+01   2.6453553e+01   2.5481913e+01   2.7612964e+01
   1.0047722e+03   2.6881445e+01   2.7323069e+01   2.6885951e+01   2.5639884e+01   2.7999550e+01
   1.0072075e+03   2.7003834e+01   2.7429965e+01   2.7045949e+01   2.5698336e+01   2.8142597e+01
   1.0109549e+03   2.7015301e+01   2.7439979e+01   2.7060940e+01   2.5703811e+01   2.8155999e+01
   1.0167681e+03   2.7015576e+01   2.7440220e+01   2.7061301e+01   2.5703942e+01   2.8156322e+01
   1.0226327e+03   2.7015577e+01   2.7440220e+01   2.7061302e+01   2.5703942e+01   2.8156323e+01
   1.0341991e+03   2.7015577e+01   2.7440220e+01   2.7061302e+01   2.5703942e+01   2.8156323e+01
   1.0456754e+03   2.7015577e+01   2.7440220e+01   2.7061302e+01   2.5703942e+01   2.8156323e+01
   1.0515221e+03   2.7015577e+01   2.7440220e+01   2.7061302e+01   2.5703942e+01   2.8156323e+01
   1.0518890e+03   2.7125510e+01   2.7537355e+01   2.7195625e+01   2.5771843e+01   2.8275411e+01
   1.0534621e+03   2.9680716e+01   2.9795096e+01   3.0317726e+01   2.7350099e+01   3.1043406e+01
   1.0564779e+03   3.0316574e+01   3.0356930e+01   3.1094656e+01   2.7742842e+01   3.1732217e+01
   1.0602279e+03   3.0348564e+01   3.0385195e+01   3.1133745e+01   2.7762600e+01   3.1766872e+01
   1.0642279e+03   3.0349320e+01   3.0385863e+01   3.1134669e+01   2.7763066e+01   3.1767691e+01
   1.0720677e+03   3.0349334e+01   3.0385875e+01   3.1134686e+01   2.7763074e+01   3.1767706e+01
   1.0817918e+03   3.0349334e+01   3.0385875e+01   3.1134686e+01   2.7763074e+01   3.1767706e+01
   1.0970984e+03   3.0349334e+01   3.0385875e+01   3.1134686e+01   2.7763074e+01   3.1767706e+01
   1.1017352e+03   3.0349334e+01   3.0385875e+01   3.1134686e+01   2.7763074e+01   3.1767706e+01
   1.1029700e+03   3.0024971e+01   3.0092412e+01   3.0850155e+01   2.7428251e+01   3.1531758e+01
   1.1066769e+03   2.9784767e+01   2.9875090e+01   3.0639448e+01   2.7180301e+01   3.1357029e+01
   1.1104269e+03   2.9778866e+01   2.9869751e+01   3.0634271e+01   2.7174209e+01   3.1352735e+01
   1.1141769e+03   2.9778727e+01   2.9869625e+01   3.0634150e+01   2.7174065e+01   3.1352634e+01
   1.1179269e+03   2.9778725e+01   2.9869622e+01   3.0634148e+01   2.7174062e+01   3.1352631e+01
   1.1215148e+03   2.9778726e+01   2.9869623e+01   3.0634148e+01   2.7174062e+01   3.1352631e+01
   1.1234560e+03   2.9778725e+01   2.9869624e+01   3.0634145e+01   2.7174064e+01   3.1352632e+01
   1.1272060e+03   2.9778731e+01   2.9869623e+01   3.0634142e+01   2.7174065e+01   3.1352621e+01
   1.1309560e+03   2.9778727e+01   2.9869614e+01   3.0634163e+01   2.7174035e+01   3.1352637e+01
   1.1347060e+03   2.9778737e+01   2.9869614e+01   3.0634159e+01   2.7174045e+01   3.1352621e+01
   1.1384560e+03   2.9778725e+01   2.9869621e+01   3.0634150e+01   2.7174057e+01   3.1352632e+01
   1.1422060e+03   2.9778722e+01   2.9869623e+01   3.0634150e+01   2.7174065e+01   3.1352632e+01
   1.1459560e+03   2.9778719e+01   2.9869624e+01   3.0634154e+01   2.7174066e+01   3.1352629e+01
   1.1511689e+03   2.9778723e+01   2.9869616e+01   3.0634146e+01   2.7174061e+01   3.1352639e+01
   1.1520325e+03   2.9778723e+01   2.9869616e+01   3.0634146e+01   2.7174061e+01   3.1352639e+01
   1.1544046e+03   3.0096028e+01   3.0474158e+01   3.0634473e+01   2.8092365e+01   3.1746886e+01
   1.1581546e+03   3.0139449e+01   3.0556888e+01   3.0634515e+01   2.8218033e+01   3.1800838e+01
   1.1619046e+03   3.0140469e+01   3.0558833e+01   3.0634515e+01   2.8220987e+01   3.1802106e+01
   1.1687268e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.1729074e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.1853645e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2005250e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2022528e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2050470e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2204406e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2347975e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2494182e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2521997e+03   3.0140493e+01   3.0558880e+01   3.0634515e+01   2.8221058e+01   3.1802137e+01
   1.2540417e+03   2.8161255e+01   2.9106686e+01   2.8026236e+01   2.7497523e+01   2.9895392e+01
   1.2577917e+03   2.7797264e+01   2.8839621e+01   2.7546563e+01   2.7364461e+01   2.9544733e+01
   1.2615417e+03   2.7788708e+01   2.8833343e+01   2.7535289e+01   2.7361332e+01   2.9536492e+01
   1.2652917e+03   2.7788508e+01   2.8833196e+01   2.7535025e+01   2.7361259e+01   2.9536299e+01
   1.2724503e+03   2.7788503e+01   2.8833192e+01   2.7535019e+01   2.7361257e+01   2.9536294e+01
   1.2824752e+03   2.7788503e+01   2.8833192e+01   2.7535019e+01   2.7361257e+01   2.9536294e+01
   1.2982154e+03   2.7788503e+01   2.8833192e+01   2.7535019e+01   2.7361257e+01   2.9536294e+01
   1.3020879e+03   2.7788503e+01   2.8833192e+01   2.7535019e+01   2.7361257e+01   2.9536294e+01
   1.3036768e+03   2.7927282e+01   2.9151875e+01   2.7482519e+01   2.7893402e+01   2.9732847e+01
   1.3074268e+03   2.7975475e+01   2.9262543e+01   2.7464287e+01   2.8078198e+01   2.9801103e+01
   1.3111768e+03   2.7976607e+01   2.9265145e+01   2.7463857e+01   2.8082542e+01   2.9802708e+01
   1.3165113e+03   2.7976634e+01   2.9265207e+01   2.7463846e+01   2.8082646e+01   2.9802746e+01
   1.3236762e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3347753e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3420030e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3491501e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3519756e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3525838e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3625215e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3738120e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.3900039e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4018108e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4080549e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4222188e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4367594e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4516363e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4523577e+03   2.7976634e+01   2.9265208e+01   2.7463846e+01   2.8082647e+01   2.9802746e+01
   1.4537972e+03   2.7163161e+01   2.8594459e+01   2.6630917e+01   2.7464765e+01   2.9172011e+01
   1.4566383e+03   2.6839257e+01   2.8327388e+01   2.6299267e+01   2.7218748e+01   2.8920873e+01
   1.4603883e+03   2.6819669e+01   2.8311230e+01   2.6279210e+01   2.7203860e+01   2.8905677e+01
   1.4641383e+03   2.6819210e+01   2.8310851e+01   2.6278741e+01   2.7203509e+01   2.8905319e+01
   1.4723407e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.4769875e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.4925805e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5020004e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5025557e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5069504e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5224376e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5370217e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5519761e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5526189e+03   2.6819200e+01   2.8310842e+01   2.6278730e+01   2.7203501e+01   2.8905310e+01
   1.5545596e+03   2.6552848e+01   2.8284072e+01   2.5733940e+01   2.7518656e+01   2.8686718e+01
   1.5583096e+03   2.6494442e+01   2.8278203e+01   2.5614479e+01   2.7587763e+01   2.8638788e+01
   1.5620596e+03   2.6493069e+01   2.8278065e+01   2.5611672e+01   2.7589387e+01   2.8637662e+01
   1.5659346e+03   2.6493037e+01   2.8278062e+01   2.5611606e+01   2.7589426e+01   2.8637636e+01
   1.5732095e+03   2.6493036e+01   2.8278062e+01   2.5611604e+01   2.7589426e+01   2.8637635e+01
   1.5844514e+03   2.6493036e+01   2.8278062e+01   2.5611604e+01   2.7589426e+01   2.8637635e+01
   1.5992019e+03   2.6493036e+01   2.8278062e+01   2.5611604e+01   2.7589426e+01   2.8637635e+01
   1.6026903e+03   2.6493036e+01   2.8278062e+01   2.5611604e+01   2.7589426e+01   2.8637635e+01
   1.6045563e+03   2.6439638e+01   2.8345844e+01   2.5513341e+01   2.7730687e+01   2.8710581e+01
   1.6083063e+03   2.6426080e+01   2.8363055e+01   2.5488392e+01   2.7766555e+01   2.8729103e+01
   1.6120563e+03   2.6425761e+01   2.8363460e+01   2.5487805e+01   2.7767398e+01   2.8729539e+01
   1.6175179e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6229579e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6322217e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6419858e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6494858e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6528790e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6582391e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6727209e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.6877066e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.7023320e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.7027733e+03   2.6425753e+01   2.8363470e+01   2.5487790e+01   2.7767418e+01   2.8729549e+01
   1.7049059e+03   2.6135234e+01   2.8255763e+01   2.5072632e+01   2.7849176e+01   2.8565296e+01
   1.7086559e+03   2.6079107e+01   2.8234956e+01   2.4992425e+01   2.7864971e+01   2.8533564e+01
   1.7124059e+03   2.6077788e+01   2.8234467e+01   2.4990540e+01   2.7865342e+01   2.8532819e+01
   1.7185356e+03   2.6077757e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7238973e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7370868e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7519144e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7528613e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7621443e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7735306e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.7891729e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.8028607e+03   2.6077756e+01   2.8234455e+01   2.4990495e+01   2.7865351e+01   2.8532801e+01
   1.8032674e+03   2.5714101e+01   2.7883039e+01   2.4659450e+01   2.7496939e+01   2.8216961e+01
   1.8057082e+03   2.3832384e+01   2.6064094e+01   2.2946242e+01   2.5590375e+01   2.6581674e+01
   1.8094582e+03   2.3657132e+01   2.5894680e+01   2.2786681e+01   2.5412807e+01   2.6429360e+01
   1.8132082e+03   2.3653012e+01   2.5890698e+01   2.2782930e+01   2.5408634e+01   2.6425779e+01
   1.8187472e+03   2.3652914e+01   2.5890603e+01   2.2782841e+01   2.5408534e+01   2.6425694e+01
   1.8247847e+03   2.3652913e+01   2.5890602e+01   2.2782840e+01   2.5408533e+01   2.6425693e+01
   1.8369990e+03   2.3652913e+01   2.5890602e+01   2.2782840e+01   2.5408533e+01   2.6425693e+01
   1.8521570e+03   2.3652913e+01   2.5890602e+01   2.2782840e+01   2.5408533e+01   2.6425693e+01
   1.8530257e+03   2.3652913e+01   2.5890602e+01   2.2782840e+01   2.5408533e+01   2.6425693e+01
   1.8540685e+03   2.3024532e+01   2.4955270e+01   2.2823689e+01   2.3773138e+01   2.6036516e+01
   1.8574982e+03   2.2610042e+01   2.4338311e+01   2.2850633e+01   2.2694407e+01   2.5779808e+01
   1.8597621e+03   2.2597611e+01   2.4319809e+01   2.2851441e+01   2.2662057e+01   2.5772110e+01
   1.8613614e+03   2.2596462e+01   2.4318098e+01   2.2851516e+01   2.2659065e+01   2.5771398e+01
   1.8639363e+03   2.2596193e+01   2.4317698e+01   2.2851533e+01   2.2658366e+01   2.5771232e+01
   1.8730212e+03   2.2596171e+01   2.4317665e+01   2.2851535e+01   2.2658309e+01   2.5771219e+01
   1.8785071e+03   2.2596171e+01   2.4317665e+01   2.2851535e+01   2.2658309e+01   2.5771219e+01
   1.8947287e+03   2.2596171e+01   2.4317665e+01   2.2851535e+01   2.2658309e+01   2.5771219e+01
   1.9027899e+03   2.2596171e+01   2.4317665e+01   2.2851535e+01   2.2658309e+01   2.5771219e+01
   1.9035185e+03   2.2507647e+01   2.4224572e+01   2.2809510e+01   2.2531635e+01   2.5719699e+01
   1.9066327e+03   2.2212146e+01   2.3913816e+01   2.2669229e+01   2.2108783e+01   2.5547721e+01
   1.9103827e+03   2.2198737e+01   2.3899717e+01   2.2662862e+01   2.2089599e+01   2.5539919e+01
   1.9141327e+03   2.2198422e+01   2.3899386e+01   2.2662712e+01   2.2089148e+01   2.5539735e+01
   1.9229589e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9274185e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9360685e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9435685e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9525408e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9532038e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9591515e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9735442e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   1.9886741e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   2.0029696e+03   2.2198414e+01   2.3899378e+01   2.2662708e+01   2.2089138e+01   2.5539731e+01
   2.0034585e+03   2.2161365e+01   2.3865895e+01   2.2630214e+01   2.2056219e+01   2.5510917e+01
   2.0060129e+03   2.1657698e+01   2.3410708e+01   2.2188477e+01   2.1608709e+01   2.5119217e+01
   2.0097629e+03   2.1616251e+01   2.3373250e+01   2.2152125e+01   2.1571881e+01   2.5086982e+01
   2.0135129e+03   2.1615277e+01   2.3372369e+01   2.2151271e+01   2.1571015e+01   2.5086224e+01
   2.0228700e+03   2.1615253e+01   2.3372348e+01   2.2151250e+01   2.1570995e+01   2.5086206e+01
   2.0271230e+03   2.1615253e+01   2.3372348e+01   2.2151250e+01   2.1570995e+01   2.5086206e+01
   2.0417995e+03   2.1615253e+01   2.3372348e+01   2.2151250e+01   2.1570995e+01   2.5086206e+01
   2.0519200e+03   2.1615253e+01   2.3372348e+01   2.2151250e+01   2.1570995e+01   2.5086206e+01
   2.0531137e+03   2.1615253e+01   2.3372348e+01   2.2151250e+01   2.1570995e+01   2.5086206e+01
   2.0556426e+03   2.1613647e+01   2.3540530e+01   2.2032867e+01   2.1934734e+01   2.5189817e+01
   2.0593926e+03   2.1613462e+01   2.3559674e+01   2.2019389e+01   2.1976138e+01   2.5201613e+01
   2.0631426e+03   2.1613457e+01   2.3560125e+01   2.2019072e+01   2.1977111e+01   2.5201891e+01
   2.0703637e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.0766757e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.0918804e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1016170e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1032349e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1088447e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1232074e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1383847e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1529386e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1532374e+03   2.1613457e+01   2.3560135e+01   2.2019064e+01   2.1977135e+01   2.5201898e+01
   2.1551150e+03   2.1165891e+01   2.2748243e+01   2.2166724e+01   2.0591047e+01   2.4829942e+01
   2.1588650e+03   2.1069637e+01   2.2573637e+01   2.2198480e+01   2.0292955e+01   2.4749950e+01
   2.1626150e+03   2.1067374e+01   2.2569534e+01   2.2199226e+01   2.0285949e+01   2.4748071e+01
   2.1663650e+03   2.1067321e+01   2.2569438e+01   2.2199243e+01   2.0285785e+01   2.4748028e+01
   2.1735555e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.1836859e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.1984425e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2033638e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2083862e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2232947e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2376578e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2522423e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2535220e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2594962e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2708122e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.2859377e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3004817e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3106768e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3233683e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3369734e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3522762e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3537047e+03   2.1067320e+01   2.2569436e+01   2.2199244e+01   2.0285781e+01   2.4748027e+01
   2.3558656e+03   2.0701366e+01   2.2111370e+01   2.2051034e+01   1.9688786e+01   2.4451927e+01
   2.3596156e+03   2.0651746e+01   2.2049262e+01   2.2030938e+01   1.9607840e+01   2.4411780e+01
   2.3633656e+03   2.0650580e+01   2.2047802e+01   2.2030465e+01   1.9605938e+01   2.4410837e+01
   2.3710502e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.3764506e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.3905598e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.4032561e+03   2.0650552e+01   2.2047767e+01   2.2030453e+01   1.9605892e+01   2.4410814e+01
   2.4038202e+03   2.0532694e+01   2.1982548e+01   2.1884902e+01   1.9611755e+01   2.4327173e+01
   2.4066364e+03   1.9606519e+01   2.1470026e+01   2.0741092e+01   1.9657833e+01   2.3669882e+01
   2.4103864e+03   1.9548973e+01   2.1438182e+01   2.0670024e+01   1.9660695e+01   2.3629045e+01
   2.4141364e+03   1.9547621e+01   2.1437434e+01   2.0668355e+01   1.9660762e+01   2.3628086e+01
   2.4215660e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4257327e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4392959e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4531681e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4538814e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4636010e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4748814e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.4917662e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5030906e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5046288e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5153432e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5279041e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5427454e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5531992e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5538631e+03   1.9547588e+01   2.1437416e+01   2.0668315e+01   1.9660763e+01   2.3628064e+01
   2.5561141e+03   1.8523738e+01   2.0707604e+01   1.9362416e+01   1.9428849e+01   2.2673036e+01
   2.5598641e+03   1.8396505e+01   2.0616910e+01   1.9200136e+01   1.9400026e+01   2.2554357e+01
   2.5636141e+03   1.8393514e+01   2.0614778e+01   1.9196323e+01   1.9399347e+01   2.2551569e+01
   2.5680434e+03   1.8393444e+01   2.0614727e+01   1.9196233e+01   1.9399330e+01   2.2551503e+01
   2.5746430e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.5865992e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6017832e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6037278e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6053425e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6193668e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6325347e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6471663e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6538492e+03   1.8393443e+01   2.0614727e+01   1.9196232e+01   1.9399330e+01   2.2551502e+01
   2.6547730e+03   1.7268181e+01   1.9656213e+01   1.7855856e+01   1.8778085e+01   2.1408864e+01
   2.6582198e+03   1.6278773e+01   1.8813223e+01   1.6677533e+01   1.8231605e+01   2.0403965e+01
   2.6619698e+03   1.6247003e+01   1.8786153e+01   1.6639702e+01   1.8214053e+01   2.0371699e+01
   2.6653793e+03   1.6246264e+01   1.8785523e+01   1.6638823e+01   1.8213644e+01   2.0370948e+01
   2.6736513e+03   1.6246239e+01   1.8785502e+01   1.6638793e+01   1.8213630e+01   2.0370923e+01
   2.6779572e+03   1.6246239e+01   1.8785502e+01   1.6638793e+01   1.8213630e+01   2.0370923e+01
   2.6928997e+03   1.6246239e+01   1.8785502e+01   1.6638793e+01   1.8213630e+01   2.0370923e+01
   2.7031911e+03   1.6246239e+01   1.8785502e+01   1.6638793e+01   1.8213630e+01   2.0370923e+01
   2.7041162e+03   1.6198045e+01   1.8741737e+01   1.6588283e+01   1.8183275e+01   2.0323387e+01
   2.7063823e+03   1.5252747e+01   1.7883310e+01   1.5597567e+01   1.7587875e+01   1.9390999e+01
   2.7101323e+03   1.5145937e+01   1.7786315e+01   1.5485626e+01   1.7520596e+01   1.9285649e+01
   2.7138823e+03   1.5143426e+01   1.7784035e+01   1.5482996e+01   1.7519012e+01   1.9283174e+01
   2.7186288e+03   1.5143367e+01   1.7783981e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7250042e+03   1.5143366e+01   1.7783980e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7365818e+03   1.5143366e+01   1.7783980e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7449908e+03   1.5143366e+01   1.7783980e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7524908e+03   1.5143366e+01   1.7783980e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7541101e+03   1.5143366e+01   1.7783980e+01   1.5482933e+01   1.7518974e+01   1.9283115e+01
   2.7560470e+03   1.4501769e+01   1.7228287e+01   1.4759825e+01   1.7288196e+01   1.8614057e+01
   2.7597970e+03   1.4401362e+01   1.7139818e+01   1.4646956e+01   1.7248849e+01   1.8507666e+01
   2.7635470e+03   1.4399055e+01   1.7137769e+01   1.4644367e+01   1.7247908e+01   1.8505203e+01
   2.7675470e+03   1.4399049e+01   1.7137761e+01   1.4644360e+01   1.7247902e+01   1.8505187e+01
   2.7744703e+03   1.4399059e+01   1.7137770e+01   1.4644371e+01   1.7247908e+01   1.8505196e+01
   2.7848533e+03   1.4399059e+01   1.7137770e+01   1.4644371e+01   1.7247908e+01   1.8505196e+01
   2.7995108e+03   1.4399059e+01   1.7137770e+01   1.4644371e+01   1.7247908e+01   1.8505196e+01
   2.8039329e+03   1.4399059e+01   1.7137770e+01   1.4644371e+01   1.7247908e+01   1.8505196e+01
   2.8048475e+03   1.4233513e+01   1.6989851e+01   1.4453207e+01   1.7244003e+01   1.8306724e+01
   2.8082922e+03   1.4068459e+01   1.6842369e+01   1.4262611e+01   1.7240109e+01   1.8108837e+01
   2.8120422e+03   1.4063147e+01   1.6837624e+01   1.4256478e+01   1.7239983e+01   1.8102472e+01
   2.8157922e+03   1.4063022e+01   1.6837513e+01   1.4256333e+01   1.7239980e+01   1.8102323e+01
   2.8239396e+03   1.4063019e+01   1.6837510e+01   1.4256330e+01   1.7239980e+01   1.8102319e+01
   2.8303444e+03   1.4063019e+01   1.6837510e+01   1.4256330e+01   1.7239980e+01   1.8102319e+01
   2.8458113e+03   1.4063019e+01   1.6837510e+01   1.4256330e+01   1.7239980e+01   1.8102319e+01
   2.8529978e+03   1.4063019e+01   1.6837510e+01   1.4256330e+01   1.7239980e+01   1.8102319e+01
   2.8539828e+03   1.4063019e+01   1.6837510e+01   1.4256330e+01   1.7239980e+01   1.8102319e+01
   2.8554441e+03   1.4883950e+01   1.7776402e+01   1.4571003e+01   1.8856137e+01   1.8561378e+01
   2.8591810e+03   1.5199834e+01   1.8137676e+01   1.4692085e+01   1.9478013e+01   1.8738018e+01
   2.8629310e+03   1.5207359e+01   1.8146284e+01   1.4694968e+01   1.9492833e+01   1.8742226e+01
   2.8666810e+03   1.5207535e+01   1.8146486e+01   1.4695035e+01   1.9493181e+01   1.8742324e+01
   2.8740915e+03   1.5207539e+01   1.8146491e+01   1.4695037e+01   1.9493190e+01   1.8742326e+01
   2.8827739e+03   1.5207539e+01   1.8146491e+01   1.4695037e+01   1.9493190e+01   1.8742326e+01
   2.8984545e+03   1.5207539e+01   1.8146491e+01   1.4695037e+01   1.9493190e+01   1.8742326e+01
   2.9039927e+03   1.5207539e+01   1.8146491e+01   1.4695037e+01   1.9493190e+01   1.8742326e+01
   2.9047746e+03   1.4812210e+01   1.7737416e+01   1.4348195e+01   1.9080299e+01   1.8359468e+01
   2.9078965e+03   1.4142139e+01   1.7044041e+01   1.3760311e+01   1.8380461e+01   1.7710533e+01
   2.9116465e+03   1.4111981e+01   1.7012841e+01   1.3733848e+01   1.8348956e+01   1.7681325e+01
   2.9153965e+03   1.4111273e+01   1.7012107e+01   1.3733225e+01   1.8348215e+01   1.7680639e+01
   2.9191465e+03   1.4111255e+01   1.7012095e+01   1.3733210e+01   1.8348194e+01   1.7680626e+01
   2.9228965e+03   1.4111253e+01   1.7012095e+01   1.3733207e+01   1.8348203e+01   1.7680627e+01
   2.9249585e+03   1.4111253e+01   1.7012094e+01   1.3733207e+01   1.8348204e+01   1.7680627e+01
   2.9285135e+03   1.4111254e+01   1.7012110e+01   1.3733205e+01   1.8348198e+01   1.7680624e+01
   2.9322635e+03   1.4111255e+01   1.7012118e+01   1.3733205e+01   1.8348191e+01   1.7680622e+01
   2.9360135e+03   1.4111255e+01   1.7012092e+01   1.3733209e+01   1.8348199e+01   1.7680622e+01
   2.9397635e+03   1.4111254e+01   1.7012091e+01   1.3733208e+01   1.8348201e+01   1.7680625e+01
   2.9435135e+03   1.4111256e+01   1.7012091e+01   1.3733207e+01   1.8348201e+01   1.7680625e+01
   2.9472635e+03   1.4111264e+01   1.7012092e+01   1.3733207e+01   1.8348195e+01   1.7680620e+01
   2.9510135e+03   1.4111278e+01   1.7012093e+01   1.3733206e+01   1.8348185e+01   1.7680610e+01
   2.9540741e+03   1.4111295e+01   1.7012092e+01   1.3733204e+01   1.8348177e+01   1.7680600e+01
   2.9544882e+03   1.4111297e+01   1.7012091e+01   1.3733204e+01   1.8348176e+01   1.7680600e+01
   2.9572708e+03   1.4111300e+01   1.7012091e+01   1.3733204e+01   1.8348174e+01   1.7680598e+01
   2.9654941e+03   1.4111301e+01   1.7012091e+01   1.3733204e+01   1.8348174e+01   1.7680598e+01
   2.9772556e+03   1.4111301e+01   1.7012091e+01   1.3733204e+01   1.8348174e+01   1.7680598e+01
   2.9921160e+03   1.4111301e+01   1.7012091e+01   1.3733204e+01   1.8348174e+01   1.7680598e+01


==> data/inspectedPointsData10.dat <==
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01


==> data/inspectedPointsData1000.dat <==
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/inspectedPointsData1000UnSafe.dat <==
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/inspectedPointsData3000.dat <==
   2.0859697e+00   9.3939394e+00   2.7207780e+00
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/inspectedPointsData3000Safe.dat <==
   2.0859697e+00   9.3939394e+00   2.7207780e+00
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/inspectedPointsData3000Unsafe.dat <==
   2.0859697e+00   9.3939394e+00   2.7207780e+00
  -3.8778989e+00   9.1919192e+00  -6.8594572e-01
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -2.3629311e+00   8.5858586e+00  -4.5496801e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
  -5.3146133e+00   8.1818182e+00   2.1937951e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
  -5.6476424e+00   7.5757576e+00  -3.2729242e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -4.0080568e+00   7.1717172e+00   5.7010484e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
  -7.5362477e+00   6.5656566e+00   3.1164750e-01
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -5.1449868e+00   5.9595960e+00  -6.1654137e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
  -6.8252681e+00   5.5555556e+00   4.7488438e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
  -8.2781547e+00   4.9494949e+00  -2.6409571e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
  -3.4387369e+00   4.5454545e+00   8.2166861e+00
  -3.0485999e+00   4.3434343e+00  -8.4758844e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
  -8.8877735e+00   3.9393939e+00   2.3427886e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
  -7.4540668e+00   3.3333333e+00  -5.7728483e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
  -6.4929092e+00   2.9292929e+00   7.0186446e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
  -9.6848810e+00   2.3232323e+00  -8.9759259e-01
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
  -1.7565641e+00   1.9191919e+00   9.6556297e+00
  -5.2469443e+00   1.7171717e+00  -8.3379192e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
  -8.8198246e+00   1.3131313e+00   4.5261883e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
  -9.0139412e+00   7.0707071e-01  -4.2718749e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
  -5.0539015e+00   3.0303030e-01   8.6235870e+00
  -2.0994167e+00   1.0101010e-01  -9.7766173e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
  -9.9186752e+00  -3.0303030e-01   1.2361454e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
  -6.9900719e+00  -9.0909091e-01  -7.0931268e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
  -7.6422484e+00  -1.3131313e+00   6.3144062e+00
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
  -9.5641851e+00  -1.9191919e+00  -2.2006966e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
  -3.0013572e+00  -2.3232323e+00   9.2517267e+00
  -4.0153941e+00  -2.5252525e+00  -8.8033919e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
  -9.0127441e+00  -2.9292929e+00   3.1921290e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
  -7.8433061e+00  -3.5353535e+00  -5.0974331e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
  -5.6632831e+00  -3.9393939e+00   7.2393646e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
  -8.9068115e+00  -4.5454545e+00  -8.6902892e-02
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00
  -8.4407619e-01  -4.9494949e+00   8.6481232e+00
  -5.1483132e+00  -5.1515152e+00  -6.8525005e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
  -7.0588586e+00  -5.5555556e+00   4.3941231e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
  -7.3715675e+00  -6.1616162e+00  -2.7738923e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00
  -3.2634391e+00  -6.5656566e+00   6.8001558e+00
  -2.1346786e+00  -6.7676768e+00  -7.0456865e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
  -6.8206946e+00  -7.1717172e+00   1.4298946e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
  -4.7663717e+00  -7.7777778e+00  -4.0973008e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
  -4.1148573e+00  -8.1818182e+00   4.0156943e+00
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
  -4.7230745e+00  -8.7878788e+00  -6.8246149e-01
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -9.0178313e-01  -9.1919192e+00   3.8334591e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
  -1.8235870e+00  -9.7979798e+00   8.2104963e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/uData10.dat <==
   0.0000000e+00   2.8242480e+01  -8.2073884e+00   1.5531763e+01
   1.7930697e-05   2.8241966e+01  -8.2072708e+00   1.5531546e+01
   3.5861394e-05   2.8241452e+01  -8.2071532e+00   1.5531329e+01
   1.2551488e-04   2.8238883e+01  -8.2065651e+00   1.5530244e+01
   5.7378230e-04   2.8226038e+01  -8.2036253e+00   1.5524821e+01
   2.8151194e-03   2.8161902e+01  -8.1889369e+00   1.5497726e+01
   1.4021805e-02   2.7843462e+01  -8.1157687e+00   1.5362757e+01
   2.8056320e-02   2.7449872e+01  -8.0247800e+00   1.5194922e+01
   4.1738010e-02   2.7071667e+01  -7.9367661e+00   1.5032580e+01
   5.5047998e-02   2.6708860e+01  -7.8517939e+00   1.4875856e+01
   6.8674316e-02   2.6342587e+01  -7.7654661e+00   1.4716639e+01
   8.2331680e-02   2.5980637e+01  -7.6796148e+00   1.4558309e+01
   9.5822975e-02   2.5628083e+01  -7.5954681e+00   1.4403132e+01
   1.0904603e-01   2.5287285e+01  -7.5136306e+00   1.4252222e+01
   1.2197560e-01   2.4958529e+01  -7.4342173e+00   1.4105792e+01
   1.3464622e-01   2.4640591e+01  -7.3569763e+00   1.3963377e+01
   1.4713952e-01   2.4331150e+01  -7.2813792e+00   1.3824001e+01
   1.5957755e-01   2.4027015e+01  -7.2066705e+00   1.3686274e+01
   1.7212367e-01   2.3724164e+01  -7.1318712e+00   1.3548389e+01
   1.8499315e-01   2.3417548e+01  -7.0557256e+00   1.3408034e+01
   1.9847900e-01   2.3100576e+01  -6.9765632e+00   1.3262130e+01
   2.1300791e-01   2.2763973e+01  -6.8919976e+00   1.3106281e+01
   2.2926870e-01   2.2393157e+01  -6.7982336e+00   1.2933499e+01
   2.5000000e-01   2.1929141e+01  -6.6799900e+00   1.2715635e+01
   2.7472473e-01   2.1388439e+01  -6.5409175e+00   1.2459436e+01
   2.7482994e-01   2.1386890e+01  -6.5402056e+00   1.2458420e+01
   2.7535601e-01   2.1379145e+01  -6.5366473e+00   1.2453339e+01
   2.7737729e-01   2.1349399e+01  -6.5229929e+00   1.2433833e+01
   2.7940358e-01   2.1319601e+01  -6.5093325e+00   1.2414308e+01
   2.8143773e-01   2.1289709e+01  -6.4956470e+00   1.2394735e+01
   2.8348029e-01   2.1259716e+01  -6.4819329e+00   1.2375110e+01
   2.8567134e-01   2.1227569e+01  -6.4672528e+00   1.2354089e+01
   2.8803795e-01   2.1192875e+01  -6.4514324e+00   1.2331421e+01
   2.9052203e-01   2.1156493e+01  -6.4348668e+00   1.2307669e+01
   2.9306848e-01   2.1119234e+01  -6.4179277e+00   1.2283365e+01
   2.9563164e-01   2.1081768e+01  -6.4009206e+00   1.2258945e+01
   2.9820302e-01   2.1044218e+01  -6.3839024e+00   1.2234491e+01
   3.0072359e-01   2.1007447e+01  -6.3672627e+00   1.2210564e+01
   3.0312343e-01   2.0972470e+01  -6.3514586e+00   1.2187822e+01
   3.0531073e-01   2.0940619e+01  -6.3370870e+00   1.2167128e+01
   3.0748656e-01   2.0908961e+01  -6.3228218e+00   1.2146574e+01
   3.0967751e-01   2.0877110e+01  -6.3084887e+00   1.2125910e+01
   3.1193736e-01   2.0844284e+01  -6.2937375e+00   1.2104629e+01
   3.1463934e-01   2.0805073e+01  -6.2761441e+00   1.2079228e+01
   3.1778071e-01   2.0759534e+01  -6.2557493e+00   1.2049758e+01
   3.2137098e-01   2.0707551e+01  -6.2325187e+00   1.2016156e+01
   3.2542789e-01   2.0648892e+01  -6.2063694e+00   1.1978287e+01
   3.2598083e-01   2.0640902e+01  -6.2028138e+00   1.1973135e+01
   3.2874552e-01   2.0600980e+01  -6.1850653e+00   1.1947400e+01
   3.3369171e-01   2.0529648e+01  -6.1534358e+00   1.1901483e+01
   3.3917524e-01   2.0450702e+01  -6.1185557e+00   1.1850760e+01
   3.4525243e-01   2.0363367e+01  -6.0801270e+00   1.1794769e+01
   3.5197473e-01   2.0266946e+01  -6.0378979e+00   1.1733104e+01
   3.5940341e-01   2.0160605e+01  -5.9915716e+00   1.1665287e+01
   3.6761158e-01   2.0043349e+01  -5.9407996e+00   1.1590748e+01
   3.7668707e-01   1.9913981e+01  -5.8851696e+00   1.1508808e+01
   3.7858424e-01   1.9886972e+01  -5.8736076e+00   1.1491742e+01
   3.8807010e-01   1.9752099e+01  -5.8161456e+00   1.1406730e+01
   3.9939098e-01   1.9591488e+01  -5.7483241e+00   1.1305966e+01
   4.1198703e-01   1.9413204e+01  -5.6738252e+00   1.1194723e+01
   4.2608997e-01   1.9214081e+01  -5.5916075e+00   1.1071244e+01
   4.4198114e-01   1.8990299e+01  -5.5004597e+00   1.0933440e+01
   4.4569363e-01   1.8938107e+01  -5.4793919e+00   1.0901446e+01
   4.6425608e-01   1.8677647e+01  -5.3753220e+00   1.0742604e+01
   4.8571331e-01   1.8377459e+01  -5.2575634e+00   1.0561182e+01
   5.1094628e-01   1.8025969e+01  -5.1225451e+00   1.0350909e+01
   5.1636221e-01   1.7950760e+01  -5.0940436e+00   1.0306206e+01
   5.4344186e-01   1.7576071e+01  -4.9540048e+00   1.0084927e+01
   5.8440482e-01   1.7014096e+01  -4.7497178e+00   9.7571657e+00
   5.9154988e-01   1.6916730e+01  -4.7149817e+00   9.7008392e+00
   6.2727516e-01   1.6433207e+01  -4.5451255e+00   9.4229017e+00
   6.9821592e-01   1.5491709e+01  -4.2256332e+00   8.8888574e+00
   7.0797900e-01   1.5364198e+01  -4.1833930e+00   8.8171389e+00
   7.5679440e-01   1.4735167e+01  -3.9780812e+00   8.4649478e+00
   7.6790136e-01   1.4594129e+01  -3.9327002e+00   8.3863023e+00
   8.2180543e-01   1.3921308e+01  -3.7190850e+00   8.0123165e+00
   8.3441172e-01   1.3766818e+01  -3.6706586e+00   7.9266715e+00
   8.9242179e-01   1.3070475e+01  -3.4548603e+00   7.5412647e+00
   9.0667234e-01   1.2903129e+01  -3.4035565e+00   7.4487443e+00
   9.7047929e-01   1.2171795e+01  -3.1815105e+00   7.0444670e+00
   9.8657208e-01   1.1992038e+01  -3.1274237e+00   6.9450572e+00
   1.0582226e+00   1.1215278e+01  -2.8955121e+00   6.5148371e+00
   1.0764227e+00   1.1024073e+01  -2.8388329e+00   6.4087195e+00
   1.1587853e+00   1.0189503e+01  -2.5929229e+00   5.9440585e+00
   1.1794538e+00   9.9878533e+00  -2.5338294e+00   5.8313710e+00
   1.2770406e+00   9.0763810e+00  -2.2678987e+00   5.3194765e+00
   1.3006901e+00   8.8653171e+00  -2.2065622e+00   5.2002922e+00
   1.4138654e+00   7.9072708e+00  -1.9288802e+00   4.6556559e+00
   1.4410768e+00   7.6893163e+00  -1.8658528e+00   4.5308603e+00
   1.5524711e+00   6.8443232e+00  -1.6217968e+00   4.0435407e+00
   1.5834199e+00   6.6222395e+00  -1.5577276e+00   3.9144984e+00
   1.6929455e+00   5.8793090e+00  -1.3434978e+00   3.4796500e+00
   1.7278197e+00   5.6562347e+00  -1.2791989e+00   3.3480884e+00
   1.8353826e+00   5.0066380e+00  -1.0920063e+00   2.9622274e+00
   1.8743827e+00   4.7842513e+00  -1.0279636e+00   2.8291886e+00
   2.0853826e+00   3.6965236e+00  -7.1495502e-01   2.1710122e+00
   2.1319892e+00   3.4806216e+00  -6.5291456e-01   2.0388176e+00
   2.3353826e+00   2.6266776e+00  -4.0819654e-01   1.5110533e+00
   2.3900323e+00   2.4204361e+00  -3.4928397e-01   1.3823143e+00
   2.4464710e+00   2.2164575e+00  -2.9114260e-01   1.2545456e+00
   2.5047781e+00   2.0154795e+00  -2.3397213e-01   1.1281743e+00
   2.5650396e+00   1.8176953e+00  -1.7784376e-01   1.0033450e+00
   2.6273474e+00   1.6231755e+00  -1.2280040e-01   8.8013944e-01
   2.6917989e+00   1.4315222e+00  -6.8772813e-02   7.5838931e-01
   2.7584984e+00   1.2436821e+00  -1.6016329e-02   6.3865044e-01
   2.8275568e+00   1.0598532e+00   3.5392384e-02   5.2108222e-01
   2.8990929e+00   8.7971789e-01   8.5497930e-02   4.0557247e-01
   2.9731689e+00   7.0369380e-01   1.3416529e-01   2.9241548e-01
   3.0498481e+00   5.3259722e-01   1.8116514e-01   1.8212282e-01
   3.1292587e+00   3.6625529e-01   2.2650497e-01   7.4672929e-02
   3.2115370e+00   2.0442220e-01   2.7021123e-01  -2.9998728e-02
   3.2968291e+00   4.8096373e-02   3.1202509e-01  -1.3130911e-01
   3.3852908e+00  -1.0309340e-01   3.5200174e-01  -2.2938398e-01
   3.4770890e+00  -2.4916262e-01   3.9011708e-01  -3.2416858e-01
   3.5724029e+00  -3.8917098e-01   4.2612406e-01  -4.1509683e-01
   3.6714245e+00  -5.2411244e-01   4.6023118e-01  -5.0264024e-01
   3.7743604e+00  -6.5291025e-01   4.9215965e-01  -5.8615356e-01
   3.8814331e+00  -7.7582451e-01   5.2194473e-01  -6.6570677e-01
   3.9928824e+00  -8.9288446e-01   5.4957440e-01  -7.4125909e-01
   4.1089675e+00  -1.0035854e+00   5.7490658e-01  -8.1246576e-01
   4.2299688e+00  -1.1087887e+00   5.9812482e-01  -8.7973064e-01
   4.3549688e+00  -1.2057674e+00   6.1861447e-01  -9.4146314e-01
   4.4799688e+00  -1.2931578e+00   6.3617142e-01  -9.9664786e-01
   4.6049688e+00  -1.3721113e+00   6.5115308e-01  -1.0460236e+00
   4.7299688e+00  -1.4418404e+00   6.6345524e-01  -1.0892625e+00
   4.8549688e+00  -1.5050181e+00   6.7377302e-01  -1.1279138e+00
   4.9799688e+00  -1.5613151e+00   6.8209815e-01  -1.1618928e+00
   5.1049688e+00  -1.6103773e+00   6.8840240e-01  -1.1910727e+00
   5.2299688e+00  -1.6553345e+00   6.9347100e-01  -1.2172474e+00
   5.3549688e+00  -1.6943940e+00   6.9693809e-01  -1.2395107e+00
   5.4799688e+00  -1.7279215e+00   6.9892817e-01  -1.2581138e+00
   5.6049688e+00  -1.7587199e+00   7.0013168e-01  -1.2746530e+00
   5.7299688e+00  -1.7844288e+00   7.0004245e-01  -1.2879008e+00
   5.8549688e+00  -1.8072735e+00   6.9921042e-01  -1.2991328e+00
   5.9799688e+00  -1.8265517e+00   6.9750371e-01  -1.3080140e+00
   6.1049688e+00  -1.8424322e+00   6.9498379e-01  -1.3146707e+00
   6.2299688e+00  -1.8564438e+00   6.9203827e-01  -1.3200087e+00
   6.3549688e+00  -1.8667646e+00   6.8825535e-01  -1.3230349e+00
   6.4799688e+00  -1.8760109e+00   6.8426933e-01  -1.3252498e+00
   6.6049688e+00  -1.8823737e+00   6.7967012e-01  -1.3256680e+00
   6.7299688e+00  -1.8867840e+00   6.7468634e-01  -1.3248287e+00
   6.8549688e+00  -1.8896873e+00   6.6943805e-01  -1.3230148e+00
   6.9799688e+00  -1.8909762e+00   6.6390772e-01  -1.3201824e+00
   7.1049688e+00  -1.8906882e+00   6.5811440e-01  -1.3163763e+00
   7.2299688e+00  -1.8892361e+00   6.5216093e-01  -1.3118436e+00
   7.3549688e+00  -1.8862697e+00   6.4597073e-01  -1.3064026e+00
   7.4799688e+00  -1.8825522e+00   6.3972902e-01  -1.3005009e+00
   7.6049688e+00  -1.8773422e+00   6.3326193e-01  -1.2937251e+00
   7.7299688e+00  -1.8717616e+00   6.2684194e-01  -1.2867344e+00
   7.8549688e+00  -1.8646779e+00   6.2019459e-01  -1.2788756e+00
   7.9799688e+00  -1.8575856e+00   6.1368132e-01  -1.2710234e+00
   8.1049688e+00  -1.8489494e+00   6.0692890e-01  -1.2622879e+00
   8.2299688e+00  -1.8406417e+00   6.0039209e-01  -1.2537699e+00
   8.3549688e+00  -1.8307202e+00   5.9359743e-01  -1.2443383e+00
   8.4799688e+00  -1.8214443e+00   5.8709508e-01  -1.2353254e+00
   8.6049688e+00  -1.8106498e+00   5.8035447e-01  -1.2254621e+00
   8.7299688e+00  -1.8010336e+00   5.7404412e-01  -1.2163666e+00
   8.8549688e+00  -1.7896925e+00   5.6743244e-01  -1.2062865e+00
   8.9694719e+00  -1.7784370e+00   5.6126413e-01  -1.1965637e+00
   9.0725247e+00  -1.7698312e+00   5.5617876e-01  -1.1887625e+00
   9.1652722e+00  -1.7611229e+00   5.5143057e-01  -1.1811919e+00
   9.2487450e+00  -1.7525825e+00   5.4703376e-01  -1.1739736e+00
   9.3238705e+00  -1.7447733e+00   5.4308611e-01  -1.1674153e+00
   9.3914834e+00  -1.7389624e+00   5.3987390e-01  -1.1622672e+00
   9.4523351e+00  -1.7333198e+00   5.3690846e-01  -1.1574012e+00
   9.5071016e+00  -1.7279296e+00   5.3418360e-01  -1.1528448e+00
   9.5563914e+00  -1.7228412e+00   5.3168893e-01  -1.1486085e+00
   9.6056813e+00  -1.7175411e+00   5.2915677e-01  -1.1442506e+00
   9.6451131e+00  -1.7131566e+00   5.2710566e-01  -1.1406810e+00
   9.6845450e+00  -1.7091664e+00   5.2516397e-01  -1.1373559e+00
   9.7160905e+00  -1.7064108e+00   5.2372891e-01  -1.1349674e+00
   9.7476360e+00  -1.7035508e+00   5.2227447e-01  -1.1325200e+00
   9.7728724e+00  -1.7011901e+00   5.2109745e-01  -1.1305210e+00
   9.7981088e+00  -1.6987668e+00   5.1990883e-01  -1.1284864e+00
   9.8182979e+00  -1.6967843e+00   5.1894982e-01  -1.1268338e+00
   9.8384870e+00  -1.6947638e+00   5.1798380e-01  -1.1251594e+00
   9.8586762e+00  -1.6927062e+00   5.1701094e-01  -1.1234639e+00
   9.8728086e+00  -1.6912442e+00   5.1632597e-01  -1.1222646e+00
   9.8869409e+00  -1.6897648e+00   5.1563778e-01  -1.1210552e+00
   9.9010733e+00  -1.6882683e+00   5.1494644e-01  -1.1198360e+00
   9.9152057e+00  -1.6867548e+00   5.1425200e-01  -1.1186071e+00
   9.9236851e+00  -1.6858387e+00   5.1383388e-01  -1.1178651e+00
   9.9321646e+00  -1.6849168e+00   5.1341468e-01  -1.1171197e+00
   9.9406440e+00  -1.6839889e+00   5.1299441e-01  -1.1163709e+00
   9.9491234e+00  -1.6830553e+00   5.1257308e-01  -1.1156188e+00
   9.9576029e+00  -1.6821159e+00   5.1215070e-01  -1.1148634e+00
   9.9660823e+00  -1.6811709e+00   5.1172730e-01  -1.1141046e+00
   9.9694741e+00  -1.6807913e+00   5.1155765e-01  -1.1138002e+00
   9.9728658e+00  -1.6804108e+00   5.1138783e-01  -1.1134953e+00
   9.9762576e+00  -1.6800294e+00   5.1121786e-01  -1.1131898e+00
   9.9796494e+00  -1.6796471e+00   5.1104772e-01  -1.1128838e+00
   9.9830411e+00  -1.6792640e+00   5.1087743e-01  -1.1125774e+00
   9.9864329e+00  -1.6788799e+00   5.1070697e-01  -1.1122704e+00
   9.9898247e+00  -1.6784950e+00   5.1053636e-01  -1.1119629e+00
   9.9932165e+00  -1.6781092e+00   5.1036558e-01  -1.1116548e+00
   9.9966082e+00  -1.6777226e+00   5.1019465e-01  -1.1113463e+00


==> data/uData1000.dat <==
   0.0000000e+00   2.7587987e+01  -8.4180558e+00   1.6170211e+01
   8.1472539e-02   2.5564225e+01  -7.7648821e+00   1.4984356e+01
   2.3222753e-01   2.2198045e+01  -6.6720080e+00   1.2996377e+01
   2.9306276e-01   2.1093035e+01  -6.2458641e+00   1.2265451e+01
   3.2434106e-01   2.0701959e+01  -6.0059282e+00   1.1905935e+01
   3.8109063e-01   1.9997182e+01  -5.5912043e+00   1.1276870e+01
   5.1662388e-01   1.8317542e+01  -4.7062551e+00   9.8891131e+00
   8.8539878e-01   1.3886325e+01  -2.9175101e+00   6.8178402e+00
   1.4240628e+00   8.6434188e+00  -1.3285547e+00   3.7381978e+00
   2.4612396e+00   2.6832553e+00   6.7416315e-02   6.3559008e-01
   3.2054483e+00   5.1110947e-01   4.4341730e-01  -3.6855329e-01
   4.3244778e+00  -1.1089414e+00   6.2365530e-01  -1.0138055e+00
   5.6994778e+00  -1.8362770e+00   6.1460990e-01  -1.2007362e+00
   7.0744778e+00  -2.0104123e+00   5.4314896e-01  -1.1609080e+00
   8.4494778e+00  -1.9714046e+00   4.6890952e-01  -1.0585246e+00
   9.8244778e+00  -1.8505078e+00   4.0632690e-01  -9.4834610e-01
   1.1199478e+01  -1.7073624e+00   3.5733748e-01  -8.4955115e-01
   1.2574478e+01  -1.5691966e+00   3.1987196e-01  -7.6706414e-01
   1.3949478e+01  -1.4429791e+00   2.9037690e-01  -6.9828696e-01
   1.5324478e+01  -1.3371896e+00   2.6756064e-01  -6.4347867e-01
   1.6699478e+01  -1.2489754e+00   2.4967777e-01  -5.9907692e-01
   1.8051086e+01  -1.1665892e+00   2.3481551e-01  -5.5826295e-01
   1.9335590e+01  -1.0607504e+00   2.1944297e-01  -5.0626896e-01
   2.0126293e+01   5.5073829e+00  -1.2378949e+00   2.6048335e+00
   2.0973437e+01   2.2305872e+00  -4.6922374e-01   1.0569346e+00
   2.2340742e+01   1.2569657e-01  -5.5865747e-03   5.8510775e-02
   2.3715742e+01  -4.7810856e-01   1.1570485e-01  -2.2930140e-01
   2.5090742e+01  -6.0610049e-01   1.3755803e-01  -2.9057099e-01
   2.6465742e+01  -5.9041097e-01   1.3204343e-01  -2.8306985e-01
   2.7840742e+01  -5.3593101e-01   1.1995291e-01  -2.5690883e-01
   2.9215742e+01  -4.7523534e-01   1.0715815e-01  -2.2773357e-01
   3.0590742e+01  -4.1794830e-01   9.5217885e-02  -2.0019001e-01
   3.3425717e+01  -3.1842403e-01   7.4248490e-02  -1.5225743e-01
   3.9006888e+01  -1.8547779e-01   4.5429629e-02  -8.8463503e-02
   4.4336487e+01  -1.1054264e-01   2.8416615e-02  -5.2642831e-02
   4.9993832e+01  -6.3606540e-02   1.7361930e-02  -3.0399593e-02
   5.4772900e+01   3.7991226e+00   2.9900466e+00  -1.4607562e+01
   5.5059600e+01   3.4091644e+00   2.8435558e+00  -1.1744752e+01
   5.5620800e+01   1.8177079e+00   1.4775289e+00  -6.5792434e+00
   5.6685306e+01   2.8162868e-01   1.9398446e-01  -1.5643327e+00
   5.8060306e+01  -2.5215564e-01  -1.8993712e-01   5.2318577e-01
   5.9435306e+01  -3.3845294e-01  -2.3046320e-01   1.0186117e+00
   6.0810306e+01  -3.2410240e-01  -2.1090643e-01   1.0641666e+00
   6.2185306e+01  -2.9166787e-01  -1.8639590e-01   9.9145209e-01
   6.3560306e+01  -2.5937181e-01  -1.6516556e-01   8.9511208e-01
   6.4935306e+01  -2.3077453e-01  -1.4745286e-01   8.0210537e-01
   6.6310306e+01  -2.0659120e-01  -1.3288451e-01   7.2086622e-01
   6.7685306e+01  -1.8663615e-01  -1.2104732e-01   6.5301361e-01
   7.0466846e+01  -1.5615316e-01  -1.0322792e-01   5.4885127e-01
   7.4447086e+01  -1.0912665e+00  -7.6914874e-02  -2.2143260e+00
   7.5283044e+01  -5.2083768e-01  -5.1434797e-02  -9.4684164e-01
   7.6436539e+01  -1.6627566e-01  -2.9831094e-02  -1.9584470e-01
   7.7811539e+01  -2.1975130e-02  -1.9156241e-02   9.8683424e-02
   7.9186539e+01   1.9041397e-02  -1.4976705e-02   1.7353778e-01
   8.0686539e+01   2.7843698e-02  -1.3113628e-02   1.8097382e-01
   8.6050764e+01   5.2613802e-03  -1.4199293e-02   1.2636056e-01
   8.6258206e+01   2.0913806e+00   7.0025287e-01  -3.8192060e-01
   8.6436759e+01  -1.0760826e-01  -5.4892948e-02   1.5055247e-01
   8.9936912e+01  -5.2619763e-02  -2.9023145e-02   1.0658204e-01
   9.2370738e+01   2.3009153e+00   7.6847766e-01  -3.8337666e-01
   9.2588359e+01  -1.1300866e-01  -4.9254767e-02   9.8230875e-02
   9.4662631e+01  -7.6292116e-02  -3.3316855e-02   7.9049572e-02
   9.6719304e+01   2.2413196e+00   7.4600341e-01  -3.5069804e-01
   9.6885468e+01  -1.1198628e-01  -4.5448649e-02   7.3583874e-02
   9.9046146e+01  -7.6053156e-02  -3.0820571e-02   5.8134626e-02
   1.0006515e+02   2.2058174e+00   7.3277122e-01  -3.3324255e-01
   1.0020833e+02  -1.1022092e-01  -4.2887351e-02   5.9440334e-02
   1.0271883e+02  -7.1905720e-02  -2.8016605e-02   4.4935422e-02
   1.0289959e+02  -1.0902454e-01  -4.1269871e-02   5.0480467e-02
   1.0458154e+02  -8.1478941e-02  -3.0620614e-02   4.1556863e-02
   1.0517794e+02   1.9902108e+00   6.5870177e-01  -2.8729907e-01
   1.0611257e+02  -9.1534287e-02  -3.3671579e-02   3.9570480e-02
   1.0707253e+02   2.1554713e+00   7.1410991e-01  -3.1034981e-01
   1.0715568e+02  -1.0681586e-01  -3.9062324e-02   3.9679274e-02
   1.0879944e+02  -8.0933941e-02  -2.9389093e-02   3.2563708e-02
   1.0888855e+02   2.0214191e+00   6.6866886e-01  -2.8740281e-01
   1.0982070e+02  -9.0394394e-02  -3.2413732e-02   3.2300218e-02
   1.0982322e+02   3.2865800e+00  -9.6405203e-01  -4.3474075e+00
   1.1022372e+02   2.4256217e+00  -4.3891745e-01  -2.9990925e+00
   1.1049017e+02   4.8544104e-01  -9.2924447e-01  -2.0979347e+00
   1.1112514e+02   2.1601720e-01  -4.9441769e-01  -1.0465390e+00
   1.1226113e+02  -7.0131849e-02  -1.1196354e-01  -1.4084833e-01
   1.1363613e+02  -2.2774310e-01   1.4473170e-02   2.1995704e-01
   1.1496160e+02  -2.5718181e-01   4.2231159e-02   2.9957439e-01
   1.1597133e+02  -2.3141213e-01   5.2989007e-02   3.0148268e-01
   1.1669587e+02  -1.9984705e-01   6.0664933e-02   2.9186477e-01
   1.1763364e+02  -1.5480117e-01   7.0547713e-02   2.7547849e-01
   1.1809382e+02  -1.3397010e-01   7.4794076e-02   2.6710306e-01
   1.1841962e+02  -1.2035622e-01   7.7326448e-02   2.6109441e-01
   1.1892400e+02  -1.0169341e-01   8.0659209e-02   2.5248414e-01
   1.1975978e+02  -7.7537962e-02   8.4135882e-02   2.3940777e-01
   1.2083671e+02  -5.7639690e-02   8.5117564e-02   2.2436070e-01
   1.2298850e+02  -4.2362179e-02   8.0723049e-02   2.0082816e-01
   1.2847930e+02  -4.1458533e-02   6.5071926e-02   1.6193122e-01
   1.3019591e+02   2.5715009e-01  -3.8549762e-01  -9.0657130e-01
   1.3208314e+02   3.6289278e-02  -3.1876306e-02  -9.2146622e-02
   1.3545823e+02  -1.5582986e-02   3.4032354e-02   7.9869107e-02
   1.4149704e+02  -1.5055117e-02   2.2096321e-02   5.5230801e-02
   1.4675387e+02  -1.0917183e-02   1.3937329e-02   3.5335139e-02
   1.5247300e+02  -7.2103605e-03   8.5312609e-03   2.1706827e-02
   1.5806162e+02  -4.7156600e-03   5.4455103e-03   1.3481199e-02
   1.6340424e+02  -2.9932401e-03   3.4652550e-03   8.5481850e-03
   1.6485789e+02   2.8990880e+00  -3.8953554e+00  -3.8553812e+00
   1.6534279e+02   1.8554250e+00  -2.3104399e+00  -2.3940436e+00
   1.6608491e+02   7.5143847e-01  -1.1020438e+00  -1.0885565e+00
   1.6744248e+02   5.6939768e-03  -7.1918687e-02  -5.6017727e-02
   1.6881748e+02  -1.9048667e-01   2.3662868e-01   2.4991898e-01
   1.7019248e+02  -2.2493647e-01   3.0753763e-01   3.1746988e-01
   1.7156748e+02  -2.1542020e-01   3.0495697e-01   3.1173700e-01
   1.7294248e+02  -1.9603264e-01   2.8219106e-01   2.8620893e-01
   1.7431748e+02  -1.7631363e-01   2.5615322e-01   2.5783069e-01
   1.7569248e+02  -1.5878650e-01   2.3202470e-01   2.3177466e-01
   1.7706748e+02  -1.4751741e-01   2.0764840e-01   2.0722051e-01
   1.7844248e+02  -1.6249656e-01   1.6551524e-01   1.7362484e-01
   1.8037631e+02  -1.7256872e-01   1.2338428e-01   1.3859931e-01
   1.8214830e+02  -8.0655175e-02   1.8309015e-01   1.6863483e-01
   1.8505623e+02  -8.7969309e-02   1.3340655e-01   1.2296135e-01
   1.8573104e+02   3.8416563e-01  -5.5816571e-01  -4.9754483e-01
   1.8807021e+02  -1.1870183e-02   2.3565827e-02   1.9012918e-02
   1.9300201e+02  -4.8198195e-02   7.1951498e-02   6.7262364e-02
   1.9845319e+02  -2.9032940e-02   4.4417726e-02   4.0396593e-02
   2.0378023e+02  -1.7326102e-02   2.7313499e-02   2.4058429e-02
   2.0944650e+02  -9.9581854e-03   1.6209454e-02   1.3810492e-02
   2.1481441e+02  -5.8229804e-03   9.9167048e-03   8.1597819e-03
   2.1955552e+02  -3.5568027e-03   6.4752593e-03   5.1355029e-03
   2.1995660e+02   2.0010506e-01   5.8306638e-01   2.2556190e-01
   2.2046434e+02   1.7192995e-01   4.9157482e-01   1.9349384e-01
   2.2145169e+02  -6.9557925e-02  -1.8768949e-01  -6.7578795e-02
   2.2211359e+02  -8.9859192e-02  -2.3705268e-01  -8.9017880e-02
   2.2293207e+02  -7.2690639e-02  -1.8400957e-01  -7.0374484e-02
   2.2366436e+02  -5.0596380e-02  -1.2194344e-01  -4.6958219e-02
   2.2464898e+02  -2.7106183e-02  -5.9044496e-02  -2.2559198e-02
   2.2582014e+02  -1.0875151e-02  -1.7847443e-02  -6.1931357e-03
   2.2719514e+02  -2.3448494e-03   2.2854922e-03   1.9562890e-03
   2.2857014e+02   7.7784022e-04   8.7817720e-03   4.5838772e-03
   2.2994514e+02   1.7551474e-03   1.0229477e-02   5.1066777e-03
   2.3132014e+02   1.9594310e-03   1.0050139e-02   4.9405688e-03
   2.3269514e+02   1.9070499e-03   9.4208615e-03   4.5867579e-03
   2.3407014e+02   1.7834225e-03   8.7384945e-03   4.2190757e-03
   2.3544514e+02   1.6534273e-03   8.1424432e-03   3.8999173e-03
   2.3682014e+02   1.5324204e-03   7.6467205e-03   3.6318845e-03
   2.3819514e+02   1.4114757e-03   7.1988201e-03   3.3812380e-03
   2.3957014e+02   1.2414375e-03   6.6138209e-03   3.0401639e-03
   2.4042871e+02  -3.3388667e-03  -3.6968252e-02  -1.6538944e-02
   2.4179927e+02  -3.5946212e-04  -7.2790019e-03  -3.4779157e-03
   2.4317427e+02   6.5266672e-04   1.3172348e-03   4.9230699e-04
   2.4454927e+02   9.4376336e-04   3.5100186e-03   1.5560704e-03
   2.4592427e+02   9.8430998e-04   3.8066102e-03   1.7144641e-03
   2.4729927e+02   9.4427498e-04   3.5708297e-03   1.6055106e-03
   2.4867427e+02   8.8320860e-04   3.2119804e-03   1.4308304e-03
   2.5004927e+02   8.2109492e-04   2.8498795e-03   1.2525461e-03
   2.5142427e+02   7.6405493e-04   2.5168932e-03   1.0883859e-03
   2.5279927e+02   7.1348091e-04   2.2192818e-03   9.4212282e-04
   2.5417427e+02   6.6922567e-04   1.9557928e-03   8.1329539e-04
   2.5554927e+02   6.3069783e-04   1.7232657e-03   7.0029434e-04
   2.5692427e+02   5.9722551e-04   1.5182904e-03   6.0132496e-04
   2.5829927e+02   5.6817026e-04   1.3376701e-03   5.1469245e-04
   2.5967427e+02   5.4295953e-04   1.1785312e-03   4.3887416e-04
   2.6798835e+02   4.4108497e-04   5.2440326e-04   1.3444182e-04
   2.7330940e+02   4.1493719e-04   3.2341351e-04   4.3801848e-05
   2.7512757e+02   1.1975021e+00  -2.8782401e-01  -1.2594989e+00
   2.7555588e+02   8.5511648e-01  -3.6601950e-03  -7.6414460e-01
   2.7626799e+02   3.5208884e-01  -1.3792919e-01  -4.1231568e-01
   2.7701419e+02   9.8865594e-02  -1.3006267e-01  -1.8308982e-01
   2.7805261e+02  -4.2579191e-02  -6.5109714e-02  -1.1473336e-02
   2.7942761e+02  -9.0839605e-02  -2.7590649e-03   7.7292930e-02
   2.8080261e+02  -9.3612685e-02   2.3436085e-02   9.9800459e-02
   2.8217761e+02  -8.6146038e-02   3.1084531e-02   9.9272087e-02
   2.8355261e+02  -7.7270962e-02   3.1498653e-02   9.1814849e-02
   2.8492761e+02  -6.9053418e-02   2.9562215e-02   8.3017486e-02
   2.8630261e+02  -6.2084335e-02   2.7181535e-02   7.4928988e-02
   2.8767761e+02  -5.6202159e-02   2.4900581e-02   6.7875180e-02
   2.8917761e+02  -5.0889274e-02   2.2725102e-02   6.1412328e-02
   2.9493178e+02  -3.5700909e-02   1.6778231e-02   4.2625329e-02
   2.9574017e+02   1.2402774e-01  -5.9415675e-02  -1.4528782e-01
   2.9818793e+02  -9.3280033e-03   5.3236681e-03   1.1615227e-02
   3.0381467e+02  -1.7384414e-02   8.4966977e-03   2.1127902e-02
   3.0922278e+02  -1.0291076e-02   5.2530461e-03   1.2577127e-02
   3.1486575e+02  -5.8080658e-03   3.2749157e-03   7.2789967e-03
   3.2021739e+02  -3.3320661e-03   2.0319376e-03   4.2899314e-03
   3.2552537e+02  -1.8673203e-03   1.2524888e-03   2.5152488e-03
   3.3004626e+02   1.7666795e+00  -1.1857704e+00  -1.8162135e+00
   3.3030358e+02   1.4566826e+00  -6.6785810e-01  -1.3168777e+00
   3.3091609e+02   7.6368939e-01  -4.2932125e-01  -7.4775023e-01
   3.3187914e+02   2.1498959e-01  -1.8934647e-01  -2.5996932e-01
   3.3325414e+02  -5.5368080e-02  -7.3249692e-03   2.5960537e-02
   3.3462914e+02  -1.2084060e-01   6.0172600e-02   1.1275417e-01
   3.3600414e+02  -1.2797696e-01   7.8373704e-02   1.3036525e-01
   3.3737914e+02  -1.1964549e-01   7.8661358e-02   1.2575322e-01
   3.3875414e+02  -1.0819351e-01   7.3361299e-02   1.1506232e-01
   3.4012914e+02  -9.7052714e-02   6.6847788e-02   1.0359397e-01
   3.4150414e+02  -8.7452856e-02   6.0811264e-02   9.3360428e-02
   3.4287914e+02  -7.9333451e-02   5.5529735e-02   8.4575491e-02
   3.4734991e+02  -6.1574973e-02   4.3677703e-02   6.5090451e-02
   3.5011988e+02   3.7675812e-01  -2.9033140e-01  -3.8547417e-01
   3.5178647e+02   5.7847281e-02  -4.1014767e-02  -5.9294413e-02
   3.5452037e+02  -2.7487758e-02   2.1221302e-02   2.9369492e-02
   3.6159898e+02  -1.9322228e-02   1.4794028e-02   2.0558306e-02
   3.6712156e+02  -1.1250204e-02   9.0991167e-03   1.2051088e-02
   3.7248300e+02  -6.6177220e-03   5.5846889e-03   7.1026245e-03
   3.7788171e+02  -3.8341690e-03   3.4224301e-03   4.1514039e-03
   3.8333669e+02  -2.1730385e-03   2.0332152e-03   2.3626852e-03
   3.8492241e+02   7.5424827e+00  -9.4869915e+00   8.2533227e+00
   3.8542357e+02   4.6549557e+00  -5.6678763e+00   5.1473518e+00
   3.8631986e+02   1.7057776e+00  -2.0815188e+00   1.8801363e+00
   3.8769486e+02  -8.8731696e-03   2.0168185e-02  -2.6034412e-02
   3.8906986e+02  -4.7738172e-01   6.0270149e-01  -5.4738669e-01
   3.9044486e+02  -5.6787512e-01   7.1815147e-01  -6.4671461e-01
   3.9181986e+02  -5.4801434e-01   6.9576502e-01  -6.2225280e-01
   3.9319486e+02  -5.0085196e-01   6.3868918e-01  -5.6708135e-01
   3.9456986e+02  -4.5129492e-01   5.7801597e-01  -5.0931975e-01
   3.9594486e+02  -4.0672759e-01   5.2304646e-01  -4.5733703e-01
   3.9731986e+02  -3.6825201e-01   4.7521632e-01  -4.1241041e-01
   3.9869486e+02  -3.3579476e-01   4.3453562e-01  -3.7443091e-01
   4.0006986e+02  -3.1001316e-01   4.0194995e-01  -3.4405176e-01
   4.0353824e+02  -2.6174760e-01   3.4171135e-01  -2.8625144e-01
   4.0530299e+02   1.4843756e+00  -2.0417112e+00   1.5534209e+00
   4.0696003e+02   2.1066418e-01  -2.6983158e-01   2.2091150e-01
   4.0871003e+02  -8.7549175e-02   1.2663792e-01  -9.8643590e-02
   4.1305758e+02  -1.2036651e-01   1.6454096e-01  -1.3393368e-01
   4.1915688e+02  -6.8514972e-02   9.5313947e-02  -7.5651716e-02
   4.2500560e+02  -3.9331134e-02   5.6434083e-02  -4.2876580e-02
   4.3024517e+02  -2.3857872e-02   3.4797796e-02  -2.5793792e-02
   4.3614816e+02  -1.3587213e-02   2.0172148e-02  -1.4541504e-02
   4.3947343e+02   3.0863848e+00   1.1493195e+00   7.2645232e+00
   4.3977646e+02   2.2707096e+00   1.2545815e+00   5.4946212e+00
   4.4066779e+02   9.1123483e-01   4.5998663e-01   2.1924023e+00
   4.4150551e+02   2.9738018e-01   5.8745699e-02   6.8756713e-01
   4.4228291e+02   1.4006303e-02  -8.6636051e-02   7.6106028e-03
   4.4282757e+02  -9.4962316e-02  -1.2599927e-01  -2.4795762e-01
   4.4339655e+02  -1.6231628e-01  -1.3916253e-01  -4.0205208e-01
   4.4412667e+02  -2.0649848e-01  -1.3518470e-01  -4.9886770e-01
   4.4495287e+02  -2.2484875e-01  -1.1976584e-01  -5.3452694e-01
   4.4605035e+02  -2.2445616e-01  -9.6814853e-02  -5.2619368e-01
   4.4742535e+02  -2.0879415e-01  -7.3601599e-02  -4.8405057e-01
   4.4880035e+02  -1.8904781e-01  -5.7720046e-02  -4.3532619e-01
   4.5017535e+02  -1.6978973e-01  -4.7174548e-02  -3.8944626e-01
   4.5155035e+02  -1.5302201e-01  -4.0187477e-02  -3.5023425e-01
   4.5622435e+02  -1.1310764e-01  -2.8573223e-02  -2.5860667e-01
   4.5991158e+02   6.4155162e-01   1.7398692e-01   1.4763671e+00
   4.6126011e+02   1.5315937e-01   4.1976100e-02   3.5307246e-01
   4.6394242e+02  -4.4004326e-02  -1.0153495e-02  -9.9802372e-02
   4.6947815e+02  -4.1100135e-02  -9.7506549e-03  -9.3341213e-02
   4.7466824e+02  -2.5037708e-02  -6.0082189e-03  -5.6703276e-02
   4.8069141e+02  -1.4020511e-02  -3.4048045e-03  -3.1559015e-02
   4.8655807e+02  -8.0266410e-03  -1.8630632e-03  -1.7833136e-02
   4.9203700e+02  -4.7784884e-03  -1.1439807e-03  -1.0436717e-02
   4.9519419e+02   5.8764193e-01   2.6087862e+00   2.9347011e+00
   4.9556060e+02   3.5324000e-01   2.1045000e+00   2.0312843e+00
   4.9626952e+02   1.8298534e-01   9.4405984e-01   9.8140965e-01
   4.9750971e+02   4.3919924e-02   5.9040430e-02   1.6128172e-01
   4.9888471e+02  -1.8073479e-02  -1.9128400e-01  -1.3119623e-01
   5.0025971e+02  -3.9850587e-02  -2.2188080e-01  -2.0635118e-01
   5.0163471e+02  -4.5505502e-02  -2.0139886e-01  -2.1303549e-01
   5.0300971e+02  -4.4823514e-02  -1.7478570e-01  -1.9956837e-01
   5.0438471e+02  -4.1733372e-02  -1.5164693e-01  -1.8113768e-01
   5.0575971e+02  -3.8075523e-02  -1.3358520e-01  -1.6349726e-01
   5.0713471e+02  -3.4458985e-02  -1.1934842e-01  -1.4769470e-01
   5.0850971e+02  -3.1167481e-02  -1.0802512e-01  -1.3408457e-01
   5.0988471e+02  -2.8339688e-02  -9.9119972e-02  -1.2283286e-01
   5.1509763e+02  -1.9480375e-02  -7.5327523e-02  -8.9649201e-02
   5.1592516e+02   7.3821677e-02   3.3188851e-01   3.7469036e-01
   5.1821264e+02  -2.6665925e-03  -6.5510388e-03  -7.0438536e-03
   5.2253624e+02  -1.1664788e-02  -4.1161334e-02  -4.9371081e-02
   5.2807077e+02  -7.0051251e-03  -2.5612629e-02  -2.9851970e-02
   5.3374072e+02  -4.0986890e-03  -1.5023267e-02  -1.7237492e-02
   5.3891984e+02  -2.5034513e-03  -9.3532138e-03  -1.0370153e-02
   5.4474364e+02  -1.4732424e-03  -5.4909257e-03  -5.8344989e-03
   5.4955435e+02   4.5007880e-01   8.1777063e-01   1.0056244e+00
   5.4987642e+02   2.9101982e-01   7.5120326e-01   7.0113691e-01
   5.5080730e+02   1.3647113e-01   1.9547332e-01   2.9277238e-01
   5.5210401e+02   1.7382221e-02  -7.1683123e-03   2.9735901e-02
   5.5347901e+02  -2.2740618e-02  -5.9380241e-02  -5.3638903e-02
   5.5485401e+02  -3.3140951e-02  -6.4844724e-02  -7.3118124e-02
   5.5622901e+02  -3.3796264e-02  -5.9614959e-02  -7.3031814e-02
   5.5760401e+02  -3.1464123e-02  -5.2929249e-02  -6.7423614e-02
   5.5897901e+02  -2.8445394e-02  -4.6898706e-02  -6.0784208e-02
   5.6035401e+02  -2.5497280e-02  -4.1809687e-02  -5.4489876e-02
   5.6172901e+02  -2.2897215e-02  -3.7648103e-02  -4.9024293e-02
   5.6335401e+02  -2.0266761e-02  -3.3609393e-02  -4.3543880e-02
   5.6991855e+02  -1.3271228e-02  -2.3738700e-02  -2.9347508e-02
   5.7090925e+02   4.2092371e-02   8.4482307e-02   9.9490808e-02
   5.7333102e+02  -3.5750739e-03  -5.6303922e-03  -6.7767349e-03
   5.7858304e+02  -7.0850557e-03  -1.0861946e-02  -1.4598097e-02
   5.8413371e+02  -4.1322036e-03  -6.9552759e-03  -8.4528059e-03
   5.8936330e+02  -2.5480538e-03  -4.3138749e-03  -5.0286292e-03
   5.9517687e+02  -1.5242108e-03  -2.5444979e-03  -2.7955147e-03
   6.0102200e+02  -9.7846266e-04  -1.4007774e-03  -1.5567042e-03
   6.0487290e+02   6.3375854e-02   1.5337305e+00   2.0022457e+00
   6.0541022e+02   2.3879992e-02   9.6482896e-01   1.1862500e+00
   6.0619992e+02   1.7732457e-02   3.8046534e-01   5.1532594e-01
   6.0755715e+02   6.2277254e-03  -8.5986645e-03   3.4437635e-02
   6.0893215e+02  -2.0704685e-03  -1.0321902e-01  -1.0910277e-01
   6.1030715e+02  -6.0289102e-03  -1.1517204e-01  -1.4198776e-01
   6.1168215e+02  -7.3452027e-03  -1.0715420e-01  -1.4069237e-01
   6.1305715e+02  -7.3652245e-03  -9.5789217e-02  -1.2961759e-01
   6.1443215e+02  -6.8483515e-03  -8.5322377e-02  -1.1692248e-01
   6.1580715e+02  -6.1586004e-03  -7.6413057e-02  -1.0502229e-01
   6.1718215e+02  -5.4566318e-03  -6.8934353e-02  -9.4535417e-02
   6.1868215e+02  -4.7576278e-03  -6.2281913e-02  -8.4962115e-02
   6.2463466e+02  -2.6350263e-03  -4.5909985e-02  -6.0229755e-02
   6.2581430e+02   4.9739653e-03   2.0865988e-01   2.5588029e-01
   6.2803931e+02  -7.9801071e-04  -3.7472407e-04   2.0695723e-04
   6.3249157e+02  -1.8809762e-03  -2.4105673e-02  -3.1320173e-02
   6.3783763e+02  -1.2010447e-03  -1.5143506e-02  -1.9313409e-02
   6.4389264e+02  -7.2435099e-04  -8.6522195e-03  -1.0678740e-02
   6.4989269e+02  -4.4830481e-04  -5.0590084e-03  -5.8613879e-03
   6.5534120e+02  -3.5387418e-04  -3.0231931e-03  -3.4074101e-03
   6.6019633e+02   8.7113250e-01   4.1417311e-01  -9.3799553e-02
   6.6056463e+02   6.0443281e-01   3.2979197e-01  -8.0890995e-02
   6.6132233e+02   2.8230134e-01   1.3387973e-01  -3.2374043e-02
   6.6258128e+02   4.1891437e-02   9.4807151e-03  -3.7806021e-03
   6.6395628e+02  -4.1326373e-02  -2.6157776e-02   4.9208145e-03
   6.6533128e+02  -6.2028226e-02  -3.1749457e-02   6.3308656e-03
   6.6670628e+02  -6.3131483e-02  -2.9994394e-02   5.9323341e-03
   6.6808128e+02  -5.8604917e-02  -2.6916126e-02   5.2345529e-03
   6.6945628e+02  -5.2942407e-02  -2.3979418e-02   4.5956029e-03
   6.7083128e+02  -4.7496011e-02  -2.1440322e-02   4.0656782e-03
   6.7220628e+02  -4.2661361e-02  -1.9301506e-02   3.6327927e-03
   6.7447507e+02  -3.6391676e-02  -1.6632379e-02   3.1001076e-03
   6.8078339e+02  -2.3987789e-02  -1.1631504e-02   2.0744445e-03
   6.8172710e+02   7.1146397e-02   3.6528221e-02  -5.6685929e-03
   6.8426748e+02  -8.9436293e-03  -3.8779262e-03   8.5887105e-04
   6.8951764e+02  -1.2556869e-02  -5.6991909e-03   1.1542679e-03
   6.9533740e+02  -7.3108557e-03  -3.3545521e-03   7.4023810e-04
   7.0089856e+02  -4.3817478e-03  -1.9384500e-03   4.7348561e-04
   7.0611526e+02  -2.7308737e-03  -1.2117043e-03   3.5748066e-04
   7.1187798e+02  -1.6596313e-03  -7.3181702e-04   2.8239405e-04
   7.1513574e+02   4.3417618e-01   2.4821425e+00  -2.1035004e+00
   7.1570265e+02   2.2920474e-01   1.4992985e+00  -1.2600157e+00
   7.1652646e+02   1.0630702e-01   5.6990671e-01  -5.0694337e-01
   7.1788531e+02   1.1129038e-02  -1.4985130e-02  -6.9327443e-03
   7.1926031e+02  -2.3931404e-02  -1.6057305e-01   1.3130178e-01
   7.2063531e+02  -3.4491001e-02  -1.8081601e-01   1.5674841e-01
   7.2201031e+02  -3.5657531e-02  -1.6959544e-01   1.5019271e-01
   7.2338531e+02  -3.3448908e-02  -1.5258619e-01   1.3605692e-01
   7.2476031e+02  -3.0297738e-02  -1.3652294e-01   1.2166068e-01
   7.2613531e+02  -2.7093610e-02  -1.2252228e-01   1.0871899e-01
   7.2751031e+02  -2.4164358e-02  -1.1060615e-01   9.7563263e-02
   7.2888531e+02  -2.1644407e-02  -1.0077555e-01   8.8303350e-02
   7.3026031e+02  -1.9522690e-02  -9.2736985e-02   8.0707442e-02
   7.3314547e+02  -1.6102902e-02  -8.0499657e-02   6.8984342e-02
   7.3572693e+02   7.5334802e-02   5.1955538e-01  -4.0089998e-01
   7.3730909e+02   1.2939847e-02   8.5482946e-02  -6.8998668e-02
   7.3868409e+02  -3.2233371e-03  -1.2051096e-02   9.7043696e-03
   7.4005909e+02  -7.8485402e-03  -3.7186808e-02   3.0976470e-02
   7.4291857e+02  -8.0122374e-03  -3.8222313e-02   3.2161098e-02
   7.4826455e+02  -4.9630194e-03  -2.4012719e-02   1.9873585e-02
   7.5417412e+02  -2.7907240e-03  -1.4043618e-02   1.1303295e-02
   7.5960315e+02  -1.7111008e-03  -8.5238928e-03   6.7278919e-03
   7.6474333e+02  -1.1392547e-03  -5.2656949e-03   4.1168943e-03
   7.7050034e+02  -7.7007056e-04  -3.0587129e-03   2.3918922e-03
   7.7125034e+02  -1.6053549e-02   3.2726508e-02  -1.1634165e-02
   7.7262442e+02   1.7418843e-02  -3.9934009e-02   2.0310505e-02
   7.7534621e+02   2.3621122e-03  -8.1981080e-03   4.3819684e-03
   7.7960899e+02  -3.5902842e-03   5.0721872e-03  -2.2157877e-03
   7.8597591e+02  -2.6618006e-03   3.8491860e-03  -1.6374138e-03
   7.9098717e+02   1.3645793e-02  -2.4077734e-02   9.9994586e-03
   7.9312704e+02   6.6946206e-04  -1.5107025e-03   8.2461174e-04
   7.9982798e+02  -1.1311374e-03   1.4446848e-03  -5.0346240e-04
   8.0534644e+02  -8.1079814e-04   9.2999254e-04  -2.6631519e-04
   8.1092463e+02  -5.4783846e-04   4.5746248e-04  -6.0399049e-05
   8.1640007e+02  -4.2973407e-04   2.5700119e-04   2.6057729e-05
   8.2153710e+02  -3.8899433e-04   2.0019761e-04   5.0210245e-05
   8.2602713e+02   6.3686762e-01   1.0360685e+00  -2.7201981e+00
   8.2633773e+02   4.4849579e-01   8.3154746e-01  -2.0572159e+00
   8.2698592e+02   2.2718254e-01   4.3423782e-01  -1.0754274e+00
   8.2809135e+02   5.0373876e-02   9.9113980e-02  -2.5367073e-01
   8.2946635e+02  -2.4814991e-02  -3.9127427e-02   9.8307307e-02
   8.3084135e+02  -4.3947429e-02  -7.3811462e-02   1.9005957e-01
   8.3221635e+02  -4.5759333e-02  -7.7690213e-02   2.0098105e-01
   8.3359135e+02  -4.2623998e-02  -7.2956724e-02   1.8846402e-01
   8.3496635e+02  -3.8427281e-02  -6.6353662e-02   1.7064957e-01
   8.3634135e+02  -3.4433529e-02  -6.0052481e-02   1.5351460e-01
   8.3771635e+02  -3.0898633e-02  -5.4466231e-02   1.3830544e-01
   8.3909135e+02  -2.7874823e-02  -4.9691733e-02   1.2531052e-01
   8.4046635e+02  -2.5394790e-02  -4.5813416e-02   1.1472186e-01
   8.4209135e+02  -2.3016495e-02  -4.2151825e-02   1.0466304e-01
   8.4532008e+02   1.0999837e-01   2.4477867e-01  -5.4596495e-01
   8.4678225e+02   2.1584407e-02   4.6814912e-02  -1.0807832e-01
   8.4815725e+02  -3.2248674e-03  -4.8182632e-03   1.1654412e-02
   8.4953225e+02  -1.0106598e-02  -1.8291668e-02   4.4266245e-02
   8.5090725e+02  -1.1244400e-02  -2.0394358e-02   4.9664828e-02
   8.5228225e+02  -1.0636192e-02  -1.9266627e-02   4.6969688e-02
   8.5365725e+02  -9.5795014e-03  -1.7364106e-02   4.2232679e-02
   8.5503225e+02  -8.4846613e-03  -1.5411183e-02   3.7325145e-02
   8.5640725e+02  -7.4724228e-03  -1.3606826e-02   3.2786515e-02
   8.5778225e+02  -6.5702587e-03  -1.1992219e-02   2.8736785e-02
   8.5915725e+02  -5.7766117e-03  -1.0562689e-02   2.5168107e-02
   8.6053225e+02  -5.0817670e-03  -9.3016123e-03   2.2037430e-02
   8.6662526e+02  -2.9064422e-03  -5.3167674e-03   1.2244206e-02
   8.7198555e+02  -1.8333354e-03  -3.2393841e-03   7.3129603e-03
   8.7730891e+02  -1.2066299e-03  -1.9783629e-03   4.3973554e-03
   8.8068531e+02  -2.6278299e-03   2.0464813e-03   2.1922974e-03
   8.8153568e+02  -1.3015793e-02   2.6158414e-02  -4.6912992e-03
   8.8435486e+02  -1.0745957e-03  -3.9923325e-04   2.1993211e-03
   8.9047633e+02   1.0509900e-03  -4.6103898e-03   2.5435869e-03
   8.9588122e+02   6.8070033e-04  -3.2359135e-03   1.7518454e-03
   9.0062274e+02  -6.4494358e-03   1.9067144e-02  -8.4921783e-03
   9.0281152e+02  -6.9221851e-04   9.8376410e-04  -3.8712694e-04
   9.0997545e+02   2.7418457e-05  -1.1546816e-03   6.5821496e-04
   9.1529539e+02  -1.0031141e-04  -7.1165416e-04   4.3088740e-04
   9.2062056e+02  -1.7927605e-04  -4.3631870e-04   2.9322835e-04
   9.2628371e+02  -2.2158751e-04  -2.7422548e-04   2.1180638e-04
   9.3165052e+02  -2.5255990e-04  -1.6861042e-04   1.6293350e-04
   9.3613892e+02   1.9405606e+00   1.6449617e+00  -6.2586018e+00
   9.3644897e+02   1.4166452e+00   1.2868079e+00  -4.6937757e+00
   9.3708946e+02   7.6464832e-01   6.1509032e-01  -2.4418021e+00
   9.3816591e+02   2.0386613e-01   1.1313055e-01  -5.9137728e-01
   9.3954091e+02  -6.0441965e-02  -7.3759409e-02   2.2185614e-01
   9.4091591e+02  -1.3434649e-01  -1.1060183e-01   4.3054669e-01
   9.4229091e+02  -1.4554340e-01  -1.0996295e-01   4.5442175e-01
   9.4366591e+02  -1.3761786e-01  -1.0099640e-01   4.2574115e-01
   9.4504091e+02  -1.2488084e-01  -9.0978561e-02   3.8516113e-01
   9.4641591e+02  -1.1237636e-01  -8.2041574e-02   3.4645785e-01
   9.4728932e+02  -5.7581555e-02  -1.4238089e-01   3.4157344e-01
   9.4866432e+02  -5.7574364e-02  -1.1899032e-01   3.0479507e-01
   9.4990954e+02  -5.7909046e-02  -1.0155902e-01   2.7685023e-01
   9.5102966e+02  -5.8025448e-02  -8.9122860e-02   2.5646670e-01
   9.5246042e+02  -5.7406299e-02  -7.7270922e-02   2.3572443e-01
   9.5377337e+02  -5.5711731e-02  -6.9590320e-02   2.2009916e-01
   9.5612578e+02   6.1276583e-01   1.3983151e-01  -1.3576174e+00
   9.5674449e+02   3.4339346e-01   6.5921731e-02  -7.4064164e-01
   9.5693100e+02  -1.4081176e-01   6.0795929e-01  -7.1719998e-01
   9.5750169e+02  -1.0075723e-01   3.4719424e-01  -3.8088553e-01
   9.5813524e+02   1.2526345e-01  -8.2085032e-02  -1.1057158e-01
   9.5950206e+02   3.4536896e-02  -8.1182803e-02   6.6696222e-02
   9.6088524e+02   5.2973866e-03  -7.2790593e-02   1.1017007e-01
   9.6199987e+02  -2.0015147e-03  -6.5979261e-02   1.1316144e-01
   9.6220559e+02  -3.3548963e-01   3.5547300e-01   5.1369509e-02
   9.6282614e+02   3.0102033e-02  -1.1076060e-01   1.1547759e-01
   9.6410320e+02   2.1677254e-02  -8.9746741e-02   1.0501422e-01
   9.6530489e+02   1.6572290e-02  -7.5624342e-02   9.3721695e-02
   9.6536710e+02  -3.3706921e-01   3.6706350e-01   3.9029900e-02
   9.6593146e+02  -2.1090419e-01   2.0698237e-01   5.4593150e-02
   9.6718658e+02   3.1086624e-02  -8.5499864e-02   8.1041757e-02
   9.6801746e+02  -2.5778856e-01   2.7478166e-01   3.6064552e-02
   9.6833323e+02   4.4399002e-02  -9.9527484e-02   7.4453510e-02
   9.6969505e+02  -2.9790662e-01   3.3121303e-01   2.3212458e-02
   9.7006577e+02   4.8786237e-02  -9.8175474e-02   6.4064503e-02
   9.7126783e+02  -2.8691848e-01   3.2128701e-01   1.8368851e-02
   9.7185175e+02   4.8993629e-02  -9.1375546e-02   5.4626175e-02
   9.7259787e+02   4.3348197e-02  -8.0748272e-02   5.0499093e-02
   9.7286779e+02   5.3057702e-02  -9.4111391e-02   5.0276075e-02
   9.7375313e+02   4.5952622e-02  -8.0988382e-02   4.5813933e-02
   9.7398867e+02  -2.2190496e-01   2.4499455e-01   1.6415335e-02
   9.7477496e+02   4.7986186e-02  -8.1120445e-02   4.2062611e-02
   9.7498612e+02  -2.2288113e-01   2.4807417e-01   1.3425783e-02
   9.7568926e+02   4.9637043e-02  -8.1217493e-02   3.8993980e-02
   9.7588394e+02   5.6484604e-02  -9.0754506e-02   3.8968554e-02
   9.7652123e+02  -2.6193830e-01   2.9963342e-01   5.7084439e-03
   9.7720972e+02   5.2659321e-02  -8.2177328e-02   3.4489549e-02
   9.7743850e+02   5.7751075e-02  -8.9161591e-02   3.4268923e-02
   9.7797731e+02   5.3058453e-02  -8.1243260e-02   3.2356160e-02
   9.7812560e+02   5.8303525e-02  -8.8603582e-02   3.2406329e-02
   9.7863133e+02  -2.5440876e-01   2.9296444e-01   2.0520656e-03
   9.7876421e+02   5.8700594e-02  -8.7991845e-02   3.0773350e-02
   9.7931724e+02  -2.3418982e-01   2.6842703e-01   2.6294561e-03
   9.7978491e+02   5.5280836e-02  -8.1259607e-02   2.8029111e-02
   9.7991160e+02   5.9442461e-02  -8.7112213e-02   2.8083289e-02
   9.8042451e+02  -2.2800210e-01   2.6155712e-01   1.7376034e-03
   9.8080241e+02   5.6099225e-02  -8.1555725e-02   2.6596247e-02
   9.8092153e+02   5.9733461e-02  -8.6733274e-02   2.6709056e-02
   9.8131428e+02  -2.4095689e-01   2.7824634e-01  -2.5843653e-04
   9.8172848e+02   5.6707093e-02  -8.1483519e-02   2.5156138e-02
   9.8183906e+02   5.9916658e-02  -8.6016751e-02   2.5223792e-02
   9.8224446e+02  -2.2413525e-01   2.5799320e-01   6.1648770e-05
   9.8255590e+02  -2.4217476e-01   2.8078264e-01  -1.8551125e-03
   9.8290791e+02   5.7957508e-02  -8.1929767e-02   2.3261962e-02
   9.8302827e+02   6.0545928e-02  -8.5554550e-02   2.3261632e-02
   9.8339295e+02  -2.2115971e-01   2.5530955e-01  -1.1306089e-03
   9.8366738e+02  -2.3627077e-01   2.7440052e-01  -2.7187676e-03
   9.8394672e+02   5.8964015e-02  -8.2199290e-02   2.1660838e-02
   9.8405070e+02  -2.2499598e-01   2.6067983e-01  -2.2413631e-03
   9.8433076e+02   5.8678214e-02  -8.1398889e-02   2.1050910e-02
   9.8440709e+02   6.1103197e-02  -8.4832223e-02   2.1119909e-02
   9.8465076e+02  -2.3006143e-01   2.6752803e-01  -3.3427901e-03
   9.8493757e+02   5.9186535e-02  -8.1505460e-02   2.0199817e-02
   9.8501726e+02  -2.1510759e-01   2.4921686e-01  -2.5289551e-03
   9.8528945e+02  -2.1685138e-01   2.5162219e-01  -2.9636744e-03
   9.8551961e+02  -2.2523615e-01   2.6227044e-01  -3.8813221e-03
   9.8577925e+02   5.9700214e-02  -8.1431994e-02   1.9086575e-02
   9.8585049e+02   6.1644200e-02  -8.4182471e-02   1.9137637e-02
   9.8605902e+02  -2.2042061e-01   2.5673312e-01  -4.0356487e-03
   9.8629810e+02   5.9987854e-02  -8.1377032e-02   1.8445607e-02
   9.8636419e+02  -2.0873597e-01   2.4244485e-01  -3.3971939e-03
   9.8655264e+02  -2.1895316e-01   2.5532610e-01  -4.3890236e-03
   9.8673404e+02   6.0753412e-02  -8.2098601e-02   1.7973126e-02
   9.8685054e+02  -2.0593998e-01   2.3937714e-01  -3.6294860e-03
   9.8702937e+02  -2.1523657e-01   2.5110097e-01  -4.5264311e-03
   9.8725382e+02  -2.1348131e-01   2.4910478e-01  -4.5839348e-03
   9.8732008e+02   6.2042257e-02  -8.3482184e-02   1.7393476e-02
   9.8748872e+02  -2.0951616e-01   2.4436596e-01  -4.4723126e-03
   9.8769104e+02  -2.1005899e-01   2.4521345e-01  -4.6837883e-03
   9.8780659e+02   6.1632955e-02  -8.2501041e-02   1.6837275e-02
   9.8794675e+02  -1.9882964e-01   2.3145450e-01  -4.0122007e-03
   9.8809947e+02  -2.0645169e-01   2.4106885e-01  -4.7307172e-03
   9.8829276e+02   6.0992552e-02  -8.1208556e-02   1.6292663e-02
   9.8835525e+02   6.2295662e-02  -8.3050563e-02   1.6324730e-02
   9.8853208e+02  -1.9417980e-01   2.2616585e-01  -4.1082716e-03
   9.8867066e+02   6.1150263e-02  -8.1166485e-02   1.5936171e-02
   9.8872390e+02   6.2441546e-02  -8.2995765e-02   1.5978284e-02
   9.8888147e+02  -1.9389381e-01   2.2610619e-01  -4.3458453e-03
   9.8903456e+02  -1.9613962e-01   2.2903369e-01  -4.6300517e-03
   9.8919479e+02   6.1403215e-02  -8.1166329e-02   1.5470326e-02
   9.8932289e+02   6.1815366e-02  -8.1670928e-02   1.5386094e-02
   9.8940018e+02  -1.8677933e-01   2.1770567e-01  -4.1620570e-03
   9.8952982e+02  -1.9000540e-01   2.2183110e-01  -4.4991670e-03
   9.8966864e+02   6.1620655e-02  -8.1163882e-02   1.5073766e-02
   9.8980096e+02   6.1843879e-02  -8.1399110e-02   1.4978838e-02
   9.8985832e+02   6.2760133e-02  -8.2689375e-02   1.4996239e-02
   9.8996766e+02  -1.8704343e-01   2.1853233e-01  -4.5584040e-03
   9.9005568e+02   6.2280763e-02  -8.1866759e-02   1.4801461e-02
   9.9014000e+02  -1.8014549e-01   2.1010427e-01  -4.1382701e-03
   9.9024564e+02  -1.8420642e-01   2.1525116e-01  -4.5153204e-03
   9.9037766e+02   6.1922705e-02  -8.1149156e-02   1.4521911e-02
   9.9048871e+02   6.2140296e-02  -8.1392946e-02   1.4452062e-02
   9.9054096e+02   6.2881871e-02  -8.2437227e-02   1.4464603e-02
   9.9066396e+02   6.2900969e-02  -8.2389570e-02   1.4373519e-02
   9.9078429e+02  -1.7259730e-01   2.0129808e-01  -3.9506237e-03
   9.9086765e+02   6.2131080e-02  -8.1153101e-02   1.4169479e-02
   9.9090505e+02   6.2898789e-02  -8.2242209e-02   1.4196370e-02
   9.9101158e+02  -1.7017360e-01   1.9849267e-01  -3.8961146e-03
   9.9109712e+02  -1.7313627e-01   2.0225797e-01  -4.1695613e-03
   9.9120251e+02   6.2252558e-02  -8.1131943e-02   1.3940255e-02
   9.9126019e+02   6.2761335e-02  -8.1834181e-02   1.3936080e-02
   9.9144523e+02   1.6215185e+00   1.5737051e-01  -5.4381589e+00
   9.9187690e+02   1.0343316e+00   1.0162827e-01  -3.4686669e+00
   9.9253902e+02   4.6865506e-01   3.7751712e-02  -1.5520244e+00
   9.9330126e+02   1.0842708e-01   3.4967926e-03  -3.4599510e-01
   9.9366126e+02   4.2589064e-03  -4.8714341e-03  -7.8097880e-04
   9.9404689e+02  -7.6427185e-02  -1.0703840e-02   2.6505565e-01
   9.9477561e+02  -1.7033422e-01  -1.6555981e-02   5.7205803e-01
   9.9561703e+02  -2.2209553e-01  -1.9122831e-02   7.3936912e-01
   9.9679162e+02  -2.4608846e-01  -1.9879775e-02   8.1532353e-01
   9.9815136e+02  -2.4444974e-01  -1.9265733e-02   8.0805753e-01
   9.9920106e+02  -2.3075540e-01  -1.7848942e-02   7.6196007e-01
   9.9975794e+02  -2.1768583e-01  -1.6486681e-02   7.1834100e-01
   9.9994069e+02  -2.1204841e-01  -1.5890577e-02   6.9956170e-01
   9.9999526e+02  -2.1025278e-01  -1.5699926e-02   6.9358287e-01


==> data/uData1000UnSafe.dat <==
   0.0000000e+00   2.7648080e+01  -8.4655283e+00   1.6125332e+01
   8.1470701e-02   2.5618547e+01  -7.8518231e+00   1.4952515e+01
   2.3179796e-01   2.2251836e+01  -6.8191581e+00   1.2989731e+01
   2.9286164e-01   2.1136833e+01  -6.4101196e+00   1.2263084e+01
   3.2366917e-01   2.0748989e+01  -6.1823756e+00   1.1912903e+01
   3.8049677e-01   2.0038654e+01  -5.7814297e+00   1.1290065e+01
   5.1602813e-01   1.8347475e+01  -4.9231587e+00   9.9171283e+00
   8.8453720e-01   1.3893885e+01  -3.1665464e+00   6.8759247e+00
   1.4228786e+00   8.6328307e+00  -1.5574017e+00   3.8128230e+00
   2.4601138e+00   2.6607303e+00  -5.2753584e-02   6.9508897e-01
   3.2071185e+00   4.8355901e-01   3.9577126e-01  -3.3240388e-01
   4.3323766e+00  -1.1313384e+00   6.4492788e-01  -1.0035447e+00
   5.7073766e+00  -1.8462395e+00   6.7082315e-01  -1.2074995e+00
   7.0823766e+00  -2.0123809e+00   6.0572729e-01  -1.1755709e+00
   8.4573766e+00  -1.9679786e+00   5.2623557e-01  -1.0757742e+00
   9.8323766e+00  -1.8434157e+00   4.5476604e-01  -9.6530309e-01
   1.1207377e+01  -1.6988779e+00   3.9667776e-01  -8.6512913e-01
   1.2582377e+01  -1.5602135e+00   3.5089438e-01  -7.8046870e-01
   1.3957377e+01  -1.4345441e+00   3.1421461e-01  -7.0941438e-01
   1.5332377e+01  -1.3297267e+00   2.8525314e-01  -6.5237432e-01
   1.6707377e+01  -1.2427608e+00   2.6164962e-01  -6.0572038e-01
   1.8061391e+01  -1.1618486e+00   2.3997914e-01  -5.6201633e-01
   1.9108229e+01  -1.0816487e+00   2.1936697e-01  -5.1801657e-01
   1.9998366e+01  -9.6867926e-01   1.9211250e-01  -4.5645058e-01
   2.0314600e+01   5.9429400e+00  -1.0942521e+00   2.7060890e+00
   2.1333756e+01   1.9820685e+00  -3.6554003e-01   9.2215554e-01
   2.2708756e+01   4.4588096e-02   5.2428207e-03   2.3313404e-02
   2.4083756e+01  -4.9693853e-01   1.1273371e-01  -2.3628304e-01
   2.5458756e+01  -6.0529403e-01   1.3433532e-01  -2.9025840e-01
   2.6833756e+01  -5.8421924e-01   1.2913931e-01  -2.8073541e-01
   2.8208756e+01  -5.2897035e-01   1.1661943e-01  -2.5388033e-01
   2.9583756e+01  -4.6889140e-01   1.0304892e-01  -2.2438344e-01
   3.0958756e+01  -4.1254419e-01   9.0332719e-02  -1.9666620e-01
   3.2333756e+01  -3.6199341e-01   7.8948151e-02  -1.7183677e-01
   3.3708756e+01  -3.1732359e-01   6.8919231e-02  -1.4996295e-01
   3.5083756e+01  -2.7806147e-01   6.0137185e-02  -1.3081027e-01
   3.7387856e+01  -2.2284054e-01   4.7782920e-02  -1.0393917e-01
   4.3324564e+01  -1.2571154e-01   2.6549711e-02  -5.7537472e-02
   4.8656043e+01  -7.5120969e-02   1.5616976e-02  -3.3738970e-02
   4.9974346e+01  -4.5468954e-01   7.4818547e-02  -1.8843119e-01
   5.0101924e+01  -4.1518697e-01   6.8871148e-02  -1.7255611e-01
   5.0211457e+01   6.9534792e+00   6.5774821e+00  -1.6999363e+01
   5.0523627e+01   4.5957291e+00   4.3001554e+00  -1.2029163e+01
   5.1267917e+01   1.5487158e+00   1.4249293e+00  -4.9502043e+00
   5.2547343e+01  -4.2011563e-01  -4.1947019e-01   2.6526745e-02
   5.3922343e+01  -8.3611904e-01  -7.9532612e-01   1.3880829e+00
   5.5297343e+01  -7.4440347e-01  -6.8642039e-01   1.4829592e+00
   5.6672343e+01  -5.5633231e-01  -4.8633671e-01   1.2739660e+00
   5.8047343e+01  -3.9494227e-01  -3.1702549e-01   1.0488470e+00
   5.9422343e+01  -2.8429194e-01  -2.0309347e-01   8.7474390e-01
   6.0797343e+01  -2.1534823e-01  -1.3510385e-01   7.4891626e-01
   6.2172343e+01  -1.7379441e-01  -9.7217269e-02   6.5761287e-01
   6.3547343e+01  -1.4848657e-01  -7.6690063e-02   5.9006680e-01
   6.8785178e+01  -1.0587405e-01  -5.0978909e-02   4.3521767e-01
   7.0101531e+01  -9.2049068e-02  -4.4250679e-02   3.7420656e-01
   7.0954641e+01   3.2882165e-01   1.5931079e-01  -1.3100869e+00
   7.3421577e+01  -2.7988509e-02  -1.1949217e-02   1.1155005e-01
   7.8154042e+01  -5.1066249e-02  -2.3584321e-02   2.0853707e-01
   8.2977672e+01  -3.2740760e-02  -1.5143884e-02   1.3323462e-01
   8.6512565e+01  -2.3305909e-02  -1.0815333e-02   9.4612029e-02
   9.0162454e+01  -1.6359130e-02  -7.6377440e-03   6.6408771e-02
   9.3680205e+01  -1.1589166e-02  -5.4612844e-03   4.7214305e-02
   9.7434619e+01  -7.9784068e-03  -3.8189789e-03   3.2807993e-02
   9.9760888e+01  -4.9794652e-02  -2.3567915e-02   1.8694940e-01
   1.0004623e+02  -4.0685173e-02  -1.9265973e-02   1.5336596e-01
   1.0023835e+02   1.0916809e+00  -1.8352846e+00  -4.0993395e+00
   1.0050202e+02   8.7853340e-01  -1.3934686e+00  -3.1891809e+00
   1.0121886e+02   4.5842367e-01  -6.3094393e-01  -1.5358400e+00
   1.0235295e+02   1.1769586e-01  -1.1173224e-01  -3.2083559e-01
   1.0372795e+02  -3.6414207e-02   7.9813794e-02   1.7340271e-01
   1.0494125e+02  -7.8207792e-02   1.2039460e-01   2.9234656e-01
   1.0581568e+02  -8.6728132e-02   1.2505755e-01   3.1150007e-01
   1.0658959e+02  -8.7521943e-02   1.2249367e-01   3.0892529e-01
   1.0738362e+02  -8.5172774e-02   1.1712461e-01   2.9765576e-01
   1.0778098e+02  -8.3412408e-02   1.1403267e-01   2.9056064e-01
   1.0810412e+02  -8.1764182e-02   1.1136304e-01   2.8424187e-01
   1.0869633e+02  -7.8584477e-02   1.0648363e-01   2.7243934e-01
   1.0953284e+02  -7.3846582e-02   9.9603257e-02   2.5540773e-01
   1.1055145e+02  -6.8365645e-02   9.1901054e-02   2.3606422e-01
   1.1325734e+02  -5.6296966e-02   7.5279053e-02   1.9391877e-01
   1.1881463e+02  -4.1323213e-02   5.4625308e-02   1.4148766e-01
   1.2023708e+02  -3.5242718e-02   4.6581998e-02   1.2072277e-01
   1.2072152e+02   1.8398514e-01  -2.3733806e-01  -6.1795999e-01
   1.2294625e+02   2.8257777e-03  -1.4888986e-03  -5.3466371e-03
   1.2654137e+02  -2.1252376e-02   2.9438721e-02   7.5260744e-02
   1.3036197e+02  -1.5678808e-02   2.1857995e-02   5.5893445e-02
   1.3340494e+02  -1.1589128e-02   1.6340332e-02   4.1761434e-02
   1.3615494e+02  -8.7632894e-03   1.2519936e-02   3.1983449e-02
   1.3879480e+02  -6.6741341e-03   9.6926234e-03   2.4747675e-02
   1.4140800e+02  -5.0726307e-03   7.5236147e-03   1.9196217e-02
   1.4415800e+02  -3.7742505e-03   5.7638932e-03   1.4691712e-02
   1.4716571e+02  -2.7019753e-03   4.3058414e-03   1.0963826e-02
   1.5022683e+02  -1.6265620e-02   2.3518475e-02   5.9032758e-02
   1.5028921e+02  -1.5589750e-02   2.2482640e-02   5.6502835e-02
   1.5042887e+02   1.3668387e+00  -4.7811908e+00  -4.0874847e+00
   1.5069556e+02   1.2045713e+00  -3.4490872e+00  -3.0973439e+00
   1.5116570e+02   7.8647952e-01  -2.0843550e+00  -1.9080114e+00
   1.5224929e+02   1.8794125e-01  -5.6013243e-01  -4.8761270e-01
   1.5362429e+02  -6.4185693e-02   1.3496901e-01   1.4238295e-01
   1.5499929e+02  -1.2216810e-01   3.3397635e-01   3.1111487e-01
   1.5637429e+02  -1.2491883e-01   3.7053117e-01   3.3554297e-01
   1.5774929e+02  -1.1400282e-01   3.5573770e-01   3.1738325e-01
   1.5912429e+02  -1.0123310e-01   3.2672356e-01   2.8895019e-01
   1.6049929e+02  -8.9863028e-02   2.9665613e-01   2.6097639e-01
   1.6187429e+02  -8.0267877e-02   2.6898288e-01   2.3588275e-01
   1.6337429e+02  -7.1786581e-02   2.4309361e-01   2.1274654e-01
   1.6840070e+02  -5.3828167e-02   1.8508360e-01   1.6162946e-01
   1.7028582e+02  -4.2631341e-02   1.5003081e-01   1.3080407e-01
   1.7058618e+02   2.6583780e-01  -9.7111358e-01  -8.4471442e-01
   1.7259281e+02   2.1383935e-02  -6.2346031e-02  -5.5167043e-02
   1.7598499e+02  -2.5864874e-02   9.7878494e-02   8.4896368e-02
   1.8103879e+02  -1.7727365e-02   6.7859687e-02   5.8820542e-02
   1.8639583e+02  -1.0132302e-02   4.0772485e-02   3.5230117e-02
   1.9151372e+02  -5.8491726e-03   2.4990973e-02   2.1519207e-02
   1.9541450e+02  -3.7966140e-03   1.7210435e-02   1.4769649e-02
   1.9872613e+02  -2.5929770e-03   1.2539911e-02   1.0723113e-02
   2.0028312e+02  -1.6275495e-02   7.7593863e-02   6.6451425e-02
   2.0032130e+02   1.9238739e-04   8.3192972e-03   5.4407927e-03
   2.0045606e+02   2.9242389e-03   1.8251387e-02   1.0154511e-02
   2.0056925e+02  -2.4487306e-01   1.8369745e-01  -1.9794402e-01
   2.0083803e+02  -1.3699238e-01   1.0549571e-01  -1.0356358e-01
   2.0107033e+02  -7.4600440e-02   5.4392682e-02  -5.6311315e-02
   2.0159629e+02   1.2533493e-03  -1.0900690e-02   4.1079466e-03
   2.0236393e+02   3.2831975e-02  -3.4939056e-02   3.1863089e-02
   2.0301989e+02   3.3080452e-02  -2.7435197e-02   3.4035623e-02
   2.0338052e+02   2.9831493e-02  -2.0542275e-02   3.2085842e-02
   2.0390461e+02   2.3931513e-02  -1.0939827e-02   2.7816502e-02
   2.0477705e+02   1.4696608e-02   5.8043222e-04   2.0321331e-02
   2.0591094e+02   6.4962021e-03   7.5523239e-03   1.2932509e-02
   2.0728594e+02   1.4227766e-03   9.3444276e-03   7.7429422e-03
   2.0866094e+02  -7.0046676e-04   8.5323954e-03   5.0808522e-03
   2.1003594e+02  -1.4748831e-03   7.2186806e-03   3.6700234e-03
   2.1141094e+02  -1.7407660e-03   5.9488705e-03   2.8044670e-03
   2.1278594e+02  -1.7127794e-03   5.0352183e-03   2.3222292e-03
   2.1416094e+02  -1.6109214e-03   4.3647124e-03   2.0100351e-03
   2.1553594e+02  -1.5113097e-03   3.8703678e-03   1.7876788e-03
   2.1691094e+02  -1.4248658e-03   3.4974020e-03   1.6223012e-03
   2.1828594e+02  -1.3369692e-03   3.1928634e-03   1.4857856e-03
   2.1966094e+02  -1.2041549e-03   2.8511100e-03   1.3301655e-03
   2.2059454e+02   9.4579326e-03  -1.6046870e-02  -8.2024477e-03
   2.2196954e+02   2.4069993e-03  -3.3441902e-03  -1.7973728e-03
   2.2334454e+02   2.3471546e-04   4.6672555e-04   1.1978047e-04
   2.2471954e+02  -3.6949677e-04   1.4819819e-03   6.3116870e-04
   2.2609454e+02  -4.7764395e-04   1.6348100e-03   7.1016615e-04
   2.2746954e+02  -4.3583002e-04   1.5359494e-03   6.6308186e-04
   2.2884454e+02  -3.5488501e-04   1.3763291e-03   5.8536202e-04
   2.3021954e+02  -2.6958376e-04   1.2139644e-03   5.0596107e-04
   2.3159454e+02  -1.9019681e-04   1.0650446e-03   4.3298318e-04
   2.3296954e+02  -1.1917280e-04   9.3278864e-04   3.6807893e-04
   2.3434454e+02  -5.6525002e-05   8.1658942e-04   3.1099184e-04
   2.3571954e+02  -1.5648451e-06   7.1485371e-04   2.6096628e-04
   2.3709454e+02   4.6543653e-05   6.2586834e-04   2.1717200e-04
   2.3859454e+02   9.2196661e-05   5.4146916e-04   1.7573724e-04
   2.4468418e+02   2.2128962e-04   2.9893705e-04   5.6245966e-05
   2.5030503e+02   2.8933950e-04   1.7666191e-04  -4.6018101e-06
   2.5038808e+02  -3.8061600e-04  -1.9825102e-03  -8.4004317e-04
   2.5086871e+02  -3.0746596e-03  -9.8674217e-03  -3.9854403e-03
   2.5226600e+02  -1.5011024e-03  -5.4826239e-03  -2.3500340e-03
   2.5599586e+02   4.9612711e-04   5.1077704e-04   1.5368228e-04
   2.6167401e+02   7.2731980e-04   1.1706589e-03   4.0911980e-04
   2.6713308e+02   8.8833747e-04   1.6994567e-03   5.9966675e-04
   2.7080622e+02  -3.1962820e-03  -1.1922242e-02  -4.9014618e-03
   2.7517900e+02   6.0959944e-04   6.3038781e-04   1.7153581e-04
   2.8037428e+02   6.0929127e-04   6.4966690e-04   1.7354350e-04
   2.8608623e+02   5.4535796e-04   4.4287823e-04   8.8575066e-05
   2.9155531e+02   5.0555954e-04   3.1886827e-04   3.7520815e-05
   2.9675823e+02   4.7914775e-04   2.4007923e-04   5.1035702e-06
   2.9974084e+02   2.1602502e-03   6.0428341e-03   2.3964761e-03
   2.9998040e+02   1.8683874e-03   5.0861623e-03   1.9933552e-03
   3.0049485e+02   1.3930370e-03   3.5127804e-03   1.3345784e-03
   3.0072351e+02   9.3082635e-01  -6.2514465e-01  -1.2530418e+00
   3.0116397e+02   6.3913286e-01  -3.0386875e-01  -7.7092986e-01
   3.0203946e+02   2.6777541e-01  -2.9227728e-02  -2.5362736e-01
   3.0341446e+02   1.2060315e-02   5.9080024e-02   3.0591045e-02
   3.0478946e+02  -6.9475850e-02   5.3983638e-02   9.7714811e-02
   3.0616446e+02  -8.9107115e-02   4.1443668e-02   1.0601949e-01
   3.0753946e+02  -8.8157077e-02   3.2813945e-02   9.9261759e-02
   3.0891446e+02  -8.1298401e-02   2.7377152e-02   8.9616374e-02
   3.1028946e+02  -7.3473428e-02   2.3700579e-02   8.0351578e-02
   3.1166446e+02  -6.6244681e-02   2.0981402e-02   7.2260087e-02
   3.1303946e+02  -5.9959342e-02   1.8827662e-02   6.5371046e-02
   3.1645465e+02  -4.8659668e-02   1.5081504e-02   5.3093586e-02
   3.2041365e+02  -3.9042123e-02   1.2083737e-02   4.2840211e-02
   3.2086652e+02   2.0697822e-01  -6.2764758e-02  -2.2625891e-01
   3.2298321e+02   8.5553693e-03  -1.8229487e-03  -8.7809778e-03
   3.2688079e+02  -2.2140769e-02   7.2968995e-03   2.4487132e-02
   3.3228238e+02  -1.3939255e-02   4.6463801e-03   1.5536271e-02
   3.3882002e+02  -7.2257500e-03   2.4874863e-03   8.2102771e-03
   3.4509873e+02  -3.7619693e-03   1.3623978e-03   4.4153808e-03
   3.5039786e+02  -2.1145588e-03   8.2134967e-04   2.6029357e-03
   3.5045920e+02  -1.6667139e-02   5.8455765e-03   1.8984166e-02
   3.5052323e+02   4.3980148e+00  -3.3357871e+00  -1.5225134e+00
   3.5079508e+02   3.3675685e+00  -2.7053666e+00  -1.2297203e+00
   3.5118180e+02   2.3386463e+00  -1.7120425e+00  -7.7788944e-01
   3.5198935e+02   9.6918723e-01  -6.4648952e-01  -2.9313718e-01
   3.5336435e+02   1.2665361e-02   3.7626751e-02   1.6145388e-02
   3.5473935e+02  -2.6111267e-01   2.1526733e-01   9.5738757e-02
   3.5611435e+02  -3.1825667e-01   2.4443892e-01   1.0871475e-01
   3.5748935e+02  -3.0948285e-01   2.3232884e-01   1.0337937e-01
   3.5886435e+02  -2.8340673e-01   2.1091950e-01   9.3984099e-02
   3.6023935e+02  -2.5567253e-01   1.8969214e-01   8.4707628e-02
   3.6161435e+02  -2.3026874e-01   1.7068348e-01   7.6421391e-02
   3.6298935e+02  -2.0832862e-01   1.5436306e-01   6.9325030e-02
   3.6595683e+02  -1.7344614e-01   1.2827804e-01   5.8068724e-02
   3.7043886e+02  -1.3683842e-01   1.0265523e-01   4.7479938e-02
   3.7072943e+02   8.3797417e-01  -6.3113689e-01  -2.9764060e-01
   3.7261106e+02   8.3248580e-02  -5.8208164e-02  -2.8021026e-02
   3.7564166e+02  -7.6560012e-02   5.9339722e-02   2.6511365e-02
   3.8137323e+02  -5.3329722e-02   4.1255722e-02   1.8475088e-02
   3.8694274e+02  -3.0999392e-02   2.4326774e-02   1.0898300e-02
   3.9260171e+02  -1.7786702e-02   1.4193108e-02   6.3392572e-03
   3.9782844e+02  -1.0621329e-02   8.6287206e-03   3.8224617e-03
   4.0035162e+02  -6.1959162e-02   5.3510315e-02   2.2584167e-02
   4.0048869e+02  -5.6220312e-02   4.8170231e-02   2.0557338e-02
   4.0067578e+02  -4.9234127e-02   4.1730291e-02   1.8079002e-02
   4.0076979e+02   7.2521219e+00  -8.7560689e+00   1.0065891e+01
   4.0103345e+02   5.6447767e+00  -6.3716700e+00   7.9763742e+00
   4.0168963e+02   2.8941730e+00  -2.8207260e+00   4.2311573e+00
   4.0246228e+02   1.1211542e+00  -8.3274678e-01   1.7160051e+00
   4.0312235e+02   3.1101856e-01  -3.8586631e-02   5.2812508e-01
   4.0348296e+02   3.3224038e-02   2.0658611e-01   1.1170802e-01
   4.0422311e+02  -3.1454935e-01   4.8028585e-01  -4.2054025e-01
   4.0507405e+02  -4.9521840e-01   5.9203971e-01  -7.0676930e-01
   4.0599230e+02  -5.6117934e-01   6.1046598e-01  -8.1804879e-01
   4.0706066e+02  -5.6370568e-01   5.8372182e-01  -8.3025906e-01
   4.0784084e+02  -5.4442599e-01   5.5389689e-01  -8.0465949e-01
   4.0869980e+02  -5.1585228e-01   5.1961814e-01  -7.6376167e-01
   4.0934495e+02  -4.9239632e-01   4.9423814e-01  -7.2935423e-01
   4.0984030e+02  -4.7456190e-01   4.7574136e-01  -7.0292539e-01
   4.1070199e+02  -4.4479092e-01   4.4579238e-01  -6.5847171e-01
   4.1154951e+02  -4.1708872e-01   4.1851927e-01  -6.1688545e-01
   4.1271073e+02  -3.8401836e-01   3.8633419e-01  -5.6696274e-01
   4.1433573e+02  -3.4455134e-01   3.4801098e-01  -5.0715921e-01
   4.1949625e+02  -2.6202956e-01   2.6983779e-01  -3.8045080e-01
   4.2067573e+02  -2.3577960e-01   2.4985587e-01  -3.3998772e-01
   4.2107410e+02   1.2937195e+00  -1.4101628e+00   1.8395973e+00
   4.2315490e+02   5.5277583e-02  -4.7496168e-02   7.4980110e-02
   4.2675569e+02  -1.4042328e-01   1.5090416e-01  -2.0754823e-01
   4.3227914e+02  -9.0329831e-02   9.8209275e-02  -1.3304440e-01
   4.3851240e+02  -4.9779011e-02   5.5747015e-02  -7.2877387e-02
   4.4438246e+02  -2.8358190e-02   3.2612635e-02  -4.1231636e-02
   4.4945429e+02  -1.7478594e-02   2.0539798e-02  -2.5218308e-02
   4.5068972e+02  -1.1674903e-01   1.5140863e-01  -1.6550889e-01
   4.5073512e+02  -1.1301075e-01   1.4621111e-01  -1.6016905e-01
   4.5085318e+02   1.7964799e-01   2.7965108e+00   5.6813252e+00
   4.5111179e+02   1.2044377e-01   2.2808015e+00   4.4503404e+00
   4.5163644e+02   6.4490627e-02   1.3395904e+00   2.5988947e+00
   4.5268704e+02   6.4680186e-03   3.4512502e-01   6.5767870e-01
   4.5406204e+02  -2.0562504e-02  -1.0277430e-01  -2.2407597e-01
   4.5543704e+02  -2.7969347e-02  -2.1125493e-01  -4.4914713e-01
   4.5681204e+02  -2.8561895e-02  -2.2082049e-01  -4.7566928e-01
   4.5818704e+02  -2.6734953e-02  -2.0460459e-01  -4.4555944e-01
   4.5956204e+02  -2.4238658e-02  -1.8416692e-01  -4.0362453e-01
   4.6093704e+02  -2.1734942e-02  -1.6512556e-01  -3.6300571e-01
   4.6231204e+02  -1.9446333e-02  -1.4856887e-01  -3.2697759e-01
   4.6368704e+02  -1.7387400e-02  -1.3485841e-01  -2.9625121e-01
   4.6809544e+02  -1.2918792e-02  -1.0491434e-01  -2.3065253e-01
   4.7073543e+02   7.3679370e-02   6.8530130e-01   1.4922968e+00
   4.7178990e+02   2.4785778e-02   2.3501699e-01   5.1327491e-01
   4.7436767e+02  -5.3462461e-03  -3.4206166e-02  -7.5084628e-02
   4.7900405e+02  -6.3485340e-03  -4.5810799e-02  -1.0051464e-01
   4.8287725e+02  -4.4739832e-03  -3.1934972e-02  -7.0036552e-02
   4.8629006e+02  -3.2548149e-03  -2.2975551e-02  -5.0288412e-02
   4.8922510e+02  -2.4835744e-03  -1.7300747e-02  -3.7786534e-02
   4.9197510e+02  -1.9368754e-03  -1.3260711e-02  -2.8901446e-02
   4.9472510e+02  -1.5190676e-03  -1.0164387e-02  -2.2099535e-02
   4.9697510e+02  -1.2516415e-03  -8.1771988e-03  -1.7738810e-02
   5.0028042e+02  -9.5160897e-04  -5.9404833e-03  -1.2836849e-02
   5.0044381e+02  -4.1943863e-03  -3.8163252e-02  -8.2551923e-02
   5.0078468e+02  -3.3651436e-03  -3.0122381e-02  -6.5127790e-02
   5.0106509e+02   5.3042968e-01   2.7938495e-01   7.5022260e-01
   5.0176798e+02   2.5027509e-01   1.7380708e-01   3.5313624e-01
   5.0284797e+02   5.2325116e-02   6.6285519e-02   7.1268655e-02
   5.0422297e+02  -2.9200273e-02  -3.8661626e-03  -4.5760808e-02
   5.0559797e+02  -4.8388249e-02  -2.9105686e-02  -7.3345410e-02
   5.0697297e+02  -4.9628247e-02  -3.5281715e-02  -7.4907457e-02
   5.0834797e+02  -4.6074992e-02  -3.4625736e-02  -6.9480549e-02
   5.0972297e+02  -4.1555838e-02  -3.1888505e-02  -6.2652856e-02
   5.1109797e+02  -3.7329398e-02  -2.8885573e-02  -5.6286845e-02
   5.1247297e+02  -3.3649397e-02  -2.6139716e-02  -5.0755084e-02
   5.1384797e+02  -3.0519725e-02  -2.3769952e-02  -4.6060296e-02
   5.1522297e+02  -2.7923421e-02  -2.1803031e-02  -4.2177073e-02
   5.1659797e+02  -2.5833499e-02  -2.0230320e-02  -3.9065271e-02
   5.1797297e+02  -2.4065383e-02  -1.8903970e-02  -3.6441223e-02
   5.1934797e+02  -2.2257195e-02  -1.7523569e-02  -3.3748874e-02
   5.2072297e+02  -1.9318074e-02  -1.5193761e-02  -2.9330310e-02
   5.2106371e+02   1.1648023e-01   9.3245273e-02   1.8068666e-01
   5.2190466e+02   4.8291105e-02   3.9122663e-02   7.5311963e-02
   5.2324525e+02   4.1836866e-03   4.0062980e-03   7.2426257e-03
   5.2462025e+02  -9.1187325e-03  -6.6491922e-03  -1.3269963e-02
   5.2599525e+02  -1.2097575e-02  -9.0793350e-03  -1.7880479e-02
   5.2737025e+02  -1.1924685e-02  -8.9882481e-03  -1.7644920e-02
   5.2874525e+02  -1.0881342e-02  -8.1957721e-03  -1.6071535e-02
   5.3012025e+02  -9.6819929e-03  -7.2736595e-03  -1.4256652e-02
   5.3149525e+02  -8.5404522e-03  -6.3938081e-03  -1.2528359e-02
   5.3287025e+02  -7.5119397e-03  -5.6009653e-03  -1.0971982e-02
   5.3424525e+02  -6.6025504e-03  -4.9001832e-03  -9.5960450e-03
   5.3562025e+02  -5.8036677e-03  -4.2848864e-03  -8.3864725e-03
   5.3699525e+02  -5.1033730e-03  -3.7460354e-03  -7.3258966e-03
   5.3837025e+02  -4.4901267e-03  -3.2747627e-03  -6.3972952e-03
   5.3974525e+02  -3.9534357e-03  -2.8627805e-03  -5.5845718e-03
   5.4112025e+02  -3.4838447e-03  -2.5027705e-03  -4.8731346e-03
   5.4262025e+02  -3.0382285e-03  -2.1617909e-03  -4.1977108e-03
   5.4666639e+02  -2.1147634e-03  -1.4553282e-03  -2.7978017e-03
   5.4994354e+02  -9.9176692e-03  -7.4572646e-03  -1.5325502e-02
   5.5017232e+02  -8.4821006e-03  -6.3928442e-03  -1.3036643e-02
   5.5086618e+02  -5.2998572e-03  -4.0049273e-03  -7.9698967e-03
   5.5121490e+02   4.1815041e-01   9.5482073e-01   1.9271404e+00
   5.5187463e+02   2.2222825e-01   4.8957775e-01   1.0132787e+00
   5.5286290e+02   7.4077234e-02   1.3528040e-01   3.2247138e-01
   5.5423790e+02  -6.5794301e-03  -2.7185734e-02  -3.2678481e-02
   5.5561290e+02  -3.0115072e-02  -6.5475299e-02  -1.3027490e-01
   5.5698790e+02  -3.4685025e-02  -6.9725327e-02  -1.4743724e-01
   5.5836290e+02  -3.3357711e-02  -6.5132185e-02  -1.4081678e-01
   5.5973790e+02  -3.0485966e-02  -5.8793520e-02  -1.2834592e-01
   5.6111290e+02  -2.7444744e-02  -5.2634692e-02  -1.1545586e-01
   5.6248790e+02  -2.4713754e-02  -4.7279246e-02  -1.0400920e-01
   5.6386290e+02  -2.2387725e-02  -4.2794982e-02  -9.4337270e-02
   5.7004898e+02  -1.5485217e-02  -2.9654321e-02  -6.6005175e-02
   5.7116801e+02   1.0751053e-01   2.0536224e-01   4.7122776e-01
   5.7238788e+02   2.9998566e-02   5.9170891e-02   1.3365026e-01
   5.7502491e+02  -6.8483232e-03  -1.1881530e-02  -2.7031094e-02
   5.8095844e+02  -6.7914262e-03  -1.2211499e-02  -2.7444112e-02
   5.8654145e+02  -4.0710545e-03  -7.0821679e-03  -1.6016288e-02
   5.9334575e+02  -2.2122370e-03  -3.6177316e-03  -8.2195951e-03
   5.9807662e+02  -1.4802482e-03  -2.2691762e-03  -5.1535782e-03
   6.0100974e+02  -1.1675525e-03  -1.6985740e-03  -3.8456168e-03
   6.0107094e+02  -6.5544902e-03  -1.1031377e-02  -2.7861344e-02
   6.0119735e+02   5.5289273e-02   1.5670244e+00   1.9975337e+00
   6.0148437e+02   2.6519304e-02   1.2462224e+00   1.5047253e+00
   6.0198165e+02   2.4550584e-02   7.2781545e-01   9.2677387e-01
   6.0299909e+02   9.8510528e-03   1.9796176e-01   2.7688629e-01
   6.0437409e+02  -1.8041144e-03  -4.6528006e-02  -4.5223712e-02
   6.0574909e+02  -6.2748021e-03  -1.0756415e-01  -1.3349641e-01
   6.0712409e+02  -7.3849804e-03  -1.1505357e-01  -1.4801962e-01
   6.0849909e+02  -7.1955806e-03  -1.0792084e-01  -1.4068780e-01
   6.0987409e+02  -6.5905773e-03  -9.7727030e-02  -1.2807283e-01
   6.1124909e+02  -5.9042680e-03  -8.7753337e-02  -1.1523654e-01
   6.1262409e+02  -5.2531097e-03  -7.8894200e-02  -1.0367579e-01
   6.1399909e+02  -4.6817904e-03  -7.1554860e-02  -9.4047354e-02
   6.1854549e+02  -3.2775369e-03  -5.5178717e-02  -7.2499818e-02
   6.2119771e+02   1.5506190e-02   3.5596430e-01   4.6923831e-01
   6.2231309e+02   4.4986192e-03   1.1423714e-01   1.5064260e-01
   6.2491529e+02  -1.8202776e-03  -1.9053312e-02  -2.4963669e-02
   6.3024492e+02  -1.7742421e-03  -2.2425744e-02  -2.9385829e-02
   6.3573199e+02  -1.1360171e-03  -1.3289459e-02  -1.7347729e-02
   6.4158952e+02  -7.3620709e-04  -7.5200578e-03  -9.7536110e-03
   6.4575103e+02  -5.6111919e-04  -5.0220101e-03  -6.4545780e-03
   6.4859052e+02  -4.7702494e-04  -3.8114407e-03  -4.8586340e-03
   6.5094703e+02  -4.2288041e-04  -3.0316470e-03  -3.8304057e-03
   6.5105972e+02  -9.9831981e-04  -2.0918108e-02  -2.7527068e-02
   6.5120288e+02   1.0240961e+00   3.4960349e-01  -7.6588776e-01
   6.5161208e+02   6.7909039e-01   2.8338912e-01  -5.4251011e-01
   6.5219498e+02   3.8188605e-01   1.2947992e-01  -2.8672753e-01
   6.5331673e+02   8.8299290e-02   1.2360108e-02  -5.7316175e-02
   6.5469173e+02  -3.7801970e-02  -2.2453829e-02   3.1118857e-02
   6.5606673e+02  -7.1438807e-02  -2.6755625e-02   5.1691241e-02
   6.5744173e+02  -7.5505433e-02  -2.4913056e-02   5.2927948e-02
   6.5881673e+02  -7.0941179e-02  -2.2322561e-02   4.9165784e-02
   6.6019173e+02  -6.4300937e-02  -1.9938437e-02   4.4420944e-02
   6.6156673e+02  -5.7784871e-02  -1.7914908e-02   3.9932664e-02
   6.6294173e+02  -5.2145109e-02  -1.6272545e-02   3.6103049e-02
   6.6431673e+02  -4.7341650e-02  -1.4914777e-02   3.2858902e-02
   6.6569173e+02  -4.3308614e-02  -1.3795739e-02   3.0141846e-02
   6.6706673e+02  -4.0104262e-02  -1.2934186e-02   2.7993815e-02
   6.6844173e+02  -3.7365952e-02  -1.2219770e-02   2.6171504e-02
   6.6981461e+02  -3.4511046e-02  -1.1488962e-02   2.4295607e-02
   6.7118961e+02  -2.9720663e-02  -1.0208960e-02   2.1157715e-02
   6.7155549e+02   1.6736546e-01   6.1730992e-02  -1.2155385e-01
   6.7235090e+02   7.2466188e-02   2.6468524e-02  -5.2221437e-02
   6.7370363e+02   5.6353107e-03   2.4596896e-03  -4.0515050e-03
   6.7507863e+02  -1.4249327e-02  -4.3944322e-03   1.0036804e-02
   6.7645363e+02  -1.8666701e-02  -5.8725433e-03   1.3110860e-02
   6.7782863e+02  -1.8345888e-02  -5.7801641e-03   1.2871121e-02
   6.7920363e+02  -1.6716369e-02  -5.2728358e-03   1.1732231e-02
   6.8057863e+02  -1.4856550e-02  -4.6962097e-03   1.0439863e-02
   6.8195363e+02  -1.3090034e-02  -4.1490830e-03   9.2139088e-03
   6.8332863e+02  -1.1500087e-02  -3.6555727e-03   8.1098195e-03
   6.8470363e+02  -1.0095154e-02  -3.2176782e-03   7.1327012e-03
   6.8607863e+02  -8.8618783e-03  -2.8312822e-03   6.2732487e-03
   6.8745363e+02  -7.7818850e-03  -2.4910123e-03   5.5190044e-03
   6.8882863e+02  -6.8369550e-03  -2.1915869e-03   4.8576583e-03
   6.9020363e+02  -6.0104735e-03  -1.9281431e-03   4.2779001e-03
   6.9157863e+02  -5.2876844e-03  -1.6963645e-03   3.7696991e-03
   6.9295363e+02  -4.6556094e-03  -1.4924488e-03   3.3242349e-03
   6.9432863e+02  -4.1028748e-03  -1.3130490e-03   2.9337631e-03
   6.9570363e+02  -3.6195273e-03  -1.1552165e-03   2.5914828e-03
   6.9707863e+02  -3.1968595e-03  -1.0163540e-03   2.2914275e-03
   6.9845363e+02  -2.8272558e-03  -8.9417769e-04   2.0283771e-03
   7.0007863e+02  -2.4498075e-03  -7.6857746e-04   1.7590103e-03
   7.0110307e+02  -1.3169356e-02  -5.5394828e-03   1.0210372e-02
   7.0126750e+02  -3.2572849e-04   2.0657510e-03  -1.0340910e-03
   7.0158547e+02  -6.8388108e-04   1.2697400e-03  -2.7290040e-04
   7.0234113e+02  -1.3854260e-03   6.1280443e-04   5.1728999e-04
   7.0653099e+02  -1.4629554e-03  -5.9800652e-04   1.1267413e-03
   7.1256098e+02  -9.6165503e-04  -4.3032222e-04   7.6398111e-04
   7.1813586e+02  -7.3057530e-04  -3.1542661e-04   5.8031715e-04
   7.2282332e+02   2.3579931e-04   3.9800079e-04  -3.0887637e-04
   7.2957035e+02  -4.6096166e-04  -1.3472709e-04   3.4296542e-04
   7.3470672e+02  -3.8075809e-04  -8.4321149e-05   2.7347388e-04
   7.4043379e+02  -3.2613327e-04  -4.9306166e-05   2.2562253e-04
   7.4599280e+02  -2.9547047e-04  -2.9691421e-05   1.9868377e-04
   7.5109774e+02  -2.7891476e-04  -1.8450167e-05   1.8367027e-04
   7.5127364e+02  -1.7539305e-04  -1.3883914e-04   1.7641279e-04
   7.5134849e+02   6.0867116e-01   2.5178946e+00  -2.5094682e+00
   7.5157239e+02   5.0526475e-01   2.0080497e+00  -2.0161328e+00
   7.5183808e+02   4.4609133e-01   1.4010094e+00  -1.4874968e+00
   7.5244148e+02   2.4572489e-01   7.2758047e-01  -7.8245036e-01
   7.5363792e+02   3.4409472e-02   1.4174030e-01  -1.4013852e-01
   7.5501292e+02  -4.3036385e-02  -8.1995020e-02   1.0007448e-01
   7.5638792e+02  -5.9692426e-02  -1.4444483e-01   1.6216735e-01
   7.5776292e+02  -5.8012799e-02  -1.5565371e-01   1.6913869e-01
   7.5913792e+02  -5.1702206e-02  -1.5054531e-01   1.5979385e-01
   7.6051292e+02  -4.5021219e-02  -1.4065369e-01   1.4658249e-01
   7.6188792e+02  -3.9113034e-02  -1.2981312e-01   1.3336052e-01
   7.6326292e+02  -3.4181874e-02  -1.1946611e-01   1.2137409e-01
   7.6463792e+02  -3.0245715e-02  -1.1055579e-01   1.1135419e-01
   7.6991362e+02  -2.0362219e-02  -8.5727506e-02   8.4634021e-02
   7.7134691e+02  -1.6571079e-02  -7.4442457e-02   7.3010682e-02
   7.7191988e+02   6.8559928e-02   3.5925836e-01  -3.4786345e-01
   7.7419077e+02  -2.0292582e-03  -3.8087840e-03   4.0092392e-03
   7.7818939e+02  -1.1282465e-02  -4.4673512e-02   4.4161058e-02
   7.8365187e+02  -6.9213818e-03  -2.7991050e-02   2.7599076e-02
   7.8872116e+02  -4.2177504e-03  -1.7386141e-02   1.7108373e-02
   7.9440412e+02  -2.4643306e-03  -1.0186191e-02   1.0022488e-02
   7.9994084e+02  -1.5065477e-03  -6.0520667e-03   5.9749503e-03
   8.0086127e+02  -4.8628146e-03  -3.6803399e-02   3.4684211e-02
   8.0136389e+02  -3.7814602e-03  -2.5461733e-02   2.4167965e-02
   8.0142062e+02  -3.6750283e-03  -2.4424783e-02   2.3203467e-02
   8.0159670e+02   6.8478283e-03  -1.0077803e-04  -7.2340055e-03
   8.0185160e+02   6.9816807e-03  -4.9667319e-03  -3.3181194e-03
   8.0249332e+02   5.1018221e-03  -8.4345036e-03   1.4624860e-03
   8.0425009e+02   1.4692317e-03  -7.8483599e-03   4.6823234e-03
   8.0679527e+02  -1.1303282e-03  -2.7505739e-03   3.1764553e-03
   8.1085831e+02  -1.8621216e-03   2.2716236e-04   1.5188144e-03
   8.1560829e+02  -1.4754268e-03   3.6205997e-04   1.0291367e-03
   8.2135608e+02  -1.0547235e-03   2.5229272e-04   7.1580102e-04
   8.2632162e+02  -7.8789323e-04   1.6437536e-04   5.0689229e-04
   8.3165799e+02  -6.4693549e-04   1.1915443e-04   4.0202603e-04
   8.3698548e+02  -4.9959328e-04   7.1998280e-05   2.9132534e-04
   8.4265538e+02  -4.0640514e-04   4.1914968e-05   2.2162039e-04
   8.4802497e+02  -3.5470390e-04   2.5145520e-05   1.8306396e-04
   8.5079504e+02  -4.2542427e-04   1.3875555e-04   3.0167966e-04
   8.5098679e+02  -4.0680892e-04   1.2114971e-04   2.8013702e-04
   8.5145919e+02  -3.7040856e-04   8.6778974e-05   2.3771854e-04
   8.5160506e+02   4.4015056e-01   1.4342484e+00  -2.8239234e+00
   8.5199852e+02   3.2035859e-01   9.4544844e-01  -1.9219117e+00
   8.5268498e+02   2.0461032e-01   3.5394689e-01  -8.9604104e-01
   8.5374395e+02   7.8774096e-02   1.7103644e-03  -1.6892360e-01
   8.5511895e+02  -1.9317342e-03  -1.0292589e-01   1.3634925e-01
   8.5649395e+02  -3.3588963e-02  -1.0298579e-01   2.0245660e-01
   8.5786895e+02  -4.3252365e-02  -8.6809851e-02   2.0179514e-01
   8.5924395e+02  -4.3872023e-02  -7.2667185e-02   1.8500887e-01
   8.6061895e+02  -4.1136274e-02  -6.2267111e-02   1.6606774e-01
   8.6199395e+02  -3.7474656e-02  -5.4618848e-02   1.4872366e-01
   8.6336895e+02  -3.3926673e-02  -4.8892295e-02   1.3407671e-01
   8.6474395e+02  -3.0785549e-02  -4.4435877e-02   1.2190157e-01
   8.6981024e+02  -2.2624255e-02  -3.4178500e-02   9.2106395e-02
   8.7157731e+02   1.3995117e-01   2.4798638e-01  -6.3127435e-01
   8.7263000e+02   4.8845842e-02   8.3752035e-02  -2.1644395e-01
   8.7519207e+02  -8.0465814e-03  -1.1658031e-02   3.1360002e-02
   8.8001987e+02  -1.0512299e-02  -1.5400972e-02   4.1587192e-02
   8.8636959e+02  -5.8040942e-03  -8.6131920e-03   2.2924083e-02
   8.9190426e+02  -3.4653278e-03  -5.1255341e-03   1.3481188e-02
   8.9713070e+02  -2.1754707e-03  -3.1416154e-03   8.1807047e-03
   9.0087728e+02  -7.8953876e-03  -1.7412858e-02   4.0829693e-02
   9.0123628e+02  -6.3455643e-03  -1.3366172e-02   3.1735772e-02
   9.0154724e+02  -5.2585354e-03  -1.0629076e-02   2.5517644e-02
   9.0159806e+02  -5.1002560e-03  -1.0238346e-02   2.4624605e-02
   9.0180449e+02   5.5038836e-03  -3.3214480e-03  -8.5816236e-03
   9.0225413e+02   4.5912035e-03  -5.5058731e-03  -3.4927304e-03
   9.0384231e+02   9.1490909e-04  -4.1006918e-03   2.8687178e-03
   9.0749919e+02  -1.5806894e-03  -6.7102345e-05   3.0109816e-03
   9.1334551e+02  -1.2489262e-03   2.5803234e-04   1.8620450e-03
   9.1892204e+02  -9.5869937e-04   1.8256544e-04   1.3511501e-03
   9.2300237e+02   6.1901454e-04  -2.5725140e-04  -1.7958602e-03
   9.2983326e+02  -5.9427078e-04   8.3306858e-05   6.4364636e-04
   9.3522969e+02  -4.7840170e-04   4.9967108e-05   4.2408330e-04
   9.4055703e+02  -4.0773891e-04   2.9659283e-05   2.8984018e-04
   9.4588320e+02  -3.6559453e-04   1.7600117e-05   2.0969071e-04
   9.5154853e+02  -3.3926935e-04   1.0099949e-05   1.5959953e-04
   9.5160927e+02  -2.6452222e-04   6.8949421e-05   4.7392800e-04
   9.5167353e+02   1.8998565e+00   1.5711436e+00  -6.0718450e+00
   9.5195121e+02   1.4748491e+00   1.1769120e+00  -4.6579992e+00
   9.5251816e+02   8.3269635e-01   6.6998912e-01  -2.6353833e+00
   9.5350188e+02   2.3316022e-01   2.3010785e-01  -7.9374121e-01
   9.5487688e+02  -6.2582015e-02  -2.0800221e-02   1.5800951e-01
   9.5625188e+02  -1.3680239e-01  -9.8513604e-02   4.1574892e-01
   9.5762688e+02  -1.4570834e-01  -1.1523131e-01   4.5621561e-01
   9.5900188e+02  -1.3639315e-01  -1.1168328e-01   4.3194543e-01
   9.6037688e+02  -1.2344278e-01  -1.0265548e-01   3.9293906e-01
   9.6175188e+02  -1.1082904e-01  -9.2894175e-02   3.5371798e-01
   9.6312688e+02  -9.9636636e-02  -8.3934508e-02   3.1854881e-01
   9.6450188e+02  -9.0126883e-02  -7.6246876e-02   2.8858729e-01
   9.6892356e+02  -6.9486569e-02  -5.9725109e-02   2.2388368e-01
   9.7164174e+02  -5.6758988e-02  -4.9456140e-02   1.8392348e-01
   9.7228813e+02   2.3318921e-01   2.0884605e-01  -7.6791618e-01
   9.7464083e+02  -9.0653941e-03  -6.2154610e-03   2.6034353e-02
   9.7914462e+02  -3.2668394e-02  -2.7204308e-02   1.0345025e-01
   9.8452551e+02  -2.1609442e-02  -1.8050690e-02   6.8294796e-02
   9.8979398e+02  -1.3664736e-02  -1.1402192e-02   4.2929479e-02
   9.9535606e+02  -9.3242720e-03  -7.8224374e-03   2.9186122e-02


==> data/uData3000.dat <==
   0.0000000e+00   2.7648080e+01  -8.4655283e+00   1.6125332e+01
   2.8460700e-01   2.1241184e+01  -6.4723962e+00   1.2358450e+01
   4.2865832e-01   1.9438344e+01  -5.4609176e+00   1.0784632e+01
   1.5645319e+00   7.5282560e+00  -1.2554899e+00   3.2101012e+00
   4.2077320e+00  -1.0140559e+00   6.3179632e-01  -9.6023037e-01
   7.9573766e+00  -1.9980301e+00   5.5482812e-01  -1.1151336e+00
   1.1707377e+01  -1.6466325e+00   3.7866035e-01  -8.3232262e-01
   1.5457377e+01  -1.3217690e+00   2.8304145e-01  -6.4806150e-01
   1.8943593e+01  -1.0966338e+00   2.2313567e-01  -5.2626183e-01
   2.0835061e+01   3.4959354e+00  -6.4734898e-01   1.6098517e+00
   2.4458756e+01  -5.5030531e-01   1.2347107e-01  -2.6252708e-01
   2.8208756e+01  -5.2897035e-01   1.1661943e-01  -2.5388033e-01
   3.1958756e+01  -3.7518402e-01   8.1915763e-02  -1.7830942e-01
   3.5708756e+01  -2.6184356e-01   5.6520319e-02  -1.2292292e-01
   4.9829672e+01  -6.7004684e-02   1.3946736e-02  -3.0034807e-02
   5.0176333e+01   7.3102822e+00   6.9290626e+00  -1.7698797e+01
   5.2047343e+01   5.8131280e-02   2.6846450e-02  -1.2477248e+00
   5.5797343e+01  -6.7730441e-01  -6.1454056e-01   1.4191709e+00
   5.9547343e+01  -2.7631573e-01  -1.9514683e-01   8.6069469e-01
   6.3297343e+01  -1.5225829e-01  -7.9559098e-02   6.0099837e-01
   7.0089913e+01  -9.1731402e-02  -4.4691985e-02   3.8728773e-01
   7.3993824e+01   3.1099646e-02   3.5402596e-03   1.2132120e-01
   8.3968396e+01   1.7675820e-02   5.8827031e-04   9.9829496e-02
   9.4592594e+01  -1.5292413e-02  -7.8660440e-03   4.4295141e-02
   9.7783627e+01  -1.3601275e-01  -4.6727322e-02   5.4629472e-02
   1.0031452e+02   9.3567344e-01  -1.7020942e+00  -3.5541292e+00
   1.0205950e+02   2.2886829e-01  -1.4449875e-01  -5.1763486e-01
   1.0576241e+02  -1.0141793e-01   1.1132112e-01   2.8858099e-01
   1.0819310e+02  -9.7695481e-02   9.6685911e-02   2.7270482e-01
   1.0944063e+02  -8.5161476e-02   9.1225498e-02   2.5369821e-01
   1.1228470e+02  -6.3025946e-02   8.1643897e-02   2.1758324e-01
   1.2050512e+02   2.2734331e-01  -3.4858733e-01  -8.9617380e-01
   1.2675287e+02  -2.2414555e-02   3.0554231e-02   8.1051600e-02
   1.3308805e+02  -2.2328538e-02   1.5063334e-02   4.9883799e-02
   1.4649835e+02  -3.2948235e-02  -8.9952132e-03   1.1171968e-02
   1.4907035e+02  -1.0371054e-01  -4.5087885e-02  -5.4266501e-03
   1.5038110e+02   3.0855982e+00  -3.9210518e+00  -3.6543960e+00
   1.5183184e+02   7.3161195e-01  -6.8793158e-01  -7.3315817e-01
   1.5558184e+02  -2.7325061e-01   3.1357336e-01   3.1136733e-01
   1.5933184e+02  -2.3376071e-01   2.5985709e-01   2.6265346e-01
   1.6308184e+02  -1.7666486e-01   1.9611704e-01   1.9877547e-01
   1.7031512e+02   8.0867945e-01  -9.0428169e-01  -9.2428233e-01
   1.7731991e+02  -6.3743418e-02   7.3331888e-02   7.3592737e-02
   1.8958484e+02  -1.9779887e-02   2.3453219e-02   2.3427564e-02
   1.9997733e+02  -4.6187022e-02   5.5588640e-02   5.5960244e-02
   2.0037385e+02   1.8708355e-01   4.7308988e-01   1.6256598e-01
   2.0078331e+02   2.3325464e-01   6.3533223e-01   2.2896812e-01
   2.0184897e+02   2.1143137e-02   6.8970774e-02   2.5640895e-02
   2.0559897e+02  -2.6691891e-02  -5.7466736e-02  -1.7788363e-02
   2.0934897e+02  -1.7455846e-02  -3.7133546e-02  -1.1317450e-02
   2.1304783e+02  -1.0093743e-02  -1.9741938e-02  -5.5448659e-03
   2.1548274e+02  -6.0854443e-03  -9.6618941e-03  -2.0795994e-03
   2.1736309e+02  -3.2727583e-03  -2.2288136e-03   5.2299081e-04
   2.2018208e+02   4.3312796e-04   7.1977304e-03   3.7701470e-03
   2.2272442e+02  -4.2700294e-03  -1.6879165e-02  -6.7498524e-03
   2.2647442e+02  -1.9495002e-03  -3.3940070e-03  -6.7061872e-04
   2.3022442e+02  -7.8426185e-04  -1.0740235e-03   4.5027767e-05
   2.3397442e+02   9.6702150e-04   3.0838495e-03   1.4578535e-03
   2.3772442e+02   2.7954921e-03   7.8550832e-03   3.1220460e-03
   2.4147442e+02   3.1295732e-03   8.4969678e-03   3.2746799e-03
   2.4522442e+02   2.4933399e-03   6.4337917e-03   2.4513835e-03
   2.4897442e+02   1.8804980e-03   4.5353859e-03   1.6968678e-03
   2.5072442e+02   3.8389276e-03   9.9523745e-03   3.4673134e-03
   2.6122577e+02   6.9739429e-04   1.0324171e-03   3.9254273e-04
   2.7143889e+02  -8.1082607e-04  -4.2834210e-03  -1.9161843e-03
   2.8607562e+02   4.8643063e-04   2.9411624e-04   3.6038412e-05
   3.0029639e+02   1.1979517e-03   3.3551546e-03   1.3489523e-03
   3.0083187e+02   8.2261660e-01  -3.9964561e-01  -9.9882125e-01
   3.0351546e+02  -1.4857057e-02   2.9095490e-02   3.3140299e-02
   3.0726546e+02  -8.8048467e-02   3.5844050e-02   1.0128140e-01
   3.1101546e+02  -6.7801051e-02   2.5927571e-02   7.7006017e-02
   3.2033010e+02  -3.6077144e-02   1.3638802e-02   4.1302955e-02
   3.2440197e+02  -1.7129828e-02   7.1138051e-03   2.0004639e-02
   3.4026603e+02  -6.0347065e-03   2.5518900e-03   7.2322646e-03
   3.4995852e+02  -1.6585657e-02   6.9491932e-03   1.9822666e-02
   3.5098070e+02   1.2619758e+00  -1.2698028e+00  -1.5496013e+00
   3.5339291e+02   4.7071591e-02   7.5360791e-02   1.8711442e-02
   3.5714291e+02  -1.2581619e-01   9.7096324e-02   1.3521838e-01
   3.6089291e+02  -1.0029917e-01   6.4956150e-02   1.0046273e-01
   3.6672947e+02  -6.8349357e-02   4.3338276e-02   6.8316923e-02
   3.7210456e+02   9.4122539e-02  -5.9108581e-02  -9.4895220e-02
   3.8439124e+02  -1.6251140e-02   1.1035407e-02   1.6805513e-02
   3.9870979e+02  -3.8094789e-03   2.8368340e-03   4.1590373e-03
   4.0077618e+02   7.9682968e+00  -1.0344143e+01   6.3637435e+00
   4.0194701e+02   2.4400769e+00  -2.8641540e+00   2.0241629e+00
   4.0562751e+02  -5.6408346e-01   7.1135058e-01  -4.7460841e-01
   4.0937682e+02  -5.1186011e-01   6.4296480e-01  -4.2851645e-01
   4.1220408e+02  -4.1396939e-01   5.2391947e-01  -3.4416713e-01
   4.2073530e+02  -2.2102601e-01   2.8656371e-01  -1.7786915e-01
   4.2605712e+02  -1.4381149e-01   1.9461036e-01  -1.1887886e-01
   4.4112112e+02  -3.9767019e-02   5.6109168e-02  -3.2226392e-02
   4.5056937e+02  -1.1745391e-01   1.8263061e-01  -9.1390801e-02
   4.5099308e+02   2.1825868e+00   2.5502437e+00   8.2118447e+00
   4.5343260e+02   1.8656276e-02   1.1110630e-01   1.4829683e-01
   4.5586992e+02  -2.0838177e-01  -2.0783830e-01  -7.3350067e-01
   4.5721897e+02  -2.0863679e-01  -2.2143608e-01  -7.4439059e-01
   4.5985773e+02  -1.7514370e-01  -1.9195796e-01  -6.2963139e-01
   4.6696930e+02  -1.0753388e-01  -1.1942417e-01  -3.8998464e-01
   4.7199383e+02   1.8208905e-01   2.0561418e-01   6.7297741e-01
   4.8373945e+02  -2.9048938e-02  -3.0971861e-02  -1.0335724e-01
   4.9386206e+02  -1.1007583e-02  -1.1465471e-02  -3.8688000e-02
   5.0045723e+02  -3.9101962e-02  -3.9887350e-02  -1.4183411e-01
   5.0146379e+02   3.5081079e-01   1.8955824e-01   8.1874659e-01
   5.0462847e+02  -4.1251611e-02  -1.0531267e-02  -9.4741729e-02
   5.0837847e+02  -4.7706868e-02  -3.2293219e-02  -1.1476826e-01
   5.1212847e+02  -3.5775680e-02  -2.4995192e-02  -8.6308256e-02
   5.2079807e+02  -2.0113456e-02  -1.3698594e-02  -4.8700032e-02
   5.2707565e+02  -1.2567321e-02  -8.2897829e-03  -2.9785172e-02
   5.3304084e+02  -7.7026243e-03  -4.9786064e-03  -1.8033757e-02
   5.4199898e+02  -3.3594645e-03  -2.0292025e-03  -7.5260287e-03
   5.5083902e+02   8.5193897e-02   1.5002507e+00   2.4823174e+00
   5.5197130e+02   2.6611371e-02   4.7485304e-01   7.9280926e-01
   5.5562548e+02  -9.1058106e-03  -1.0529507e-01  -1.7239849e-01
   5.5937548e+02  -8.3035468e-03  -9.5610231e-02  -1.5955782e-01
   5.6312548e+02  -6.0937103e-03  -7.1933765e-02  -1.2018546e-01
   5.7084001e+02   2.1553385e-02   3.4593302e-01   5.7867791e-01
   5.7869848e+02  -2.3349948e-03  -2.4083064e-02  -4.0173769e-02
   5.9432739e+02  -6.7790650e-04  -5.3986140e-03  -8.9013407e-03
   6.0081786e+02  -1.4491931e-03  -2.0096076e-02  -3.4329523e-02
   6.0140115e+02   3.2815552e-02   9.3170052e-01   1.1887544e+00
   6.0447001e+02  -4.7856352e-03  -7.1827994e-02  -8.9323780e-02
   6.0822001e+02  -6.8084129e-03  -1.0809468e-01  -1.4064434e-01
   6.1197001e+02  -5.0275812e-03  -8.1702594e-02  -1.0654494e-01
   6.2083529e+02  -2.3064780e-03  -4.6043677e-02  -6.0043270e-02
   6.2579730e+02  -2.0395798e-03  -2.7113457e-02  -3.5294794e-02
   6.4181610e+02  -6.6714694e-04  -7.1968339e-03  -9.2512294e-03
   6.4946155e+02  -4.2451426e-04  -3.4241278e-03  -4.3169338e-03
   6.5087812e+02   8.7022759e-01   4.1821376e-01  -9.3289871e-02
   6.5264094e+02   1.2770070e-01   5.2627860e-02  -1.2602087e-02
   6.5639094e+02  -6.4040704e-02  -3.1736105e-02   4.6799716e-03
   6.6014094e+02  -5.3384115e-02  -2.5047270e-02   3.6019881e-03
   6.6389094e+02  -4.0396978e-02  -1.9081971e-02   2.7862646e-03
   6.6764094e+02  -3.2475703e-02  -1.5596750e-02   2.3057317e-03
   6.7087755e+02  -2.5768917e-02  -1.2663726e-02   1.9281115e-03
   6.7331226e+02   6.1997681e-03   3.6614075e-03  -2.5674964e-04
   6.7706226e+02  -1.5916766e-02  -7.3580161e-03   1.2290197e-03
   6.8081226e+02  -1.2038173e-02  -5.5592552e-03   9.7142215e-04
   6.8456226e+02  -8.4734635e-03  -3.8951807e-03   7.3779478e-04
   6.8831226e+02  -5.9587004e-03  -2.7170798e-03   5.7049713e-04
   6.9206226e+02  -4.2106966e-03  -1.8949646e-03   4.5226981e-04
   6.9745282e+02  -2.5900922e-03  -1.1289360e-03   3.3976667e-04
   7.0077938e+02  -9.0630681e-03  -4.6781248e-03   8.0779882e-04
   7.0310276e+02  -9.7851491e-04   4.1292700e-04  -2.0247071e-05
   7.1791802e+02  -6.3215383e-04  -4.1666168e-04   2.5569245e-04
   7.3078291e+02  -3.8999227e-04  -1.5570380e-04   2.0292315e-04
   7.4571501e+02  -2.7423657e-04  -3.7964217e-05   1.7543621e-04
   7.5075886e+02  -1.6885213e-04  -1.4695343e-04   7.3565813e-05
   7.5160512e+02   3.5766269e-01   1.8787535e+00  -1.7850360e+00
   7.5389985e+02   2.2483481e-02  -2.0577949e-02  -3.2474771e-03
   7.5764985e+02  -4.4408772e-02  -1.9296801e-01   1.8570870e-01
   7.6139985e+02  -3.8195124e-02  -1.3788262e-01   1.3862120e-01
   7.6691986e+02  -2.6916592e-02  -9.2065012e-02   9.4699669e-02
   7.7211341e+02   5.5790690e-02   2.2907407e-01  -2.3262869e-01
   7.8280271e+02  -8.2243802e-03  -2.7453595e-02   2.8393893e-02
   7.9764592e+02  -2.0165194e-03  -6.7886296e-03   7.0373370e-03
   8.0112829e+02  -5.2284630e-03  -2.7723253e-02   2.7583930e-02
   8.0175581e+02   5.7986162e-03  -7.3880539e-03   2.1210858e-04
   8.0692349e+02  -1.2985713e-03  -2.1946235e-03   2.8948357e-03
   8.2072993e+02  -1.0930386e-03   2.8608568e-04   6.9847614e-04
   8.3200906e+02  -6.0892306e-04   1.2105224e-04   3.6725346e-04
   8.4665908e+02  -3.4818394e-04   3.0034879e-05   1.8937004e-04
   8.5137741e+02   5.5075524e-01   9.6635258e-01  -2.4390126e+00
   8.5302084e+02   9.2853877e-02   1.4839715e-01  -3.9005829e-01
   8.5677084e+02  -5.0017483e-02  -7.1454974e-02   1.9608506e-01
   8.6052084e+02  -3.9984810e-02  -6.2385441e-02   1.6366459e-01
   8.6427084e+02  -2.9703154e-02  -4.8287885e-02   1.2447311e-01
   8.7131540e+02   1.2545475e-01   2.5446036e-01  -6.0982282e-01
   8.7999279e+02  -9.7491372e-03  -1.6275260e-02   4.1110475e-02
   8.9485283e+02  -2.4481567e-03  -4.0791538e-03   1.0015809e-02
   9.0121375e+02  -5.5388790e-03  -1.3350950e-02   3.0057970e-02
   9.0174052e+02   4.5640046e-03  -5.7444948e-03  -2.9747783e-03
   9.0791595e+02  -1.5761779e-03   1.2379724e-04   2.7732186e-03
   9.2240563e+02   1.1164554e-03  -5.1287009e-04  -2.5418235e-03
   9.3816294e+02  -4.2034005e-04   4.8188126e-05   3.3025799e-04
   9.5112645e+02  -2.7353349e-04   9.6816696e-05   4.7460990e-04
   9.5157206e+02   1.5673297e+00   1.4732332e+00  -5.2521694e+00
   9.5402867e+02   3.3283126e-02   2.2628153e-02  -9.9219958e-02
   9.5738699e+02  -1.0227217e-01  -1.8136715e-01   4.8392863e-01
   9.6113699e+02  -9.0328643e-02  -1.2407718e-01   3.6917860e-01
   9.6513699e+02  -9.3109481e-02  -5.6695115e-02   2.6392445e-01
   9.7277637e+02   1.4355151e-01   3.7107689e-02  -3.2197290e-01
   9.8148994e+02  -3.0338399e-02  -1.3818118e-02   7.8892652e-02
   9.9015017e+02  -5.5743254e-03  -1.5558664e-02   3.6503871e-02
   9.9939695e+02   1.5085433e-02  -2.6564970e-02   1.7632777e-02
   1.0013740e+03   4.3487927e-02  -1.1405837e-01   1.0734367e-01
   1.0018563e+03   1.1675473e+00   1.5563974e-01  -3.9600327e+00
   1.0039575e+03   5.5581154e-02   7.5316780e-04  -1.8318124e-01
   1.0058173e+03  -1.0280259e-01  -2.4242472e-02   3.7347437e-01
   1.0082458e+03  -1.1693137e-01  -2.3851472e-02   4.2018852e-01
   1.0119954e+03  -9.0773059e-02  -1.7071150e-02   3.2268038e-01
   1.0210778e+03  -5.2207466e-02  -8.1264684e-03   1.7940600e-01
   1.0251685e+03  -2.1713823e-02  -2.4025843e-03   7.2586350e-02
   1.0324815e+03  -2.1199174e-02  -2.8528381e-03   7.1585204e-02
   1.0425537e+03  -8.4809011e-03  -8.4914353e-04   2.6995968e-02
   1.0514680e+03  -2.6262858e-02   6.2421785e-04   7.8472814e-02
   1.0521598e+03   9.4784259e-01  -2.1119896e-01  -3.6988461e+00
   1.0555064e+03  -1.0974088e-01   2.9328923e-02   4.1922727e-01
   1.0592564e+03  -1.2425151e-01   3.0310081e-02   4.8806356e-01
   1.0630064e+03  -9.6388589e-02   2.4900574e-02   3.7043554e-01
   1.0713304e+03  -7.0037997e-02   2.2665372e-02   2.4259696e-01
   1.0747018e+03  -1.6808688e-02   6.5245767e-03   5.6494042e-02
   1.0893644e+03  -1.4093278e-02   4.8491835e-03   4.6913505e-02
   1.1013352e+03  -5.1527841e-03   1.8652970e-03   1.4904069e-02
   1.1017420e+03   3.3317038e-01   1.0459576e+00  -1.1777361e-01
   1.1040248e+03   2.2983407e-02   2.3419881e-02  -5.7313998e-03
   1.1077748e+03  -3.8088421e-02  -8.7734573e-02   2.1729796e-02
   1.1115248e+03  -3.1182901e-02  -6.6844090e-02   1.7678518e-02
   1.1152748e+03  -2.3785374e-02  -5.0969289e-02   1.3496595e-02
   1.1190248e+03  -1.9193478e-02  -4.1670968e-02   1.0962547e-02
   1.1215745e+03   1.1082759e-01   2.6014835e-01  -6.8322532e-02
   1.1244409e+03  -2.5507611e-03  -3.1161765e-03   6.9475341e-04
   1.1281909e+03  -1.0011219e-02  -2.0354559e-02   5.2886971e-03
   1.1319409e+03  -7.4861342e-03  -1.4962588e-02   3.8384066e-03
   1.1356909e+03  -5.3788753e-03  -1.0438586e-02   2.6220135e-03
   1.1394409e+03  -3.9008896e-03  -7.2587469e-03   1.7691951e-03
   1.1431909e+03  -2.8745039e-03  -5.0468292e-03   1.1774501e-03
   1.1469409e+03  -2.1626142e-03  -3.5090957e-03   7.6710847e-04
   1.1510263e+03  -6.4147534e-03  -1.4975228e-02   3.7872325e-03
   1.1520236e+03   1.2376955e+00  -5.5488709e-01   1.9007307e+00
   1.1550635e+03  -8.7147764e-02   5.1943831e-02  -9.9500693e-02
   1.1588135e+03  -1.2079213e-01   4.9235271e-02  -2.0654547e-01
   1.1625635e+03  -9.0904943e-02   3.5818925e-02  -1.5757766e-01
   1.1710520e+03  -5.3750165e-02   2.0485172e-02  -9.1664666e-02
   1.1740359e+03   1.2139700e-02  -3.9976506e-03   2.1508374e-02
   1.1886625e+03  -1.2212034e-02   4.7096008e-03  -2.0083177e-02
   1.2014183e+03  -2.4853002e-02   9.7131596e-03  -4.0775290e-02
   1.2022881e+03  -5.0719114e-03   4.8881246e-03   1.9495598e-03
   1.2133780e+03  -1.3293968e-03  -1.0344714e-04  -2.5299171e-03
   1.2260728e+03  -8.4513807e-04  -3.8131361e-05  -9.0309351e-04
   1.2412991e+03  -6.8722991e-04  -1.3877045e-05  -3.7439436e-04
   1.2511901e+03  -1.8663221e-04  -4.7518933e-05  -6.8607135e-04
   1.2519073e+03   2.0433872e-01   1.4197973e+00   6.0226590e+00
   1.2538643e+03   1.1788430e-01   2.4368109e-02   5.0446232e-01
   1.2576143e+03  -4.1211497e-02  -9.9177666e-02  -5.0634274e-01
   1.2613643e+03  -4.2305155e-02  -6.9001673e-02  -4.0053851e-01
   1.2660137e+03  -3.0429739e-02  -4.9280857e-02  -2.8737761e-01
   1.2720532e+03   1.0648593e-01   2.0656994e-01   1.1608326e+00
   1.2820293e+03  -9.6424345e-03  -1.5275053e-02  -8.8433868e-02
   1.2974385e+03  -2.5527474e-03  -3.5096318e-03  -1.9922134e-02
   1.3018115e+03  -6.4520481e-03  -1.3389446e-02  -7.3523195e-02
   1.3031193e+03   2.4534603e-01   1.2115525e-01   6.0273611e-01
   1.3068081e+03  -7.3558404e-02  -2.6718559e-02  -1.6987756e-01
   1.3105581e+03  -6.1827781e-02  -2.7167927e-02  -1.5006693e-01
   1.3143081e+03  -4.6901539e-02  -2.0646409e-02  -1.1325568e-01
   1.3220316e+03   1.9116271e-01   8.0391348e-02   4.5181409e-01
   1.3320844e+03  -1.3678853e-02  -5.4004063e-03  -3.1055975e-02
   1.3402128e+03  -6.7066882e-03  -2.4055391e-03  -1.4160361e-02
   1.3467992e+03  -3.9059259e-03  -1.2428600e-03  -7.4701144e-03
   1.3518324e+03  -1.3157414e-02  -4.5299674e-03  -2.8529282e-02
   1.3536141e+03  -4.5957813e-03   2.7978973e-03  -1.0882060e-03
   1.3675207e+03  -7.2533973e-04  -7.1167866e-04  -1.4255760e-03
   1.3804164e+03  -7.0379214e-04  -2.8051238e-04  -5.5901880e-04
   1.3950251e+03  -6.8726102e-04  -6.9617817e-05  -1.3710939e-04
   1.4023864e+03   2.3373706e-03  -2.8063283e-03  -1.1805481e-05
   1.4119395e+03  -8.9034533e-04   2.0234533e-04  -5.3735741e-05
   1.4261144e+03  -7.4448443e-04   5.2894274e-05  -1.3934819e-05
   1.4409764e+03  -7.0686272e-04   2.7892467e-05  -5.0316748e-06
   1.4514298e+03  -2.7984311e-04   2.4596293e-04  -8.1835649e-06
   1.4522977e+03   2.3861048e-01   2.1282627e+00   5.0265479e-01
   1.4540958e+03   1.1384006e-01   1.9059879e-01   5.9859218e-02
   1.4569063e+03  -2.4008062e-02  -1.6506786e-01  -3.9267533e-02
   1.4606563e+03  -4.1280596e-02  -1.3571041e-01  -3.5752214e-02
   1.4644063e+03  -3.2262612e-02  -1.0095781e-01  -2.6859136e-02
   1.4721637e+03   1.3767341e-01   4.9146132e-01   1.2952070e-01
   1.4806370e+03  -1.0863113e-02  -3.2037611e-02  -8.5257923e-03
   1.4953903e+03  -3.1218654e-03  -7.7835602e-03  -2.0589227e-03
   1.5021800e+03  -7.9081088e-04  -2.4566263e-03  -5.2251679e-04
   1.5038526e+03   1.3647657e-03  -5.5540900e-03  -8.6321648e-04
   1.5178308e+03  -1.4510024e-03  -8.1211336e-04  -3.0078243e-04
   1.5327225e+03  -9.5775223e-04  -2.5918916e-04  -9.2585050e-05
   1.5477069e+03  -7.6731949e-04  -6.0110700e-05  -1.6010321e-05
   1.5520737e+03  -4.1398052e-04  -2.1579336e-04  -8.6722787e-05
   1.5534924e+03   1.0338788e-01   2.9576785e-01   7.6130832e-01
   1.5571986e+03  -2.8180453e-02  -7.9172791e-02  -2.0184083e-01
   1.5609486e+03  -2.6217219e-02  -6.9230774e-02  -1.7877841e-01
   1.5646986e+03  -2.0112669e-02  -5.2103019e-02  -1.3484741e-01
   1.5722067e+03   9.8848627e-02   2.5238943e-01   6.6058003e-01
   1.5809087e+03  -7.2225492e-03  -1.6367410e-02  -4.2742403e-02
   1.5958137e+03  -2.3589355e-03  -3.8622600e-03  -1.0158255e-02
   1.6019834e+03  -6.0852322e-03  -1.2575113e-02  -3.3769300e-02
   1.6031641e+03   2.9689098e-01   4.9278538e-01   3.1035448e-01
   1.6066308e+03  -5.2378256e-02  -7.8432029e-02  -5.3591966e-02
   1.6103808e+03  -5.1218447e-02  -8.1398104e-02  -5.3446476e-02
   1.6141308e+03  -3.8731604e-02  -6.1257733e-02  -4.0186542e-02
   1.6222432e+03   1.8204536e-01   2.8470655e-01   1.8995701e-01
   1.6304537e+03  -1.3214802e-02  -1.9223932e-02  -1.2761192e-02
   1.6408751e+03  -5.4792007e-03  -7.0845554e-03  -4.7156178e-03
   1.6483751e+03  -3.0790019e-03  -3.4069696e-03  -2.2578963e-03
   1.6523893e+03  -1.5635265e-03  -7.9102757e-04  -4.9388303e-04
   1.6578238e+03  -1.7935622e-03  -1.4588361e-03  -9.8062923e-04
   1.6723032e+03   1.3891415e-03   3.9876766e-03   3.1413107e-03
   1.6868718e+03  -8.5943598e-04  -1.4501132e-04  -5.5738997e-05
   1.7017856e+03  -7.7910904e-04  -3.3876489e-05   2.8972434e-05
   1.7024485e+03   4.3625990e-01   1.6867507e+00   1.4309354e+00
   1.7048739e+03   2.0882981e-02   5.9196719e-02   5.4253522e-02
   1.7086239e+03  -3.5530776e-02  -1.2422408e-01  -1.0580769e-01
   1.7123739e+03  -2.8690858e-02  -9.6944625e-02  -8.3037905e-02
   1.7199062e+03  -1.8057379e-02  -6.0207465e-02  -5.1693761e-02
   1.7238241e+03   2.4949996e-02   9.0645960e-02   7.8267517e-02
   1.7364890e+03  -5.5689694e-03  -1.5210819e-02  -1.3142758e-02
   1.7513478e+03  -1.9742572e-03  -3.5805021e-03  -3.0694468e-03
   1.7528474e+03  -1.9608727e-04   1.3840013e-03   1.3433275e-03
   1.7639776e+03  -1.1933650e-03  -1.2479051e-03  -1.0308768e-03
   1.7789479e+03  -9.1653217e-04  -4.3104312e-04  -3.1266546e-04
   1.7939466e+03  -8.0906891e-04  -1.0670010e-04  -2.2382597e-05
   1.8024991e+03  -1.8104227e-04  -3.1079132e-04  -2.8167121e-04
   1.8031263e+03  -4.1894062e-01   1.5345139e+00  -6.9651309e-01
   1.8063004e+03   2.8452327e-02  -1.3723849e-01   6.2024883e-02
   1.8100504e+03   4.9737802e-02  -1.9342175e-01   8.6834114e-02
   1.8138004e+03   4.0512815e-02  -1.4722170e-01   6.6212026e-02
   1.8222127e+03   2.6384291e-02  -8.5355186e-02   3.8882709e-02
   1.8269958e+03   1.2950207e-02  -4.6964368e-02   2.1268325e-02
   1.8424270e+03   3.8228474e-03  -1.4656190e-02   6.7273768e-03
   1.8522246e+03   1.4936378e-02  -3.9200571e-02   1.8190436e-02
   1.8529266e+03  -4.4444675e-01   1.4083491e+00  -5.3528491e+00
   1.8557196e+03   2.0365159e-02  -4.4572084e-02   1.3848979e-01
   1.8584459e+03   3.7550978e-02  -1.3963210e-01   5.2241719e-01
   1.8602423e+03   3.2826584e-02  -1.2846972e-01   4.8445988e-01
   1.8622161e+03   2.7641427e-02  -1.1072813e-01   4.1873816e-01
   1.8704191e+03   1.6094320e-02  -6.5521183e-02   2.4865003e-01
   1.8748833e+03  -7.7453391e-03   2.3345329e-02  -8.9538829e-02
   1.8884302e+03   2.5602025e-03  -1.4346780e-02   5.4223948e-02
   1.9015314e+03   1.3772390e-04  -4.0222644e-03   1.5179789e-02
   1.9027515e+03  -1.5534883e-01   1.4697047e+00  -1.0256141e+00
   1.9048907e+03   1.8054521e-02   1.0027923e-01  -7.5924388e-02
   1.9086407e+03   4.9751156e-03  -1.0750246e-01   8.1635588e-02
   1.9123907e+03   9.9027677e-04  -8.4782394e-02   6.5221575e-02
   1.9184510e+03   4.1578688e-04  -5.6175583e-02   4.3295136e-02
   1.9247587e+03  -2.1671413e-03   3.1121503e-02  -2.4105312e-02
   1.9335065e+03  -6.8517185e-04  -1.7945825e-02   1.3810203e-02
   1.9410065e+03  -7.5402864e-04  -8.6946742e-03   6.6720973e-03
   1.9492289e+03  -7.6053947e-04  -3.9163934e-03   2.9815203e-03
   1.9525320e+03  -4.2640610e-04  -1.5110390e-02   1.1714085e-02
   1.9532463e+03   3.2479537e-03   2.9962322e-03  -5.1745820e-03
   1.9645315e+03  -1.1841832e-03  -9.5105739e-04   1.0098509e-03
   1.9786496e+03  -8.9021123e-04  -3.4438274e-04   3.3678839e-04
   1.9934119e+03  -7.6412466e-04  -9.1328472e-05   5.3339695e-05
   2.0027971e+03  -1.8177365e-04  -2.6243620e-04   2.9013867e-04
   2.0036547e+03  -9.2075833e-02   5.3048437e-01   5.9254270e-02
   2.0070947e+03   1.2400967e-02  -7.6735478e-02  -8.8271903e-03
   2.0108447e+03   1.1122400e-02  -8.0751711e-02  -8.9996245e-03
   2.0145947e+03   8.1931809e-03  -6.0680596e-02  -6.7498517e-03
   2.0228181e+03  -4.7315526e-02   2.7898304e-01   3.0666481e-02
   2.0312185e+03   1.9185430e-03  -1.8771352e-02  -2.1138476e-03
   2.0459571e+03  -7.1938439e-05  -4.5596355e-03  -5.4866064e-04
   2.0518943e+03   2.3238443e-03  -1.5692439e-02  -1.7223693e-03
   2.0531475e+03   4.5607145e-01   8.2573359e-01   8.7328015e-01
   2.0559312e+03  -2.4516983e-02  -1.6223473e-02  -1.9507826e-02
   2.0596812e+03  -3.8592949e-02  -7.8262479e-02  -8.2149001e-02
   2.0634312e+03  -2.8986236e-02  -6.0298728e-02  -6.2909785e-02
   2.0725622e+03  -1.6526350e-02  -3.3518579e-02  -3.4415222e-02
   2.0769441e+03  -9.0425234e-03  -1.6312616e-02  -1.6967926e-02
   2.0926691e+03  -3.6653922e-03  -5.7506359e-03  -5.9471369e-03
   2.1019916e+03  -1.9599313e-03  -2.3365348e-03  -2.4188956e-03
   2.1034916e+03  -5.2037846e-03  -4.7845640e-04  -8.5035072e-04
   2.1138942e+03  -5.8952785e-04  -9.9075086e-04  -9.6895510e-04
   2.1254733e+03  -8.2340878e-04   5.5178385e-05   1.4568300e-05
   2.1406595e+03  -7.0723512e-04  -1.1831992e-04  -1.4354619e-04
   2.1524129e+03   5.9767471e-05  -2.6712937e-04  -2.5444845e-04
   2.1531245e+03  -1.4465296e+00   1.3673213e+00  -3.5077374e+00
   2.1555158e+03  -1.2669882e-02   3.3805870e-02  -1.1005294e-01
   2.1592658e+03   1.0633698e-01  -1.1397730e-01   2.9218023e-01
   2.1630158e+03   8.0031973e-02  -8.8326214e-02   2.2851277e-01
   2.1683950e+03   5.5188151e-02  -6.1025524e-02   1.5865341e-01
   2.1738683e+03  -1.3510236e-01   1.4634035e-01  -3.8454809e-01
   2.1853987e+03   1.3925214e-02  -1.6592824e-02   4.2563292e-02
   2.2002237e+03   2.7196892e-03  -3.9600959e-03   1.0059837e-02
   2.2031571e+03  -9.9929863e-04   1.0795385e-03  -2.7012656e-03
   2.2095827e+03   7.2787805e-04  -1.7599894e-03   4.3852785e-03
   2.2229841e+03  -5.6271096e-03   5.3240204e-03  -1.3793948e-02
   2.2386165e+03  -5.2871157e-04  -1.8221529e-04   3.7325572e-04
   2.2523997e+03   2.5477474e-04  -3.4403262e-04   8.6900759e-04
   2.2532627e+03  -5.3145913e-03   5.4129159e-04   4.8598465e-04
   2.2608611e+03  -5.0955683e-04  -3.9254234e-05   3.5289685e-05
   2.2727143e+03  -5.0747645e-04  -1.4529396e-05  -1.8305718e-06
   2.2886553e+03  -6.5142670e-04  -3.7678901e-06  -6.7732941e-05
   2.3028203e+03   3.9393196e-05  -4.9121111e-06   3.0856522e-05
   2.3128366e+03  -6.5454874e-04   9.6257438e-07  -7.6473090e-05
   2.3249270e+03  -8.6614505e-04   4.1834250e-06  -1.1273356e-04
   2.3388879e+03  -6.6050054e-04  -5.8777291e-07  -8.3976735e-05
   2.3525162e+03   2.5036271e-05   3.9663740e-07   1.7904196e-06
   2.3532705e+03  -2.6848670e-04  -3.9742658e-06  -2.9577690e-05
   2.3549088e+03  -9.5376670e-02   2.3795661e-01  -1.7707483e-01
   2.3586588e+03   5.6149189e-02  -1.0377872e-01   6.8358397e-02
   2.3624088e+03   4.0475742e-02  -8.6114594e-02   5.9438588e-02
   2.3664088e+03   2.9600329e-02  -6.3953047e-02   4.4394916e-02
   2.3739234e+03  -8.2811149e-02   1.7208935e-01  -1.2132021e-01
   2.3849488e+03   6.6630520e-03  -1.6143670e-02   1.1118564e-02
   2.3997672e+03   1.0471689e-03  -3.8543074e-03   2.5867638e-03
   2.4032971e+03   7.7678876e-03  -1.8303643e-02   1.2825160e-02
   2.4043363e+03   2.1133444e-02   1.1976535e+00   1.0899586e+00
   2.4079035e+03  -9.7832767e-03  -2.2787250e-01  -2.0442210e-01
   2.4116535e+03  -6.8300646e-03  -2.1900861e-01  -1.9775580e-01
   2.4154035e+03  -5.3400266e-03  -1.6542776e-01  -1.4886665e-01
   2.4232965e+03  -3.9333327e-03  -1.0088933e-01  -8.9221982e-02
   2.4305017e+03  -3.2938019e-03  -5.7857415e-02  -5.1561180e-02
   2.4462821e+03  -1.4634163e-03  -1.3129344e-02  -1.1553372e-02
   2.4530987e+03  -3.4129101e-03  -4.1624325e-02  -3.4999444e-02
   2.4537940e+03  -1.1713801e-03   7.9746973e-03   6.0381029e-03
   2.4654467e+03  -7.0767107e-04  -2.5734639e-03  -2.2042049e-03
   2.4772129e+03  -7.0586035e-04  -7.0393445e-04  -6.3726300e-04
   2.4935789e+03  -6.5925287e-04  -2.6682561e-04  -2.7434194e-04
   2.5034644e+03   4.3006115e-03   6.2094972e-04  -1.1370437e-03
   2.5059666e+03  -2.1610717e-03  -2.6448899e-04   4.3094300e-04
   2.5173720e+03  -5.0398065e-04  -2.7027167e-05  -1.6094003e-04
   2.5309082e+03  -5.8106217e-04  -1.0681710e-05  -9.9219387e-05
   2.5457988e+03  -6.3021121e-04  -2.1488085e-06  -6.8268180e-05
   2.5529555e+03  -6.2582751e-06  -3.8025766e-06  -4.0377700e-05
   2.5538279e+03  -6.7411380e-01   7.8691905e-01   1.9732890e+00
   2.5566106e+03   5.9566189e-02  -1.6859529e-02  -6.7479175e-02
   2.5603606e+03   4.6068986e-02  -8.0100286e-02  -1.8682982e-01
   2.5641106e+03   3.0886794e-02  -6.1596558e-02  -1.4149309e-01
   2.5714115e+03   1.9670644e-02  -3.9116203e-02  -9.0208199e-02
   2.5754538e+03  -1.5041900e-02   2.5984312e-02   6.0657129e-02
   2.5881601e+03   4.2099968e-03  -9.6656687e-03  -2.2143458e-02
   2.6034739e+03   4.7226888e-04  -2.1840285e-03  -5.0247782e-03
   2.6041779e+03   4.3187272e-03  -8.7371797e-04  -4.7953107e-03
   2.6144466e+03  -7.3911910e-04  -9.6327452e-04  -1.8802104e-03
   2.6278350e+03  -6.7265412e-04  -2.9721445e-04  -5.8591355e-04
   2.6432551e+03  -6.3483140e-04  -9.7334493e-05  -2.0496444e-04
   2.6533917e+03  -6.1497463e-05  -2.7056637e-04  -4.7417507e-04
   2.6540034e+03  -1.6018096e+00   8.4821226e-04   2.1366550e+00
   2.6563231e+03  -9.3093433e-03   6.9854306e-03   5.7143152e-02
   2.6600731e+03   1.3691504e-01  -6.4759694e-03  -1.9687774e-01
   2.6638154e+03   1.0129206e-01  -5.5814361e-03  -1.5282253e-01
   2.6680900e+03   7.4521658e-02  -3.4752202e-03  -1.1291779e-01
   2.6746278e+03  -1.7605747e-01   4.6717577e-04   2.5573553e-01
   2.6861981e+03   1.8640692e-02  -7.5126682e-04  -2.8324405e-02
   2.7015448e+03   3.8891804e-03  -7.2548703e-05  -6.3706382e-03
   2.7037997e+03   1.7295887e-02   5.8247499e-04  -2.4332983e-02
   2.7050613e+03  -3.6829760e-01   2.8592075e-01   2.3048917e-01
   2.7087592e+03   1.1465509e-01  -7.0770536e-02  -6.2002876e-02
   2.7125092e+03   8.5418528e-02  -6.6453735e-02  -5.4817604e-02
   2.7162592e+03   6.2712434e-02  -5.0249215e-02  -4.1316908e-02
   2.7241757e+03  -2.1822534e-01   1.6572007e-01   1.4002751e-01
   2.7343528e+03   1.6206016e-02  -1.3464756e-02  -1.0970374e-02
   2.7438838e+03   6.1607787e-03  -5.3489115e-03  -4.3517780e-03
   2.7513838e+03   2.7217993e-03  -2.5777587e-03  -2.0885607e-03
   2.7538838e+03  -1.1338573e+00   1.1399481e+00   8.4624525e-01
   2.7554399e+03  -2.1743821e-01   2.1798909e-01   1.6267929e-01
   2.7591899e+03   8.7554052e-02  -9.3700060e-02  -6.8011009e-02
   2.7629399e+03   7.4734618e-02  -7.8202222e-02  -5.7136783e-02
   2.7666899e+03   5.6517935e-02  -5.9010575e-02  -4.3184175e-02
   2.7738311e+03  -2.8599099e-01   2.9448850e-01   2.1645183e-01
   2.7821609e+03   1.8422596e-02  -2.0071929e-02  -1.4490899e-02
   2.7973462e+03   3.8991083e-03  -4.7099779e-03  -3.3488637e-03
   2.8037065e+03   1.6726248e-02  -1.8472383e-02  -1.3198567e-02
   2.8042725e+03  -6.6353815e-01   7.4348956e-01   4.3963950e-01
   2.8071980e+03   3.4383934e-02  -4.0646908e-02  -2.3562560e-02
   2.8109480e+03   6.9089034e-02  -8.2161046e-02  -4.7801189e-02
   2.8146980e+03   5.2230083e-02  -6.2493639e-02  -3.6318156e-02
   2.8227514e+03   3.1819007e-02  -3.8231818e-02  -2.2232700e-02
   2.8265942e+03  -1.1062649e-03  -4.5604366e-04   6.9045372e-05
   2.8405116e+03   6.3225159e-03  -8.4398184e-03  -4.7732537e-03
   2.8513565e+03   1.9113804e-03  -2.9858030e-03  -1.6458064e-03
   2.8537874e+03   1.1992367e-02  -1.6355580e-02  -9.1956805e-03
   2.8545083e+03  -6.4672552e-01   1.0475476e+00   1.9802414e+00
   2.8576899e+03   5.0369157e-02  -1.1391358e-01  -1.9893392e-01
   2.8614399e+03   8.7284841e-02  -1.3407771e-01  -2.5586009e-01
   2.8651899e+03   6.6194186e-02  -1.0171844e-01  -1.9327214e-01
   2.8737183e+03   3.9411950e-02  -6.7158386e-02  -1.2160135e-01
   2.8777909e+03   1.6332204e-02  -2.9615904e-02  -5.3107038e-02
   2.8931427e+03   6.0839474e-03  -1.1734746e-02  -2.0703977e-02
   2.9038959e+03   1.3926411e-02  -3.2947768e-02  -5.2361204e-02
   2.9044410e+03  -4.5578063e-01  -9.7673908e-02  -3.7295395e-01
   2.9071667e+03   1.8574870e-02  -2.8052552e-03   9.4362429e-03
   2.9109167e+03   5.3844622e-02   5.8093512e-03   3.8589494e-02
   2.9146667e+03   4.4054442e-02   7.0825373e-03   3.1268196e-02
   2.9184167e+03   3.6075365e-02   7.4244561e-03   2.5355373e-02
   2.9221667e+03   3.0878055e-02   7.5777440e-03   2.1568524e-02
   2.9244764e+03  -1.2656200e-01  -3.8239371e-02  -8.6638704e-02
   2.9278768e+03   1.2721208e-02   2.9713811e-03   9.0450820e-03
   2.9316268e+03   1.4915862e-02   3.6413570e-03   1.0504642e-02
   2.9353768e+03   1.0690577e-02   2.7653524e-03   7.5999732e-03
   2.9391268e+03   7.4586608e-03   2.0641499e-03   5.3852202e-03
   2.9428768e+03   5.1652872e-03   1.5336947e-03   3.8174061e-03
   2.9466268e+03   3.5384822e-03   1.1294933e-03   2.7087598e-03
   2.9503768e+03   2.3846393e-03   8.2295319e-04   1.9246815e-03
   2.9538778e+03   1.4376849e-02   5.9106239e-03   9.8935868e-03
   2.9543061e+03   1.2956414e-02   1.0080845e-02   7.7093098e-03
   2.9573506e+03   5.7613624e-03   4.2310436e-03   3.5916298e-03
   2.9657837e+03  -1.6456742e-03  -1.3290804e-03  -5.6673486e-04
   2.9790220e+03  -8.4441438e-04  -5.1975473e-04  -1.7320810e-04
   2.9935906e+03  -5.0753361e-04  -2.1282729e-04  -2.5014516e-05


==> data/uData3000UnSafe.dat <==
   0.0000000e+00   2.7648080e+01  -8.4655283e+00   1.6125332e+01
   2.8460700e-01   2.1241184e+01  -6.4723962e+00   1.2358450e+01
   4.2865832e-01   1.9438344e+01  -5.4609176e+00   1.0784632e+01
   1.5645319e+00   7.5282560e+00  -1.2554899e+00   3.2101012e+00
   4.2077320e+00  -1.0140559e+00   6.3179632e-01  -9.6023037e-01
   7.9573766e+00  -1.9980301e+00   5.5482812e-01  -1.1151336e+00
   1.1707377e+01  -1.6466325e+00   3.7866035e-01  -8.3232262e-01
   1.5457377e+01  -1.3217690e+00   2.8304145e-01  -6.4806150e-01
   1.8943593e+01  -1.0966338e+00   2.2313567e-01  -5.2626183e-01
   2.0835061e+01   3.4959354e+00  -6.4734898e-01   1.6098517e+00
   2.4458756e+01  -5.5030531e-01   1.2347107e-01  -2.6252708e-01
   2.8208756e+01  -5.2897035e-01   1.1661943e-01  -2.5388033e-01
   3.1958756e+01  -3.7518402e-01   8.1915763e-02  -1.7830942e-01
   3.5708756e+01  -2.6184356e-01   5.6520319e-02  -1.2292292e-01
   4.9829672e+01  -6.7004684e-02   1.3946736e-02  -3.0034807e-02
   5.0176333e+01   7.3102822e+00   6.9290626e+00  -1.7698797e+01
   5.2047343e+01   5.8131280e-02   2.6846450e-02  -1.2477248e+00
   5.5797343e+01  -6.7730441e-01  -6.1454056e-01   1.4191709e+00
   5.9547343e+01  -2.7631573e-01  -1.9514683e-01   8.6069469e-01
   6.3297343e+01  -1.5225829e-01  -7.9559098e-02   6.0099837e-01
   7.0301378e+01   6.4070425e-01   3.0869626e-01  -2.5290819e+00
   7.9796766e+01  -4.4205816e-02  -2.0421763e-02   1.8040223e-01
   9.0162454e+01  -1.6359130e-02  -7.6377440e-03   6.6408771e-02
   9.9759076e+01  -4.9859914e-02  -2.3598759e-02   1.8718974e-01
   1.0030648e+02   1.0333844e+00  -1.7097043e+00  -3.8441174e+00
   1.0260295e+02   7.5260441e-02  -5.5182305e-02  -1.7982807e-01
   1.0574776e+02  -8.6437343e-02   1.2507799e-01   3.1110626e-01
   1.0762351e+02  -8.4145297e-02   1.1528126e-01   2.9345877e-01
   1.0910522e+02  -7.6278674e-02   1.0309491e-01   2.6409376e-01
   1.1392325e+02  -5.3861930e-02   7.1928709e-02   1.8541411e-01
   1.2048052e+02   2.3259115e-01  -3.0069856e-01  -7.8255173e-01
   1.2870013e+02  -1.8301554e-02   2.5402360e-02   6.4965621e-02
   1.3690494e+02  -8.1144520e-03   1.1641567e-02   2.9736213e-02
   1.4415800e+02  -3.7742505e-03   5.7638932e-03   1.4691712e-02
   1.5028529e+02  -1.5631355e-02   2.2546285e-02   5.6658375e-02
   1.5085126e+02   1.0673066e+00  -2.9014900e+00  -2.6419730e+00
   1.5387429e+02  -8.2927644e-02   1.9351802e-01   1.9341442e-01
   1.5762429e+02  -1.1511111e-01   3.5782527e-01   3.1958230e-01
   1.6137429e+02  -8.3547428e-02   2.7864960e-01   2.4459675e-01
   1.6967944e+02  -6.3151441e-02   2.3137831e-01   2.0119383e-01
   1.7284281e+02   1.0853307e-02  -2.5306939e-02  -2.2870052e-02
   1.8514164e+02  -1.1573126e-02   4.5950752e-02   3.9741255e-02
   1.9729771e+02  -3.0626640e-03   1.4374798e-02   1.2312243e-02
   2.0036668e+02   1.2859411e-03   1.1809713e-02   6.8548475e-03
   2.0083803e+02  -1.3699238e-01   1.0549571e-01  -1.0356358e-01
   2.0218944e+02   3.0012240e-02  -3.4056721e-02   2.8963302e-02
   2.0360744e+02   2.7347192e-02  -1.6215836e-02   3.0353711e-02
   2.0616094e+02   5.2471675e-03   8.2494242e-03   1.1719381e-02
   2.0991094e+02  -1.4363331e-03   7.3382322e-03   3.7676256e-03
   2.1366094e+02  -1.6492379e-03   4.5834095e-03   2.1104317e-03
   2.1741094e+02  -1.3942856e-03   3.3822335e-03   1.5708716e-03
   2.2071954e+02   8.4327326e-03  -1.4184253e-02  -7.2622039e-03
   2.2446954e+02  -3.1364894e-04   1.3919931e-03   5.8564517e-04
   2.2821954e+02  -3.9341372e-04   1.4511721e-03   6.2187001e-04
   2.3196954e+02  -1.6997376e-04   1.0273134e-03   4.1447355e-04
   2.3571954e+02  -1.5648451e-06   7.1485371e-04   2.6096628e-04
   2.4315278e+02   1.9565041e-04   3.4684206e-04   7.9913039e-05
   2.5055503e+02  -1.6156776e-03  -5.5653597e-03  -2.2611267e-03
   2.5735694e+02   6.0235355e-04   8.2823970e-04   2.8704773e-04
   2.7055622e+02  -4.1488189e-03  -1.5000746e-02  -6.1565504e-03
   2.8409359e+02   5.6534356e-04   5.0664865e-04   1.1472294e-04
   2.9900303e+02   4.7065970e-04   2.1555865e-04  -5.0154217e-06
   3.0049498e+02   1.3929430e-03   3.5124667e-03   1.3344477e-03
   3.0182685e+02   3.3744641e-01  -6.9450875e-02  -3.4258539e-01
   3.0553946e+02  -8.4264286e-02   4.6772846e-02   1.0551317e-01
   3.0928946e+02  -7.9178721e-02   2.6249987e-02   8.7016654e-02
   3.1303946e+02  -5.9959342e-02   1.8827662e-02   6.5371046e-02
   3.2053500e+02   2.8424908e-01  -8.6679303e-02  -3.1129640e-01
   3.2941987e+02  -1.8347270e-02   6.0578202e-03   2.0337814e-02
   3.4586897e+02  -3.4711333e-03   1.2669612e-03   4.0956362e-03
   3.5052293e+02   4.3993240e+00  -3.3364355e+00  -1.5228185e+00
   3.5162126e+02   1.4819250e+00  -1.0317456e+00  -4.6816839e-01
   3.5523935e+02  -2.9540023e-01   2.3467310e-01   1.0437747e-01
   3.5898935e+02  -2.8098214e-01   2.0902146e-01   9.3155908e-02
   3.6273935e+02  -2.1208375e-01   1.5715485e-01   7.0538097e-02
   3.7052315e+02   1.0188778e+00  -7.7001734e-01  -3.6343109e-01
   3.7738254e+02  -7.4972196e-02   5.7710534e-02   2.5822993e-02
   3.9260171e+02  -1.7786702e-02   1.4193108e-02   6.3392572e-03
   4.0042095e+02  -5.8986829e-02   5.0739192e-02   2.1535368e-02
   4.0086118e+02   6.6550142e+00  -7.8340198e+00   9.3009479e+00
   4.0259949e+02   9.1205713e-01  -6.1878332e-01   1.4124418e+00
   4.0419191e+02  -3.0435621e-01   4.7305786e-01  -4.0468276e-01
   4.0670839e+02  -5.6798239e-01   5.9531764e-01  -8.3448691e-01
   4.0897023e+02  -5.0552740e-01   5.0829435e-01  -7.4869006e-01
   4.1074643e+02  -4.4330162e-01   4.4431515e-01  -6.5624004e-01
   4.1383573e+02  -3.5597845e-01   3.5912071e-01  -5.2449125e-01
   4.2067979e+02   1.8943527e+00  -2.0920027e+00   2.6889782e+00
   4.2835376e+02  -1.2839599e-01   1.3773770e-01  -1.8961412e-01
   4.4438246e+02  -2.8358190e-02   3.2612635e-02  -4.1231636e-02
   4.5073491e+02  -1.1302786e-01   1.4623487e-01  -1.6019348e-01
   4.5130845e+02   9.6016008e-02   1.8835167e+00   3.6618053e+00
   4.5431204e+02  -2.2788370e-02  -1.3683412e-01  -2.9302573e-01
   4.5806204e+02  -2.6949557e-02  -2.0645441e-01  -4.4923057e-01
   4.6181204e+02  -2.0244461e-02  -1.5426187e-01  -3.3942018e-01
   4.6982515e+02  -1.1313846e-02  -9.4232686e-02  -2.0681787e-01
   4.7461767e+02  -5.9708848e-03  -3.9703639e-02  -8.7171653e-02
   4.8569166e+02  -3.4408375e-03  -2.4343577e-02  -5.3302915e-02
   4.9347510e+02  -1.6951281e-03  -1.1470249e-02  -2.4967251e-02
   5.0028100e+02  -4.6631504e-03  -4.2729386e-02  -9.2447495e-02
   5.0106509e+02   5.3042968e-01   2.7938495e-01   7.5022260e-01
   5.0384797e+02  -1.6524455e-02   9.3263104e-03  -2.7515323e-02
   5.0759797e+02  -4.8265253e-02  -3.5431308e-02  -7.2807859e-02
   5.1134797e+02  -3.6631914e-02  -2.8372062e-02  -5.5238127e-02
   5.1509797e+02  -2.8147776e-02  -2.1973132e-02  -4.2512522e-02
   5.1884797e+02  -2.2963340e-02  -1.8068252e-02  -3.4803234e-02
   5.2135232e+02   8.7463193e-02   7.0228840e-02   1.3583012e-01
   5.2474525e+02  -9.6471936e-03  -7.0757680e-03  -1.4085580e-02
   5.2849525e+02  -1.1093669e-02  -8.3583447e-03  -1.6392468e-02
   5.3224525e+02  -7.9644895e-03  -5.9497909e-03  -1.1656671e-02
   5.3599525e+02  -5.6034048e-03  -4.1307199e-03  -8.0831801e-03
   5.3974525e+02  -3.9534357e-03  -2.8627805e-03  -5.5845718e-03
   5.4540806e+02  -2.3642098e-03  -1.6460629e-03  -3.1758892e-03
   5.5038707e+02  -7.3280486e-03  -5.5318726e-03  -1.1197925e-02
   5.5202862e+02   1.9094157e-01   4.1028638e-01   8.6430966e-01
   5.5548790e+02  -2.9077892e-02  -6.4056210e-02  -1.2613702e-01
   5.5923790e+02  -3.1592567e-02  -6.1134008e-02  -1.3309552e-01
   5.6298790e+02  -2.3815666e-02  -4.5540297e-02  -1.0026508e-01
   5.7117124e+02   1.0718206e-01   2.0474718e-01   4.6979732e-01
   5.8012874e+02  -7.3088806e-03  -1.3189903e-02  -2.9617858e-02
   5.9613656e+02  -1.7384048e-03  -2.7429386e-03  -6.2343053e-03
   6.0113536e+02  -6.2701528e-03  -1.0573962e-02  -2.6616465e-02
   6.0198165e+02   2.4550584e-02   7.2781545e-01   9.2677387e-01
   6.0537409e+02  -5.5174215e-03  -9.9168738e-02  -1.2054090e-01
   6.0912409e+02  -6.9415258e-03  -1.0331551e-01  -1.3508837e-01
   6.1287409e+02  -5.1480252e-03  -7.7559133e-02  -1.0192744e-01
   6.2119624e+02  -2.5147779e-03  -4.5393793e-02  -5.9653262e-02
   6.2827521e+02  -2.0516170e-03  -2.6274289e-02  -3.4459641e-02
   6.4352711e+02  -6.4807044e-04  -6.2241381e-03  -8.0546822e-03
   6.5101485e+02  -4.2166640e-04  -3.0112177e-03  -3.8044035e-03
   6.5148743e+02   7.7204912e-01   3.0086084e-01  -6.0246010e-01
   6.5406673e+02   1.2612498e-03  -1.3503949e-02   4.8856035e-03
   6.5781673e+02  -7.4679880e-02  -2.4200984e-02   5.2120555e-02
   6.6156673e+02  -5.7784871e-02  -1.7914908e-02   3.9932664e-02
   6.6531673e+02  -4.4306767e-02  -1.4068979e-02   3.0812914e-02
   6.6906525e+02  -3.6151834e-02  -1.1909653e-02   2.5371110e-02
   6.7169377e+02   1.4599912e-01   5.3711108e-02  -1.0588030e-01
   6.7495363e+02  -1.3346164e-02  -4.0893514e-03   9.4029970e-03
   6.7870363e+02  -1.7367223e-02  -5.4751962e-03   1.2185797e-02
   6.8245363e+02  -1.2490186e-02  -3.9630838e-03   8.7975126e-03
   6.8620363e+02  -8.7576455e-03  -2.7985234e-03   6.2005225e-03
   6.8995363e+02  -6.1526224e-03  -1.9735675e-03   4.3777112e-03
   6.9370363e+02  -4.3449487e-03  -1.3917522e-03   3.1048879e-03
   6.9745363e+02  -3.0910925e-03  -9.8146750e-04   2.2162197e-03
   7.0110307e+02  -1.3169356e-02  -5.5394828e-03   1.0210372e-02
   7.0202628e+02  -1.1587643e-03   8.4417017e-04   2.6368473e-04
   7.1514519e+02  -8.3446114e-04  -3.6530423e-04   6.6219934e-04
   7.3021626e+02  -4.4940631e-04  -1.2722390e-04   3.3278444e-04
   7.4541094e+02  -2.9808757e-04  -3.0930857e-05   2.0071155e-04
   7.5134759e+02  -1.7947927e-04  -1.3153972e-04   1.7535364e-04
   7.5199447e+02   3.9067842e-01   1.1742022e+00  -1.2604781e+00
   7.5513792e+02  -4.6058999e-02  -9.1688875e-02   1.1012497e-01
   7.5888792e+02  -5.2947453e-02  -1.5204755e-01   1.6200635e-01
   7.6263792e+02  -3.6319922e-02  -1.2412925e-01   1.2670357e-01
   7.7092387e+02  -1.8030499e-02  -7.9323721e-02   7.7959898e-02
   7.7419077e+02  -2.0292582e-03  -3.8087840e-03   4.0092392e-03
   7.8724127e+02  -4.8693000e-03  -1.9981960e-02   1.9671856e-02
   8.0061079e+02  -5.5036723e-03  -4.4220600e-02   4.1535213e-02
   8.0143152e+02   5.1507281e-03   7.3912949e-03  -1.1762929e-02
   8.0239679e+02   5.3868992e-03  -8.1804079e-03   9.6336382e-04
   8.0939567e+02  -1.8871722e-03  -1.6715709e-04   1.8577033e-03
   8.2210285e+02   2.9644910e-03  -1.0173315e-03  -2.2976864e-03
   8.3757298e+02  -4.8739504e-04   6.8047272e-05   2.8221068e-04
   8.5079460e+02  -4.2547075e-04   1.3879954e-04   3.0173335e-04
   8.5157691e+02  -3.6307834e-04   7.9868140e-05   2.2911979e-04
   8.5288155e+02   1.7560128e-01   2.5384317e-01  -7.0316804e-01
   8.5649395e+02  -3.3588963e-02  -1.0298579e-01   2.0245660e-01
   8.6024395e+02  -4.2037800e-02  -6.4779351e-02   1.7114083e-01
   8.6399395e+02  -3.2412490e-02  -4.6690712e-02   1.2813476e-01
   8.7158305e+02   1.3921415e-01   2.4662565e-01  -6.2786778e-01
   8.7948438e+02  -1.0982042e-02  -1.6092242e-02   4.3467538e-02
   8.9537683e+02  -2.5353267e-03  -3.7031150e-03   9.6713652e-03
   9.0142149e+02  -5.6726900e-03  -1.1661147e-02   2.7869707e-02
   9.0182260e+02   5.4868483e-03  -3.4831069e-03  -8.3185739e-03
   9.0641956e+02  -1.3955807e-03  -5.8954413e-04   3.2945410e-03
   9.2175237e+02   3.7583486e-03  -1.1176439e-03  -8.0748392e-03
   9.3661271e+02  -4.5643339e-04   4.3643136e-05   3.8237161e-04
   9.5154853e+02  -3.3926935e-04   1.0099949e-05   1.5959953e-04
   9.5185472e+02   1.6046786e+00   1.3179288e+00  -5.1184652e+00
   9.5412688e+02   5.2020911e-02   8.2055863e-02  -2.1800030e-01
   9.5787688e+02  -1.4467440e-01  -1.1542107e-01   4.5427460e-01
   9.6162688e+02  -1.1187474e-01  -9.3716580e-02   3.5698478e-01
   9.6681083e+02  -7.7905048e-02  -6.6423828e-02   2.5019858e-01
   9.7297374e+02   1.0858158e-01   9.7852780e-02  -3.5893459e-01
   9.8533615e+02  -1.8607592e-02  -1.5412417e-02   5.8491050e-02
   1.0004389e+03  -4.5702767e-03  -3.5773889e-03   1.3507680e-02
   1.0019301e+03   1.9272563e+00  -5.3236458e-01  -4.6207398e+00
   1.0035293e+03   2.6889691e-01  -2.1293586e-02  -7.4487997e-01
   1.0047722e+03  -5.3085628e-02   2.9012188e-02   1.0269189e-01
   1.0072075e+03  -1.6423876e-01   3.3157344e-02   4.2201014e-01
   1.0109549e+03  -1.3410305e-01   2.4051436e-02   3.4909086e-01
   1.0167681e+03  -9.0968405e-02   1.6842397e-02   2.3313685e-01
   1.0226327e+03   2.1660018e-01  -4.5862518e-02  -5.3432594e-01
   1.0341991e+03  -2.4751597e-02   5.4355709e-03   6.1032086e-02
   1.0456754e+03  -8.7333364e-03   2.0785921e-03   2.0147709e-02
   1.0515221e+03  -3.9088720e-02   1.2662532e-02   8.5895184e-02
   1.0518890e+03   1.5868958e+00  -2.5540805e-01  -5.9728323e+00
   1.0534621e+03   1.8612772e-01   7.1426153e-02  -9.9780941e-01
   1.0564779e+03  -1.1609628e-01   7.3483414e-03   4.7382331e-01
   1.0602279e+03  -9.8010556e-02  -6.7184271e-03   4.3606831e-01
   1.0642279e+03  -7.4270572e-02  -4.0627907e-03   3.2444209e-01
   1.0720677e+03   3.1070580e-01  -2.6531385e-02  -1.1900227e+00
   1.0817918e+03  -2.2962723e-02   7.2548637e-04   9.2262984e-02
   1.0970984e+03  -6.2468744e-03   7.3528723e-04   2.1400297e-02
   1.1017352e+03  -3.0852411e-02   7.7963696e-03   9.7438421e-02
   1.1029700e+03   1.3144051e-01   3.4379765e-01  -4.6106588e-02
   1.1066769e+03  -3.5063652e-02  -8.7533149e-02   2.0295764e-02
   1.1104269e+03  -3.3809366e-02  -7.4886189e-02   1.8884241e-02
   1.1141769e+03  -2.5591115e-02  -5.6289657e-02   1.4272910e-02
   1.1179269e+03  -2.0219633e-02  -4.4967096e-02   1.1327532e-02
   1.1215148e+03  -1.5621404e-02  -3.5363559e-02   8.8043993e-03
   1.1234560e+03   1.6107392e-02   4.1073166e-02  -1.0484855e-02
   1.1272060e+03  -1.0118208e-02  -2.1146484e-02   5.2396163e-03
   1.1309560e+03  -8.1646714e-03  -1.6919712e-02   4.1567168e-03
   1.1347060e+03  -5.8753800e-03  -1.1863238e-02   2.8567015e-03
   1.1384560e+03  -4.2451731e-03  -8.2530772e-03   1.9311911e-03
   1.1422060e+03  -3.1122405e-03  -5.7389767e-03   1.2888130e-03
   1.1459560e+03  -2.3267202e-03  -3.9908270e-03   8.4363315e-04
   1.1511689e+03  -7.0721095e-03  -1.7494812e-02   4.1842593e-03
   1.1520325e+03   1.8742766e+00  -8.5387195e-01   2.8242783e+00
   1.1544046e+03   4.0820034e-02   1.2719395e-02   1.5686945e-01
   1.1581546e+03  -1.2876829e-01   5.4400905e-02  -2.1486247e-01
   1.1619046e+03  -9.8647195e-02   3.9002280e-02  -1.7125448e-01
   1.1687268e+03  -6.3802923e-02   2.4510382e-02  -1.0987518e-01
   1.1729074e+03   1.6449982e-01  -6.2071755e-02   2.8159480e-01
   1.1853645e+03  -1.7197170e-02   6.7098721e-03  -2.8813405e-02
   1.2005250e+03  -4.4571762e-03   1.5644412e-03  -6.6709286e-03
   1.2022528e+03  -4.8457473e-03   3.6583373e-03  -1.2166815e-03
   1.2050470e+03  -4.0813892e-03   2.0586620e-03  -3.9282519e-03
   1.2204406e+03  -1.0081676e-03  -9.2319968e-05  -1.7254056e-03
   1.2347975e+03  -7.4832463e-04  -2.8786076e-05  -6.1137636e-04
   1.2494182e+03  -6.4996883e-04  -8.1403270e-06  -2.3982454e-04
   1.2521997e+03   5.0276232e-01   1.1134799e+00   5.9239868e+00
   1.2540417e+03   5.7410154e-02   1.3133028e-01   6.8935955e-01
   1.2577917e+03  -5.3233655e-02  -8.5677477e-02  -4.9948635e-01
   1.2615417e+03  -4.0446202e-02  -7.2409099e-02  -4.0604479e-01
   1.2652917e+03  -2.9992280e-02  -5.5507873e-02  -3.0813636e-01
   1.2724503e+03   8.7106590e-02   1.9997046e-01   1.0672151e+00
   1.2824752e+03  -8.7317523e-03  -1.5989850e-02  -8.7733241e-02
   1.2982154e+03  -2.2791124e-03  -3.5625996e-03  -1.9135717e-02
   1.3020879e+03   1.0172232e+00   3.8684715e-01   2.2954240e+00
   1.3036768e+03   1.6508852e-01   8.8990874e-02   4.1604823e-01
   1.3074268e+03  -7.3761838e-02  -2.8929542e-02  -1.7392430e-01
   1.3111768e+03  -6.0248184e-02  -2.6501958e-02  -1.4620940e-01
   1.3165113e+03  -4.1492211e-02  -1.8153514e-02  -9.9690585e-02
   1.3236762e+03   4.0218257e-02   1.8194194e-02   9.8432731e-02
   1.3347753e+03  -1.1042377e-02  -4.2424046e-03  -2.4616288e-02
   1.3420030e+03  -5.8987960e-03  -2.0597822e-03  -1.2210310e-02
   1.3491501e+03  -3.3291393e-03  -1.0057402e-03  -6.1000444e-03
   1.3519756e+03  -1.0815122e-02  -3.7551847e-03  -2.3352784e-02
   1.3525838e+03  -3.7592383e-03   7.3231568e-03   8.6475136e-03
   1.3625215e+03  -7.8766841e-04  -1.0762667e-03  -2.1029471e-03
   1.3738120e+03  -8.5645264e-04   7.8493249e-04   1.5104304e-03
   1.3900039e+03  -6.8661557e-04  -1.2361445e-04  -2.3662900e-04
   1.4018108e+03  -1.2053130e-05  -2.8005646e-04  -5.1726178e-04
   1.4080549e+03  -9.3915539e-04   2.3287714e-04  -6.8437186e-05
   1.4222188e+03  -6.8558310e-04   1.3799952e-04  -2.6545561e-05
   1.4367594e+03  -7.1244679e-04   3.6418173e-05  -8.0700991e-06
   1.4516363e+03  -6.9546540e-04   1.3593437e-05  -1.6777117e-06
   1.4523577e+03   3.3286273e-01   2.3758003e+00   5.7189805e-01
   1.4537972e+03   1.5868651e-01   4.5099833e-01   1.2365226e-01
   1.4566383e+03  -1.3850347e-02  -1.5681306e-01  -3.5859348e-02
   1.4603883e+03  -4.2094798e-02  -1.4104471e-01  -3.7027505e-02
   1.4641383e+03  -3.3400596e-02  -1.0439611e-01  -2.7778313e-02
   1.4723407e+03  -1.7539734e-02  -5.6818343e-02  -1.5055116e-02
   1.4769875e+03  -1.1969931e-02  -3.4982524e-02  -9.3223248e-03
   1.4925805e+03  -3.9600447e-03  -1.0418612e-02  -2.7613947e-03
   1.5020004e+03  -7.3486919e-03  -2.6541875e-02  -6.9545416e-03
   1.5025557e+03   5.6857680e-03   7.1147398e-03   2.6658863e-03
   1.5069504e+03  -1.7860394e-03  -2.3327682e-03  -6.7530140e-04
   1.5224376e+03  -1.1855448e-03  -6.9816313e-04  -2.5525712e-04
   1.5370217e+03  -8.7978501e-04  -1.9001167e-04  -6.3935942e-05
   1.5519761e+03  -7.4858059e-04  -4.4119997e-05  -9.2791576e-06
   1.5526189e+03   4.0028384e-01   1.1082115e+00   2.8658838e+00
   1.5545596e+03   4.2324095e-02   1.2177573e-01   3.1425635e-01
   1.5583096e+03  -3.0037706e-02  -8.1094333e-02  -2.0856456e-01
   1.5620596e+03  -2.4856505e-02  -6.5660008e-02  -1.6947712e-01
   1.5659346e+03  -1.8965292e-02  -4.9327083e-02  -1.2749871e-01
   1.5732095e+03   5.3910564e-02   1.4243776e-01   3.7113852e-01
   1.5844514e+03  -5.5950551e-03  -1.2208385e-02  -3.1880762e-02
   1.5992019e+03  -1.9558992e-03  -2.8923966e-03  -7.6000876e-03
   1.6026903e+03   7.5747664e-01   1.2240831e+00   7.7195722e-01
   1.6045563e+03   8.5060981e-02   1.5407458e-01   9.0503613e-02
   1.6083063e+03  -5.7587939e-02  -9.0304735e-02  -5.9853611e-02
   1.6120563e+03  -4.6724491e-02  -7.4129404e-02  -4.8593394e-02
   1.6175179e+03  -3.2146570e-02  -5.0573547e-02  -3.3173160e-02
   1.6229579e+03   1.4258379e-01   2.2403121e-01   1.4918197e-01
   1.6322217e+03  -1.1881879e-02  -1.7105870e-02  -1.1352429e-02
   1.6419858e+03  -5.2037798e-03  -6.6471845e-03  -4.4225464e-03
   1.6494858e+03  -2.9435133e-03  -3.1965630e-03  -2.1158374e-03
   1.6528790e+03  -1.6499527e-03  -1.2810880e-03  -7.1752638e-04
   1.6582391e+03  -1.7999630e-03  -1.4638122e-03  -9.8383327e-04
   1.6727209e+03   1.3654842e-03   4.0063914e-03   3.1433324e-03
   1.6877066e+03  -8.5477703e-04  -1.4016568e-04  -5.1438177e-05
   1.7023320e+03  -7.7878797e-04  -3.3598070e-05   2.9250076e-05
   1.7027733e+03   4.4292587e-01   1.7258574e+00   1.4622849e+00
   1.7049059e+03   4.2954365e-02   1.2875949e-01   1.1529660e-01
   1.7086559e+03  -3.5170258e-02  -1.2504087e-01  -1.0618075e-01
   1.7124059e+03  -2.9475824e-02  -9.9425374e-02  -8.5198805e-02
   1.7185356e+03  -1.9746673e-02  -6.5623167e-02  -5.6361346e-02
   1.7238973e+03   3.6335555e-02   1.2783403e-01   1.1065116e-01
   1.7370868e+03  -5.4863645e-03  -1.4867861e-02  -1.2858311e-02
   1.7519144e+03  -1.9570144e-03  -3.5100677e-03  -3.0109386e-03
   1.7528613e+03  -5.5313962e-03  -1.5119506e-02  -1.3371289e-02
   1.7621443e+03  -1.3023360e-03  -1.5338152e-03  -1.2803660e-03
   1.7735306e+03  -1.8861908e-04   3.2101536e-03   3.0066067e-03
   1.7891729e+03  -8.3381082e-04  -1.8243232e-04  -9.0403603e-05
   1.8028607e+03  -1.3257097e-04  -3.4517316e-04  -3.1823614e-04
   1.8032674e+03  -5.7488263e-01   2.0190616e+00  -9.1731632e-01
   1.8057082e+03  -2.3756974e-02   2.2430036e-02  -9.4751244e-03
   1.8094582e+03   4.7078910e-02  -2.0107339e-01   9.0409833e-02
   1.8132082e+03   4.3121213e-02  -1.5881644e-01   7.1362709e-02
   1.8187472e+03   3.2617288e-02  -1.1048299e-01   4.9901381e-02
   1.8247847e+03  -2.8013280e-02   7.8273812e-02  -3.5784969e-02
   1.8369990e+03   7.2392679e-03  -2.5925906e-02   1.1801100e-02
   1.8521570e+03   1.2406974e-03  -5.9597123e-03   2.7870229e-03
   1.8530257e+03   8.3791011e-03  -2.3156734e-02   1.0783549e-02
   1.8540685e+03  -1.8953160e-01   6.5690389e-01  -2.5199750e+00
   1.8574982e+03   5.8578478e-02  -1.3675105e-01   4.7265586e-01
   1.8597621e+03   3.8032150e-02  -1.3682568e-01   5.1025169e-01
   1.8613614e+03   3.0062578e-02  -1.2176210e-01   4.6078631e-01
   1.8639363e+03   2.2944502e-02  -9.9238866e-02   3.7821716e-01
   1.8730212e+03   1.1391303e-02  -5.1542410e-02   1.9724847e-01
   1.8785071e+03   6.4568751e-03  -3.3455572e-02   1.2744611e-01
   1.8947287e+03   8.9744306e-04  -8.0312364e-03   3.0589495e-02
   1.9027899e+03   4.0097628e-03  -2.5515208e-02   9.7363016e-02
   1.9035185e+03  -7.4730308e-02   9.1314370e-01  -6.3306398e-01
   1.9066327e+03   8.3552303e-03  -6.7208665e-02   5.1969868e-02
   1.9103827e+03   2.2445023e-03  -1.0057170e-01   7.7014439e-02
   1.9141327e+03   1.0254723e-03  -7.5853266e-02   5.8199630e-02
   1.9229589e+03   3.9835133e-04  -4.4472084e-02   3.4196996e-02
   1.9274185e+03  -7.1824838e-04  -2.3210683e-02   1.7803290e-02
   1.9360685e+03  -6.4096381e-04  -1.4449420e-02   1.1069727e-02
   1.9435685e+03  -7.2237113e-04  -6.9843635e-03   5.3304419e-03
   1.9525408e+03  -2.7032061e-04  -2.0993185e-02   1.6243989e-02
   1.9532038e+03   4.6930343e-03   2.5123652e-03  -5.1878629e-03
   1.9591515e+03  -1.4090460e-03  -1.4713681e-03   1.5303649e-03
   1.9735442e+03   3.8394246e-04   2.7904901e-03  -3.2845738e-03
   1.9886741e+03  -7.9904801e-04  -1.4298132e-04   1.1699698e-04
   2.0029696e+03  -1.7619236e-04  -2.6455161e-04   3.0441507e-04
   2.0034585e+03  -1.9327573e-01   8.7779498e-01   1.0494616e-01
   2.0060129e+03   6.0438119e-03  -9.6738586e-03  -2.0346346e-03
   2.0097629e+03   1.2718291e-02  -8.7799787e-02  -9.8812511e-03
   2.0135129e+03   9.0783371e-03  -6.7337220e-02  -7.4867508e-03
   2.0228700e+03   5.0599737e-03  -3.6116450e-02  -4.0196114e-03
   2.0271230e+03   1.5504920e-03  -1.7594368e-02  -1.9803241e-03
   2.0417995e+03   2.6490977e-04  -7.0156691e-03  -8.1794561e-04
   2.0519200e+03   2.8219274e-03  -1.8380253e-02  -2.0053725e-03
   2.0531137e+03   5.9290402e-01   1.0824737e+00   1.1403631e+00
   2.0556426e+03  -4.8941713e-03   3.3445460e-02   3.1992401e-02
   2.0593926e+03  -4.0001982e-02  -7.9814571e-02  -8.3907799e-02
   2.0631426e+03  -3.0184705e-02  -6.2811545e-02  -6.5572168e-02
   2.0703637e+03  -1.9388816e-02  -3.9993744e-02  -4.1344768e-02
   2.0766757e+03  -7.2188847e-03  -1.2294432e-02  -1.2832165e-02
   2.0918804e+03  -3.9582066e-03  -6.3585260e-03  -6.5765319e-03
   2.1016170e+03  -2.0337291e-03  -2.4818109e-03  -2.5683550e-03
   2.1032349e+03  -3.3022121e-03   1.0555828e-03   7.2485580e-04
   2.1088447e+03  -8.3641955e-04  -1.4805599e-03  -1.4643958e-03
   2.1232074e+03  -2.3261407e-03   4.3983384e-03   4.0865199e-03
   2.1383847e+03  -7.0241280e-04  -1.5235518e-04  -1.7557916e-04
   2.1529386e+03  -7.2261351e-04  -3.7031479e-05  -6.7302960e-05
   2.1532374e+03  -1.4864518e+00   1.5410980e+00  -4.0338590e+00
   2.1551150e+03  -1.7044220e-01   1.8266744e-01  -4.9004398e-01
   2.1588650e+03   1.0600280e-01  -1.1452832e-01   2.9380927e-01
   2.1626150e+03   8.4944622e-02  -9.3042206e-02   2.4018938e-01
   2.1663650e+03   6.4191066e-02  -7.0479727e-02   1.8243525e-01
   2.1735555e+03  -2.4205428e-01   2.6272563e-01  -6.8752233e-01
   2.1836859e+03   1.7191732e-02  -2.0061801e-02   5.1389141e-02
   2.1984425e+03   3.5220029e-03  -4.8312358e-03   1.2272078e-02
   2.2033638e+03   1.3833005e-02  -1.6339126e-02   4.2196448e-02
   2.2083862e+03   9.3334669e-04  -1.9576023e-03   4.8970205e-03
   2.2232947e+03   4.0703013e-05  -7.1514149e-04   1.7585960e-03
   2.2376578e+03  -5.0808145e-04  -2.0760800e-04   4.3801628e-04
   2.2522423e+03  -6.3346851e-04  -5.0734751e-05   4.1958136e-05
   2.2535220e+03  -7.1266072e-03   7.5185271e-04   1.0612508e-03
   2.2594962e+03  -2.8547884e-04  -7.4586764e-05  -3.5040242e-05
   2.2708122e+03  -5.5102806e-04  -1.4937833e-05  -1.1934641e-06
   2.2859377e+03  -6.4485761e-04  -5.0411919e-06  -6.1909025e-05
   2.3004817e+03  -6.6535306e-04  -1.1673642e-06  -7.9814101e-05
   2.3106768e+03  -6.6031415e-04   8.2493638e-07  -7.7234146e-05
   2.3233683e+03  -5.2597115e-04  -2.8911116e-06  -6.1180141e-05
   2.3369734e+03  -6.5757251e-04  -7.7447256e-07  -8.3624577e-05
   2.3522762e+03  -6.6886770e-04  -1.1271432e-07  -8.5086986e-05
   2.3537047e+03  -6.1635146e-01   1.1444846e+00  -7.8083449e-01
   2.3558656e+03  -2.8911179e-02   6.1327343e-02  -4.5663072e-02
   2.3596156e+03   5.0205328e-02  -1.0341650e-01   7.0597442e-02
   2.3633656e+03   3.8907297e-02  -8.1326369e-02   5.5843551e-02
   2.3710502e+03   2.3896481e-02  -4.9879328e-02   3.4444665e-02
   2.3764506e+03   1.1940665e-03  -5.5552311e-03   3.5589263e-03
   2.3905598e+03   3.8037821e-03  -9.6049643e-03   6.5202650e-03
   2.4032561e+03   8.9725920e-03  -2.0234992e-02   1.4059653e-02
   2.4038202e+03   1.8115787e-03   2.5502239e+00   2.3337271e+00
   2.4066364e+03  -1.0339605e-03  -7.0034455e-02  -6.3159202e-02
   2.4103864e+03  -7.2312083e-03  -2.4088317e-01  -2.1770476e-01
   2.4141364e+03  -6.2123338e-03  -1.8445562e-01  -1.6607728e-01
   2.4215660e+03  -4.0628170e-03  -1.1761085e-01  -1.0490252e-01
   2.4257327e+03  -8.8724247e-04   4.9228650e-02   4.3566176e-02
   2.4392959e+03  -2.1234606e-03  -2.6304723e-02  -2.3253503e-02
   2.4531681e+03  -4.3656485e-03  -5.0802326e-02  -4.2405555e-02
   2.4538814e+03  -1.4238942e-03   3.8098412e-03   2.4860544e-03
   2.4636010e+03  -6.9868935e-04  -2.9581571e-03  -2.5401601e-03
   2.4748814e+03  -8.5722322e-04   3.0855114e-03   2.4353423e-03
   2.4917662e+03  -6.5701082e-04  -3.1852791e-04  -3.1779341e-04
   2.5030906e+03  -7.8823046e-05  -7.4721350e-04  -5.8166993e-04
   2.5046288e+03   1.0936499e-03   2.6957752e-04  -4.9710617e-05
   2.5153432e+03  -5.5676545e-04  -3.8797206e-05  -1.6663521e-04
   2.5279041e+03  -5.9241287e-04  -9.3923486e-06  -1.0088617e-04
   2.5427454e+03  -6.1891001e-04  -2.7943224e-06  -7.3205429e-05
   2.5531992e+03   8.2409654e-05   1.5987313e-06  -4.3633492e-05
   2.5538631e+03  -8.2848060e-01   9.8228185e-01   2.4575672e+00
   2.5561141e+03   1.6993406e-02   6.0057679e-02   1.1071777e-01
   2.5598641e+03   5.0091846e-02  -8.2018657e-02  -1.9285629e-01
   2.5636141e+03   3.3328974e-02  -6.5288474e-02  -1.5022470e-01
   2.5680434e+03   2.4013238e-02  -4.7618331e-02  -1.0964723e-01
   2.5746430e+03  -5.8754471e-02   1.0698203e-01   2.4862636e-01
   2.5865992e+03   5.2152654e-03  -1.1529565e-02  -2.6446769e-02
   2.6017832e+03   7.1878551e-04  -2.6385593e-03  -6.0760940e-03
   2.6037278e+03   5.9539844e-03  -1.1466192e-02  -2.6606415e-02
   2.6053425e+03   2.3873010e-03   2.2684892e-04  -1.4201632e-03
   2.6193668e+03  -6.6331082e-04  -7.4240231e-04  -1.4515904e-03
   2.6325347e+03  -6.4728999e-04  -2.8660753e-04  -5.6930884e-04
   2.6471663e+03  -6.3023468e-04  -7.1242208e-05  -1.5697200e-04
   2.6538492e+03  -1.8348143e+00   4.0818432e-02   2.7019944e+00
   2.6547730e+03  -6.7681508e-01   3.2664639e-02   1.0771304e+00
   2.6582198e+03   1.0045087e-01  -9.2018743e-03  -1.6929007e-01
   2.6619698e+03   1.1665815e-01  -7.0358420e-03  -1.7727617e-01
   2.6653793e+03   9.2418831e-02  -4.4840353e-03  -1.3716469e-01
   2.6736513e+03   6.2914235e-02  -5.3463559e-04  -9.0159417e-02
   2.6779572e+03   2.7348547e-02  -1.1324712e-03  -4.0004685e-02
   2.6928997e+03   1.0045248e-02  -2.3786739e-04  -1.4990015e-02
   2.7031911e+03   2.7898200e-02   1.4383205e-03  -3.7239786e-02
   2.7041162e+03  -1.3790539e+00   7.5951390e-01   6.7930662e-01
   2.7063823e+03   1.4893738e-02   4.3122877e-02   2.3089821e-02
   2.7101323e+03   1.0924686e-01  -7.4855129e-02  -6.3656865e-02
   2.7138823e+03   7.5814032e-02  -6.0403825e-02  -4.9648777e-02
   2.7186288e+03   5.3597912e-02  -4.3268496e-02  -3.5646308e-02
   2.7250042e+03  -9.8938106e-02   7.5442692e-02   6.3786035e-02
   2.7365818e+03   1.2997133e-02  -1.0986058e-02  -8.9362290e-03
   2.7449908e+03   5.4791269e-03  -4.8505623e-03  -3.9385659e-03
   2.7524908e+03   2.3919691e-03  -2.3379480e-03  -1.8891672e-03
   2.7541101e+03  -1.0765562e+00   1.0424456e+00   7.8091429e-01
   2.7560470e+03  -1.0268712e-01   9.7177269e-02   7.3956892e-02
   2.7597970e+03   8.8748535e-02  -9.4306581e-02  -6.8592487e-02
   2.7635470e+03   7.1916871e-02  -7.5230838e-02  -5.4976218e-02
   2.7675470e+03   5.3792098e-02  -5.6140328e-02  -4.1102334e-02
   2.7744703e+03  -1.7132337e-01   1.7523997e-01   1.2913092e-01
   2.7848533e+03   1.4426232e-02  -1.5861165e-02  -1.1433009e-02
   2.7995108e+03   3.1131130e-03  -3.8702726e-03  -2.7424763e-03
   2.8039329e+03   1.6034822e-02  -1.7711637e-02  -1.2658527e-02
   2.8048475e+03  -4.0486943e-01   4.6626774e-01   2.7411676e-01
   2.8082922e+03   6.1927445e-02  -7.5266355e-02  -4.3552546e-02
   2.8120422e+03   6.4753506e-02  -7.7104379e-02  -4.4848171e-02
   2.8157922e+03   4.8619656e-02  -5.8064870e-02  -3.3759002e-02
   2.8239396e+03   2.8522402e-02  -3.4514262e-02  -2.0012509e-02
   2.8303444e+03   1.6761431e-02  -2.1103069e-02  -1.2074199e-02
   2.8458113e+03   3.6456942e-03  -5.1300598e-03  -2.8740164e-03
   2.8529978e+03   1.5929273e-03  -2.5767442e-03  -1.4134785e-03
   2.8539828e+03  -1.1725977e+00   2.0646279e+00   3.8086061e+00
   2.8554441e+03  -3.1352646e-01   3.9905595e-01   8.0584573e-01
   2.8591810e+03   8.4567361e-02  -1.4622577e-01  -2.7184798e-01
   2.8629310e+03   7.9901325e-02  -1.2150620e-01  -2.3208512e-01
   2.8666810e+03   6.0251017e-02  -9.2660751e-02  -1.7563854e-01
   2.8740915e+03  -2.5626411e-01   4.5234642e-01   8.0145777e-01
   2.8827739e+03   1.8082339e-02  -3.0855617e-02  -5.6379185e-02
   2.8984545e+03   3.4808186e-03  -7.2422278e-03  -1.2549341e-02
   2.9039927e+03   8.3194024e-03  -1.8023088e-02  -2.9761857e-02
   2.9047746e+03  -4.4744438e-01  -1.0722044e-01  -3.3136108e-01
   2.9078965e+03   5.0310931e-02   1.1992050e-02   3.2385491e-02
   2.9116465e+03   6.1754080e-02   1.2570741e-02   4.2257529e-02
   2.9153965e+03   4.5517075e-02   9.1493044e-03   3.1465616e-02
   2.9191465e+03   3.4914838e-02   7.1519609e-03   2.4340033e-02
   2.9228965e+03   2.8190801e-02   6.1370762e-03   1.9791590e-02
   2.9249585e+03  -8.6034844e-02  -2.1493496e-02  -5.9401414e-02
   2.9285135e+03   1.3825962e-02   2.8724093e-03   9.8400626e-03
   2.9322635e+03   1.3314851e-02   2.7246778e-03   9.4979747e-03
   2.9360135e+03   9.3337337e-03   1.9828070e-03   6.7577452e-03
   2.9397635e+03   6.4071728e-03   1.4318597e-03   4.7410357e-03
   2.9435135e+03   4.3659664e-03   1.0351357e-03   3.3323880e-03
   2.9472635e+03   2.9466752e-03   7.4996194e-04   2.3514865e-03
   2.9510135e+03   1.9586506e-03   5.4409794e-04   1.6678486e-03
   2.9540741e+03   1.2122010e-02   4.1093413e-03   8.5066416e-03
   2.9544882e+03   1.0848770e-02   8.4949381e-03   6.5956990e-03
   2.9572708e+03   6.2841324e-03   4.6352398e-03   3.8935115e-03
   2.9654941e+03  -1.6548207e-03  -1.3521762e-03  -5.7705302e-04
   2.9772556e+03  -5.4064690e-04  -1.8719298e-04  -4.0009518e-06
   2.9921160e+03  -5.3185299e-04  -2.3475689e-04  -3.5086787e-05


==> data/unInspectedPointsData10.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
   2.0859697e+00   9.3939394e+00   2.7207780e+00
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
   4.6933484e-02   2.7272727e+00  -9.6207994e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   3.6352010e-01  -7.0707071e-01   9.9683451e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   2.3586255e+00  -3.3333333e+00   9.1282953e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
  -7.0725775e-01  -4.1414141e+00  -9.0746061e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00
   8.3024172e+00  -5.3535354e+00   1.5522656e+00
   2.1995126e+00  -5.7575758e+00  -7.8747994e+00
   3.6314460e+00  -5.9595960e+00   7.1621097e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00
   6.1690591e+00  -6.9696970e+00   3.6559587e+00
   3.9386411e+00  -7.3737374e+00  -5.4877230e+00
   7.7565325e-01  -7.5757576e+00   6.4812236e+00
   6.0238383e+00  -7.9797980e+00  -1.9025386e-01
   3.0489215e-01  -8.3838384e+00  -5.4422693e+00
   3.2461627e+00  -8.5858586e+00   3.9680549e+00
   3.6193415e+00  -8.9898990e+00  -2.4661880e+00
  -1.6754302e+00  -9.3939394e+00  -2.9911263e+00
   2.6722305e+00  -9.5959596e+00   8.8133045e-01
   0.0000000e+00  -1.0000000e+01  -0.0000000e+00


==> data/unInspectedPointsData1000.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
   2.0859697e+00   9.3939394e+00   2.7207780e+00
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
   4.6933484e-02   2.7272727e+00  -9.6207994e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00


==> data/unInspectedPointsData1000UnSafe.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
   2.0859697e+00   9.3939394e+00   2.7207780e+00
   3.6953897e+00   8.9898990e+00  -2.3507044e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
   5.1200554e+00   8.3838384e+00   1.8698360e+00
   2.5544528e+00   7.9797980e+00  -5.4587173e+00
   1.8811169e+00   7.7777778e+00   5.9972971e+00
   6.5972982e+00   7.3737374e+00  -1.4503975e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
   5.6293203e+00   6.7676768e+00   4.7443971e+00
   5.4678337e+00   6.3636364e+00  -5.4412248e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   8.1031863e+00   5.7575758e+00   1.0902723e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.2613329e+00   5.1515152e+00   7.4365942e+00
   7.9896700e+00   4.7474747e+00  -3.6914302e+00
   8.0571054e+00   4.1414141e+00   4.2345888e+00
   5.0164570e+00   3.7373737e+00  -7.8017432e+00
   1.5843806e+00   3.5353535e+00   9.2190571e+00
   9.4646722e+00   3.1313131e+00  -7.8412875e-01
   4.6933484e-02   2.7272727e+00  -9.6207994e+00
   6.5010957e+00   2.5252525e+00   7.1665092e+00
   7.7843243e+00   2.1212121e+00  -5.9080246e+00
   9.5330267e+00   1.5151515e+00   2.6126074e+00
   3.4546437e+00   1.1111111e+00  -9.3183083e+00
   3.7548139e+00   9.0909091e-01   9.2236070e+00
   9.5439321e+00   5.0505051e-01  -2.9424963e+00
   8.1520546e+00  -1.0101010e-01   5.7908378e+00
   6.4734229e+00  -5.0505051e-01  -7.6052429e+00
   9.9251145e+00  -1.1111111e+00   5.0747778e-01
   1.3658481e+00  -1.5151515e+00  -9.7897280e+00
   5.5869683e+00  -1.7171717e+00   8.1140068e+00
   8.5026230e+00  -2.1212121e+00  -4.8172463e+00
   8.8568106e+00  -2.7272727e+00   3.7575111e+00
   4.4593001e+00  -3.1313131e+00  -8.3850773e+00
   9.1488857e+00  -3.7373737e+00  -1.5264099e+00
   6.5821518e+00  -4.3434343e+00   6.1489719e+00
   6.5474406e+00  -4.7474747e+00  -5.8815393e+00
   7.1586785e+00  -6.3636364e+00  -2.8735786e+00


==> data/unInspectedPointsData3000.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.6933484e-02   2.7272727e+00  -9.6207994e+00


==> data/unInspectedPointsData3000Safe.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   4.6933484e-02   2.7272727e+00  -9.6207994e+00


==> data/unInspectedPointsData3000UnSafe.dat <==
  -1.4746625e+00   9.7979798e+00   1.3509117e+00
   2.4599989e-01   9.5959596e+00  -2.8030418e+00
  -1.2388644e+00   8.7878788e+00   4.6085140e+00
  -9.2155090e-01   6.9696970e+00  -7.1115447e+00
  -3.6381295e-01   6.1616162e+00   7.8677904e+00
   1.8538013e+00   5.3535354e+00  -8.2403325e+00
   4.6933484e-02   2.7272727e+00  -9.6207994e+00


==> data/vbhData10.dat <==
   0.0000000e+00  -3.0000000e-01   3.6739404e-17   0.0000000e+00
   1.7930697e-05  -2.9995780e-01  -1.2252547e-05   2.3207782e-05
   3.5861394e-05  -2.9991561e-01  -2.4504920e-05   4.6415240e-05
   1.2551488e-04  -2.9970463e-01  -8.5764170e-05   1.6244767e-04
   5.7378230e-04  -2.9865006e-01  -3.9199511e-04   7.4248824e-04
   2.8151194e-03  -2.9338441e-01  -1.9215178e-03   3.6396538e-03
   1.4021805e-02  -2.6723517e-01  -9.5284351e-03   1.8049744e-02
   2.8056320e-02  -2.3490439e-01  -1.8959661e-02   3.5918873e-02
   4.1738010e-02  -2.0382661e-01  -2.8052638e-02   5.3150558e-02
   5.5047998e-02  -1.7400430e-01  -3.6803480e-02   6.9737154e-02
   6.8674316e-02  -1.4388744e-01  -4.5665874e-02   8.6538566e-02
   8.2331680e-02  -1.1411660e-01  -5.4451322e-02   1.0319756e-01
   9.5822975e-02  -8.5109633e-02  -6.3035194e-02   1.1947775e-01
   1.0904603e-01  -5.7061609e-02  -7.1357726e-02   1.3526562e-01
   1.2197560e-01  -2.9997029e-02  -7.9409399e-02   1.5054288e-01
   1.3464622e-01  -3.8160734e-03  -8.7217812e-02   1.6536170e-01
   1.4713952e-01   2.1671710e-02  -9.4838050e-02   1.7982644e-01
   1.5957755e-01   4.6728570e-02  -1.0234733e-01   1.9408359e-01
   1.7212367e-01   7.1685687e-02  -1.0984435e-01   2.0832056e-01
   1.8499315e-01   9.6958988e-02  -1.1745431e-01   2.2277525e-01
   1.9847900e-01   1.2309212e-01  -1.2534220e-01   2.3776139e-01
   2.1300791e-01   1.5085051e-01  -1.3374183e-01   2.5372392e-01
   2.2926870e-01   1.8143807e-01  -1.4302286e-01   2.7136653e-01
   2.5000000e-01   2.1971285e-01  -1.5467374e-01   2.9352197e-01
   2.7472473e-01   2.6432406e-01  -1.6830581e-01   3.1945657e-01
   2.7482994e-01   2.6451153e-01  -1.6836322e-01   3.1956581e-01
   2.7535601e-01   2.6544867e-01  -1.6865014e-01   3.2011186e-01
   2.7737729e-01   2.6904626e-01  -1.6975114e-01   3.2220787e-01
   2.7940358e-01   2.7264772e-01  -1.7085257e-01   3.2430576e-01
   2.8143773e-01   2.7625808e-01  -1.7195596e-01   3.2640848e-01
   2.8348029e-01   2.7987827e-01  -1.7306161e-01   3.2851656e-01
   2.8567134e-01   2.8375596e-01  -1.7424505e-01   3.3077418e-01
   2.8803795e-01   2.8793777e-01  -1.7552034e-01   3.3320838e-01
   2.9052203e-01   2.9231978e-01  -1.7685560e-01   3.3575861e-01
   2.9306848e-01   2.9680399e-01  -1.7822084e-01   3.3836777e-01
   2.9563164e-01   3.0130963e-01  -1.7959145e-01   3.4098885e-01
   2.9820302e-01   3.0582169e-01  -1.8096283e-01   3.4361309e-01
   3.0072359e-01   3.1023677e-01  -1.8230359e-01   3.4618040e-01
   3.0312343e-01   3.1443321e-01  -1.8357692e-01   3.4862008e-01
   3.0531073e-01   3.1825189e-01  -1.8473475e-01   3.5083973e-01
   3.0748656e-01   3.2204477e-01  -1.8588392e-01   3.5304400e-01
   3.0967751e-01   3.2585822e-01  -1.8703848e-01   3.5525982e-01
   3.1193736e-01   3.2978550e-01  -1.8822664e-01   3.5754138e-01
   3.1463934e-01   3.3447301e-01  -1.8964363e-01   3.6026406e-01
   3.1778071e-01   3.3991169e-01  -1.9128611e-01   3.6342231e-01
   3.2137098e-01   3.4611296e-01  -1.9315681e-01   3.6702244e-01
   3.2542789e-01   3.5310150e-01  -1.9526236e-01   3.7107840e-01
   3.2598083e-01   3.5405247e-01  -1.9554866e-01   3.7163022e-01
   3.2874552e-01   3.5880179e-01  -1.9697771e-01   3.7438575e-01
   3.3369171e-01   3.6727566e-01  -1.9952425e-01   3.7930080e-01
   3.3917524e-01   3.7663573e-01  -2.0233234e-01   3.8472772e-01
   3.4525243e-01   3.8696700e-01  -2.0542601e-01   3.9071514e-01
   3.5197473e-01   3.9834344e-01  -2.0882562e-01   3.9730518e-01
   3.5940341e-01   4.1085252e-01  -2.1255524e-01   4.0454762e-01
   3.6761158e-01   4.2459763e-01  -2.1664321e-01   4.1250133e-01
   3.7668707e-01   4.3970177e-01  -2.2112317e-01   4.2123629e-01
   3.7858424e-01   4.4284683e-01  -2.2205441e-01   4.2305446e-01
   3.8807010e-01   4.5850806e-01  -2.2668346e-01   4.3210491e-01
   3.9939098e-01   4.7705939e-01  -2.3214927e-01   4.4281850e-01
   4.1198703e-01   4.9752233e-01  -2.3815654e-01   4.5462758e-01
   4.2608997e-01   5.2021133e-01  -2.4479098e-01   4.6771146e-01
   4.4198114e-01   5.4549698e-01  -2.5215261e-01   4.8228131e-01
   4.4569363e-01   5.5136150e-01  -2.5385523e-01   4.8565888e-01
   4.6425608e-01   5.8044197e-01  -2.6227196e-01   5.0239891e-01
   4.8571331e-01   6.1355581e-01  -2.7180422e-01   5.2144524e-01
   5.1094628e-01   6.5181072e-01  -2.8274975e-01   5.4343108e-01
   5.1636221e-01   6.5992535e-01  -2.8506255e-01   5.4809263e-01
   5.4344186e-01   6.9999003e-01  -2.9643703e-01   5.7109964e-01
   5.8440482e-01   7.5899414e-01  -3.1305819e-01   6.0496359e-01
   5.9154988e-01   7.6908996e-01  -3.1588714e-01   6.1075643e-01
   6.2727516e-01   8.1870232e-01  -3.2972805e-01   6.3922163e-01
   6.9821592e-01   9.1299245e-01  -3.5576890e-01   6.9333739e-01
   7.0797900e-01   9.2553574e-01  -3.5920806e-01   7.0054007e-01
   7.5679440e-01   9.8670737e-01  -3.7590101e-01   7.3568780e-01
   7.6790136e-01   1.0002703e+00  -3.7958468e-01   7.4348635e-01
   8.2180543e-01   1.0642570e+00  -3.9688105e-01   7.8031300e-01
   8.3441172e-01   1.0787881e+00  -4.0079030e-01   7.8868508e-01
   8.9242179e-01   1.1435884e+00  -4.1814133e-01   8.2606676e-01
   9.0667234e-01   1.1589961e+00  -4.2224731e-01   8.3496733e-01
   9.7047929e-01   1.2255814e+00  -4.3990564e-01   8.7349232e-01
   9.8657208e-01   1.2417667e+00  -4.4417669e-01   8.8287264e-01
   1.0582226e+00   1.3109537e+00  -4.6233890e-01   9.2304649e-01
   1.0764227e+00   1.3277981e+00  -4.6673669e-01   9.3284677e-01
   1.1587853e+00   1.4004767e+00  -4.8559883e-01   9.7522456e-01
   1.1794538e+00   1.4178288e+00  -4.9007359e-01   9.8536515e-01
   1.2770406e+00   1.4951878e+00  -5.0987666e-01   1.0306845e+00
   1.3006901e+00   1.5128383e+00  -5.1435865e-01   1.0410504e+00
   1.4138654e+00   1.5917282e+00  -5.3420185e-01   1.0874955e+00
   1.4410768e+00   1.6093767e+00  -5.3859356e-01   1.0979108e+00
   1.5524711e+00   1.6766371e+00  -5.5514143e-01   1.1376808e+00
   1.5834199e+00   1.6939613e+00  -5.5934833e-01   1.1479424e+00
   1.6929455e+00   1.7508211e+00  -5.7296202e-01   1.1816614e+00
   1.7278197e+00   1.7675353e+00  -5.7689863e-01   1.1915819e+00
   1.8353826e+00   1.8151387e+00  -5.8791005e-01   1.2198420e+00
   1.8743827e+00   1.8309939e+00  -5.9150051e-01   1.2292520e+00
   2.0853826e+00   1.9050145e+00  -6.0756118e-01   1.2730748e+00
   2.1319892e+00   1.9188842e+00  -6.1039978e-01   1.2812485e+00
   2.3353826e+00   1.9701725e+00  -6.2015106e-01   1.3112278e+00
   2.3900323e+00   1.9815843e+00  -6.2209678e-01   1.3178144e+00
   2.4464710e+00   1.9924042e+00  -6.2383208e-01   1.3240130e+00
   2.5047781e+00   2.0025983e+00  -6.2534593e-01   1.3297994e+00
   2.5650396e+00   2.0121326e+00  -6.2662723e-01   1.3351489e+00
   2.6273474e+00   2.0209723e+00  -6.2766465e-01   1.3400362e+00
   2.6917989e+00   2.0290785e+00  -6.2844586e-01   1.3444336e+00
   2.7584984e+00   2.0364127e+00  -6.2895859e-01   1.3483132e+00
   2.8275568e+00   2.0429368e+00  -6.2919068e-01   1.3516471e+00
   2.8990929e+00   2.0486107e+00  -6.2912958e-01   1.3544062e+00
   2.9731689e+00   2.0533861e+00  -6.2876202e-01   1.3565570e+00
   3.0498481e+00   2.0572203e+00  -6.2807654e-01   1.3580694e+00
   3.1292587e+00   2.0600756e+00  -6.2706188e-01   1.3589156e+00
   3.2115370e+00   2.0619082e+00  -6.2570543e-01   1.3590646e+00
   3.2968291e+00   2.0626775e+00  -6.2399560e-01   1.3584870e+00
   3.3852908e+00   2.0623436e+00  -6.2192108e-01   1.3571536e+00
   3.4770890e+00   2.0608592e+00  -6.1946912e-01   1.3550314e+00
   3.5724029e+00   2.0581824e+00  -6.1662847e-01   1.3520904e+00
   3.6714245e+00   2.0542684e+00  -6.1338752e-01   1.3482990e+00
   3.7743604e+00   2.0490686e+00  -6.0973410e-01   1.3436235e+00
   3.8814331e+00   2.0425397e+00  -6.0565771e-01   1.3380337e+00
   3.9928824e+00   2.0346286e+00  -6.0114595e-01   1.3314940e+00
   4.1089675e+00   2.0252908e+00  -5.9618894e-01   1.3239739e+00
   4.2299688e+00   2.0144674e+00  -5.9077407e-01   1.3154355e+00
   4.3549688e+00   2.0022352e+00  -5.8494975e-01   1.3059433e+00
   4.4799688e+00   1.9890492e+00  -5.7892519e-01   1.2958447e+00
   4.6049688e+00   1.9749950e+00  -5.7272693e-01   1.2851998e+00
   4.7299688e+00   1.9601689e+00  -5.6638308e-01   1.2740730e+00
   4.8549688e+00   1.9446558e+00  -5.5991841e-01   1.2625217e+00
   4.9799688e+00   1.9285196e+00  -5.5335203e-01   1.2505907e+00
   5.1049688e+00   1.9118371e+00  -5.4670542e-01   1.2383311e+00
   5.2299688e+00   1.8946682e+00  -5.3999562e-01   1.2257841e+00
   5.3549688e+00   1.8770628e+00  -5.3323675e-01   1.2129844e+00
   5.4799688e+00   1.8590827e+00  -5.2644529e-01   1.1999728e+00
   5.6049688e+00   1.8407684e+00  -5.1963233e-01   1.1867776e+00
   5.7299688e+00   1.8221620e+00  -5.1280895e-01   1.1734275e+00
   5.8549688e+00   1.8033074e+00  -5.0598626e-01   1.1599515e+00
   5.9799688e+00   1.7842329e+00  -4.9917137e-01   1.1463694e+00
   6.1049688e+00   1.7649811e+00  -4.9237453e-01   1.1327087e+00
   6.2299688e+00   1.7455718e+00  -4.8560035e-01   1.1189834e+00
   6.3549688e+00   1.7260379e+00  -4.7885631e-01   1.1052148e+00
   6.4799688e+00   1.7064052e+00  -4.7214804e-01   1.0914196e+00
   6.6049688e+00   1.6866919e+00  -4.6547918e-01   1.0776101e+00
   6.7299688e+00   1.6669281e+00  -4.5885607e-01   1.0638050e+00
   6.8549688e+00   1.6471245e+00  -4.5228033e-01   1.0500116e+00
   6.9799688e+00   1.6273042e+00  -4.4575648e-01   1.0362444e+00
   7.1049688e+00   1.6074772e+00  -4.3928575e-01   1.0225100e+00
   7.2299688e+00   1.5876639e+00  -4.3287182e-01   1.0088206e+00
   7.3549688e+00   1.5678726e+00  -4.2651540e-01   9.9518161e-01
   7.4799688e+00   1.5481202e+00  -4.2021922e-01   9.8160305e-01
   7.6049688e+00   1.5284138e+00  -4.1398364e-01   9.6808925e-01
   7.7299688e+00   1.5087671e+00  -4.0781057e-01   9.5464818e-01
   7.8549688e+00   1.4891863e+00  -4.0170011e-01   9.4128348e-01
   7.9799688e+00   1.4696822e+00  -3.9565349e-01   9.2800131e-01
   8.1049688e+00   1.4502605e+00  -3.8967068e-01   9.1480487e-01
   8.2299688e+00   1.4309293e+00  -3.8375228e-01   9.0169867e-01
   8.3549688e+00   1.4116941e+00  -3.7789822e-01   8.8868562e-01
   8.4799688e+00   1.3925605e+00  -3.7210850e-01   8.7576866e-01
   8.6049688e+00   1.3735340e+00  -3.6638311e-01   8.6295059e-01
   8.7299688e+00   1.3546142e+00  -3.6072053e-01   8.5023058e-01
   8.8549688e+00   1.3358052e+00  -3.5512046e-01   8.3761052e-01
   8.9694719e+00   1.3186874e+00  -3.5004801e-01   8.2614621e-01
   9.0725247e+00   1.3033657e+00  -3.4552720e-01   8.1590240e-01
   9.1652722e+00   1.2896441e+00  -3.4149374e-01   8.0674247e-01
   9.2487450e+00   1.2773555e+00  -3.3789324e-01   7.9855005e-01
   9.3238705e+00   1.2663487e+00  -3.3467743e-01   7.9122078e-01
   9.3914834e+00   1.2564804e+00  -3.3180165e-01   7.8465674e-01
   9.4523351e+00   1.2476283e+00  -3.2922795e-01   7.7877451e-01
   9.5071016e+00   1.2396869e+00  -3.2692366e-01   7.7350203e-01
   9.5563914e+00   1.2325615e+00  -3.2485976e-01   7.6877487e-01
   9.6056813e+00   1.2254576e+00  -3.2280547e-01   7.6406535e-01
   9.6451131e+00   1.2197905e+00  -3.2116906e-01   7.6031078e-01
   9.6845450e+00   1.2141379e+00  -3.1953888e-01   7.5656785e-01
   9.7160905e+00   1.2096244e+00  -3.1823874e-01   7.5358077e-01
   9.7476360e+00   1.2051183e+00  -3.1694210e-01   7.5060004e-01
   9.7728724e+00   1.2015190e+00  -3.1590735e-01   7.4822013e-01
   9.7981088e+00   1.1979248e+00  -3.1487490e-01   7.4584447e-01
   9.8182979e+00   1.1950532e+00  -3.1405061e-01   7.4394704e-01
   9.8384870e+00   1.1921850e+00  -3.1322783e-01   7.4205241e-01
   9.8586762e+00   1.1893203e+00  -3.1240656e-01   7.4016061e-01
   9.8728086e+00   1.1873170e+00  -3.1183257e-01   7.3883806e-01
   9.8869409e+00   1.1853156e+00  -3.1125933e-01   7.3751693e-01
   9.9010733e+00   1.1833158e+00  -3.1068685e-01   7.3619722e-01
   9.9152057e+00   1.1813179e+00  -3.1011513e-01   7.3487896e-01
   9.9236851e+00   1.1801200e+00  -3.0977246e-01   7.3408870e-01
   9.9321646e+00   1.1789228e+00  -3.0943007e-01   7.3329897e-01
   9.9406440e+00   1.1777262e+00  -3.0908795e-01   7.3250976e-01
   9.9491234e+00   1.1765303e+00  -3.0874611e-01   7.3172108e-01
   9.9576029e+00   1.1753351e+00  -3.0840455e-01   7.3093294e-01
   9.9660823e+00   1.1741405e+00  -3.0806326e-01   7.3014533e-01
   9.9694741e+00   1.1736629e+00  -3.0792682e-01   7.2983043e-01
   9.9728658e+00   1.1731854e+00  -3.0779043e-01   7.2951563e-01
   9.9762576e+00   1.1727080e+00  -3.0765409e-01   7.2920091e-01
   9.9796494e+00   1.1722306e+00  -3.0751778e-01   7.2888627e-01
   9.9830411e+00   1.1717534e+00  -3.0738153e-01   7.2857172e-01
   9.9864329e+00   1.1712763e+00  -3.0724531e-01   7.2825726e-01
   9.9898247e+00   1.1707994e+00  -3.0710915e-01   7.2794289e-01
   9.9932165e+00   1.1703225e+00  -3.0697302e-01   7.2762860e-01
   9.9966082e+00   1.1698457e+00  -3.0683694e-01   7.2731440e-01


==> data/vbhData1000.dat <==
   0.0000000e+00  -3.0000000e-01   3.6739404e-17   0.0000000e+00
   8.1472539e-02  -1.1966851e-01  -5.4874858e-02   1.0571330e-01
   2.3222753e-01   1.7980287e-01  -1.4541960e-01   2.8120490e-01
   2.9306276e-01   2.8925017e-01  -1.7822802e-01   3.4521987e-01
   3.2434106e-01   3.4370251e-01  -1.9421388e-01   3.7671948e-01
   3.8109063e-01   4.3990344e-01  -2.2167135e-01   4.3152518e-01
   5.1662388e-01   6.5618746e-01  -2.7983962e-01   5.5090713e-01
   8.8539878e-01   1.1496307e+00  -3.9568861e-01   8.0520632e-01
   1.4240628e+00   1.6482830e+00  -4.8917945e-01   1.0369075e+00
   2.4612396e+00   2.1043028e+00  -5.3716383e-01   1.2062783e+00
   3.2054483e+00   2.1960893e+00  -5.2299902e-01   1.2111019e+00
   4.3244778e+00   2.1559800e+00  -4.7600127e-01   1.1411464e+00
   5.6994778e+00   1.9776014e+00  -4.0972143e-01   1.0106144e+00
   7.0744778e+00   1.7528637e+00  -3.4847653e-01   8.7420919e-01
   8.4494778e+00   1.5225346e+00  -2.9521211e-01   7.4684156e-01
   9.8244778e+00   1.3022680e+00  -2.4919204e-01   6.3192051e-01
   1.1199478e+01   1.0974927e+00  -2.0892720e-01   5.2899669e-01
   1.2574478e+01   9.0919147e-01  -1.7304947e-01   4.3650685e-01
   1.3949478e+01   7.3626068e-01  -1.4048470e-01   3.5269487e-01
   1.5324478e+01   5.7664887e-01  -1.1041659e-01   2.7590371e-01
   1.6699478e+01   4.2820025e-01  -8.2234557e-02   2.0476291e-01
   1.8051086e+01   2.9180166e-01  -5.5961444e-02   1.3954520e-01
   1.9335590e+01   1.7189312e-01  -3.2218176e-02   8.2323728e-02
   2.0126293e+01   3.3217630e-01  -6.9729340e-02   1.5798278e-01
   2.0973437e+01   5.9126699e-01  -1.2736250e-01   2.8073999e-01
   2.2340742e+01   7.0153151e-01  -1.5076402e-01   3.3318676e-01
   2.3715742e+01   6.7327460e-01  -1.4478504e-01   3.1980034e-01
   2.5090742e+01   6.0834274e-01  -1.3163022e-01   2.8888681e-01
   2.6465742e+01   5.3867250e-01  -1.1768434e-01   2.5568036e-01
   2.7840742e+01   4.7358204e-01  -1.0465257e-01   2.2465039e-01
   2.9215742e+01   4.1528546e-01  -9.2898746e-02   1.9686618e-01
   3.0590742e+01   3.6382556e-01  -8.2413591e-02   1.7235212e-01
   3.3425717e+01   2.7674888e-01  -6.4333501e-02   1.3090180e-01
   3.9006888e+01   1.6142870e-01  -3.9469141e-02   7.6130590e-02
   4.4336487e+01   9.6482175e-02  -2.4724869e-02   4.5369155e-02
   4.9993832e+01   5.5871214e-02  -1.5034155e-02   2.6191557e-02
   5.4772900e+01   3.5227135e-02  -9.8610278e-03   1.6447251e-02
   5.5059600e+01   1.2150964e-01   6.0109177e-02  -2.9740592e-01
   5.5620800e+01   2.4467012e-01   1.6254401e-01  -7.2067101e-01
   5.6685306e+01   3.2546975e-01   2.2441306e-01  -1.0456235e+00
   5.8060306e+01   3.1989673e-01   2.1734310e-01  -1.0793023e+00
   5.9435306e+01   2.8476015e-01   1.9120053e-01  -9.8360762e-01
   6.0810306e+01   2.4685824e-01   1.6500021e-01  -8.6224513e-01
   6.2185306e+01   2.1190083e-01   1.4160816e-01  -7.4399387e-01
   6.3560306e+01   1.8067155e-01   1.2095487e-01  -6.3591091e-01
   6.4935306e+01   1.5288598e-01   1.0260907e-01  -5.3879151e-01
   6.6310306e+01   1.2806081e-01   8.6171731e-02  -4.5163297e-01
   6.7685306e+01   1.0572628e-01   7.1315996e-02  -3.7304651e-01
   7.0466846e+01   6.6456555e-02   4.4995292e-02  -2.3463123e-01
   7.4447086e+01   1.9816618e-02   1.3383543e-02  -7.1082048e-02
   7.5283044e+01  -3.4187142e-02   8.9586121e-03  -1.7590852e-01
   7.6436539e+01  -6.4522502e-02   5.3077400e-03  -2.2487022e-01
   7.7811539e+01  -7.3723711e-02   2.7990283e-03  -2.2696111e-01
   7.9186539e+01  -7.3440061e-02   1.0869376e-03  -2.1029901e-01
   8.0686539e+01  -7.0375733e-02  -4.2839912e-04  -1.8775799e-01
   8.6050764e+01  -6.2168690e-02  -5.5164510e-03  -1.1869612e-01
   8.6258206e+01  -2.8855983e-02   5.6541997e-03  -1.2462362e-01
   8.6436759e+01  -4.6557028e-03   1.3697974e-02  -1.2862213e-01
   8.9936912e+01  -2.6965891e-02   2.2890339e-03  -9.1358572e-02
   9.2370738e+01  -3.5656669e-02  -2.5378239e-03  -7.2183867e-02
   9.2588359e+01   2.0768672e-03   1.0040069e-02  -7.8330089e-02
   9.4662631e+01  -1.4099400e-02   3.0908488e-03  -6.3057665e-02
   9.6719304e+01  -2.5239607e-02  -1.7456459e-03  -5.0869605e-02
   9.6885468e+01   3.3155294e-03   7.7467493e-03  -5.5275655e-02
   9.9046146e+01  -1.3415676e-02   1.0620341e-03  -4.3478157e-02
   1.0006515e+02  -1.9384254e-02  -1.3228953e-03  -3.8808928e-02
   1.0020833e+02   3.4081290e-03   6.2372010e-03  -4.2186300e-02
   1.0271883e+02  -1.5324929e-02  -9.3223567e-04  -3.1360778e-02
   1.0289959e+02   3.3906723e-03   5.2531371e-03  -3.3912268e-02
   1.0458154e+02  -9.8961742e-03   2.9796694e-04  -2.7491062e-02
   1.0517794e+02   2.7973304e-03   4.3760020e-03  -2.8116743e-02
   1.0611257e+02  -4.5519850e-03   1.6638891e-03  -2.4926954e-02
   1.0707253e+02  -1.1349175e-02  -8.0699959e-04  -2.1937259e-02
   1.0715568e+02   3.0032872e-03   3.9465761e-03  -2.3997778e-02
   1.0879944e+02  -9.8063835e-03  -6.6850043e-04  -1.9075252e-02
   1.0888855e+02   1.3124331e-03   3.0086780e-03  -2.0618241e-02
   1.0982070e+02  -4.7504195e-03   8.0096287e-04  -1.8202958e-02
   1.0982322e+02  -4.4060003e-03   4.8543554e-04  -1.9060140e-02
   1.1022372e+02   9.2044944e-02  -2.0246270e-02  -1.4072922e-01
   1.1049017e+02   1.3606605e-01  -3.1907641e-02  -1.9879243e-01
   1.1112514e+02   1.5400495e-01  -6.9203801e-02  -2.7951443e-01
   1.1226113e+02   1.5921617e-01  -9.4933596e-02  -3.2880076e-01
   1.1363613e+02   1.4026362e-01  -9.9166786e-02  -3.1987358e-01
   1.1496160e+02   1.1230809e-01  -9.6071390e-02  -2.8992386e-01
   1.1597133e+02   9.1306754e-02  -9.2268388e-02  -2.6445382e-01
   1.1669587e+02   7.8087762e-02  -8.8965935e-02  -2.4651951e-01
   1.1763364e+02   6.4025365e-02  -8.3972084e-02  -2.2434500e-01
   1.1809382e+02   5.8396024e-02  -8.1243506e-02  -2.1394696e-01
   1.1841962e+02   5.4877989e-02  -7.9216047e-02  -2.0677809e-01
   1.1892400e+02   5.0118484e-02  -7.5945315e-02  -1.9598278e-01
   1.1975978e+02   4.3761938e-02  -7.0269724e-02  -1.7885604e-01
   1.2083671e+02   3.7584360e-02  -6.2736342e-02  -1.5805397e-01
   1.2298850e+02   2.8619086e-02  -4.7927897e-02  -1.2003112e-01
   1.2847930e+02   9.2045574e-03  -1.4919752e-02  -3.7531624e-02
   1.3019591e+02   9.5420797e-03  -1.5454156e-02  -3.7728369e-02
   1.3208314e+02   2.7825431e-02  -4.0826034e-02  -9.9641330e-02
   1.3545823e+02   2.7231263e-02  -3.5901122e-02  -8.9642495e-02
   1.4149704e+02   1.8295732e-02  -2.1807862e-02  -5.4488644e-02
   1.4675387e+02   1.2207481e-02  -1.4226152e-02  -3.4954648e-02
   1.5247300e+02   7.5458202e-03  -9.0827914e-03  -2.1609870e-02
   1.5806162e+02   4.4952853e-03  -5.9694112e-03  -1.3551460e-02
   1.6340424e+02   2.5453087e-03  -4.0838531e-03  -8.7142756e-03
   1.6485789e+02   3.2094641e-02  -4.5183069e-02  -4.8255220e-02
   1.6534279e+02   1.2971571e-01  -1.6379450e-01  -1.7166379e-01
   1.6608491e+02   2.0513260e-01  -2.6727343e-01  -2.7548801e-01
   1.6744248e+02   2.3825079e-01  -3.2325644e-01  -3.2904735e-01
   1.6881748e+02   2.2404697e-01  -3.1073114e-01  -3.1417125e-01
   1.7019248e+02   1.9861696e-01  -2.7897535e-01  -2.8048127e-01
   1.7156748e+02   1.7241032e-01  -2.4406098e-01  -2.4408287e-01
   1.7294248e+02   1.4811026e-01  -2.1078659e-01  -2.0973546e-01
   1.7431748e+02   1.2618255e-01  -1.8032323e-01  -1.7855636e-01
   1.7569248e+02   1.0649249e-01  -1.5271506e-01  -1.5053444e-01
   1.7706748e+02   8.8727763e-02  -1.2768067e-01  -1.2532846e-01
   1.7844248e+02   7.0484834e-02  -1.0664830e-01  -1.0358008e-01
   1.8037631e+02   4.2918676e-02  -8.3769899e-02  -7.8533726e-02
   1.8214830e+02   3.3215425e-02  -5.2956318e-02  -5.0882659e-02
   1.8505623e+02   1.0835897e-02  -1.5357769e-02  -1.5538737e-02
   1.8573104e+02   4.1622121e-02  -6.0756157e-02  -5.5399135e-02
   1.8807021e+02   6.4941332e-02  -9.4359698e-02  -8.5992743e-02
   1.9300201e+02   4.4663311e-02  -6.5585145e-02  -5.8862304e-02
   1.9845319e+02   2.6642804e-02  -3.9938857e-02  -3.4760637e-02
   2.0378023e+02   1.6051496e-02  -2.4556567e-02  -2.0726706e-02
   2.0944650e+02   9.3653742e-03  -1.4635471e-02  -1.1957385e-02
   2.1481441e+02   5.6225208e-03  -8.9633407e-03  -7.1012665e-03
   2.1955552e+02   3.5830955e-03  -5.8132884e-03  -4.4822055e-03
   2.1995660e+02   7.3941537e-03   5.6317671e-03  -1.3331034e-05
   2.2046434e+02   1.7138103e-02   3.3629455e-02   1.0846830e-02
   2.2145169e+02   1.8663803e-02   3.8148485e-02   1.3071125e-02
   2.2211359e+02   1.4039839e-02   2.5717665e-02   8.4876044e-03
   2.2293207e+02   8.3836307e-03   1.1044538e-02   2.9356847e-03
   2.2366436e+02   4.6143335e-03   1.7333891e-03  -6.2990272e-04
   2.2464898e+02   1.4564863e-03  -5.5001984e-03  -3.4021460e-03
   2.2582014e+02  -3.6228583e-04  -9.0052005e-03  -4.7005887e-03
   2.2719514e+02  -1.1139551e-03  -9.6976247e-03  -4.8541735e-03
   2.2857014e+02  -1.2422434e-03  -8.9842107e-03  -4.4376664e-03
   2.2994514e+02  -1.1525349e-03  -7.8649329e-03  -3.8606763e-03
   2.3132014e+02  -9.9955313e-04  -6.6915479e-03  -3.2709102e-03
   2.3269514e+02  -8.3759388e-04  -5.5722866e-03  -2.7141720e-03
   2.3407014e+02  -6.8365950e-04  -4.5306985e-03  -2.1996941e-03
   2.3544514e+02  -5.4167103e-04  -3.5628891e-03  -1.7245834e-03
   2.3682014e+02  -4.1143977e-04  -2.6578094e-03  -1.2829590e-03
   2.3819514e+02  -2.9238428e-04  -1.8062379e-03  -8.7049088e-04
   2.3957014e+02  -1.8681506e-04  -1.0111573e-03  -4.9022845e-04
   2.4042871e+02  -2.8615127e-04  -2.0675438e-03  -9.4985788e-04
   2.4179927e+02  -5.2133217e-04  -4.2573284e-03  -1.9404620e-03
   2.4317427e+02  -5.4973079e-04  -4.4946706e-03  -2.0552415e-03
   2.4454927e+02  -5.1019252e-04  -4.1859080e-03  -1.9129574e-03
   2.4592427e+02  -4.5311975e-04  -3.7564815e-03  -1.7106620e-03
   2.4729927e+02  -3.9570469e-04  -3.3303115e-03  -1.5087102e-03
   2.4867427e+02  -3.4323906e-04  -2.9403169e-03  -1.3239987e-03
   2.5004927e+02  -2.9689038e-04  -2.5923186e-03  -1.1598027e-03
   2.5142427e+02  -2.5647173e-04  -2.2843970e-03  -1.0152991e-03
   2.5279927e+02  -2.2140544e-04  -2.0127178e-03  -8.8858526e-04
   2.5417427e+02  -1.9104798e-04  -1.7732513e-03  -7.7761742e-04
   2.5554927e+02  -1.6479282e-04  -1.5622495e-03  -6.8048570e-04
   2.5692427e+02  -1.4209757e-04  -1.3763501e-03  -5.9547988e-04
   2.5829927e+02  -1.2248655e-04  -1.2125726e-03  -5.2109090e-04
   2.5967427e+02  -1.0554568e-04  -1.0682862e-03  -4.5599429e-04
   2.6798835e+02  -4.2413259e-05  -4.9601134e-04  -2.0320067e-04
   2.7330940e+02  -2.3520726e-05  -3.0385464e-04  -1.2125578e-04
   2.7512757e+02   9.3875573e-03  -3.1773055e-03  -1.0441220e-02
   2.7555588e+02   4.6831034e-02  -4.6582004e-03  -4.4742264e-02
   2.7626799e+02   8.0885968e-02  -1.0025541e-02  -7.8842481e-02
   2.7701419e+02   9.3865515e-02  -1.8900091e-02  -9.6755391e-02
   2.7805261e+02   9.5096820e-02  -2.7596363e-02  -1.0421859e-01
   2.7942761e+02   8.6537395e-02  -3.1329942e-02  -9.9450054e-02
   2.8080261e+02   7.5653566e-02  -3.0116903e-02  -8.8936730e-02
   2.8217761e+02   6.5198256e-02  -2.7084054e-02  -7.7406181e-02
   2.8355261e+02   5.5724854e-02  -2.3631145e-02  -6.6417745e-02
   2.8492761e+02   4.7246136e-02  -2.0266401e-02  -5.6386137e-02
   2.8630261e+02   3.9649142e-02  -1.7136474e-02  -4.7332105e-02
   2.8767761e+02   3.2801588e-02  -1.4258530e-02  -3.9153610e-02
   2.8917761e+02   2.6038906e-02  -1.1377056e-02  -3.1075663e-02
   2.9493178e+02   4.8721198e-03  -2.0850319e-03  -5.8638187e-03
   2.9574017e+02   1.7776493e-02  -8.4434921e-03  -2.0996624e-02
   2.9818793e+02   2.4782835e-02  -1.1766128e-02  -2.9266700e-02
   3.0381467e+02   1.5625761e-02  -7.5999090e-03  -1.8404474e-02
   3.0922278e+02   9.2932479e-03  -4.6791253e-03  -1.0899350e-02
   3.1486575e+02   5.3977528e-03  -2.8195906e-03  -6.3028440e-03
   3.2021739e+02   3.2248505e-03  -1.7424262e-03  -3.7488575e-03
   3.2552537e+02   1.9350376e-03  -1.0804017e-03  -2.2391560e-03
   3.3004626e+02   1.2701432e-03  -7.2888285e-04  -1.4605810e-03
   3.3030358e+02   3.5803198e-02  -2.0008690e-02  -3.4683229e-02
   3.3091609e+02   9.0891539e-02  -4.7487180e-02  -8.6090227e-02
   3.3187914e+02   1.2680977e-01  -7.1831213e-02  -1.2415569e-01
   3.3325414e+02   1.3236391e-01  -8.1959656e-02  -1.3456199e-01
   3.3462914e+02   1.2104630e-01  -7.8579002e-02  -1.2554076e-01
   3.3600414e+02   1.0627849e-01  -7.0688018e-02  -1.1124365e-01
   3.3737914e+02   9.1807281e-02  -6.1879721e-02  -9.6451352e-02
   3.3875414e+02   7.8554063e-02  -5.3387798e-02  -8.2620962e-02
   3.4012914e+02   6.6629907e-02  -4.5556888e-02  -7.0082044e-02
   3.4150414e+02   5.5916822e-02  -3.8418657e-02  -5.8791781e-02
   3.4287914e+02   4.6246430e-02  -3.1907445e-02  -4.8600783e-02
   3.4734991e+02   2.0046137e-02  -1.3960859e-02  -2.1054347e-02
   3.5011988e+02   8.6534291e-03  -6.0398227e-03  -9.1029311e-03
   3.5178647e+02   3.3623108e-02  -2.4982461e-02  -3.4797806e-02
   3.5452037e+02   3.3049356e-02  -2.4549302e-02  -3.4227501e-02
   3.6159898e+02   1.7303387e-02  -1.3277200e-02  -1.7807761e-02
   3.6712156e+02   1.0186153e-02  -8.0519540e-03  -1.0420350e-02
   3.7248300e+02   6.0900509e-03  -4.9520488e-03  -6.1920533e-03
   3.7788171e+02   3.6285802e-03  -3.0347782e-03  -3.6662551e-03
   3.8333669e+02   2.1508034e-03  -1.8491050e-03  -2.1584963e-03
   3.8492241e+02   5.6272599e-02  -7.0513216e-02   5.7555185e-02
   3.8542357e+02   3.0687553e-01  -3.7949057e-01   3.3396370e-01
   3.8631986e+02   5.2923764e-01  -6.5241798e-01   5.8083652e-01
   3.8769486e+02   6.0456409e-01  -7.4812507e-01   6.6506821e-01
   3.8906986e+02   5.6853816e-01  -7.0663052e-01   6.2545937e-01
   3.9044486e+02   5.0493335e-01  -6.3022204e-01   5.5503139e-01
   3.9181986e+02   4.3882412e-01  -5.4992369e-01   4.8178274e-01
   3.9319486e+02   3.7716883e-01  -4.7448293e-01   4.1353584e-01
   3.9456986e+02   3.2137424e-01  -4.0576464e-01   3.5188716e-01
   3.9594486e+02   2.7121609e-01  -3.4359558e-01   2.9658883e-01
   3.9731986e+02   2.2600580e-01  -2.8720943e-01   2.4686525e-01
   3.9869486e+02   1.8497801e-01  -2.3572956e-01   2.0185265e-01
   4.0006986e+02   1.4742010e-01  -1.8832857e-01   1.6074745e-01
   4.0353824e+02   6.4125318e-02  -8.2086539e-02   6.9988300e-02
   4.0530299e+02   5.9003566e-02  -7.7603595e-02   6.3502115e-02
   4.0696003e+02   1.5511481e-01  -2.0848253e-01   1.6506510e-01
   4.0871003e+02   1.5764467e-01  -2.1174236e-01   1.6798284e-01
   4.1305758e+02   1.1036979e-01  -1.4997447e-01   1.1709881e-01
   4.1915688e+02   6.1853372e-02  -8.6092288e-02   6.4914100e-02
   4.2500560e+02   3.5433286e-02  -5.0482636e-02   3.6780089e-02
   4.3024517e+02   2.1513854e-02  -3.1285497e-02   2.2109580e-02
   4.3614816e+02   1.2265447e-02  -1.8248026e-02   1.2461081e-02
   4.3947343e+02   9.0503900e-03  -1.3428014e-02   9.2843385e-03
   4.3977646e+02   7.6021439e-02   1.8707501e-02   1.6955672e-01
   4.4066779e+02   1.8787347e-01   8.1540286e-02   4.4056131e-01
   4.4150551e+02   2.2770630e-01   9.7179748e-02   5.3474662e-01
   4.4228291e+02   2.3691844e-01   9.5144875e-02   5.5470245e-01
   4.4282757e+02   2.3498098e-01   8.9922556e-02   5.4874147e-01
   4.4339655e+02   2.2884016e-01   8.3284335e-02   5.3297819e-01
   4.4412667e+02   2.1756126e-01   7.4525769e-02   5.0513882e-01
   4.4495287e+02   2.0269563e-01   6.5359064e-02   4.6923853e-01
   4.4605035e+02   1.8215084e-01   5.5033811e-02   4.2041876e-01
   4.4742535e+02   1.5740247e-01   4.4866398e-02   3.6238626e-01
   4.4880035e+02   1.3473438e-01   3.6993769e-02   3.0972285e-01
   4.5017535e+02   1.1429633e-01   3.0672704e-02   2.6250298e-01
   4.5155035e+02   9.5910155e-02   2.5394629e-02   2.2015996e-01
   4.5622435e+02   4.5114259e-02   1.1759282e-02   1.0348096e-01
   4.5991158e+02   1.3768720e-02   3.5425480e-03   3.1530171e-02
   4.6126011e+02   5.3364011e-02   1.4167119e-02   1.2256713e-01
   4.6394242e+02   5.7446820e-02   1.5204127e-02   1.3193097e-01
   4.6947815e+02   3.5090314e-02   9.3232025e-03   8.0604969e-02
   4.7466824e+02   2.1206802e-02   5.6711443e-03   4.8731142e-02
   4.8069141e+02   1.1810992e-02   3.1836590e-03   2.7152539e-02
   4.8655807e+02   6.6790083e-03   1.8131009e-03   1.5360808e-02
   4.9203700e+02   3.9215749e-03   1.0731538e-03   9.0231493e-03
   4.9519419e+02   3.2690394e-03   2.4734384e-03   8.5434564e-03
   4.9556060e+02   1.7005535e-02   7.6057289e-02   8.3328120e-02
   4.9626952e+02   3.2376723e-02   1.6335166e-01   1.6909693e-01
   4.9750971e+02   4.3593984e-02   2.0599553e-01   2.2078591e-01
   4.9888471e+02   4.5088359e-02   1.9456762e-01   2.1908049e-01
   5.0025971e+02   4.2073986e-02   1.6983384e-01   1.9864383e-01
   5.0163471e+02   3.7557507e-02   1.4529994e-01   1.7427342e-01
   5.0300971e+02   3.2748933e-02   1.2366843e-01   1.5053964e-01
   5.0438471e+02   2.8120792e-02   1.0492103e-01   1.2869901e-01
   5.0575971e+02   2.3839736e-02   8.8540804e-02   1.0894836e-01
   5.0713471e+02   1.9939576e-02   7.4026124e-02   9.1136182e-02
   5.0850971e+02   1.6397981e-02   6.0978645e-02   7.5009571e-02
   5.0988471e+02   1.3171838e-02   4.9092616e-02   6.0303722e-02
   5.1509763e+02   3.1063558e-03   1.1121405e-02   1.3873639e-02
   5.1592516e+02   7.5105247e-03   3.1299105e-02   3.6334933e-02
   5.1821264e+02   1.2371243e-02   5.1867142e-02   6.0035090e-02
   5.2253624e+02   8.9975959e-03   3.8339569e-02   4.3968741e-02
   5.2807077e+02   5.1495827e-03   2.3083099e-02   2.5804002e-02
   5.3374072e+02   2.8867493e-03   1.3680487e-02   1.4882287e-02
   5.3891984e+02   1.6982834e-03   8.4851461e-03   9.0011756e-03
   5.4474364e+02   9.3346790e-04   4.9593665e-03   5.1138256e-03
   5.4955435e+02   5.7230678e-04   3.1891026e-03   3.2141269e-03
   5.4987642e+02   1.0101140e-02   2.5365162e-02   2.5586692e-02
   5.5080730e+02   2.6549906e-02   5.7713974e-02   6.2746546e-02
   5.5210401e+02   3.3871846e-02   6.5633180e-02   7.7466043e-02
   5.5347901e+02   3.3309509e-02   6.0924091e-02   7.5070520e-02
   5.5485401e+02   3.0140807e-02   5.3519941e-02   6.7479205e-02
   5.5622901e+02   2.6422391e-02   4.6272803e-02   5.8999228e-02
   5.5760401e+02   2.2816250e-02   3.9757797e-02   5.0916440e-02
   5.5897901e+02   1.9510641e-02   3.3987020e-02   4.3555850e-02
   5.6035401e+02   1.6534873e-02   2.8861027e-02   3.6941440e-02
   5.6172901e+02   1.3865265e-02   2.4273198e-02   3.1004147e-02
   5.6335401e+02   1.1050603e-02   1.9417310e-02   2.4732102e-02
   5.6991855e+02   2.2342775e-03   3.8455809e-03   4.9271131e-03
   5.7090925e+02   5.8499902e-03   1.1187860e-02   1.3438851e-02
   5.7333102e+02   8.3588314e-03   1.6008965e-02   1.9229934e-02
   5.7858304e+02   5.4415599e-03   1.0628612e-02   1.2588860e-02
   5.8413371e+02   3.1453113e-03   6.3644482e-03   7.3571501e-03
   5.8936330e+02   1.8720794e-03   3.9231509e-03   4.4280397e-03
   5.9517687e+02   1.0509025e-03   2.2914375e-03   2.5180858e-03
   6.0102200e+02   5.8819842e-04   1.3331595e-03   1.4280746e-03
   6.0487290e+02   4.0267831e-04   9.8060087e-04   1.0425410e-03
   6.0541022e+02   1.5240824e-03   5.8553413e-02   7.0161845e-02
   6.0619992e+02   3.1961022e-03   1.0023764e-01   1.2398130e-01
   6.0755715e+02   4.8828075e-03   1.1651985e-01   1.4984266e-01
   6.0893215e+02   5.4201948e-03   1.0870928e-01   1.4381019e-01
   6.1030715e+02   5.2372709e-03   9.5822916e-02   1.2885918e-01
   6.1168215e+02   4.7314296e-03   8.2996820e-02   1.1248384e-01
   6.1305715e+02   4.1241830e-03   7.1355869e-02   9.6942015e-02
   6.1443215e+02   3.5191597e-03   6.0979229e-02   8.2796963e-02
   6.1580715e+02   2.9581515e-03   5.1721382e-02   7.0080541e-02
   6.1718215e+02   2.4531585e-03   4.3403763e-02   5.8651373e-02
   6.1868215e+02   1.9648490e-03   3.5213137e-02   4.7437106e-02
   6.2463466e+02   5.1976130e-04   8.7593985e-03   1.1808492e-02
   6.2581430e+02   6.6604459e-04   1.7057961e-02   2.1660629e-02
   6.2803931e+02   1.1105351e-03   3.0282032e-02   3.8200704e-02
   6.3249157e+02   7.7439693e-04   2.2389024e-02   2.7970316e-02
   6.3783763e+02   3.8492897e-04   1.3730245e-02   1.6717894e-02
   6.4389264e+02   1.6070522e-04   7.8639541e-03   9.2880918e-03
   6.4989269e+02   5.8870046e-05   4.5283194e-03   5.1868333e-03
   6.5534120e+02   1.8088385e-05   2.7420618e-03   3.0564500e-03
   6.6019633e+02   1.6493675e-05   1.7610938e-03   1.9061701e-03
   6.6056463e+02   2.2165393e-02   1.3990821e-02  -1.1619734e-03
   6.6132233e+02   4.9514319e-02   2.6961227e-02  -4.1018046e-03
   6.6258128e+02   6.4393588e-02   3.3065236e-02  -5.7497466e-03
   6.6395628e+02   6.3567083e-02   3.1421073e-02  -5.5811364e-03
   6.6533128e+02   5.7445732e-02   2.7802744e-02  -4.9222673e-03
   6.6670628e+02   5.0281709e-02   2.4085362e-02  -4.2307632e-03
   6.6808128e+02   4.3374091e-02   2.0690577e-02  -3.6085029e-03
   6.6945628e+02   3.7064611e-02   1.7665142e-02  -3.0641539e-03
   6.7083128e+02   3.1391818e-02   1.4971673e-02  -2.5868980e-03
   6.7220628e+02   2.6298461e-02   1.2558982e-02  -2.1642672e-03
   6.7447507e+02   1.8948613e-02   9.0694504e-03  -1.5596253e-03
   6.8078339e+02   3.1381344e-03   1.4588276e-03  -2.6850992e-04
   6.8172710e+02   1.2611616e-02   6.3170039e-03  -1.0402529e-03
   6.8426748e+02   1.6355989e-02   8.1752121e-03  -1.3423291e-03
   6.8951764e+02   1.0522773e-02   5.3125687e-03  -8.6380698e-04
   6.9533740e+02   5.9766650e-03   3.0748426e-03  -4.9152467e-04
   7.0089856e+02   3.4765591e-03   1.8210036e-03  -2.8597057e-04
   7.0611526e+02   2.0908375e-03   1.1150484e-03  -1.7241400e-04
   7.1187798e+02   1.1921318e-03   6.4891740e-04  -9.8666192e-05
   7.1513574e+02   9.3928001e-04   8.8411769e-04  -4.1642132e-04
   7.1570265e+02   1.5689354e-02   9.4735688e-02  -7.9044825e-02
   7.1652646e+02   2.7006934e-02   1.6203495e-01  -1.3683788e-01
   7.1788531e+02   3.3333081e-02   1.8630433e-01  -1.6029466e-01
   7.1926031e+02   3.2788002e-02   1.7406739e-01  -1.5137538e-01
   7.2063531e+02   2.9796649e-02   1.5386863e-01  -1.3435707e-01
   7.2201031e+02   2.6162675e-02   1.3359404e-01  -1.1665005e-01
   7.2338531e+02   2.2567877e-02   1.1505842e-01  -1.0024343e-01
   7.2476031e+02   1.9244155e-02   9.8452517e-02  -8.5503165e-02
   7.2613531e+02   1.6246798e-02   8.3589464e-02  -7.2343217e-02
   7.2751031e+02   1.3561867e-02   7.0212652e-02  -6.0559859e-02
   7.2888531e+02   1.1152254e-02   5.8079697e-02  -4.9938624e-02
   7.3026031e+02   8.9765455e-03   4.6979537e-02  -4.0285186e-02
   7.3314547e+02   4.9951714e-03   2.6212006e-02  -2.2408491e-02
   7.3572693e+02   2.2916064e-03   1.1851077e-02  -1.0159661e-02
   7.3730909e+02   7.4260125e-03   4.5252055e-02  -3.6400082e-02
   7.3868409e+02   7.9730241e-03   4.8276577e-02  -3.8909030e-02
   7.4005909e+02   7.4424837e-03   4.5086360e-02  -3.6308824e-02
   7.4291857e+02   5.7502369e-03   3.5561689e-02  -2.8375749e-02
   7.4826455e+02   3.3163291e-03   2.1786281e-02  -1.6952911e-02
   7.5417412e+02   1.7869673e-03   1.2635636e-02  -9.5506585e-03
   7.5960315e+02   1.0095628e-03   7.6596628e-03  -5.6367427e-03
   7.6474333e+02   5.8646947e-04   4.7680573e-03  -3.4210989e-03
   7.7050034e+02   3.1801159e-04   2.8039211e-03  -1.9554989e-03
   7.7125034e+02   1.1741055e-04   3.0345957e-03  -1.9743358e-03
   7.7262442e+02   9.7836975e-04   1.0653162e-03  -7.5048786e-04
   7.7534621e+02   3.3915643e-03  -4.6998526e-03   2.1252615e-03
   7.7960899e+02   2.7114480e-03  -4.1865135e-03   1.9289657e-03
   7.8597591e+02   1.1475553e-03  -1.7890373e-03   8.0845192e-04
   7.9098717e+02   2.6659724e-04  -3.7706616e-04   1.6515687e-04
   7.9312704e+02   1.2434694e-03  -2.0541450e-03   8.7039437e-04
   7.9982798e+02   7.9476905e-04  -1.3350131e-03   5.5610795e-04
   8.0534644e+02   4.7267180e-04  -8.0973921e-04   3.2676706e-04
   8.1092463e+02   2.7839221e-04  -4.8596260e-04   1.8981479e-04
   8.1640007e+02   1.6587577e-04  -2.9503106e-04   1.1160567e-04
   8.2153710e+02   1.0243414e-04  -1.8554952e-04   6.8146264e-05
   8.2602713e+02   6.9663001e-05  -1.1940938e-04   3.3441259e-05
   8.2633773e+02   1.3923589e-02   2.4193576e-02  -6.1541486e-02
   8.2698592e+02   3.1613601e-02   5.7539925e-02  -1.4384633e-01
   8.2809135e+02   4.3310259e-02   7.9536291e-02  -1.9919824e-01
   8.2946635e+02   4.4154194e-02   8.1187492e-02  -2.0401460e-01
   8.3084135e+02   4.0189799e-02   7.4097555e-02  -1.8621474e-01
   8.3221635e+02   3.5197329e-02   6.5166579e-02  -1.6343573e-01
   8.3359135e+02   3.0318252e-02   5.6408593e-02  -1.4103913e-01
   8.3496635e+02   2.5852644e-02   4.8341852e-02  -1.2045984e-01
   8.3634135e+02   2.1841168e-02   4.1037471e-02  -1.0191335e-01
   8.3771635e+02   1.8244960e-02   3.4431272e-02  -8.5236363e-02
   8.3909135e+02   1.5005670e-02   2.8426197e-02  -7.0169954e-02
   8.4046635e+02   1.2064970e-02   2.2924641e-02  -5.6452028e-02
   8.4209135e+02   8.9003548e-03   1.6945475e-02  -4.1642120e-02
   8.4532008e+02   3.8200729e-03   7.2632958e-03  -1.7804068e-02
   8.4678225e+02   1.0860610e-02   2.2478418e-02  -5.2280833e-02
   8.4815725e+02   1.1734802e-02   2.4241140e-02  -5.6446428e-02
   8.4953225e+02   1.0981467e-02   2.2701307e-02  -5.2821975e-02
   8.5090725e+02   9.8251199e-03   2.0401928e-02  -4.7319633e-02
   8.5228225e+02   8.6521587e-03   1.8089400e-02  -4.1757672e-02
   8.5365725e+02   7.5748483e-03   1.5965432e-02  -3.6651300e-02
   8.5503225e+02   6.6171603e-03   1.4068589e-02  -3.2106367e-02
   8.5640725e+02   5.7757151e-03   1.2390374e-02  -2.8104890e-02
   8.5778225e+02   5.0395948e-03   1.0910339e-02  -2.4595673e-02
   8.5915725e+02   4.3966619e-03   9.6065222e-03  -2.1522554e-02
   8.6053225e+02   3.8354699e-03   8.4583763e-03  -1.8832742e-02
   8.6662526e+02   2.0929726e-03   4.8125355e-03  -1.0421994e-02
   8.7198555e+02   1.2278149e-03   2.9304407e-03  -6.1927619e-03
   8.7730891e+02   7.2256307e-04   1.7906425e-03  -3.6929526e-03
   8.8068531e+02   5.1442992e-04   1.3136443e-03  -2.6615479e-03
   8.8153568e+02  -2.9763899e-04   2.9093390e-03  -2.9272342e-03
   8.8435486e+02  -1.6276319e-03   5.5173482e-03  -3.1196662e-03
   8.9047633e+02  -1.0025733e-03   3.2575627e-03  -1.6936668e-03
   8.9588122e+02  -4.6107652e-04   1.5327134e-03  -7.8764606e-04
   9.0062274e+02  -1.0037130e-04   4.0389403e-04  -2.1589622e-04
   9.0281152e+02  -5.2901677e-04   1.7227436e-03  -8.2182775e-04
   9.0997545e+02  -3.2263365e-04   1.0512786e-03  -4.9012157e-04
   9.1529539e+02  -1.9623757e-04   6.4451806e-04  -2.9194497e-04
   9.2062056e+02  -1.1925622e-04   3.9476640e-04  -1.7368380e-04
   9.2628371e+02  -7.0363516e-05   2.3463037e-04  -1.0004869e-04
   9.3165052e+02  -4.2619008e-05   1.4317580e-04  -5.9284336e-05
   9.3613892e+02  -2.3454345e-05   9.8102192e-05  -5.2317097e-05
   9.3644897e+02   4.2792116e-02   3.8391394e-02  -1.4091229e-01
   9.3708946e+02   9.9608437e-02   8.7266426e-02  -3.2591587e-01
   9.3816591e+02   1.3970755e-01   1.1567730e-01  -4.4920067e-01
   9.3954091e+02   1.4535957e-01   1.1497215e-01  -4.6078752e-01
   9.4091591e+02   1.3356344e-01   1.0336459e-01  -4.2044807e-01
   9.4229091e+02   1.1752753e-01   9.0219182e-02  -3.6887544e-01
   9.4366591e+02   1.0149660e-01   7.7799009e-02  -3.1824107e-01
   9.4504091e+02   8.6681959e-02   6.6535447e-02  -2.7175028e-01
   9.4641591e+02   7.3307093e-02   5.6405358e-02  -2.2986227e-01
   9.4728932e+02   6.6398188e-02   4.9286635e-02  -2.0516033e-01
   9.4866432e+02   5.9972855e-02   3.4172327e-02  -1.6819716e-01
   9.4990954e+02   5.4085032e-02   2.2615384e-02  -1.3806125e-01
   9.5102966e+02   4.8741502e-02   1.3619972e-02  -1.1319676e-01
   9.5246042e+02   4.1916545e-02   3.6082510e-03  -8.3907817e-02
   9.5377337e+02   3.5752505e-02  -4.5076206e-03  -5.8990705e-02
   9.5612578e+02   2.5738343e-02  -1.7232004e-02  -1.8960409e-02
   9.5674449e+02   4.9795809e-02  -1.2162489e-02  -7.1664045e-02
   9.5693100e+02   4.7743566e-02  -2.1953983e-03  -8.3881413e-02
   9.5750169e+02   4.2105180e-02   1.9948691e-02  -1.0934887e-01
   9.5813524e+02   3.9771651e-02   3.0490926e-02  -1.2251839e-01
   9.5950206e+02   4.8038933e-02   2.0928539e-02  -1.2291872e-01
   9.6088524e+02   5.0098536e-02   1.1894220e-02  -1.1205435e-01
   9.6199987e+02   5.0240885e-02   5.3422185e-03  -1.0157055e-01
   9.6220559e+02   4.4056596e-02   1.2000833e-02  -1.0077246e-01
   9.6282614e+02   3.0587588e-02   2.5362020e-02  -9.7438658e-02
   9.6410320e+02   3.3406155e-02   1.4672039e-02  -8.5674422e-02
   9.6530489e+02   3.5362980e-02   6.3466522e-03  -7.5726571e-02
   9.6536710e+02   3.4855081e-02   6.6974706e-03  -7.5333599e-02
   9.6593146e+02   2.2237028e-02   1.9852090e-02  -7.3096583e-02
   9.6718658e+02   2.5954993e-02   9.8935109e-03  -6.4065994e-02
   9.6801746e+02   2.1881742e-02   1.1839746e-02  -5.9517201e-02
   9.6833323e+02   1.7960129e-02   1.5526345e-02  -5.8213009e-02
   9.6969505e+02   2.2513828e-02   5.3825701e-03  -5.0328226e-02
   9.7006577e+02   1.4678694e-02   1.3900461e-02  -4.9471586e-02
   9.7126783e+02   1.9124868e-02   5.0177285e-03  -4.3441463e-02
   9.7185175e+02   1.3818769e-02   9.9919573e-03  -4.1611224e-02
   9.7259787e+02   1.6719907e-02   4.6294169e-03  -3.8345025e-02
   9.7286779e+02   1.1180892e-02   1.0782660e-02  -3.7946266e-02
   9.7375313e+02   1.4867867e-02   4.3204973e-03  -3.4404011e-02
   9.7398867e+02   1.0045758e-02   9.7205782e-03  -3.4125246e-02
   9.7477496e+02   1.3411344e-02   4.0460420e-03  -3.1254183e-02
   9.7498612e+02   9.1205573e-03   8.8796099e-03  -3.1051539e-02
   9.7568926e+02   1.2224814e-02   3.8172668e-03  -2.8680396e-02
   9.7588394e+02   8.3869612e-03   8.1536515e-03  -2.8519994e-02
   9.7652123e+02   1.1223293e-02   3.6338297e-03  -2.6523493e-02
   9.7720972e+02   1.0136362e-02   3.8728104e-03  -2.4892506e-02
   9.7743850e+02   7.2277386e-03   7.0671715e-03  -2.4618182e-02
   9.7797731e+02   9.7367416e-03   3.2367841e-03  -2.3123177e-02
   9.7812560e+02   6.7781779e-03   6.6220788e-03  -2.3067522e-02
   9.7863133e+02   8.9652630e-03   3.2784045e-03  -2.1756639e-02
   9.7876421e+02   6.3998225e-03   6.2161875e-03  -2.1712813e-02
   9.7931724e+02   6.7355427e-03   5.1022661e-03  -2.0544977e-02
   9.7978491e+02   8.1135843e-03   2.8606908e-03  -1.9505140e-02
   9.7991160e+02   5.7544552e-03   5.5704728e-03  -1.9477488e-02
   9.8042451e+02   5.5512030e-03   5.2199971e-03  -1.8540027e-02
   9.8080241e+02   7.2743704e-03   2.7001916e-03  -1.7699967e-02
   9.8092153e+02   5.2122084e-03   5.0634323e-03  -1.7669182e-02
   9.8131428e+02   6.3526281e-03   3.2463155e-03  -1.6877781e-02
   9.8172848e+02   6.6545552e-03   2.4317851e-03  -1.6144808e-02
   9.8183906e+02   4.8253792e-03   4.5273128e-03  -1.6118820e-02
   9.8224446e+02   4.5682145e-03   4.4155507e-03  -1.5476375e-02
   9.8255590e+02   6.0798652e-03   2.2712180e-03  -1.4851305e-02
   9.8290791e+02   5.6832772e-03   2.4024769e-03  -1.4341529e-02
   9.8302827e+02   4.2076487e-03   4.0704804e-03  -1.4284699e-02
   9.8339295e+02   4.0505719e-03   3.9137441e-03  -1.3756900e-02
   9.8366738e+02   5.3626466e-03   2.0743525e-03  -1.3250711e-02
   9.8394672e+02   4.9151440e-03   2.3618433e-03  -1.2895625e-02
   9.8405070e+02   4.3105377e-03   3.0011770e-03  -1.2802316e-02
   9.8433076e+02   5.0153885e-03   1.9045266e-03  -1.2362928e-02
   9.8440709e+02   3.6423880e-03   3.4970701e-03  -1.2375005e-02
   9.8465076e+02   4.7300177e-03   1.9766924e-03  -1.1963308e-02
   9.8493757e+02   4.6287731e-03   1.8606008e-03  -1.1602409e-02
   9.8501726e+02   3.4071505e-03   3.2705444e-03  -1.1602099e-02
   9.8528945e+02   3.5554862e-03   2.8723891e-03  -1.1250113e-02
   9.8551961e+02   4.3163108e-03   1.7724859e-03  -1.0906946e-02
   9.8577925e+02   4.2078314e-03   1.7029102e-03  -1.0605936e-02
   9.8585049e+02   3.1074313e-03   2.9767322e-03  -1.0611771e-02
   9.8605902e+02   3.9384580e-03   1.8172543e-03  -1.0301742e-02
   9.8629810e+02   3.9692874e-03   1.6034908e-03  -1.0026876e-02
   9.8636419e+02   2.9339762e-03   2.8045119e-03  -1.0036364e-02
   9.8655264e+02   3.8834281e-03   1.5233398e-03  -9.7500264e-03
   9.8673404e+02   3.4761696e-03   1.8853701e-03  -9.5844443e-03
   9.8685054e+02   2.7788896e-03   2.6454161e-03  -9.5146452e-03
   9.8702937e+02   3.6599012e-03   1.4591490e-03  -9.2530830e-03
   9.8725382e+02   3.5624396e-03   1.4240687e-03  -9.0256922e-03
   9.8732008e+02   2.6714835e-03   2.4538822e-03  -9.0284126e-03
   9.8748872e+02   3.2745448e-03   1.6147636e-03  -8.8073084e-03
   9.8769104e+02   3.3761841e-03   1.3596555e-03  -8.5951263e-03
   9.8780659e+02   2.8347727e-03   1.9372650e-03  -8.5232652e-03
   9.8794675e+02   2.4678018e-03   2.2905779e-03  -8.4143450e-03
   9.8809947e+02   3.2163123e-03   1.2918006e-03  -8.2063416e-03
   9.8829276e+02   3.1287463e-03   1.2770762e-03  -8.0280035e-03
   9.8835525e+02   2.3914902e-03   2.1271646e-03  -8.0270860e-03
   9.8853208e+02   2.2917114e-03   2.1397508e-03  -7.8688089e-03
   9.8867066e+02   2.9938068e-03   1.2101972e-03  -7.6848872e-03
   9.8872390e+02   2.2629022e-03   2.0592285e-03  -7.6935509e-03
   9.8888147e+02   2.4384227e-03   1.7546736e-03  -7.5359650e-03
   9.8903456e+02   2.7200103e-03   1.3259231e-03  -7.3759467e-03
   9.8919479e+02   2.7873161e-03   1.1524230e-03  -7.2282004e-03
   9.8932289e+02   2.5398474e-03   1.3774378e-03  -7.1350369e-03
   9.8940018e+02   2.0768306e-03   1.8919468e-03  -7.1039123e-03
   9.8952982e+02   2.4482962e-03   1.3719161e-03  -6.9627108e-03
   9.8966864e+02   2.6090545e-03   1.1013296e-03  -6.8313881e-03
   9.8980096e+02   2.4683859e-03   1.1982857e-03  -6.7303943e-03
   9.8985832e+02   1.9544115e-03   1.7864607e-03  -6.7223038e-03
   9.8996766e+02   2.4639852e-03   1.1136837e-03  -6.5912781e-03
   9.9005568e+02   2.1940865e-03   1.3915078e-03  -6.5394169e-03
   9.9014000e+02   1.9561931e-03   1.6335693e-03  -6.4885217e-03
   9.9024564e+02   2.4028917e-03   1.0398513e-03  -6.3674781e-03
   9.9037766e+02   2.3591766e-03   1.0236791e-03  -6.2640223e-03
   9.9048871e+02   2.2242520e-03   1.1287867e-03  -6.1854481e-03
   9.9054096e+02   1.8070100e-03   1.6046515e-03  -6.1761657e-03
   9.9066396e+02   1.7773770e-03   1.5777546e-03  -6.0810421e-03
   9.9078429e+02   1.7617093e-03   1.5360175e-03  -5.9878077e-03
   9.9086765e+02   2.1893453e-03   9.7938393e-04  -5.8897896e-03
   9.9090505e+02   1.7543878e-03   1.4845933e-03  -5.8944462e-03
   9.9101158e+02   1.7316811e-03   1.4593800e-03  -5.8140361e-03
   9.9109712e+02   2.0777605e-03   1.0007305e-03  -5.7217854e-03
   9.9120251e+02   2.0862767e-03   9.3926127e-04  -5.6409978e-03
   9.9126019e+02   1.7946057e-03   1.2625450e-03  -5.6199148e-03
   9.9144523e+02   2.9395063e-02   3.6497723e-03  -9.7576384e-02
   9.9187690e+02   7.6456945e-02   8.3391903e-03  -2.5564708e-01
   9.9253902e+02   1.1652822e-01   1.1853341e-02  -3.8923678e-01
   9.9330126e+02   1.3368462e-01   1.2811682e-02  -4.4536159e-01
   9.9366126e+02   1.3531663e-01   1.2682908e-02  -4.5029449e-01
   9.9404689e+02   1.3410713e-01   1.2318850e-02  -4.4580480e-01
   9.9477561e+02   1.2634385e-01   1.1270096e-02  -4.1934854e-01
   9.9561703e+02   1.1238269e-01   9.7962514e-03  -3.7255172e-01
   9.9679162e+02   8.9233447e-02   7.6285836e-03  -2.9549887e-01
   9.9815136e+02   6.1318514e-02   5.1900086e-03  -2.0291607e-01
   9.9920106e+02   4.0499210e-02   3.4493329e-03  -1.3398047e-01
   9.9975794e+02   3.0100779e-02   2.6105872e-03  -9.9578957e-02
   9.9994069e+02   2.6834525e-02   2.3532275e-03  -8.8777583e-02
   9.9999526e+02   2.5876668e-02   2.2784605e-03  -8.5610452e-02


==> data/vbhData1000UnSafe.dat <==
   0.0000000e+00  -3.0000000e-01   3.6739404e-17   0.0000000e+00
   8.1470701e-02  -1.1928451e-01  -5.5333588e-02   1.0545145e-01
   2.3179796e-01   1.8001537e-01  -1.4710817e-01   2.8021086e-01
   2.9286164e-01   2.9012300e-01  -1.8083259e-01   3.4444251e-01
   3.2366917e-01   3.4387226e-01  -1.9701541e-01   3.7547403e-01
   3.8049677e-01   4.4041437e-01  -2.2537952e-01   4.3040277e-01
   5.1602813e-01   6.5709832e-01  -2.8585609e-01   5.5001905e-01
   8.8453720e-01   1.1507163e+00  -4.0890806e-01   8.0549598e-01
   1.4228786e+00   1.6489049e+00  -5.1325921e-01   1.0401202e+00
   2.4601138e+00   2.1031938e+00  -5.7647783e-01   1.2154913e+00
   3.2071185e+00   2.1936402e+00  -5.6737426e-01   1.2232915e+00
   4.3323766e+00   2.1508104e+00  -5.2098703e-01   1.1550344e+00
   5.7073766e+00   1.9705292e+00  -4.4986708e-01   1.0246061e+00
   7.0823766e+00   1.7450521e+00  -3.8162645e-01   8.8691406e-01
   8.4573766e+00   1.5147396e+00  -3.2140845e-01   7.5768021e-01
   9.8323766e+00   1.2950140e+00  -2.6929136e-01   6.4077435e-01
   1.1207377e+01   1.0910978e+00  -2.2398247e-01   5.3597794e-01
   1.2582377e+01   9.0379028e-01  -1.8407088e-01   4.4183346e-01
   1.3957377e+01   7.3184591e-01  -1.4836275e-01   3.5662058e-01
   1.5332377e+01   5.7313489e-01  -1.1591317e-01   2.7868550e-01
   1.6707377e+01   4.2545954e-01  -8.6021414e-02   2.0665234e-01
   1.8061391e+01   2.8943351e-01  -5.8704383e-02   1.4072147e-01
   1.9108229e+01   1.9114783e-01  -3.9131921e-02   9.3467374e-02
   1.9998366e+01   1.1410134e-01  -2.3984910e-02   5.6909945e-02
   2.0314600e+01   2.9602368e-01  -5.7520586e-02   1.3945635e-01
   2.1333756e+01   6.0811858e-01  -1.1625866e-01   2.8297054e-01
   2.2708756e+01   7.0172352e-01  -1.3472738e-01   3.2717084e-01
   2.4083756e+01   6.6844135e-01  -1.2857563e-01   3.1172295e-01
   2.5458756e+01   6.0274265e-01  -1.1578951e-01   2.8051728e-01
   2.6833756e+01   5.3359024e-01  -1.0217204e-01   2.4748477e-01
   2.8208756e+01   4.6931940e-01  -8.9478837e-02   2.1676773e-01
   2.9583756e+01   4.1183355e-01  -7.8139288e-02   1.8935073e-01
   3.0958756e+01   3.6108854e-01  -6.8161714e-02   1.6523135e-01
   3.2333756e+01   3.1650268e-01  -5.9431970e-02   1.4412570e-01
   3.3708756e+01   2.7739400e-01  -5.1810331e-02   1.2569401e-01
   3.5083756e+01   2.4311024e-01  -4.5161651e-02   1.0960980e-01
   3.7387856e+01   1.9489409e-01  -3.5869204e-02   8.7123416e-02
   4.3324564e+01   1.1026747e-01  -1.9807090e-02   4.8198710e-02
   4.8656043e+01   6.6127777e-02  -1.1610459e-02   2.8304061e-02
   4.9974346e+01   5.3305471e-02  -9.3936182e-03   2.2782181e-02
   5.0101924e+01   4.8675169e-02  -8.6435853e-03   2.0862258e-02
   5.0211457e+01   1.1696185e-01   5.6081476e-02  -1.4402683e-01
   5.0523627e+01   2.6473555e-01   1.9485690e-01  -5.1754360e-01
   5.1267917e+01   4.4376072e-01   3.6039801e-01  -1.0192567e+00
   5.2547343e+01   4.8214303e-01   3.9129883e-01  -1.2295090e+00
   5.3922343e+01   4.0254165e-01   3.1230030e-01  -1.1277212e+00
   5.5297343e+01   3.1059846e-01   2.2440351e-01  -9.5765229e-01
   5.6672343e+01   2.3648938e-01   1.5642380e-01  -7.9884430e-01
   5.8047343e+01   1.8274938e-01   1.1031154e-01  -6.6610356e-01
   5.9422343e+01   1.4449306e-01   8.0559031e-02  -5.5639356e-01
   6.0797343e+01   1.1634033e-01   6.1183241e-02  -4.6381551e-01
   6.2172343e+01   9.4343518e-02   4.7798271e-02  -3.8354145e-01
   6.3547343e+01   7.6052578e-02   3.7714171e-02  -3.1225491e-01
   6.8785178e+01   2.1994354e-02   1.0674755e-02  -9.1326534e-02
   7.0101531e+01   1.0556577e-02   5.1484173e-03  -4.4838461e-02
   7.0954641e+01   4.7886284e-02   2.3106823e-02  -1.9258772e-01
   7.3421577e+01   6.6319907e-02   3.1934846e-02  -2.6662955e-01
   7.8154042e+01   4.5668363e-02   2.1922976e-02  -1.8236225e-01
   8.2977672e+01   2.8993164e-02   1.3870163e-02  -1.1447366e-01
   8.6512565e+01   2.0753207e-02   9.9036662e-03  -8.1245401e-02
   9.0162454e+01   1.4693298e-02   6.9940895e-03  -5.7019330e-02
   9.3680205e+01   1.0533418e-02   5.0018504e-03  -4.0533262e-02
   9.7434619e+01   7.3838594e-03   3.4973257e-03  -2.8159861e-02
   9.9760888e+01   5.9181394e-03   2.7986985e-03  -2.2445994e-02
   1.0004623e+02   4.8357881e-03   2.2880173e-03  -1.8413707e-02
   1.0023835e+02   4.2599566e-03   1.9329895e-03  -1.6266167e-02
   1.0050202e+02   2.5823725e-02  -3.3335187e-02  -9.5965292e-02
   1.0121886e+02   6.4570843e-02  -9.1322461e-02  -2.3212819e-01
   1.0235295e+02   8.9187483e-02  -1.2230300e-01  -3.1065257e-01
   1.0372795e+02   9.1775146e-02  -1.2194298e-01  -3.1327252e-01
   1.0494125e+02   8.5217868e-02  -1.1153530e-01  -2.8839200e-01
   1.0581568e+02   7.8914914e-02  -1.0267109e-01  -2.6619585e-01
   1.0658959e+02   7.3086898e-02  -9.4789859e-02  -2.4613002e-01
   1.0738362e+02   6.7181525e-02  -8.6966461e-02  -2.2602875e-01
   1.0778098e+02   6.4304970e-02  -8.3193040e-02  -2.1628958e-01
   1.0810412e+02   6.2014788e-02  -8.0201276e-02  -2.0855290e-01
   1.0869633e+02   5.7940785e-02  -7.4899935e-02  -1.9481837e-01
   1.0953284e+02   5.2472895e-02  -6.7813631e-02  -1.7642330e-01
   1.1055145e+02   4.6264386e-02  -5.9790951e-02  -1.5556680e-01
   1.1325734e+02   3.1900238e-02  -4.1261485e-02  -1.0734700e-01
   1.1881463e+02   9.0927133e-03  -1.1824781e-02  -3.0734733e-02
   1.2023708e+02   4.2652194e-03  -5.5712637e-03  -1.4479124e-02
   1.2072152e+02   1.3687485e-02  -1.7802224e-02  -4.6284338e-02
   1.2294625e+02   2.5723059e-02  -3.3438044e-02  -8.6904566e-02
   1.2654137e+02   2.0480036e-02  -2.6665229e-02  -6.9263328e-02
   1.3036197e+02   1.4228239e-02  -1.8565970e-02  -4.8200038e-02
   1.3340494e+02   1.0579651e-02  -1.3829887e-02  -3.5889848e-02
   1.3615494e+02   8.0911378e-03  -1.0594160e-02  -2.7482767e-02
   1.3879480e+02   6.2544747e-03  -8.2022594e-03  -2.1270307e-02
   1.4140800e+02   4.8472536e-03  -6.3668127e-03  -1.6504745e-02
   1.4415800e+02   3.7068275e-03  -4.8769899e-03  -1.2637941e-02
   1.4716571e+02   2.7643312e-03  -3.6436058e-03  -9.4379867e-03
   1.5022683e+02   2.0507231e-03  -2.7080799e-03  -7.0117683e-03
   1.5028921e+02   1.9652981e-03  -2.5888035e-03  -6.7113898e-03
   1.5042887e+02   1.9114603e-02  -6.1717489e-02  -5.7510167e-02
   1.5069556e+02   4.7810096e-02  -1.5215518e-01  -1.3677503e-01
   1.5116570e+02   8.6564983e-02  -2.5796800e-01  -2.3307652e-01
   1.5224929e+02   1.2567451e-01  -3.6711763e-01  -3.3141810e-01
   1.5362429e+02   1.2850085e-01  -3.8413725e-01  -3.4393083e-01
   1.5499929e+02   1.1580721e-01  -3.5507643e-01  -3.1564258e-01
   1.5637429e+02   1.0041273e-01  -3.1420259e-01  -2.7789012e-01
   1.5774929e+02   8.5802174e-02  -2.7261893e-01  -2.4029334e-01
   1.5912429e+02   7.2710620e-02  -2.3367946e-01  -2.0550989e-01
   1.6049929e+02   6.1122407e-02  -1.9816336e-01  -1.7401486e-01
   1.6187429e+02   5.0837882e-02  -1.6596366e-01  -1.4558970e-01
   1.6337429e+02   4.0847980e-02  -1.3416403e-01  -1.1760195e-01
   1.6840070e+02   1.3828637e-02  -4.5925993e-02  -4.0207001e-02
   1.7028582e+02   5.5300793e-03  -1.7526355e-02  -1.5395012e-02
   1.7058618e+02   1.3056000e-02  -4.5324814e-02  -3.9557257e-02
   1.7259281e+02   3.1225283e-02  -1.1085423e-01  -9.6602260e-02
   1.7598499e+02   2.6427927e-02  -9.4364167e-02  -8.2198224e-02
   1.8103879e+02   1.6051677e-02  -5.8960920e-02  -5.1262680e-02
   1.8639583e+02   9.2988859e-03  -3.5347152e-02  -3.0664430e-02
   1.9151372e+02   5.5121660e-03  -2.1675084e-02  -1.8764056e-02
   1.9541450e+02   3.6975873e-03  -1.4930983e-02  -1.2904980e-02
   1.9872613e+02   2.6332229e-03  -1.0881100e-02  -9.3918247e-03
   2.0028312e+02   2.1762232e-03  -9.0536667e-03  -7.8113918e-03
   2.0032130e+02   2.1262207e-03  -8.8231595e-03  -7.6138486e-03
   2.0045606e+02   2.1377460e-03  -8.6785112e-03  -7.5306038e-03
   2.0056925e+02   1.6462393e-03  -7.6050548e-03  -7.4898215e-03
   2.0083803e+02  -2.4748441e-03  -4.3717746e-03  -1.0742439e-02
   2.0107033e+02  -4.4958874e-03  -2.8553135e-03  -1.2263564e-02
   2.0159629e+02  -5.8626290e-03  -2.0955452e-03  -1.3210596e-02
   2.0236393e+02  -4.5067444e-03  -3.8623458e-03  -1.1823976e-02
   2.0301989e+02  -2.6781251e-03  -5.6151292e-03  -9.9701989e-03
   2.0338052e+02  -1.7456518e-03  -6.3355311e-03  -8.9707392e-03
   2.0390461e+02  -5.9351592e-04  -7.0166215e-03  -7.6552666e-03
   2.0477705e+02   7.5752767e-04  -7.3560388e-03  -5.9039949e-03
   2.0591094e+02   1.6711069e-03  -6.9174035e-03  -4.3494924e-03
   2.0728594e+02   2.0237775e-03  -5.9119250e-03  -3.1868430e-03
   2.0866094e+02   1.9874623e-03  -4.8820040e-03  -2.4581073e-03
   2.1003594e+02   1.7986002e-03  -3.9845372e-03  -1.9541686e-03
   2.1141094e+02   1.5587854e-03  -3.2360010e-03  -1.5756942e-03
   2.1278594e+02   1.3076180e-03  -2.6134865e-03  -1.2738608e-03
   2.1416094e+02   1.0667970e-03  -2.0802332e-03  -1.0161307e-03
   2.1553594e+02   8.3931397e-04  -1.6125018e-03  -7.8868437e-04
   2.1691094e+02   6.2370330e-04  -1.1933984e-03  -5.8319271e-04
   2.1828594e+02   4.1898000e-04  -8.1189097e-04  -3.9470191e-04
   2.1966094e+02   2.2727848e-04  -4.6531441e-04  -2.2224987e-04
   2.2059454e+02   3.7969383e-04  -7.3696851e-04  -3.6002633e-04
   2.2196954e+02   9.3599592e-04  -1.7100845e-03  -8.5168073e-04
   2.2334454e+02   1.0141649e-03  -1.8336092e-03  -9.1501490e-04
   2.2471954e+02   9.5005792e-04  -1.7109918e-03  -8.5453140e-04
   2.2609454e+02   8.5100060e-04  -1.5308291e-03  -7.6505297e-04
   2.2746954e+02   7.5040241e-04  -1.3503121e-03  -6.7525771e-04
   2.2884454e+02   6.5788303e-04  -1.1852638e-03  -5.9307733e-04
   2.3021954e+02   5.7550083e-04  -1.0386887e-03  -5.2003388e-04
   2.3159454e+02   5.0299169e-04  -9.0979611e-04  -4.5575332e-04
   2.3296954e+02   4.3945087e-04  -7.9682518e-04  -3.9937414e-04
   2.3434454e+02   3.8386497e-04  -6.9790766e-04  -3.4997712e-04
   2.3571954e+02   3.3527314e-04  -6.1131255e-04  -3.0670820e-04
   2.3709454e+02   2.9280926e-04  -5.3549987e-04  -2.6880603e-04
   2.3859454e+02   2.5257710e-04  -4.6350779e-04  -2.3278861e-04
   2.4468418e+02   1.3856072e-04  -2.5801530e-04  -1.2981098e-04
   2.5030503e+02   7.9568453e-05  -1.5033239e-04  -7.5748929e-05
   2.5038808e+02   7.3100496e-05  -1.4652923e-04  -7.2964011e-05
   2.5086871e+02  -2.0945317e-05  -4.1052407e-04  -1.7627740e-04
   2.5226600e+02  -3.6980928e-04  -1.4110748e-03  -5.7929988e-04
   2.5599586e+02  -5.3324185e-04  -1.8152365e-03  -7.4424341e-04
   2.6167401e+02  -4.2901310e-04  -1.3712134e-03  -5.4871747e-04
   2.6713308e+02  -2.4985936e-04  -7.2994507e-04  -2.8355944e-04
   2.7080622e+02  -2.6959336e-04  -7.7107925e-04  -3.0006621e-04
   2.7517900e+02  -5.2745755e-04  -1.6347564e-03  -6.4462738e-04
   2.8037428e+02  -4.3401370e-04  -1.3179896e-03  -5.1640470e-04
   2.8608623e+02  -3.5473891e-04  -1.0564157e-03  -4.1128886e-04
   2.9155531e+02  -2.9983796e-04  -8.8113042e-04  -3.4121579e-04
   2.9675823e+02  -2.6025687e-04  -7.5822024e-04  -2.9238037e-04
   2.9974084e+02  -2.4129467e-04  -7.0031369e-04  -2.6947764e-04
   2.9998040e+02  -2.0907427e-04  -5.8939322e-04  -2.2393193e-04
   3.0049485e+02  -1.5663015e-04  -4.0695217e-04  -1.4951876e-04
   3.0072351e+02   1.9783679e-02  -1.3155111e-02  -2.6552401e-02
   3.0116397e+02   4.8313150e-02  -2.9636268e-02  -6.3047987e-02
   3.0203946e+02   7.9877330e-02  -3.9982340e-02  -9.7806671e-02
   3.0341446e+02   9.3168545e-02  -3.6621480e-02  -1.0698105e-01
   3.0478946e+02   8.8797571e-02  -3.0163796e-02  -9.8632250e-02
   3.0616446e+02   7.9271218e-02  -2.4961181e-02  -8.6689460e-02
   3.0753946e+02   6.8909811e-02  -2.0954682e-02  -7.4857956e-02
   3.0891446e+02   5.9078533e-02  -1.7708204e-02  -6.4016307e-02
   3.1028946e+02   5.0122670e-02  -1.4946795e-02  -5.4272545e-02
   3.1166446e+02   4.2048995e-02  -1.2524104e-02  -4.5531069e-02
   3.1303946e+02   3.4760166e-02  -1.0357347e-02  -3.7650081e-02
   3.1645465e+02   1.9285652e-02  -5.7652590e-03  -2.0912497e-02
   3.2041365e+02   4.7140388e-03  -1.4099283e-03  -5.1115761e-03
   3.2086652e+02   1.2144960e-02  -3.6815495e-03  -1.3255515e-02
   3.2298321e+02   2.6042350e-02  -7.9165167e-03  -2.8436395e-02
   3.2688079e+02   2.0652533e-02  -6.3035322e-03  -2.2569166e-02
   3.3228238e+02   1.2301135e-02  -3.7902887e-03  -1.3487883e-02
   3.3882002e+02   6.5061297e-03  -2.0290421e-03  -7.1653952e-03
   3.4509873e+02   3.5283810e-03  -1.1133588e-03  -3.9027460e-03
   3.5039786e+02   2.1051271e-03  -6.7091917e-04  -2.3371180e-03
   3.5045920e+02   2.0162952e-03  -6.4059912e-04  -2.2373651e-03
   3.5052323e+02   2.0676400e-03  -7.1649997e-04  -2.1866603e-03
   3.5079508e+02   8.9221539e-02  -7.0129056e-02  -3.3771540e-02
   3.5118180e+02   1.8036295e-01  -1.3985486e-01  -6.5410893e-02
   3.5198935e+02   2.8625132e-01  -2.1497450e-01  -9.9320021e-02
   3.5336435e+02   3.3111297e-01  -2.4258934e-01  -1.1145973e-01
   3.5473935e+02   3.1275878e-01  -2.2660323e-01  -1.0394916e-01
   3.5611435e+02   2.7787790e-01  -2.0041921e-01  -9.1918621e-02
   3.5748935e+02   2.4105787e-01  -1.7366547e-01  -7.9678615e-02
   3.5886435e+02   2.0653289e-01  -1.4886875e-01  -6.8343024e-02
   3.6023935e+02   1.7523800e-01  -1.2646743e-01  -5.8097057e-02
   3.6161435e+02   1.4708688e-01  -1.0631016e-01  -4.8867377e-02
   3.6298935e+02   1.2170217e-01  -8.8098735e-02  -4.0517586e-02
   3.6595683e+02   7.4341636e-02  -5.3981176e-02  -2.4840700e-02
   3.7043886e+02   1.6524246e-02  -1.1888648e-02  -5.4112222e-03
   3.7072943e+02   3.1515579e-02  -2.3228251e-02  -1.0758672e-02
   3.7261106e+02   8.8347610e-02  -6.5859334e-02  -3.0726479e-02
   3.7564166e+02   7.9758778e-02  -5.9549602e-02  -2.7763590e-02
   3.8137323e+02   4.6590239e-02  -3.5197043e-02  -1.6478224e-02
   3.8694274e+02   2.7079009e-02  -2.0724906e-02  -9.7508822e-03
   3.9260171e+02   1.5596695e-02  -1.2097759e-02  -5.7204194e-03
   3.9782844e+02   9.3694628e-03  -7.3587195e-03  -3.4955109e-03
   4.0035162e+02   7.3251654e-03  -5.7880301e-03  -2.7554801e-03
   4.0048869e+02   6.6473674e-03  -5.2097959e-03  -2.5077760e-03
   4.0067578e+02   5.8221421e-03  -4.5125568e-03  -2.2049608e-03
   4.0076979e+02   6.5102179e-02  -7.4945880e-02   8.0490293e-02
   4.0103345e+02   2.0605469e-01  -2.3970899e-01   2.7804353e-01
   4.0168963e+02   4.3210268e-01  -4.8011812e-01   6.0323218e-01
   4.0246228e+02   5.5424698e-01  -5.9006930e-01   7.8633185e-01
   4.0312235e+02   5.9066492e-01  -6.1226744e-01   8.4506453e-01
   4.0348296e+02   5.9514933e-01  -6.0993244e-01   8.5435011e-01
   4.0422311e+02   5.8430810e-01  -5.8842263e-01   8.4300562e-01
   4.0507405e+02   5.5363181e-01  -5.5058028e-01   8.0158719e-01
   4.0599230e+02   5.1164828e-01  -5.0517545e-01   7.4237399e-01
   4.0706066e+02   4.6016211e-01  -4.5288771e-01   6.6843018e-01
   4.0784084e+02   4.2339134e-01  -4.1660077e-01   6.1520279e-01
   4.0869980e+02   3.8472119e-01  -3.7889919e-01   5.5903516e-01
   4.0934495e+02   3.5713705e-01  -3.5214700e-01   5.1890429e-01
   4.0984030e+02   3.3683531e-01  -3.3248586e-01   4.8935026e-01
   4.1070199e+02   3.0329298e-01  -2.9999563e-01   4.4050871e-01
   4.1154951e+02   2.7238025e-01  -2.6999446e-01   3.9549996e-01
   4.1271073e+02   2.3306531e-01  -2.3169595e-01   3.3828405e-01
   4.1433573e+02   1.8315200e-01  -1.8276568e-01   2.6571221e-01
   4.1949625e+02   5.2452156e-02  -5.2361502e-02   7.6209617e-02
   4.2067573e+02   2.7740526e-02  -2.6797336e-02   4.0570242e-02
   4.2107410e+02   8.0106661e-02  -8.4376778e-02   1.1502936e-01
   4.2315490e+02   1.6570518e-01  -1.7638435e-01   2.3757371e-01
   4.2675569e+02   1.3521650e-01  -1.4473523e-01   1.9384036e-01
   4.3227914e+02   8.0373568e-02  -8.8228705e-02   1.1473493e-01
   4.3851240e+02   4.4219030e-02  -5.0037907e-02   6.2782262e-02
   4.4438246e+02   2.5190516e-02  -2.9322985e-02   3.5579003e-02
   4.4945429e+02   1.5493701e-02  -1.8476056e-02   2.1782707e-02
   4.5068972e+02   1.3619062e-02  -1.6318907e-02   1.9123963e-02
   4.5073512e+02   1.3183572e-02  -1.5757240e-02   1.8507897e-02
   4.5085318e+02   1.5055186e-02   1.3245173e-02   7.7432069e-02
   4.5111179e+02   1.8259840e-02   6.7942123e-02   1.8618444e-01
   4.5163644e+02   2.2328502e-02   1.4566392e-01   3.3737835e-01
   4.5268704e+02   2.5478503e-02   2.1277087e-01   4.6713038e-01
   4.5406204e+02   2.5009190e-02   2.2117364e-01   4.8154098e-01
   4.5543704e+02   2.2743836e-02   2.0148569e-01   4.3976528e-01
   4.5681204e+02   2.0019586e-02   1.7622125e-01   3.8582854e-01
   4.5818704e+02   1.7319865e-02   1.5169320e-01   3.3279550e-01
   4.5956204e+02   1.4811099e-02   1.2936601e-01   2.8409697e-01
   4.6093704e+02   1.2534045e-02   1.0934227e-01   2.4021402e-01
   4.6231204e+02   1.0479823e-02   9.1372944e-02   2.0074783e-01
   4.6368704e+02   8.6269277e-03   7.5120586e-02   1.6507702e-01
   4.6809544e+02   3.6587910e-03   3.1571544e-02   6.9414878e-02
   4.7073543e+02   1.2271441e-03   1.0201607e-02   2.2510858e-02
   4.7178990e+02   5.3299973e-03   4.7714714e-02   1.0431169e-01
   4.7436767e+02   6.6294560e-03   5.9006926e-02   1.2904513e-01
   4.7900405e+02   4.5000127e-03   4.0080409e-02   8.7538646e-02
   4.8287725e+02   3.0844540e-03   2.7611654e-02   6.0199663e-02
   4.8629006e+02   2.2069316e-03   1.9852742e-02   4.3213058e-02
   4.8922510e+02   1.6545660e-03   1.4947776e-02   3.2490200e-02
   4.9197510e+02   1.2631276e-03   1.1457901e-02   2.4871075e-02
   4.9472510e+02   9.6425880e-04   8.7829194e-03   1.9038608e-02
   4.9697510e+02   7.7312002e-04   7.0659517e-03   1.5299479e-02
   5.0028042e+02   5.5882526e-04   5.1333620e-03   1.1096298e-02
   5.0044381e+02   5.0247102e-04   4.5830105e-03   9.9046736e-03
   5.0078468e+02   4.0313887e-04   3.6173441e-03   7.8140231e-03
   5.0106509e+02   1.4325013e-02   1.1301168e-02   2.7518882e-02
   5.0176798e+02   3.6458869e-02   2.4078193e-02   5.8725804e-02
   5.0284797e+02   4.8704459e-02   3.4411060e-02   7.5763472e-02
   5.0422297e+02   4.9140113e-02   3.7247649e-02   7.5767183e-02
   5.0559797e+02   4.4521577e-02   3.4947263e-02   6.8503467e-02
   5.0697297e+02   3.8936617e-02   3.1034779e-02   5.9876715e-02
   5.0834797e+02   3.3537936e-02   2.6894469e-02   5.1566253e-02
   5.0972297e+02   2.8607266e-02   2.2987885e-02   4.3982250e-02
   5.1109797e+02   2.4171037e-02   1.9431095e-02   3.7159521e-02
   5.1247297e+02   2.0182071e-02   1.6220275e-02   3.1023994e-02
   5.1384797e+02   1.6575613e-02   1.3314569e-02   2.5475649e-02
   5.1522297e+02   1.3288006e-02   1.0666067e-02   2.0416452e-02
   5.1659797e+02   1.0260175e-02   8.2280126e-03   1.5755494e-02
   5.1797297e+02   7.4448654e-03   5.9626942e-03   1.1420139e-02
   5.1934797e+02   4.8223279e-03   3.8551634e-03   7.3801546e-03
   5.2072297e+02   2.4495884e-03   1.9538342e-03   3.7226292e-03
   5.2106371e+02   5.4103524e-03   4.3141002e-03   8.3024503e-03
   5.2190466e+02   1.0927772e-02   8.7151808e-03   1.6829743e-02
   5.2324525e+02   1.3438502e-02   1.0717752e-02   2.0703968e-02
   5.2462025e+02   1.3044226e-02   1.0398845e-02   2.0094246e-02
   5.2599525e+02   1.1827570e-02   9.4220598e-03   1.8218527e-02
   5.2737025e+02   1.0483111e-02   8.3435359e-03   1.6147308e-02
   5.2874525e+02   9.2167463e-03   7.3283952e-03   1.4197085e-02
   5.3012025e+02   8.0796780e-03   6.4176744e-03   1.2446285e-02
   5.3149525e+02   7.0753295e-03   5.6140049e-03   1.0899959e-02
   5.3287025e+02   6.1934167e-03   4.9089889e-03   9.5420982e-03
   5.3424525e+02   5.4206591e-03   4.2918466e-03   8.3521336e-03
   5.3562025e+02   4.7440638e-03   3.7520634e-03   7.3101178e-03
   5.3699525e+02   4.1518464e-03   3.2801060e-03   6.3979817e-03
   5.3837025e+02   3.6335569e-03   2.8675014e-03   5.5996378e-03
   5.3974525e+02   3.1799856e-03   2.5067947e-03   4.9008987e-03
   5.4112025e+02   2.7830465e-03   2.1914503e-03   4.2893412e-03
   5.4262025e+02   2.4063170e-03   1.8924594e-03   3.7088932e-03
   5.4666639e+02   1.6253769e-03   1.2739236e-03   2.5056533e-03
   5.4994354e+02   1.1818478e-03   9.2372403e-04   1.8221550e-03
   5.5017232e+02   1.0108837e-03   7.9144504e-04   1.5501570e-03
   5.5086618e+02   6.3184386e-04   4.9502698e-04   9.4792937e-04
   5.5121490e+02   2.2185074e-03   4.2795174e-03   8.5985896e-03
   5.5187463e+02   1.9262487e-02   4.3242502e-02   8.7052959e-02
   5.5286290e+02   3.0809030e-02   6.6659696e-02   1.3811599e-01
   5.5423790e+02   3.4023529e-02   7.0710066e-02   1.5066249e-01
   5.5561290e+02   3.1840285e-02   6.4741368e-02   1.4003324e-01
   5.5698790e+02   2.8226785e-02   5.6757602e-02   1.2371695e-01
   5.5836290e+02   2.4473307e-02   4.8921838e-02   1.0708224e-01
   5.5973790e+02   2.0961780e-02   4.1756216e-02   9.1631380e-02
   5.6111290e+02   1.7776320e-02   3.5323908e-02   7.7657684e-02
   5.6248790e+02   1.4905054e-02   2.9559178e-02   6.5079399e-02
   5.6386290e+02   1.2309901e-02   2.4368708e-02   5.3718148e-02
   5.7004898e+02   2.9915253e-03   5.8760676e-03   1.2950496e-02
   5.7116801e+02   1.6588717e-03   3.2715087e-03   7.1299947e-03
   5.7238788e+02   8.0284177e-03   1.5465359e-02   3.4955888e-02
   5.7502491e+02   9.2342086e-03   1.7797275e-02   4.0199839e-02
   5.8095844e+02   5.4980996e-03   1.0483418e-02   2.3880580e-02
   5.8654145e+02   3.2134429e-03   6.0473655e-03   1.3926587e-02
   5.9334575e+02   1.6689430e-03   3.0890323e-03   7.2130926e-03
   5.9807662e+02   1.0584385e-03   1.9357737e-03   4.5655381e-03
   6.0100974e+02   7.9810601e-04   1.4486634e-03   3.4383560e-03
   6.0107094e+02   7.6521144e-04   1.3911558e-03   3.2923979e-03
   6.0119735e+02   7.0219432e-04   1.2935373e-03   3.0282442e-03
   6.0148437e+02   1.6123669e-03   3.5022795e-02   4.4590519e-02
   6.0198165e+02   2.7907885e-03   7.4986638e-02   9.4193824e-02
   6.0299909e+02   4.4460062e-03   1.1079862e-01   1.4133228e-01
   6.0437409e+02   5.1679385e-03   1.1650762e-01   1.5093236e-01
   6.0574909e+02   4.9990295e-03   1.0679506e-01   1.3951076e-01
   6.0712409e+02   4.5045471e-03   9.3779631e-02   1.2300620e-01
   6.0849909e+02   3.9330544e-03   8.0930850e-02   1.0634867e-01
   6.0987409e+02   3.3773432e-03   6.9133428e-02   9.0918853e-02
   6.1124909e+02   2.8659547e-03   5.8511854e-02   7.6976461e-02
   6.1262409e+02   2.4030267e-03   4.8967300e-02   6.4429119e-02
   6.1399909e+02   1.9845724e-03   4.0349908e-02   5.3093498e-02
   6.1854549e+02   8.3910800e-04   1.6651139e-02   2.1904624e-02
   6.2119771e+02   3.0158603e-04   5.4664651e-03   7.1777733e-03
   6.2231309e+02   1.2149985e-03   2.5580542e-02   3.3682105e-02
   6.2491529e+02   1.4720828e-03   3.0728001e-02   4.0466632e-02
   6.3024492e+02   9.3618262e-04   1.9426647e-02   2.5588410e-02
   6.3573199e+02   5.4903174e-04   1.1413698e-02   1.5037745e-02
   6.4158952e+02   3.1009834e-04   6.4616050e-03   8.5157069e-03
   6.4575103e+02   2.0665022e-04   4.3131269e-03   5.6854179e-03
   6.4859052e+02   1.5666332e-04   3.2734983e-03   4.3156260e-03
   6.5094703e+02   1.2449641e-04   2.6037858e-03   3.4331158e-03
   6.5105972e+02   1.2093130e-04   2.5072247e-03   3.3053885e-03
   6.5120288e+02   1.6012461e-04   2.2867262e-03   2.9565688e-03
   6.5161208e+02   2.8884530e-02   1.2978730e-02  -1.9128698e-02
   6.5219498e+02   5.4138948e-02   2.2507324e-02  -3.8697149e-02
   6.5331673e+02   7.4095383e-02   2.7872988e-02  -5.2971067e-02
   6.5469173e+02   7.5654489e-02   2.6533924e-02  -5.3388828e-02
   6.5606673e+02   6.9026363e-02   2.3393200e-02  -4.8346549e-02
   6.5744173e+02   6.0550785e-02   2.0230275e-02  -4.2283915e-02
   6.5881673e+02   5.2202510e-02   1.7365582e-02  -3.6434294e-02
   6.6019173e+02   4.4523941e-02   1.4812188e-02  -3.1092462e-02
   6.6156673e+02   3.7597749e-02   1.2530201e-02  -2.6281319e-02
   6.6294173e+02   3.1365066e-02   1.0476528e-02  -2.1948059e-02
   6.6431673e+02   2.5730229e-02   8.6127340e-03  -1.8023238e-02
   6.6569173e+02   2.0594912e-02   6.9053045e-03  -1.4438561e-02
   6.6706673e+02   1.5866212e-02   5.3241271e-03  -1.1130181e-02
   6.6844173e+02   1.1471612e-02   3.8455702e-03  -8.0479056e-03
   6.6981461e+02   7.3898207e-03   2.4610402e-03  -5.1753585e-03
   6.7118961e+02   3.7086759e-03   1.1925293e-03  -2.5673659e-03
   6.7155549e+02   9.5532049e-03   3.3491836e-03  -6.8196461e-03
   6.7235090e+02   1.7177239e-02   6.1147307e-03  -1.2330752e-02
   6.7370363e+02   2.0905292e-02   7.4223111e-03  -1.4993620e-02
   6.7507863e+02   2.0216699e-02   7.1665629e-03  -1.4494368e-02
   6.7645363e+02   1.8302257e-02   6.4981882e-03  -1.3133129e-02
   6.7782863e+02   1.6205027e-02   5.7746837e-03  -1.1647628e-02
   6.7920363e+02   1.4234715e-02   5.0968873e-03  -1.0252970e-02
   6.8057863e+02   1.2467839e-02   4.4881094e-03  -9.0011780e-03
   6.8195363e+02   1.0908657e-02   3.9488452e-03  -7.8946415e-03
   6.8332863e+02   9.5406961e-03   3.4734087e-03  -6.9217695e-03
   6.8470363e+02   8.3430425e-03   3.0549281e-03  -6.0680678e-03
   6.8607863e+02   7.2953109e-03   2.6867888e-03  -5.3194598e-03
   6.8745363e+02   6.3789991e-03   2.3629994e-03  -4.6631727e-03
   6.8882863e+02   5.5777113e-03   2.0782321e-03  -4.0878640e-03
   6.9020363e+02   4.8770395e-03   1.8277866e-03  -3.5835501e-03
   6.9157863e+02   4.2643612e-03   1.6075263e-03  -3.1414703e-03
   6.9295363e+02   3.7286313e-03   1.4138130e-03  -2.7539424e-03
   6.9432863e+02   3.2601884e-03   1.2434463e-03  -2.4142320e-03
   6.9570363e+02   2.8505836e-03   1.0936120e-03  -2.1164366e-03
   6.9707863e+02   2.4924282e-03   9.6183509e-04  -1.8553842e-03
   6.9845363e+02   2.1792611e-03   8.4593974e-04  -1.6265429e-03
   7.0007863e+02   1.8594753e-03   7.2684595e-04  -1.3922211e-03
   7.0110307e+02   1.5965799e-03   6.2243216e-04  -1.1945309e-03
   7.0126750e+02   1.4345886e-03   5.5364849e-04  -1.0691703e-03
   7.0158547e+02   1.4285956e-03   5.9487044e-04  -1.0894315e-03
   7.0234113e+02   1.3775515e-03   6.4983656e-04  -1.0883368e-03
   7.0653099e+02   9.1088182e-04   5.5345640e-04  -7.7716812e-04
   7.1256098e+02   4.4749342e-04   2.7967719e-04  -3.8714739e-04
   7.1813586e+02   1.8030734e-04   1.0655612e-04  -1.5412798e-04
   7.2282332e+02   2.5068047e-04   1.7171255e-04  -2.2781477e-04
   7.2957035e+02   1.7605620e-04   1.2516643e-04  -1.6243258e-04
   7.3470672e+02   1.0653581e-04   7.7557485e-05  -9.9819807e-05
   7.4043379e+02   6.0722718e-05   4.5422181e-05  -5.7919997e-05
   7.4599280e+02   3.5175934e-05   2.7030677e-05  -3.4156106e-05
   7.5109774e+02   2.1303748e-05   1.6780591e-05  -2.1031537e-05
   7.5127364e+02   2.1383144e-05   1.5982357e-05  -2.0709869e-05
   7.5134849e+02   5.9549242e-05   1.7099258e-04  -1.7595008e-04
   7.5157239e+02   1.0144145e-02   4.3052601e-02  -4.2625250e-02
   7.5183808e+02   2.0875307e-02   8.0031746e-02  -8.0967540e-02
   7.5244148e+02   3.8214510e-02   1.3147194e-01  -1.3625976e-01
   7.5363792e+02   5.0825404e-02   1.6975440e-01  -1.7682369e-01
   7.5501292e+02   4.9891808e-02   1.7050498e-01  -1.7633150e-01
   7.5638792e+02   4.4201716e-02   1.5659706e-01  -1.6044921e-01
   7.5776292e+02   3.7823081e-02   1.3903342e-01  -1.4122023e-01
   7.5913792e+02   3.1920487e-02   1.2131527e-01  -1.2232169e-01
   7.6051292e+02   2.6734230e-02   1.0453469e-01  -1.0478025e-01
   7.6188792e+02   2.2228419e-02   8.8977105e-02  -8.8773108e-02
   7.6326292e+02   1.8298573e-02   7.4640503e-02  -7.4203295e-02
   7.6463792e+02   1.4836760e-02   6.1420666e-02  -6.0895345e-02
   7.6991362e+02   4.4293135e-03   1.8529378e-02  -1.8308206e-02
   7.7134691e+02   2.2152103e-03   8.4755386e-03  -8.4512499e-03
   7.7191988e+02   6.5895405e-03   3.1577698e-02  -3.0800324e-02
   7.7419077e+02   1.1224481e-02   5.4337587e-02  -5.2935250e-02
   7.7818939e+02   8.4305969e-03   4.1431558e-02  -4.0297912e-02
   7.8365187e+02   4.7971104e-03   2.4904353e-02  -2.4107074e-02
   7.8872116e+02   2.8156017e-03   1.5456996e-02  -1.4893951e-02
   7.9440412e+02   1.5447073e-03   9.0541732e-03  -8.6804389e-03
   7.9994084e+02   8.5783330e-04   5.3771588e-03  -5.1302249e-03
   8.0086127e+02   6.9695581e-04   4.1874166e-03  -4.0069330e-03
   8.0136389e+02   5.3206535e-04   2.8973400e-03  -2.7930436e-03
   8.0142062e+02   5.1608516e-04   2.7793837e-03  -2.6816934e-03
   8.0159670e+02   6.0461951e-04   2.8074512e-03  -2.7976154e-03
   8.0185160e+02   7.6172427e-04   2.7448072e-03  -2.9082332e-03
   8.0249332e+02   1.1046730e-03   2.3618756e-03  -2.9468675e-03
   8.0425009e+02   1.6031826e-03   1.0789403e-03  -2.4154589e-03
   8.0679527e+02   1.6599737e-03  -3.7559019e-05  -1.5816370e-03
   8.1085831e+02   1.1721833e-03  -3.0939732e-04  -8.9159123e-04
   8.1560829e+02   6.1727254e-04  -1.7664055e-04  -4.5524459e-04
   8.2135608e+02   1.3079662e-04  -3.0946231e-05  -9.0455890e-05
   8.2632162e+02   5.2573316e-04  -1.5886461e-04  -3.8800389e-04
   8.3165799e+02   3.2102676e-04  -9.7802571e-05  -2.3615863e-04
   8.3698548e+02   1.9199047e-04  -5.8963690e-05  -1.4061290e-04
   8.4265538e+02   1.1104157e-04  -3.4397874e-05  -8.0935486e-05
   8.4802497e+02   6.6114430e-05  -2.0650042e-05  -4.7965109e-05
   8.5079504e+02   5.0594151e-05  -1.5866779e-05  -3.6613073e-05
   8.5098679e+02   4.8394613e-05  -1.3812949e-05  -3.3997051e-05
   8.5145919e+02   4.4093226e-05  -9.8028554e-06  -2.8846781e-05
   8.5160506e+02   1.0936400e-03   3.3675652e-03  -6.7051522e-03
   8.5199852e+02   1.2848064e-02   4.3422442e-02  -8.4319936e-02
   8.5268498e+02   2.7942038e-02   7.8269458e-02  -1.6182274e-01
   8.5374395e+02   4.0130379e-02   9.0861160e-02  -2.0370406e-01
   8.5511895e+02   4.4154438e-02   8.3035689e-02  -2.0170592e-01
   8.5649395e+02   4.2063606e-02   7.0751836e-02  -1.8119951e-01
   8.5786895e+02   3.7747214e-02   5.9749607e-02  -1.5776139e-01
   8.5924395e+02   3.2894222e-02   5.0552680e-02  -1.3556116e-01
   8.6061895e+02   2.8174163e-02   4.2771267e-02  -1.1547536e-01
   8.6199395e+02   2.3812046e-02   3.6022181e-02  -9.7473480e-02
   8.6336895e+02   1.9849193e-02   3.0041890e-02  -8.1300606e-02
   8.6474395e+02   1.6257827e-02   2.4655537e-02  -6.6673040e-02
   8.6981024e+02   5.4118646e-03   8.1866607e-03  -2.2134662e-02
   8.7157731e+02   2.3897320e-03   3.4108562e-03  -9.4278289e-03
   8.7263000e+02   1.0156518e-02   1.6864329e-02  -4.3946505e-02
   8.7519207e+02   1.2597255e-02   2.0838412e-02  -5.4392066e-02
   8.8001987e+02   8.3194759e-03   1.4031714e-02  -3.6337116e-02
   8.8636959e+02   4.4053417e-03   7.7469583e-03  -1.9732627e-02
   8.9190426e+02   2.5245723e-03   4.6100589e-03  -1.1572704e-02
   8.9713070e+02   1.4913449e-03   2.8236641e-03  -6.9920517e-03
   9.0087728e+02   1.0159717e-03   1.9719411e-03  -4.8378262e-03
   9.0123628e+02   8.1415021e-04   1.5135277e-03  -3.7608289e-03
   9.0154724e+02   6.7296570e-04   1.2035098e-03  -3.0243306e-03
   9.0159806e+02   6.5243682e-04   1.1592572e-03  -2.9185492e-03
   9.0180449e+02   7.3037788e-04   1.1026592e-03  -3.0190277e-03
   9.0225413e+02   9.3402668e-04   9.2687787e-04  -3.2403139e-03
   9.0384231e+02   1.3234061e-03   2.2515796e-04  -3.1701625e-03
   9.0749919e+02   1.1608915e-03  -2.5061689e-04  -2.1909934e-03
   9.1334551e+02   5.9310581e-04  -1.5034653e-04  -1.0815184e-03
   9.1892204e+02   2.2732909e-04  -5.4180972e-05  -3.9262240e-04
   9.2300237e+02   3.4448194e-04  -8.7357520e-05  -6.3721477e-04
   9.2983326e+02   2.5470248e-04  -6.6572148e-05  -4.8223669e-04
   9.3522969e+02   1.5108152e-04  -3.9307583e-05  -2.8638017e-04
   9.4055703e+02   9.0054670e-05  -2.3313559e-05  -1.7088812e-04
   9.4588320e+02   5.3682155e-05  -1.3826873e-05  -1.0198039e-04
   9.5154853e+02   3.0962820e-05  -7.9311431e-06  -5.8891257e-05
   9.5160927e+02   3.1162684e-05  -7.5785595e-06  -5.6911718e-05
   9.5167353e+02   5.0539731e-03   4.1424098e-03  -1.6100292e-02
   9.5195121e+02   4.3745159e-02   3.6129709e-02  -1.3976640e-01
   9.5251816e+02   9.7348621e-02   7.8269723e-02  -3.0810533e-01
   9.5350188e+02   1.3773800e-01   1.1264532e-01  -4.3824155e-01
   9.5487688e+02   1.4433000e-01   1.2164063e-01  -4.6377891e-01
   9.5625188e+02   1.3221221e-01   1.1347855e-01  -4.2744866e-01
   9.5762688e+02   1.1606087e-01   1.0056384e-01  -3.7644070e-01
   9.5900188e+02   1.0012495e-01   8.7160312e-02  -3.2527350e-01
   9.6037688e+02   8.5493477e-02   7.4593874e-02  -2.7796315e-01
   9.6175188e+02   7.2321457e-02   6.3176068e-02  -2.3523623e-01
   9.6312688e+02   6.0486661e-02   5.2872632e-02  -1.9678665e-01
   9.6450188e+02   4.9801856e-02   4.3548357e-02  -1.6204126e-01
   9.6892356e+02   2.1133870e-02   1.8459163e-02  -6.8698602e-02
   9.7164174e+02   6.8393852e-03   5.9008000e-03  -2.2068850e-02
   9.7228813e+02   2.4458040e-02   2.1618264e-02  -7.9939008e-02
   9.7464083e+02   3.9082491e-02   3.4546644e-02  -1.2779355e-01
   9.7914462e+02   2.7900643e-02   2.4674806e-02  -9.1253313e-02
   9.8452551e+02   1.6100962e-02   1.4277152e-02  -5.2719002e-02
   9.8979398e+02   8.8039686e-03   7.8204729e-03  -2.8840957e-02
   9.9535606e+02   3.8401173e-03   3.4036923e-03  -1.2545020e-02


==> data/vbhData3000.dat <==
   0.0000000e+00  -3.0000000e-01   3.6739404e-17   0.0000000e+00
   2.8460700e-01   2.7555171e-01  -1.7639697e-01   3.3597414e-01
   4.2865832e-01   5.1960325e-01  -2.4798158e-01   4.7469416e-01
   1.5645319e+00   1.7440104e+00  -5.3031658e-01   1.0815018e+00
   4.2077320e+00   2.1621142e+00  -5.2706795e-01   1.1652391e+00
   7.9573766e+00   1.5977678e+00  -3.4232227e-01   8.0331804e-01
   1.1707377e+01   1.0211046e+00  -2.0891388e-01   5.0060270e-01
   1.5457377e+01   5.5928368e-01  -1.1309852e-01   2.7191045e-01
   1.8943593e+01   2.0612197e-01  -4.2101120e-02   1.0063524e-01
   2.0835061e+01   4.9667819e-01  -9.5039775e-02   2.3134961e-01
   2.4458756e+01   6.5188841e-01  -1.2538070e-01   3.0389311e-01
   2.8208756e+01   4.6931940e-01  -8.9478837e-02   2.1676773e-01
   3.1958756e+01   3.2809060e-01  -6.1696994e-02   1.4960226e-01
   3.5708756e+01   2.2895994e-01  -4.2427568e-02   1.0299383e-01
   4.9829672e+01   5.9088502e-02  -1.0322320e-02   2.5172822e-02
   5.0176333e+01   9.6091379e-02   3.6328609e-02  -9.3253964e-02
   5.2047343e+01   4.9023009e-01   4.0085560e-01  -1.2062339e+00
   5.5797343e+01   2.8115522e-01   1.9698061e-01  -8.9712716e-01
   5.9547343e+01   1.4158808e-01   7.8448418e-02  -5.4735585e-01
   6.3297343e+01   7.9175221e-02   3.9380599e-02  -3.2465516e-01
   7.0089913e+01   1.0510012e-02   5.1980510e-03  -4.6393609e-02
   7.3993824e+01  -6.6983062e-02  -1.3135369e-02  -2.1365386e-01
   8.3968396e+01  -3.6699368e-02  -7.9796380e-03  -9.6835682e-02
   9.4592594e+01  -3.6790293e-02  -1.0388638e-02  -3.6832378e-02
   9.7783627e+01   1.7796679e-02   7.2314861e-03  -3.6124667e-02
   1.0031452e+02   7.5291079e-03  -1.9262838e-02  -6.6546618e-02
   1.0205950e+02   8.1965001e-02  -1.2753636e-01  -3.0877255e-01
   1.0576241e+02   8.1426832e-02  -1.0712392e-01  -2.8241301e-01
   1.0819310e+02   5.9771797e-02  -8.6495092e-02  -2.2458514e-01
   1.0944063e+02   4.9993766e-02  -7.6875454e-02  -1.9721546e-01
   1.1228470e+02   3.2188414e-02  -5.6648467e-02  -1.4158338e-01
   1.2050512e+02   3.6257921e-03  -2.1594451e-02  -4.6854798e-02
   1.2675287e+02   1.5590291e-02  -3.7983283e-02  -9.0060787e-02
   1.3308805e+02   2.8379116e-03  -2.6118904e-02  -5.5399338e-02
   1.4649835e+02  -2.6014517e-02  -2.2523032e-02  -2.4211242e-02
   1.4907035e+02   1.1997880e-02  -1.6920103e-03  -1.3357668e-02
   1.5038110e+02   4.8764849e-02  -6.0369915e-02  -6.5602241e-02
   1.5183184e+02   2.5789874e-01  -2.8923911e-01  -2.9199911e-01
   1.5558184e+02   2.4921087e-01  -2.6892499e-01  -2.7571881e-01
   1.5933184e+02   1.6541944e-01  -1.7857634e-01  -1.8331372e-01
   1.6308184e+02   1.0063882e-01  -1.0901298e-01  -1.1185059e-01
   1.7031512e+02   2.0341260e-02  -2.2209635e-02  -2.2749756e-02
   1.7731991e+02   5.8100372e-02  -6.4673186e-02  -6.6046453e-02
   1.8958484e+02   1.7544908e-02  -1.9982931e-02  -2.0324353e-02
   1.9997733e+02   5.6502054e-03  -6.5462468e-03  -6.6366253e-03
   2.0037385e+02   4.3036697e-03  -4.9363086e-03  -5.0168805e-03
   2.0078331e+02   1.1701022e-02   1.4668593e-02   1.9374134e-03
   2.0184897e+02   1.9777935e-02   3.6965135e-02   9.9600658e-03
   2.0559897e+02   1.3998482e-02   2.5845616e-02   6.8665590e-03
   2.0934897e+02   7.1155741e-03   1.0910570e-02   2.3144833e-03
   2.1304783e+02   2.8519146e-03   2.2023357e-03  -2.3147165e-04
   2.1548274e+02   1.1451223e-03  -7.8032617e-04  -9.8460428e-04
   2.1736309e+02   3.5056479e-04  -1.7102104e-03  -1.0911865e-03
   2.2018208e+02  -6.3749596e-05  -1.0498769e-03  -5.3387361e-04
   2.2272442e+02  -1.7630666e-03  -9.9217365e-03  -4.4954191e-03
   2.2647442e+02  -2.8296298e-03  -1.2157011e-02  -5.1892145e-03
   2.3022442e+02  -3.4810387e-03  -1.2844753e-02  -5.2624039e-03
   2.3397442e+02  -3.6860094e-03  -1.2563075e-02  -5.0226095e-03
   2.3772442e+02  -3.2867943e-03  -1.0775994e-02  -4.2599440e-03
   2.4147442e+02  -2.5070710e-03  -8.0714433e-03  -3.1857153e-03
   2.4522442e+02  -1.7928728e-03  -5.7062746e-03  -2.2566288e-03
   2.4897442e+02  -1.2692270e-03  -3.9953161e-03  -1.5854391e-03
   2.5072442e+02  -9.9242930e-04  -3.1227878e-03  -1.2480909e-03
   2.6122577e+02  -3.2479309e-04  -1.0175813e-03  -4.3998334e-04
   2.7143889e+02  -2.5904974e-04  -7.7133955e-04  -3.2035821e-04
   2.8607562e+02  -2.0796603e-04  -6.2309676e-04  -2.5058893e-04
   3.0029639e+02  -1.3377198e-04  -3.8879992e-04  -1.5180040e-04
   3.0083187e+02   3.4512391e-02  -1.6540061e-02  -4.1776542e-02
   3.0351546e+02   9.2856189e-02  -3.6656270e-02  -1.0664193e-01
   3.0726546e+02   6.9119928e-02  -2.5273923e-02  -7.7976677e-02
   3.1101546e+02   4.4426856e-02  -1.6166316e-02  -5.0102572e-02
   3.2033010e+02   4.6842456e-03  -1.7119815e-03  -5.2911411e-03
   3.2440197e+02   2.4508935e-02  -9.1500506e-03  -2.7945027e-02
   3.4026603e+02   5.4832765e-03  -2.1090965e-03  -6.3281384e-03
   3.4995852e+02   2.0140068e-03  -7.8796825e-04  -2.3418513e-03
   3.5098070e+02   3.5632804e-02  -3.6059522e-02  -4.4302566e-02
   3.5339291e+02   1.3120211e-01  -9.9113556e-02  -1.4076701e-01
   3.5714291e+02   1.0348897e-01  -6.5623175e-02  -1.0331809e-01
   3.6089291e+02   6.7230913e-02  -4.1589962e-02  -6.6589615e-02
   3.6672947e+02   2.6754580e-02  -1.6618724e-02  -2.6587078e-02
   3.7210456e+02   3.2415813e-02  -2.0816673e-02  -3.2944939e-02
   3.8439124e+02   1.4279875e-02  -9.3981484e-03  -1.4731920e-02
   3.9870979e+02   3.5164262e-03  -2.4164481e-03  -3.7307251e-03
   4.0077618e+02   3.0405841e-02  -3.7560889e-02   1.9176728e-02
   4.0194701e+02   4.9470027e-01  -6.1245867e-01   3.9842158e-01
   4.0562751e+02   5.5335391e-01  -6.7906033e-01   4.5081728e-01
   4.0937682e+02   3.7230938e-01  -4.6109234e-01   3.0252656e-01
   4.1220408e+02   2.6139808e-01  -3.2598227e-01   2.1190258e-01
   4.2073530e+02   2.6316994e-02  -3.1547186e-02   2.1775019e-02
   4.2605712e+02   1.4869004e-01  -1.9731693e-01   1.1759799e-01
   4.4112112e+02   3.5333056e-02  -4.9882169e-02   2.7237145e-02
   4.5056937e+02   1.3691933e-02  -2.0079084e-02   1.0353851e-02
   4.5099308e+02   5.8855226e-02   3.8550482e-02   1.8613191e-01
   4.5343260e+02   2.1157442e-01   2.2944690e-01   7.6878832e-01
   4.5586992e+02   1.8425620e-01   2.0729857e-01   6.7472594e-01
   4.5721897e+02   1.6109962e-01   1.8229058e-01   5.9060857e-01
   4.5985773e+02   1.1958004e-01   1.3561258e-01   4.3862593e-01
   4.6696930e+02   4.0161412e-02   4.5366350e-02   1.4717653e-01
   4.7199383e+02   4.8420769e-02   5.4009868e-02   1.7754887e-01
   4.8373945e+02   2.4295636e-02   2.6797973e-02   8.8915014e-02
   4.9386206e+02   9.1152899e-03   9.9135829e-03   3.3315282e-02
   5.0045723e+02   4.6362229e-03   5.0043911e-03   1.6928724e-02
   5.0146379e+02   3.1762503e-02   1.6675911e-02   7.8208102e-02
   5.0462847e+02   5.0059348e-02   3.4140462e-02   1.2231913e-01
   5.0837847e+02   3.4754751e-02   2.4981851e-02   8.5234410e-02
   5.1212847e+02   2.2002175e-02   1.5785209e-02   5.3952890e-02
   5.2079807e+02   2.3907893e-03   1.7310443e-03   5.8064836e-03
   5.2707565e+02   1.1274025e-02   7.6870132e-03   2.7610551e-02
   5.3304084e+02   6.3930630e-03   4.2696015e-03   1.5641641e-02
   5.4199898e+02   2.6923879e-03   1.7364037e-03   6.5773403e-03
   5.5083902e+02   1.1056595e-03   6.9862334e-04   2.7072413e-03
   5.5197130e+02   5.6303163e-03   8.8030563e-02   1.4436108e-01
   5.5562548e+02   6.7694172e-03   1.0124312e-01   1.6872542e-01
   5.5937548e+02   4.6158917e-03   6.8161340e-02   1.1387407e-01
   5.6312548e+02   2.8653535e-03   4.2178393e-02   7.0483473e-02
   5.7084001e+02   3.8891180e-04   5.2547594e-03   8.7691907e-03
   5.7869848e+02   1.4140001e-03   2.1124673e-02   3.5322027e-02
   5.9432739e+02   3.0929368e-04   4.6424608e-03   7.7660698e-03
   6.0081786e+02   1.6286464e-04   2.4467273e-03   4.0925431e-03
   6.0140115e+02   2.0298677e-03   5.7659710e-02   7.3835102e-02
   6.0447001e+02   4.8313083e-03   1.1468350e-01   1.4909916e-01
   6.0822001e+02   3.5411157e-03   8.1179035e-02   1.0592770e-01
   6.1197001e+02   2.2634415e-03   5.1603768e-02   6.7367118e-02
   6.2083529e+02   2.7570945e-04   5.5328389e-03   7.2070843e-03
   6.2579730e+02   1.2271154e-03   2.8586837e-02   3.7360935e-02
   6.4181610e+02   2.6504379e-04   6.1794505e-03   8.0841047e-03
   6.4946155e+02   1.2577754e-04   2.9403286e-03   3.8486442e-03
   6.5087812e+02   1.3172045e-04   2.3916177e-03   3.1080702e-03
   6.5264094e+02   5.9967782e-02   3.2012113e-02  -4.0373560e-03
   6.5639094e+02   5.5057194e-02   2.7274995e-02  -3.6655304e-03
   6.6014094e+02   3.6449570e-02   1.7937123e-02  -2.4172372e-03
   6.6389094e+02   2.2115402e-02   1.0891893e-02  -1.4813959e-03
   6.6764094e+02   1.0974591e-02   5.4005796e-03  -7.4475976e-04
   6.7087755e+02   3.1007106e-03   1.4971774e-03  -2.1382157e-04
   6.7331226e+02   1.7732044e-02   8.8877912e-03  -1.2620102e-03
   6.7706226e+02   1.4344505e-02   7.1877544e-03  -1.0241404e-03
   6.8081226e+02   1.0051939e-02   5.0545890e-03  -7.2960529e-04
   6.8456226e+02   6.9835070e-03   3.5263569e-03  -5.1628003e-04
   6.8831226e+02   4.8489803e-03   2.4590911e-03  -3.6519279e-04
   6.9206226e+02   3.3667227e-03   1.7148647e-03  -2.5826363e-04
   6.9745282e+02   1.9926693e-03   1.0214643e-03  -1.5692953e-04
   7.0077938e+02   1.0911486e-03   5.5184327e-04  -8.9490338e-05
   7.0310276e+02   1.0064302e-03   8.5914929e-04  -2.0414014e-04
   7.1791802e+02   1.5027480e-04   1.3944601e-04  -4.4154249e-05
   7.3078291e+02   1.2603545e-04   1.3979679e-04  -3.4234276e-05
   7.4571501e+02   2.9170453e-05   3.3861089e-05  -8.8452384e-06
   7.5075886e+02   2.0474285e-05   1.7201522e-05  -8.5072039e-06
   7.5160512e+02   1.3011893e-02   8.2260137e-02  -7.5983930e-02
   7.5389985e+02   4.3954014e-02   1.9376092e-01  -1.8920911e-01
   7.5764985e+02   3.6755552e-02   1.4071275e-01  -1.4143042e-01
   7.6139985e+02   2.4546297e-02   8.9006637e-02  -9.0774693e-02
   7.6691986e+02   1.0588684e-02   3.7536947e-02  -3.8578865e-02
   7.7211341e+02   9.4658111e-03   3.7079766e-02  -3.7802757e-02
   7.8280271e+02   5.9717513e-03   2.4427857e-02  -2.4808980e-02
   7.9764592e+02   1.2879813e-03   6.0324796e-03  -6.0571717e-03
   8.0112829e+02   7.0883102e-04   3.1605692e-03  -3.1869315e-03
   8.0175581e+02   9.2845547e-04   2.6994452e-03  -3.0270933e-03
   8.0692349e+02   1.6105112e-03  -1.4331748e-04  -1.3827575e-03
   8.2072993e+02   1.5809027e-04  -4.3760194e-05  -1.0351181e-04
   8.3200906e+02   3.0029460e-04  -9.9752529e-05  -2.0050574e-04
   8.4665908e+02   7.2972420e-05  -2.4733148e-05  -4.8045137e-05
   8.5137741e+02   6.1758071e-03   1.0287511e-02  -2.6571593e-02
   8.5302084e+02   4.4484694e-02   7.1473912e-02  -1.8759453e-01
   8.5677084e+02   4.0050362e-02   6.6394109e-02  -1.7126253e-01
   8.6052084e+02   2.6195853e-02   4.4545436e-02  -1.1359142e-01
   8.6427084e+02   1.5786266e-02   2.7228159e-02  -6.9026294e-02
   8.7131540e+02   2.8373065e-03   4.8110395e-03  -1.2242077e-02
   8.7999279e+02   7.6293063e-03   1.4744751e-02  -3.5856764e-02
   8.9485283e+02   1.7058382e-03   3.6573858e-03  -8.5816406e-03
   9.0121375e+02   7.1538963e-04   1.5148945e-03  -3.5559361e-03
   9.0174052e+02   8.1595315e-04   1.2321429e-03  -3.3970609e-03
   9.0791595e+02   1.1056522e-03  -3.3272582e-04  -1.9436924e-03
   9.2240563e+02   3.2122108e-04  -1.0575385e-04  -5.4889467e-04
   9.3816294e+02   1.1353138e-04  -3.8781281e-05  -2.0031689e-04
   9.5112645e+02   3.2258699e-05  -1.0948778e-05  -5.7021873e-05
   9.5157206e+02   2.8377582e-02   2.5783538e-02  -9.3863354e-02
   9.5402867e+02   1.4373414e-01   1.2482959e-01  -4.6682619e-01
   9.5738699e+02   1.1766922e-01   9.7269838e-02  -3.7422590e-01
   9.6113699e+02   8.9086090e-02   4.6409110e-02  -2.3868043e-01
   9.6513699e+02   5.8619671e-02   1.7095908e-02  -1.3502841e-01
   9.7277637e+02   5.4140496e-02   5.3965664e-03  -1.0763566e-01
   9.8148994e+02   3.7403078e-02   1.0550544e-03  -7.0032529e-02
   9.9015017e+02   2.5567334e-02  -9.9508330e-03  -3.0366863e-02
   9.9939695e+02   2.8839115e-02  -2.5565188e-02  -1.0738499e-02
   1.0013740e+03  -4.9197724e-03   1.3391080e-02  -1.3000133e-02
   1.0018563e+03   4.3717775e-02   1.5841719e-02  -1.6990046e-01
   1.0039575e+03   1.2203202e-01   2.6734106e-02  -4.3870475e-01
   1.0058173e+03   1.1501370e-01   2.3834493e-02  -4.1160007e-01
   1.0082458e+03   9.1695505e-02   1.8253218e-02  -3.2676971e-01
   1.0119954e+03   5.9407918e-02   1.1319123e-02  -2.1046731e-01
   1.0210778e+03   7.4626810e-03   1.4421787e-03  -2.6418724e-02
   1.0251685e+03   3.4546750e-02   4.9853520e-03  -1.1814519e-01
   1.0324815e+03   1.8324401e-02   2.3220202e-03  -6.1820576e-02
   1.0425537e+03   7.0890246e-03   6.8101126e-04  -2.3332864e-02
   1.0514680e+03   2.8147811e-03   2.2379378e-04  -9.1203301e-03
   1.0521598e+03   8.6200782e-02  -2.3770437e-02  -3.1683490e-01
   1.0555064e+03   1.3593348e-01  -3.3054955e-02  -5.2188068e-01
   1.0592564e+03   9.5326484e-02  -2.3967557e-02  -3.6307180e-01
   1.0630064e+03   6.1027943e-02  -1.5971250e-02  -2.2959094e-01
   1.0713304e+03   7.3294968e-03  -1.7702954e-03  -2.8147709e-02
   1.0747018e+03   4.4085189e-02  -1.4254527e-02  -1.5320040e-01
   1.0893644e+03   1.2671254e-02  -4.7133673e-03  -4.1210960e-02
   1.1013352e+03   4.3104428e-03  -1.7806183e-03  -1.3194285e-02
   1.1017420e+03   1.0866360e-02   1.9266267e-02  -1.4198996e-02
   1.1040248e+03   3.6533577e-02   9.0600626e-02  -2.2885339e-02
   1.1077748e+03   3.0242583e-02   6.9323717e-02  -1.8250533e-02
   1.1115248e+03   1.9820219e-02   4.4914488e-02  -1.1939012e-02
   1.1152748e+03   1.1752701e-02   2.6590062e-02  -7.0651217e-03
   1.1190248e+03   5.4068428e-03   1.2163318e-02  -3.2239801e-03
   1.1215745e+03   2.3917804e-03   5.2983548e-03  -1.3959778e-03
   1.1244409e+03   1.0528483e-02   2.4147558e-02  -6.3616793e-03
   1.1281909e+03   8.1173221e-03   1.8617970e-02  -4.9011707e-03
   1.1319409e+03   5.6667661e-03   1.3025384e-02  -3.4195188e-03
   1.1356909e+03   3.9312994e-03   9.0593804e-03  -2.3711294e-03
   1.1394409e+03   2.7259873e-03   6.2987165e-03  -1.6433950e-03
   1.1431909e+03   1.8900949e-03   4.3792741e-03  -1.1389022e-03
   1.1469409e+03   1.3105046e-03   3.0447490e-03  -7.8923999e-04
   1.1510263e+03   7.8075657e-04   1.7890123e-03  -4.6085109e-04
   1.1520236e+03   5.7492517e-02  -2.4921357e-02   8.5138267e-02
   1.1550635e+03   1.2928790e-01  -5.0953763e-02   2.1730513e-01
   1.1588135e+03   9.0840040e-02  -3.4497335e-02   1.5689585e-01
   1.1625635e+03   5.7900522e-02  -2.1927702e-02   1.0007909e-01
   1.1710520e+03   8.3891018e-03  -3.1745178e-03   1.4459454e-02
   1.1740359e+03   3.5373985e-02  -1.3462094e-02   6.0406766e-02
   1.1886625e+03   1.0107122e-02  -3.8784005e-03   1.7088930e-02
   1.2014183e+03   2.9431356e-03  -1.1369624e-03   4.9158251e-03
   1.2022881e+03   2.2382258e-03  -7.1566850e-04   4.1761326e-03
   1.2133780e+03   4.5598527e-04   7.3797806e-05   1.4787738e-03
   1.2260728e+03   2.4504472e-04   5.3291430e-05   9.2213190e-04
   1.2412991e+03   5.4930356e-05   1.4446202e-05   2.1907350e-04
   1.2511901e+03   2.2077266e-05   5.9014437e-06   8.2373023e-05
   1.2519073e+03   3.6772286e-03   2.2131269e-02   9.5519008e-02
   1.2538643e+03   3.6714635e-02   1.0083617e-01   5.0343005e-01
   1.2576143e+03   4.1011119e-02   7.3187787e-02   4.1563798e-01
   1.2613643e+03   2.7650439e-02   4.7065126e-02   2.7212209e-01
   1.2660137e+03   1.4285830e-02   2.4412138e-02   1.4105431e-01
   1.2720532e+03   5.8916346e-03   1.0558391e-02   6.0215155e-02
   1.2820293e+03   7.1639782e-03   1.3491772e-02   7.6162047e-02
   1.2974385e+03   1.4981390e-03   3.0899415e-03   1.7080066e-02
   1.3018115e+03   7.8056631e-04   1.6030029e-03   8.8221032e-03
   1.3031193e+03   6.3639611e-02   2.4641615e-02   1.4964445e-01
   1.3068081e+03   6.4636126e-02   2.9372674e-02   1.5834206e-01
   1.3105581e+03   4.3220071e-02   1.9880258e-02   1.0613577e-01
   1.3143081e+03   2.6718794e-02   1.2192586e-02   6.5350897e-02
   1.3220316e+03   7.1742218e-03   3.1386978e-03   1.7161078e-02
   1.3320844e+03   1.1340217e-02   4.7538716e-03   2.6742678e-02
   1.3402128e+03   5.2434452e-03   2.1097290e-03   1.2151529e-02
   1.3467992e+03   2.8060637e-03   1.0907568e-03   6.4103651e-03
   1.3518324e+03   1.5169846e-03   5.7861781e-04   3.4234878e-03
   1.3536141e+03   7.3864481e-04   1.1318915e-03   3.1925291e-03
   1.3675207e+03   6.5244371e-05   3.0190077e-04   6.0212823e-04
   1.3804164e+03   7.8773757e-06   2.4608464e-04   4.8579143e-04
   1.3950251e+03   5.3833024e-07   6.0366811e-05   1.1767820e-04
   1.4023864e+03   6.5925317e-05  -2.8760754e-05   5.5926330e-05
   1.4119395e+03   1.8792736e-04  -1.5237869e-04   3.5964511e-05
   1.4261144e+03   9.9565803e-05  -1.0617324e-04   1.7369692e-05
   1.4409764e+03   4.5870336e-05  -4.5850240e-05   3.6699474e-06
   1.4514298e+03   3.1176440e-05  -2.8487907e-05   9.0567014e-07
   1.4522977e+03   3.3780663e-03   2.6746177e-02   6.3726871e-03
   1.4540958e+03   3.1574090e-02   1.6166696e-01   4.0230212e-02
   1.4569063e+03   3.9355230e-02   1.4506992e-01   3.7827682e-02
   1.4606563e+03   2.8429323e-02   9.6262938e-02   2.5473737e-02
   1.4644063e+03   1.7720820e-02   5.9521869e-02   1.5774000e-02
   1.4721637e+03   2.2208562e-03   7.0883246e-03   1.8828320e-03
   1.4806370e+03   8.1234552e-03   2.8084247e-02   7.4172714e-03
   1.4953903e+03   1.9002530e-03   6.7330378e-03   1.7723230e-03
   1.5021800e+03   9.2797501e-04   3.2979456e-03   8.6702776e-04
   1.5038526e+03   1.3002652e-03   2.5248103e-03   7.5902443e-04
   1.5178308e+03   3.5782120e-04   3.3790030e-04   1.2638674e-04
   1.5327225e+03   2.1454982e-04   2.2620735e-04   8.6268985e-05
   1.5477069e+03   5.1417568e-05   5.2328565e-05   2.0202054e-05
   1.5520737e+03   4.7375245e-05   2.6719071e-05   9.9766063e-06
   1.5534924e+03   2.2787566e-02   6.8996184e-02   1.7516195e-01
   1.5571986e+03   2.5874140e-02   7.3391377e-02   1.8857908e-01
   1.5609486e+03   1.7620583e-02   4.9055375e-02   1.2643098e-01
   1.5646986e+03   1.0958596e-02   3.0160464e-02   7.7847714e-02
   1.5722067e+03   1.4270314e-03   3.8600673e-03   9.9205008e-03
   1.5809087e+03   5.5641012e-03   1.4233567e-02   3.7153960e-02
   1.5958137e+03   1.3927492e-03   3.3231511e-03   8.7667821e-03
   1.6019834e+03   6.5961409e-04   1.5287136e-03   4.0367760e-03
   1.6031641e+03   4.0024148e-02   6.4491446e-02   4.3917335e-02
   1.6066308e+03   5.2489928e-02   8.7042824e-02   5.6860841e-02
   1.6103808e+03   3.5940142e-02   5.9540029e-02   3.8822253e-02
   1.6141308e+03   2.2582973e-02   3.7171939e-02   2.4278673e-02
   1.6222432e+03   2.7996108e-03   4.5609020e-03   2.9609005e-03
   1.6304537e+03   1.0787066e-02   1.6923255e-02   1.1239564e-02
   1.6408751e+03   4.0391609e-03   6.1351234e-03   4.1190031e-03
   1.6483751e+03   1.9897203e-03   2.9508838e-03   1.9973655e-03
   1.6523893e+03   1.2751366e-03   1.8697543e-03   1.2681695e-03
   1.6578238e+03   8.2350092e-04   1.1131725e-03   8.0895060e-04
   1.6723032e+03   1.1991078e-04   7.9827588e-05   5.3409742e-05
   1.6868718e+03   9.1108591e-05   1.2570140e-04   9.5851685e-05
   1.7017856e+03   2.2343556e-05   2.9289313e-05   2.2734737e-05
   1.7024485e+03   9.8546929e-04   3.6649710e-03   3.1077430e-03
   1.7048739e+03   3.3182122e-02   1.2718053e-01   1.0790465e-01
   1.7086239e+03   2.7376431e-02   1.0027886e-01   8.5665049e-02
   1.7123739e+03   1.8069436e-02   6.5240963e-02   5.5845194e-02
   1.7199062e+03   4.9999104e-03   1.7641864e-02   1.5125928e-02
   1.7238241e+03   9.0208396e-03   3.0553736e-02   2.6407401e-02
   1.7364890e+03   4.0173460e-03   1.3109764e-02   1.1396337e-02
   1.7513478e+03   1.0109225e-03   3.0861845e-03   2.7108913e-03
   1.7528474e+03   7.5801364e-04   2.2681652e-03   1.9877030e-03
   1.7639776e+03   2.8850846e-04   7.7465688e-04   6.8092628e-04
   1.7789479e+03   1.2499007e-04   3.9327149e-04   3.5322409e-04
   1.7939466e+03   3.1198388e-05   9.1980522e-05   8.3506213e-05
   1.8024991e+03   2.0132920e-05   3.7361786e-05   3.3428084e-05
   1.8031263e+03  -3.4810981e-02   1.1097012e-01  -5.0295954e-02
   1.8063004e+03  -5.9354966e-02   2.0439781e-01  -9.2407627e-02
   1.8100504e+03  -4.3272322e-02   1.4457659e-01  -6.5348837e-02
   1.8138004e+03  -2.7986852e-02   9.1776076e-02  -4.1529558e-02
   1.8222127e+03  -3.5660188e-03   1.2110369e-02  -5.4699985e-03
   1.8269958e+03  -1.7756689e-02   5.3981336e-02  -2.4679557e-02
   1.8424270e+03  -4.3933364e-03   1.2492210e-02  -5.7727478e-03
   1.8522246e+03  -1.7279812e-03   4.7078000e-03  -2.1925543e-03
   1.8529266e+03  -1.4869665e-02   4.5861365e-02  -1.6178895e-01
   1.8557196e+03  -4.0036051e-02   1.4089449e-01  -5.3175679e-01
   1.8584459e+03  -3.1242392e-02   1.1475898e-01  -4.3562026e-01
   1.8602423e+03  -2.5461770e-02   9.4632692e-02  -3.5958119e-01
   1.8622161e+03  -2.0038692e-02   7.5057609e-02  -2.8529753e-01
   1.8704191e+03  -4.6118878e-03   1.7706736e-02  -6.7293952e-02
   1.8748833e+03  -9.5052855e-03   3.7911314e-02  -1.4412921e-01
   1.8884302e+03  -2.9203059e-03   1.2258605e-02  -4.6587868e-02
   1.9015314e+03  -7.6335339e-04   3.4381577e-03  -1.3063892e-02
   1.9027515e+03  -4.8578592e-04   2.2226548e-03  -8.1781808e-03
   1.9048907e+03  -8.3056709e-03   1.0720479e-01  -8.1887773e-02
   1.9086407e+03  -3.2388363e-03   8.7994443e-02  -6.7733085e-02
   1.9123907e+03  -1.7394869e-03   5.7598226e-02  -4.4428362e-02
   1.9184510e+03  -6.0050922e-04   2.2981246e-02  -1.7733308e-02
   1.9247587e+03  -5.4245016e-04   2.8750353e-02  -2.2221021e-02
   1.9335065e+03  -2.2164307e-04   1.5455067e-02  -1.1952067e-02
   1.9410065e+03  -5.9247086e-05   7.4702194e-03  -5.7820544e-03
   1.9492289e+03  -2.4019315e-06   3.3654217e-03  -2.6074226e-03
   1.9525320e+03   1.9522526e-05   1.8089222e-03  -1.3991503e-03
   1.9532463e+03   1.7448227e-04   1.6626581e-03  -1.3922118e-03
   1.9645315e+03   3.1627846e-04   5.8348748e-04  -6.4317653e-04
   1.9786496e+03   1.5871502e-04   3.2814635e-04  -3.6453478e-04
   1.9934119e+03   4.1213940e-05   7.9645001e-05  -8.8631310e-05
   2.0027971e+03   1.9955507e-05   3.1110968e-05  -3.4443387e-05
   2.0036547e+03  -1.1154531e-02   5.9480464e-02   6.7508011e-03
   2.0070947e+03  -1.4151922e-02   8.5410534e-02   9.5017054e-03
   2.0108447e+03  -9.4587650e-03   5.8607181e-02   6.4909761e-03
   2.0145947e+03  -5.8906076e-03   3.6712035e-02   4.0631670e-03
   2.0228181e+03  -6.4216956e-04   4.4345957e-03   4.9570175e-04
   2.0312185e+03  -2.6290091e-03   1.6283737e-02   1.7961028e-03
   2.0459571e+03  -6.2733195e-04   3.9002195e-03   4.2933762e-04
   2.0518943e+03  -2.8895242e-04   1.8804766e-03   2.0803229e-04
   2.0531475e+03   1.2808458e-02   2.4376951e-02   2.4827098e-02
   2.0559312e+03   3.9265985e-02   8.2814040e-02   8.5940301e-02
   2.0596812e+03   2.7917292e-02   6.1424039e-02   6.3495954e-02
   2.0634312e+03   1.8032571e-02   3.9548221e-02   4.0805090e-02
   2.0725622e+03   2.2022260e-03   4.7195259e-03   4.8872220e-03
   2.0769441e+03   1.0456988e-02   2.1905518e-02   2.2348628e-02
   2.0926691e+03   2.5163837e-03   5.0162722e-03   5.0616303e-03
   2.1019916e+03   1.0558565e-03   2.0391445e-03   2.0420172e-03
   2.1034916e+03   7.2892612e-04   1.7149224e-03   1.7056506e-03
   2.1138942e+03  -6.9293014e-05   6.2648199e-04   5.9411440e-04
   2.1254733e+03  -7.2848670e-05   3.8411664e-04   3.6285048e-04
   2.1406595e+03  -2.1341530e-05   1.0095394e-04   9.5281417e-05
   2.1524129e+03  -6.8470683e-06   3.2176444e-05   3.0409765e-05
   2.1531245e+03  -1.9062150e-02   1.8401706e-02  -4.7309346e-02
   2.1555158e+03  -1.1230688e-01   1.1488684e-01  -2.9940639e-01
   2.1592658e+03  -8.4256694e-02   8.9411622e-02  -2.3467808e-01
   2.1630158e+03  -5.4343897e-02   5.8124590e-02  -1.5262540e-01
   2.1683950e+03  -2.3977120e-02   2.5796593e-02  -6.7681270e-02
   2.1738683e+03  -2.1046959e-02   2.3060736e-02  -6.0402031e-02
   2.1853987e+03  -1.2658192e-02   1.4046854e-02  -3.6694410e-02
   2.2002237e+03  -2.9377571e-03   3.3526409e-03  -8.7235308e-03
   2.2031571e+03  -1.8733179e-03   2.1630665e-03  -5.6216092e-03
   2.2095827e+03  -1.0379817e-03   1.3032800e-03  -3.3464472e-03
   2.2229841e+03  -8.7196381e-06   8.2755839e-05  -2.0578168e-04
   2.2386165e+03  -1.2417384e-04   1.5460215e-04  -3.9462338e-04
   2.2523997e+03  -3.1706075e-05   4.0844759e-05  -1.0381550e-04
   2.2532627e+03  -1.2616694e-04   4.2396865e-05  -4.5930433e-05
   2.2608611e+03  -6.5552086e-05   2.1556966e-05  -1.0009528e-04
   2.2727143e+03   5.5639597e-05   8.2308484e-07   8.4639970e-07
   2.2886553e+03  -1.8207784e-05   2.7258824e-06  -1.5128098e-05
   2.3028203e+03  -4.5814045e-06   6.4368716e-07  -3.7584199e-06
   2.3128366e+03   9.7632201e-06  -2.1320948e-07  -2.6728766e-06
   2.3249270e+03  -1.5479212e-05   3.5168144e-07  -1.5223189e-06
   2.3388879e+03  -1.0430729e-05   1.9104723e-07  -1.1690202e-06
   2.3525162e+03  -2.8778077e-06   1.2440926e-08  -2.7281101e-07
   2.3532705e+03   3.0886681e-05  -1.5490481e-07   4.1592843e-06
   2.3549088e+03  -5.5129022e-02   9.5771582e-02  -6.3798234e-02
   2.3586588e+03  -4.4831433e-02   8.9577530e-02  -6.2302811e-02
   2.3624088e+03  -2.9014431e-02   5.9391071e-02  -4.1563565e-02
   2.3664088e+03  -1.6912296e-02   3.4853189e-02  -2.4409351e-02
   2.3739234e+03  -8.5679387e-03   1.8070918e-02  -1.2688116e-02
   2.3849488e+03  -6.4615210e-03   1.3787937e-02  -9.6903888e-03
   2.3997672e+03  -1.4935864e-03   3.2895634e-03  -2.3175266e-03
   2.4032971e+03  -9.7444599e-04   2.1677100e-03  -1.5276474e-03
   2.4043363e+03   2.8622530e-03   1.8754840e-01   1.6676180e-01
   2.4079035e+03   3.3234003e-03   2.3257373e-01   2.0906069e-01
   2.4116535e+03   2.4891331e-03   1.5804279e-01   1.4188712e-01
   2.4154035e+03   1.7822643e-03   9.8415509e-02   8.8162247e-02
   2.4232965e+03   2.1924360e-04   1.1935050e-02   1.0774577e-02
   2.4305017e+03   1.8060503e-03   5.1772732e-02   4.5546307e-02
   2.4462821e+03   6.0385620e-04   1.1381103e-02   9.8246819e-03
   2.4530987e+03   2.9339336e-04   4.9160331e-03   4.2311606e-03
   2.4537940e+03   2.2671041e-04   4.3049193e-03   3.6964909e-03
   2.4654467e+03   5.2016899e-05   1.5371634e-03   1.2786055e-03
   2.4772129e+03   2.0095350e-05   1.0587504e-03   8.6237694e-04
   2.4935789e+03   7.9610857e-06   2.3116738e-04   1.8477942e-04
   2.5034644e+03   3.0830443e-05   8.7727006e-05   6.2657891e-05
   2.5059666e+03   3.5248746e-04   1.1421278e-04   4.5147911e-05
   2.5173720e+03  -3.8138963e-05   1.2191439e-05   5.7534084e-05
   2.5309082e+03  -6.2476300e-05   6.8844469e-06   3.6895955e-05
   2.5457988e+03  -1.5751134e-05   1.1652108e-06   8.9692695e-06
   2.5529555e+03   7.2870303e-07   4.3897443e-07   4.8478605e-06
   2.5538279e+03  -2.3097785e-02   2.5990735e-02   6.5726803e-02
   2.5566106e+03  -5.2047117e-02   8.2846449e-02   1.9634179e-01
   2.5603606e+03  -3.3091157e-02   6.1624461e-02   1.4289404e-01
   2.5641106e+03  -2.0823045e-02   3.9627934e-02   9.1663771e-02
   2.5714115e+03  -5.3221281e-03   1.0236102e-02   2.3665336e-02
   2.5754538e+03  -1.1718758e-02   2.2216430e-02   5.1430476e-02
   2.5881601e+03  -4.3272707e-03   8.2017039e-03   1.8984305e-02
   2.6034739e+03  -9.7999009e-04   1.8529045e-03   4.2916200e-03
   2.6041779e+03  -7.1391381e-04   1.7278248e-03   3.8795646e-03
   2.6144466e+03   9.7606077e-05   6.2010619e-04   1.1855059e-03
   2.6278350e+03   3.5821674e-05   3.5900852e-04   6.7068683e-04
   2.6432551e+03   9.8456709e-06   8.4884439e-05   1.5558290e-04
   2.6533917e+03   6.1210050e-06   3.1356599e-05   5.6819620e-05
   2.6540034e+03  -4.0942254e-02  -1.5022018e-04   5.3725255e-02
   2.6563231e+03  -1.4066183e-01   3.3522804e-03   2.0186814e-01
   2.6600731e+03  -1.0496092e-01   3.6252804e-03   1.5656520e-01
   2.6638154e+03  -6.7696943e-02   2.3088620e-03   1.0167318e-01
   2.6680900e+03  -3.6663671e-02   1.1650258e-03   5.5011493e-02
   2.6746278e+03  -2.7435862e-02   2.9736369e-04   4.0270707e-02
   2.6861981e+03  -1.6768876e-02   3.4875338e-05   2.4313445e-02
   2.7015448e+03  -3.8772981e-03  -8.0755155e-05   5.4725815e-03
   2.7037997e+03  -2.0303765e-03  -2.2037593e-05   2.9261737e-03
   2.7050613e+03  -9.5860236e-02   5.9931397e-02   5.3984712e-02
   2.7087592e+03  -9.2419548e-02   6.8371715e-02   5.7875612e-02
   2.7125092e+03  -6.0116807e-02   4.6288867e-02   3.8800854e-02
   2.7162592e+03  -3.6859324e-02   2.8553393e-02   2.3906226e-02
   2.7241757e+03  -1.2887136e-02   9.9462647e-03   8.3536877e-03
   2.7343528e+03  -1.4654889e-02   1.1264569e-02   9.4674542e-03
   2.7438838e+03  -5.8199079e-03   4.4562380e-03   3.7526955e-03
   2.7513838e+03  -2.8132330e-03   2.1472827e-03   1.8111859e-03
   2.7538838e+03  -8.3934284e-03   7.9636164e-03   6.0701555e-03
   2.7554399e+03  -8.4128878e-02   8.5563391e-02   6.3426387e-02
   2.7591899e+03  -7.9999494e-02   8.0751257e-02   5.9931654e-02
   2.7629399e+03  -5.3133994e-02   5.3646952e-02   3.9790698e-02
   2.7666899e+03  -3.2336706e-02   3.2733782e-02   2.4252464e-02
   2.7738311e+03  -4.4763773e-03   4.5537027e-03   3.3751825e-03
   2.7821609e+03  -1.6717097e-02   1.7250151e-02   1.2674742e-02
   2.7973462e+03  -3.7993928e-03   4.0010541e-03   2.9152888e-03
   2.8037065e+03  -2.0397803e-03   2.1671349e-03   1.5733466e-03
   2.8042725e+03  -3.2226657e-02   3.6192242e-02   2.1630697e-02
   2.8071980e+03  -7.4781719e-02   8.5648858e-02   5.0565302e-02
   2.8109480e+03  -5.3628967e-02   6.1938908e-02   3.6466190e-02
   2.8146980e+03  -3.4183938e-02   3.9697258e-02   2.3326867e-02
   2.8227514e+03  -6.2624812e-03   7.3378183e-03   4.3012826e-03
   2.8265942e+03  -2.0241173e-02   2.4233322e-02   1.4084658e-02
   2.8405116e+03  -5.8673384e-03   7.2191331e-03   4.1552762e-03
   2.8513565e+03  -2.0227219e-03   2.5558927e-03   1.4576948e-03
   2.8537874e+03  -1.4823499e-03   1.8782790e-03   1.0696770e-03
   2.8545083e+03  -4.8969445e-02   8.6759254e-02   1.5797926e-01
   2.8576899e+03  -9.3828247e-02   1.4294386e-01   2.7230309e-01
   2.8614399e+03  -6.6652547e-02   9.9965996e-02   1.9076286e-01
   2.8651899e+03  -4.1956494e-02   6.3743538e-02   1.2088436e-01
   2.8737183e+03  -5.0244480e-03   7.4713409e-03   1.4348779e-02
   2.8777909e+03  -2.4579807e-02   4.1441972e-02   7.5101993e-02
   2.8931427e+03  -5.5261655e-03   1.0399046e-02   1.8025555e-02
   2.9038959e+03  -1.7987228e-03   3.6825241e-03   6.1836665e-03
   2.9044410e+03  -3.1766279e-02  -4.3828230e-03  -1.7484425e-02
   2.9071667e+03  -6.0719461e-02  -1.0489489e-02  -4.2443433e-02
   2.9109167e+03  -4.5861696e-02  -9.0981565e-03  -3.2114016e-02
   2.9146667e+03  -3.0464570e-02  -6.7471435e-03  -2.1184591e-02
   2.9184167e+03  -1.7971395e-02  -4.2852159e-03  -1.2433945e-02
   2.9221667e+03  -7.4497287e-03  -1.8384881e-03  -5.1484124e-03
   2.9244764e+03  -1.1385630e-02  -3.2386752e-03  -7.8510677e-03
   2.9278768e+03  -1.8728728e-02  -5.4017139e-03  -1.2861294e-02
   2.9316268e+03  -1.3785601e-02  -4.1065540e-03  -9.4528225e-03
   2.9353768e+03  -9.7235756e-03  -3.0182131e-03  -6.6613762e-03
   2.9391268e+03  -6.8333864e-03  -2.2055570e-03  -4.6786859e-03
   2.9428768e+03  -4.7936692e-03  -1.6028736e-03  -3.2815987e-03
   2.9466268e+03  -3.3565999e-03  -1.1585238e-03  -2.2984429e-03
   2.9503768e+03  -2.3471202e-03  -8.3399516e-04  -1.6081286e-03
   2.9538778e+03  -1.6787397e-03  -6.1199520e-04  -1.1509871e-03
   2.9543061e+03  -1.2559723e-03  -3.1677263e-04  -9.0336004e-04
   2.9573506e+03   8.2922122e-04   1.1779219e-03   3.3495178e-04
   2.9657837e+03   8.4417413e-04   8.5774932e-04   4.1351217e-04
   2.9790220e+03   5.3578058e-04   5.7448960e-04   2.7943494e-04
   2.9935906e+03   1.1703379e-04   1.1691815e-04   5.4536296e-05


==> data/vbhData3000UnSafe.dat <==
   0.0000000e+00  -3.0000000e-01   3.6739404e-17   0.0000000e+00
   2.8460700e-01   2.7555171e-01  -1.7639697e-01   3.3597414e-01
   4.2865832e-01   5.1960325e-01  -2.4798158e-01   4.7469416e-01
   1.5645319e+00   1.7440104e+00  -5.3031658e-01   1.0815018e+00
   4.2077320e+00   2.1621142e+00  -5.2706795e-01   1.1652391e+00
   7.9573766e+00   1.5977678e+00  -3.4232227e-01   8.0331804e-01
   1.1707377e+01   1.0211046e+00  -2.0891388e-01   5.0060270e-01
   1.5457377e+01   5.5928368e-01  -1.1309852e-01   2.7191045e-01
   1.8943593e+01   2.0612197e-01  -4.2101120e-02   1.0063524e-01
   2.0835061e+01   4.9667819e-01  -9.5039775e-02   2.3134961e-01
   2.4458756e+01   6.5188841e-01  -1.2538070e-01   3.0389311e-01
   2.8208756e+01   4.6931940e-01  -8.9478837e-02   2.1676773e-01
   3.1958756e+01   3.2809060e-01  -6.1696994e-02   1.4960226e-01
   3.5708756e+01   2.2895994e-01  -4.2427568e-02   1.0299383e-01
   4.9829672e+01   5.9088502e-02  -1.0322320e-02   2.5172822e-02
   5.0176333e+01   9.6091379e-02   3.6328609e-02  -9.3253964e-02
   5.2047343e+01   4.9023009e-01   4.0085560e-01  -1.2062339e+00
   5.5797343e+01   2.8115522e-01   1.9698061e-01  -8.9712716e-01
   5.9547343e+01   1.4158808e-01   7.8448418e-02  -5.4735585e-01
   6.3297343e+01   7.9175221e-02   3.9380599e-02  -3.2465516e-01
   7.0301378e+01   2.2291335e-02   1.0794831e-02  -9.1113499e-02
   7.9796766e+01   3.9151580e-02   1.8772287e-02  -1.5575718e-01
   9.0162454e+01   1.4693298e-02   6.9940895e-03  -5.7019330e-02
   9.9759076e+01   5.9257284e-03   2.8022822e-03  -2.2474242e-02
   1.0030648e+02   1.0287932e-02  -8.1267784e-03  -3.8807688e-02
   1.0260295e+02   9.1109669e-02  -1.2406503e-01  -3.1581564e-01
   1.0574776e+02   7.9422095e-02  -1.0336800e-01  -2.6795797e-01
   1.0762351e+02   6.5437835e-02  -8.4676810e-02  -2.2012194e-01
   1.0910522e+02   5.5225992e-02  -7.1378312e-02  -1.8568093e-01
   1.1392325e+02   2.8766435e-02  -3.7219476e-02  -9.6825904e-02
   1.2048052e+02   9.5373777e-03  -1.2414946e-02  -3.2276524e-02
   1.2870013e+02   1.6710081e-02  -2.1783339e-02  -5.6565473e-02
   1.3690494e+02   7.5204223e-03  -9.8512946e-03  -2.5553113e-02
   1.4415800e+02   3.7068275e-03  -4.8769899e-03  -1.2637941e-02
   1.5028529e+02   1.9705571e-03  -2.5961335e-03  -6.7298603e-03
   1.5085126e+02   6.2506276e-02  -1.9322785e-01  -1.7392776e-01
   1.5387429e+02   1.2675393e-01  -3.8075682e-01  -3.4040981e-01
   1.5762429e+02   8.7070103e-02  -2.7631275e-01  -2.4361104e-01
   1.6137429e+02   5.4441116e-02  -1.7731092e-01  -1.5559549e-01
   1.6967944e+02   8.2162288e-03  -2.7003833e-02  -2.3657487e-02
   1.7284281e+02   3.1492209e-02  -1.1177058e-01  -9.7402393e-02
   1.8514164e+02   1.0568633e-02  -3.9847479e-02  -3.4586513e-02
   1.9729771e+02   3.0486293e-03  -1.2472227e-02  -1.0771505e-02
   2.0036668e+02   2.1268556e-03  -8.7850077e-03  -7.5901424e-03
   2.0083803e+02  -2.4748441e-03  -4.3717746e-03  -1.0742439e-02
   2.0218944e+02  -4.9588121e-03  -3.3601690e-03  -1.2269161e-02
   2.0360744e+02  -1.2149618e-03  -6.6820945e-03  -8.3782216e-03
   2.0616094e+02   1.7816921e-03  -6.7533002e-03  -4.0910260e-03
   2.0991094e+02   1.8187627e-03  -4.0598920e-03  -1.9938616e-03
   2.1366094e+02   1.1527748e-03  -2.2654131e-03  -1.1057577e-03
   2.1741094e+02   5.4798697e-04  -1.0507037e-03  -5.1284466e-04
   2.2071954e+02   4.6861972e-04  -8.9436949e-04  -4.3953027e-04
   2.2446954e+02   9.6600016e-04  -1.7404856e-03  -8.6915005e-04
   2.2821954e+02   6.9871742e-04  -1.2580321e-03  -6.2931886e-04
   2.3196954e+02   4.8481568e-04  -8.7748672e-04  -4.3963282e-04
   2.3571954e+02   3.3527314e-04  -6.1131255e-04  -3.0670820e-04
   2.4315278e+02   1.6115046e-04  -2.9895474e-04  -1.5034299e-04
   2.5055503e+02   5.3807138e-05  -1.9920584e-04  -9.3307801e-05
   2.5735694e+02  -5.1872861e-04  -1.7370247e-03  -7.0838028e-04
   2.7055622e+02  -1.8515669e-04  -4.9174033e-04  -1.8720961e-04
   2.8409359e+02  -3.7937102e-04  -1.1367060e-03  -4.4349908e-04
   2.9900303e+02  -2.4595501e-04  -7.1456020e-04  -2.7511554e-04
   3.0049498e+02  -1.5661965e-04  -4.0691537e-04  -1.4950383e-04
   3.0182685e+02   7.4556079e-02  -3.9091938e-02  -9.2553228e-02
   3.0553946e+02   8.3859908e-02  -2.7149840e-02  -9.2219032e-02
   3.0928946e+02   5.6545270e-02  -1.6914725e-02  -6.1251988e-02
   3.1303946e+02   3.4760166e-02  -1.0357347e-02  -3.7650081e-02
   3.2053500e+02   5.4198894e-03  -1.6264598e-03  -5.8873111e-03
   3.2941987e+02   1.6240223e-02  -4.9781902e-03  -1.7773747e-02
   3.4586897e+02   3.2732131e-03  -1.0343339e-03  -3.6224401e-03
   3.5052293e+02   1.9575840e-03  -6.3302162e-04  -2.1485625e-03
   3.5162126e+02   2.4922837e-01  -1.8936661e-01  -8.7800381e-02
   3.5523935e+02   3.0085487e-01  -2.1749833e-01  -9.9754566e-02
   3.5898935e+02   2.0355324e-01  -1.4673449e-01  -6.7367218e-02
   3.6273935e+02   1.2612971e-01  -9.1278327e-02  -4.1976244e-02
   3.7052315e+02   1.5613604e-02  -1.1211733e-02  -5.0963611e-03
   3.7738254e+02   6.8360576e-02  -5.1193822e-02  -2.3889817e-02
   3.9260171e+02   1.5596695e-02  -1.2097759e-02  -5.7204194e-03
   4.0042095e+02   6.9741217e-03  -5.4879599e-03  -2.6272977e-03
   4.0086118e+02   1.1800613e-01  -1.3805750e-01   1.5420689e-01
   4.0259949e+02   5.6567999e-01  -5.9849832e-01   8.0418856e-01
   4.0419191e+02   5.8515062e-01  -5.8962439e-01   8.4407809e-01
   4.0670839e+02   4.7711360e-01  -4.6985534e-01   6.9287288e-01
   4.0897023e+02   3.7300179e-01  -3.6752463e-01   5.4198975e-01
   4.1074643e+02   3.0162112e-01  -2.9837491e-01   4.3807427e-01
   4.1383573e+02   1.9793366e-01  -1.9729629e-01   2.8719484e-01
   4.2067979e+02   2.8321564e-02  -2.7439793e-02   4.1395143e-02
   4.2835376e+02   1.1679138e-01  -1.2583908e-01   1.6725358e-01
   4.4438246e+02   2.5190516e-02  -2.9322985e-02   3.5579003e-02
   4.5073491e+02   1.3185564e-02  -1.5759806e-02   1.8510715e-02
   4.5130845e+02   2.0065192e-02   1.0197319e-01   2.5248489e-01
   4.5431204e+02   2.4672873e-02   2.1864919e-01   4.7612308e-01
   4.5806204e+02   1.7558540e-02   1.5383811e-01   3.3745540e-01
   4.6181204e+02   1.1202532e-02   9.7689375e-02   2.1462617e-01
   4.6982515e+02   2.0150872e-03   1.7148803e-02   3.7737367e-02
   4.7461767e+02   6.5448289e-03   5.8231447e-02   1.2734828e-01
   4.8569166e+02   2.3404050e-03   2.1035219e-02   4.5800116e-02
   4.9347510e+02   1.0901663e-03   9.9111222e-03   2.1497582e-02
   5.0028100e+02   5.5862015e-04   5.1313567e-03   1.1091955e-02
   5.0106509e+02   1.4325013e-02   1.1301168e-02   2.7518882e-02
   5.0384797e+02   4.9833433e-02   3.7210135e-02   7.6934032e-02
   5.0759797e+02   3.6432808e-02   2.9140877e-02   5.6020939e-02
   5.1134797e+02   2.3414610e-02   1.8822765e-02   3.5996119e-02
   5.1509797e+02   1.3575376e-02   1.0897530e-02   2.0858740e-02
   5.1884797e+02   5.7527435e-03   4.6024162e-03   8.8136277e-03
   5.2135232e+02   7.8564112e-03   6.2648504e-03   1.2084177e-02
   5.2474525e+02   1.2951038e-02   1.0323976e-02   1.9950490e-02
   5.2849525e+02   9.4379172e-03   7.5056301e-03   1.4537661e-02
   5.3224525e+02   6.5799431e-03   5.2178998e-03   1.0137241e-02
   5.3599525e+02   4.5746453e-03   3.6169968e-03   7.0491851e-03
   5.3974525e+02   3.1799856e-03   2.5067947e-03   4.9008987e-03
   5.4540806e+02   1.8363206e-03   1.4407914e-03   2.8306717e-03
   5.5038707e+02   8.7343444e-04   6.8451181e-04   1.3316300e-03
   5.5202862e+02   2.1926712e-02   4.8997724e-02   9.9078620e-02
   5.5548790e+02   3.2129884e-02   6.5424317e-02   1.4137026e-01
   5.5923790e+02   2.2202176e-02   4.4275871e-02   9.7081672e-02
   5.6298790e+02   1.3931722e-02   2.7610433e-02   6.0817660e-02
   5.7117124e+02   1.6878338e-03   3.3266740e-03   7.2565643e-03
   5.8012874e+02   5.9524281e-03   1.1371044e-02   2.5862398e-02
   5.9613656e+02   1.2757567e-03   2.3447605e-03   5.5073830e-03
   6.0113536e+02   7.3210161e-04   1.3330725e-03   3.1454274e-03
   6.0198165e+02   2.7907885e-03   7.4986638e-02   9.4193824e-02
   6.0537409e+02   5.0938268e-03   1.1003906e-01   1.4349856e-01
   6.0912409e+02   3.6759245e-03   7.5422151e-02   9.9154276e-02
   6.1287409e+02   2.3237993e-03   4.7335925e-02   6.2283525e-02
   6.2119624e+02   3.0086724e-04   5.4501010e-03   7.1562078e-03
   6.2827521e+02   1.1291109e-03   2.3434190e-02   3.0864408e-02
   6.4352711e+02   2.5669819e-04   5.3531148e-03   7.0554859e-03
   6.5101485e+02   1.2367544e-04   2.5866915e-03   3.4105868e-03
   6.5148743e+02   2.1351507e-02   9.9515628e-03  -1.3185485e-02
   6.5406673e+02   7.6656897e-02   2.7600844e-02  -5.4389289e-02
   6.5781673e+02   5.8224522e-02   1.9416795e-02  -4.0646459e-02
   6.6156673e+02   3.7597749e-02   1.2530201e-02  -2.6281319e-02
   6.6531673e+02   2.1951528e-02   7.3572892e-03  -1.5386327e-02
   6.6906525e+02   9.5784234e-03   3.2051463e-03  -6.7170993e-03
   6.7169377e+02   1.1360316e-02   4.0104707e-03  -8.1302459e-03
   6.7495363e+02   2.0356124e-02   7.2159920e-03  -1.4594003e-02
   6.7870363e+02   1.4929237e-02   5.3358166e-03  -1.0744639e-02
   6.8245363e+02   1.0390173e-02   3.7689326e-03  -7.5261557e-03
   6.8620363e+02   7.2068406e-03   2.6556055e-03  -5.2561631e-03
   6.8995363e+02   4.9975417e-03   1.8709627e-03  -3.6703730e-03
   6.9370363e+02   3.4653414e-03   1.3181796e-03  -2.5631131e-03
   6.9745363e+02   2.4028089e-03   9.2873724e-04  -1.7899551e-03
   7.0110307e+02   1.5965799e-03   6.2243216e-04  -1.1945309e-03
   7.0202628e+02   1.4040660e-03   6.3166203e-04  -1.0945412e-03
   7.1514519e+02   3.1058231e-04   1.9241478e-04  -2.6855014e-04
   7.3021626e+02   1.6535568e-04   1.1789250e-04  -1.5284051e-04
   7.4541094e+02   3.7247136e-05   2.8533574e-05  -3.6094267e-05
   7.5134759e+02   2.1853821e-05   1.5146140e-05  -2.0609681e-05
   7.5199447e+02   2.6362274e-02   9.6742319e-02  -9.8829208e-02
   7.5513792e+02   4.9473765e-02   1.6958663e-01  -1.7523722e-01
   7.5888792e+02   3.2942132e-02   1.2448490e-01  -1.2567166e-01
   7.6263792e+02   2.0020369e-02   8.1010183e-02  -8.0657268e-02
   7.7092387e+02   2.8599034e-03   1.1550901e-02  -1.1451715e-02
   7.7419077e+02   1.1224481e-02   5.4337587e-02  -5.2935250e-02
   7.8724127e+02   3.2903716e-03   1.7766789e-02  -1.7142348e-02
   8.0061079e+02   7.9686095e-04   5.0310392e-03  -4.7975830e-03
   8.0143152e+02   5.1484528e-04   2.7636890e-03  -2.6678599e-03
   8.0239679e+02   1.0597907e-03   2.4289424e-03  -2.9556345e-03
   8.0939567e+02   1.3685228e-03  -3.1128606e-04  -1.0810243e-03
   8.2210285e+02   3.8899293e-04  -1.1258547e-04  -2.8299100e-04
   8.3757298e+02   1.8140110e-04  -5.5760678e-05  -1.3279201e-04
   8.5079460e+02   5.0599643e-05  -1.5871910e-05  -3.6619593e-05
   8.5157691e+02   4.3226942e-05  -8.9964531e-06  -2.7802910e-05
   8.5288155e+02   3.1089504e-02   8.3206281e-02  -1.7487595e-01
   8.5649395e+02   4.2063606e-02   7.0751836e-02  -1.8119951e-01
   8.6024395e+02   2.9430506e-02   4.4776947e-02  -1.2073776e-01
   8.6399395e+02   1.8173787e-02   2.7528697e-02  -7.4477941e-02
   8.7158305e+02   2.4566118e-03   3.5289987e-03  -9.7287072e-03
   8.7948438e+02   8.7698151e-03   1.4743860e-02  -3.8230582e-02
   8.9537683e+02   1.7796034e-03   3.3285817e-03  -8.2801315e-03
   9.0142149e+02   7.2671716e-04   1.3204028e-03  -3.3029267e-03
   9.0182260e+02   7.3916753e-04   1.0974971e-03  -3.0319151e-03
   9.0641956e+02   1.2695466e-03  -2.2088514e-04  -2.4663662e-03
   9.2175237e+02   1.3496844e-04  -2.8656404e-05  -2.1374463e-04
   9.3661271e+02   1.3209392e-04  -3.4323493e-05  -2.5045930e-04
   9.5154853e+02   3.0962820e-05  -7.9311431e-06  -5.8891257e-05
   9.5185472e+02   3.1356480e-02   2.6126199e-02  -1.0048797e-01
   9.5412688e+02   1.4488145e-01   1.2027880e-01  -4.6323326e-01
   9.5787688e+02   1.1309349e-01   9.8101754e-02  -3.6695588e-01
   9.6162688e+02   7.3461495e-02   6.4166772e-02  -2.3893755e-01
   9.6681083e+02   3.3934669e-02   2.9674953e-02  -1.1040032e-01
   9.7297374e+02   3.3937827e-02   3.0031165e-02  -1.1100715e-01
   9.8533615e+02   1.5323284e-02   1.3604149e-02  -5.0201266e-02
   1.0004389e+03   3.5202938e-03   3.1574485e-03  -1.1584368e-02
   1.0019301e+03   4.2885403e-02  -7.4870505e-03  -1.0689977e-01
   1.0035293e+03   1.6074229e-01  -3.0935597e-02  -4.0718147e-01
   1.0047722e+03   1.6868051e-01  -3.0266344e-02  -4.3243141e-01
   1.0072075e+03   1.4151576e-01  -2.4117995e-02  -3.6549824e-01
   1.0109549e+03   9.3977619e-02  -1.6205666e-02  -2.4208012e-01
   1.0167681e+03   4.0813391e-02  -7.3130292e-03  -1.0440192e-01
   1.0226327e+03   3.5992913e-02  -7.5200663e-03  -8.9129678e-02
   1.0341991e+03   2.1674787e-02  -4.8959252e-03  -5.2832105e-02
   1.0456754e+03   7.3644639e-03  -1.8578542e-03  -1.7443870e-02
   1.0515221e+03   4.2482513e-03  -1.1272756e-03  -9.9176259e-03
   1.0518890e+03   2.6238155e-02  -4.2200390e-03  -9.4457113e-02
   1.0534621e+03   1.1561489e-01  -2.6445668e-03  -4.7739911e-01
   1.0564779e+03   1.0614027e-01   5.9870715e-03  -4.6365124e-01
   1.0602279e+03   7.1845947e-02   4.2885569e-03  -3.1367654e-01
   1.0642279e+03   4.3641732e-02   1.9795139e-03  -1.8813262e-01
   1.0720677e+03   1.5853298e-02  -4.7662441e-04  -6.3759864e-02
   1.0817918e+03   2.0988859e-02  -1.6153978e-03  -8.1058343e-02
   1.0970984e+03   5.3203811e-03  -8.6900051e-04  -1.8848363e-02
   1.1017352e+03   3.2462999e-03  -5.8426683e-04  -1.1298161e-02
   1.1029700e+03   2.9012006e-02   7.4636725e-02  -2.0263756e-02
   1.1066769e+03   3.3544823e-02   7.9819118e-02  -2.0022810e-02
   1.1104269e+03   2.2786843e-02   5.3251995e-02  -1.3529639e-02
   1.1141769e+03   1.4064491e-02   3.2814006e-02  -8.3366238e-03
   1.1179269e+03   7.3398491e-03   1.7078377e-02  -4.3294819e-03
   1.1215148e+03   2.1366131e-03   4.8373368e-03  -1.2211647e-03
   1.1234560e+03   9.6845801e-03   2.2957513e-02  -5.7574467e-03
   1.1272060e+03   8.8501420e-03   2.0961929e-02  -5.2612709e-03
   1.1309560e+03   6.2335763e-03   1.4798077e-02  -3.7024983e-03
   1.1347060e+03   4.3251876e-03   1.0299426e-02  -2.5670946e-03
   1.1384560e+03   2.9978637e-03   7.1620405e-03  -1.7780290e-03
   1.1422060e+03   2.0775956e-03   4.9801742e-03  -1.2313194e-03
   1.1459560e+03   1.4397924e-03   3.4630035e-03  -8.5264278e-04
   1.1511689e+03   8.6415788e-04   2.0880658e-03  -5.1111969e-04
   1.1520325e+03   3.0950209e-03  -1.8505928e-05   3.6102122e-03
   1.1544046e+03   1.3278646e-01  -5.4348372e-02   2.1640000e-01
   1.1581546e+03   1.0210925e-01  -3.8885439e-02   1.7613271e-01
   1.1619046e+03   6.6402636e-02  -2.5095640e-02   1.1501372e-01
   1.1687268e+03   2.1889975e-02  -8.2811769e-03   3.7813924e-02
   1.1729074e+03   2.5992891e-02  -9.8507373e-03   4.4428459e-02
   1.1853645e+03   1.4453684e-02  -5.5229723e-03   2.4572011e-02
   1.2005250e+03   3.3518413e-03  -1.2911134e-03   5.6178703e-03
   1.2022528e+03   2.6337220e-03  -9.8804355e-04   4.4825462e-03
   1.2050470e+03   1.4345820e-03  -5.6737545e-05   3.8884149e-03
   1.2204406e+03   1.4864069e-04   2.1806560e-05   3.7923827e-04
   1.2347975e+03   1.0529383e-04   2.9588249e-05   4.2354202e-04
   1.2494182e+03   2.4074611e-05   8.1502781e-06   1.0310662e-04
   1.2521997e+03   7.8057529e-03   1.5772385e-02   8.6272685e-02
   1.2540417e+03   4.8528292e-02   8.5872100e-02   4.8969314e-01
   1.2577917e+03   3.9828104e-02   7.6052506e-02   4.2206355e-01
   1.2615417e+03   2.5758175e-02   5.0435280e-02   2.7779859e-01
   1.2652917e+03   1.5385734e-02   3.0469509e-02   1.6732656e-01
   1.2724503e+03   6.0251035e-03   1.2770196e-02   6.9019068e-02
   1.2824752e+03   6.3326329e-03   1.4105551e-02   7.5539096e-02
   1.2982154e+03   1.2579873e-03   3.1328830e-03   1.6405820e-02
   1.3020879e+03   7.4912507e-04   1.8629355e-03   9.7168204e-03
   1.3036768e+03   6.7944949e-02   2.7800138e-02   1.6210067e-01
   1.3074268e+03   6.2496633e-02   2.8528566e-02   1.5330066e-01
   1.3111768e+03   4.1500133e-02   1.9027730e-02   1.0179223e-01
   1.3165113e+03   1.9778142e-02   8.9582659e-03   4.8220813e-02
   1.3236762e+03   1.8895455e-02   8.0772001e-03   4.4897928e-02
   1.3347753e+03   9.0182731e-03   3.7231665e-03   2.1136699e-02
   1.3420030e+03   4.5409227e-03   1.8066177e-03   1.0478057e-02
   1.3491501e+03   2.3042862e-03   8.8271483e-04   5.2346653e-03
   1.3519756e+03   1.2470347e-03   4.7935003e-04   2.8023127e-03
   1.3525838e+03   1.0017646e-03   6.6491326e-04   2.7530481e-03
   1.3625215e+03   7.5945910e-05   7.1406985e-04   1.3826032e-03
   1.3738120e+03   1.6412817e-05   3.7257364e-04   7.1203944e-04
   1.3900039e+03  -1.9670986e-06   1.0722556e-04   2.0301714e-04
   1.4018108e+03   2.2994680e-06   3.3124152e-05   6.2071772e-05
   1.4080549e+03   2.5500925e-04  -2.1283735e-04   5.8352023e-05
   1.4222188e+03   7.7812889e-05  -1.4038424e-05   3.1835944e-06
   1.4367594e+03   5.4277236e-05  -5.5956825e-05   6.2002023e-06
   1.4516363e+03   3.0636791e-05  -2.9369315e-05   9.3270837e-07
   1.4523577e+03   5.3005257e-05   5.7595042e-06   6.0908480e-06
   1.4537972e+03   2.5937630e-02   1.4853108e-01   3.6489285e-02
   1.4566383e+03   4.0036140e-02   1.5134805e-01   3.9303689e-02
   1.4603883e+03   2.9980461e-02   1.0167608e-01   2.6898709e-02
   1.4641383e+03   1.8943529e-02   6.3542868e-02   1.6844295e-02
   1.4723407e+03   2.1442216e-03   6.8027537e-03   1.8081877e-03
   1.4769875e+03   1.1524738e-02   3.9621253e-02   1.0473495e-02
   1.4925805e+03   2.5615691e-03   9.0127881e-03   2.3748509e-03
   1.5020004e+03   9.0539603e-04   3.1749598e-03   8.3529287e-04
   1.5025557e+03   6.6015132e-04   2.1766701e-03   5.7404211e-04
   1.5069504e+03   1.3816457e-03   1.6729530e-03   5.8742361e-04
   1.5224376e+03   1.3656976e-04   8.5626525e-05   3.0234930e-05
   1.5370217e+03   1.4712617e-04   1.6531737e-04   6.1404859e-05
   1.5519761e+03   3.5302942e-05   3.8385681e-05   1.4413772e-05
   1.5526189e+03   5.0983830e-05   4.2181505e-05   4.5417861e-05
   1.5545596e+03   2.7338606e-02   7.9345520e-02   2.0306894e-01
   1.5583096e+03   2.4262819e-02   6.8742493e-02   1.7664922e-01
   1.5620596e+03   1.6161271e-02   4.5201192e-02   1.1636689e-01
   1.5659346e+03   9.6638585e-03   2.6726370e-02   6.8897285e-02
   1.5732095e+03   5.1306527e-03   1.3391332e-02   3.4792368e-02
   1.5844514e+03   4.1390282e-03   1.0513978e-02   2.7459153e-02
   1.5992019e+03   1.0499280e-03   2.4887071e-03   6.5688528e-03
   1.6026903e+03   1.1753241e-03   2.4038790e-03   4.8259876e-03
   1.6045563e+03   5.3788169e-02   8.8215763e-02   5.8468635e-02
   1.6083063e+03   4.7066652e-02   7.8081271e-02   5.0875948e-02
   1.6120563e+03   3.1187145e-02   5.1481378e-02   3.3567778e-02
   1.6175179e+03   1.4338958e-02   2.3439026e-02   1.5320612e-02
   1.6229579e+03   6.2148666e-03   9.8756850e-03   6.5001024e-03
   1.6322217e+03   9.5589688e-03   1.4912864e-02   9.9131743e-03
   1.6419858e+03   3.8043397e-03   5.7565133e-03   3.8660719e-03
   1.6494858e+03   1.8740870e-03   2.7687281e-03   1.8747525e-03
   1.6528790e+03   1.2991487e-03   1.8961380e-03   1.2882886e-03
   1.6582391e+03   8.2240093e-04   1.1187601e-03   8.0976198e-04
   1.6727209e+03   1.1236878e-04   6.4343060e-05   4.0971566e-05
   1.6877066e+03   8.7239761e-05   1.2138885e-04   9.2165934e-05
   1.7023320e+03   2.1983603e-05   2.9093864e-05   2.2476187e-05
   1.7027733e+03   4.6651701e-05   4.9354128e-05   3.8235021e-05
   1.7049059e+03   3.1890763e-02   1.2499227e-01   1.0567894e-01
   1.7086559e+03   2.8295030e-02   1.0355852e-01   8.8482693e-02
   1.7124059e+03   1.8847474e-02   6.7808431e-02   5.8081002e-02
   1.7185356e+03   7.5445320e-03   2.6663519e-02   2.2879258e-02
   1.7238973e+03   8.2903045e-03   2.7936244e-02   2.4162791e-02
   1.7370868e+03   3.9496454e-03   1.2813588e-02   1.1150596e-02
   1.7519144e+03   9.9675348e-04   3.0255684e-03   2.6605162e-03
   1.7528613e+03   6.1497329e-04   1.8233730e-03   1.5904350e-03
   1.7621443e+03   3.8040508e-04   1.0615819e-03   9.3315578e-04
   1.7735306e+03   1.4025535e-04   3.1264836e-04   2.7508047e-04
   1.7891729e+03   5.1990437e-05   1.5725361e-04   1.4216873e-04
   1.8028607e+03   1.4598286e-05   4.1475621e-05   3.7881543e-05
   1.8032674e+03  -2.1965152e-02   6.9927459e-02  -3.1694466e-02
   1.8057082e+03  -5.8323837e-02   2.0899141e-01  -9.4613485e-02
   1.8094582e+03  -4.7998931e-02   1.6121565e-01  -7.2852273e-02
   1.8132082e+03  -3.2295911e-02   1.0483823e-01  -4.7406713e-02
   1.8187472e+03  -1.3855074e-02   4.4263846e-02  -2.0043918e-02
   1.8247847e+03  -1.8764892e-02   5.5904060e-02  -2.5560347e-02
   1.8369990e+03  -7.6952762e-03   2.2105369e-02  -1.0166242e-02
   1.8521570e+03  -1.8973255e-03   5.0778733e-03  -2.3632992e-03
   1.8530257e+03  -9.7037896e-04   2.7808457e-03  -1.2993184e-03
   1.8540685e+03  -4.3902811e-02   1.1102092e-01  -3.9615944e-01
   1.8574982e+03  -3.6272774e-02   1.3028319e-01  -4.9287757e-01
   1.8597621e+03  -2.6644710e-02   1.0372378e-01  -3.9604381e-01
   1.8613614e+03  -2.1744460e-02   8.6550014e-02  -3.3116468e-01
   1.8639363e+03  -1.5589439e-02   6.3039709e-02  -2.4144055e-01
   1.8730212e+03  -1.5052899e-03   6.1771338e-03  -2.3649206e-02
   1.8785071e+03  -7.4922981e-03   3.2604706e-02  -1.2488521e-01
   1.8947287e+03  -1.4402552e-03   6.8669568e-03  -2.6294602e-02
   1.9027899e+03  -6.0742912e-04   3.0445712e-03  -1.1657470e-02
   1.9035185e+03  -4.5113803e-03   4.9526234e-02  -4.2380852e-02
   1.9066327e+03  -5.1810280e-03   1.0655600e-01  -8.1794677e-02
   1.9103827e+03  -2.7943288e-03   7.5404329e-02  -5.7930837e-02
   1.9141327e+03  -1.6365727e-03   4.7951811e-02  -3.6857579e-02
   1.9229589e+03  -1.2991819e-04   5.3254285e-03  -4.0866698e-03
   1.9274185e+03  -6.6914305e-04   2.7702102e-02  -2.1329860e-02
   1.9360685e+03  -2.2161632e-04   1.2417155e-02  -9.5688027e-03
   1.9435685e+03  -6.9100832e-05   6.0001226e-03  -4.6277624e-03
   1.9525408e+03  -9.4041429e-06   2.5131464e-03  -1.9403840e-03
   1.9532038e+03   6.2261541e-05   1.7369998e-03  -1.3674977e-03
   1.9591515e+03   6.3320000e-04   1.1166201e-03  -1.2625225e-03
   1.9735442e+03   1.5257232e-04   1.9634222e-04  -2.2245885e-04
   1.9886741e+03   7.1977844e-05   1.2481984e-04  -1.4368121e-04
   2.0029696e+03   1.9301629e-05   3.1367059e-05  -3.6158516e-05
   2.0034585e+03  -6.2638745e-03   3.1657077e-02   3.6294114e-03
   2.0060129e+03  -1.5890839e-02   9.1242427e-02   1.0261389e-02
   2.0097629e+03  -1.1048121e-02   6.8219040e-02   7.5617033e-03
   2.0135129e+03  -7.0349130e-03   4.3985914e-02   4.8639749e-03
   2.0228700e+03  -7.2393685e-04   4.9560402e-03   5.5236947e-04
   2.0271230e+03  -3.8264576e-03   2.3786024e-02   2.6218424e-03
   2.0417995e+03  -9.6062258e-04   6.0014222e-03   6.6021549e-04
   2.0519200e+03  -3.4979472e-04   2.2027363e-03   2.4213593e-04
   2.0531137e+03   4.6395263e-04   2.0130599e-03   1.2110229e-03
   2.0556426e+03   3.9845571e-02   8.2567179e-02   8.5753348e-02
   2.0593926e+03   2.9578760e-02   6.5005932e-02   6.7219994e-02
   2.0631426e+03   1.9281112e-02   4.2328096e-02   4.3680962e-02
   2.0703637e+03   5.7129670e-03   1.2333359e-02   1.2708772e-02
   2.0766757e+03   1.0756889e-02   2.2542576e-02   2.2997725e-02
   2.0918804e+03   2.7719650e-03   5.5454104e-03   5.5999387e-03
   2.1016170e+03   1.1191006e-03   2.1658591e-03   2.1699233e-03
   2.1032349e+03   8.2052773e-04   1.6212505e-03   1.6253651e-03
   2.1088447e+03  -1.1046490e-04   1.1757673e-03   1.1185092e-03
   2.1232074e+03   4.3529050e-05   9.7559907e-05   9.5839282e-05
   2.1383847e+03  -2.5930125e-05   1.3001659e-04   1.2272538e-04
   2.1529386e+03  -6.4186172e-06   3.1587702e-05   2.9856282e-05
   2.1532374e+03  -3.2314823e-04   3.7243661e-04  -8.8257524e-04
   2.1551150e+03  -1.0502141e-01   1.0863769e-01  -2.8397770e-01
   2.1588650e+03  -9.0806737e-02   9.5707006e-02  -2.5086748e-01
   2.1626150e+03  -5.9578480e-02   6.3159155e-02  -1.6553649e-01
   2.1663650e+03  -3.5909518e-02   3.8216431e-02  -1.0010859e-01
   2.1735555e+03  -1.2543757e-02   1.3588453e-02  -3.5531304e-02
   2.1836859e+03  -1.5533506e-02   1.7015436e-02  -4.4388162e-02
   2.1984425e+03  -3.6338730e-03   4.0884946e-03  -1.0625194e-02
   2.2033638e+03  -1.7072368e-03   1.9432223e-03  -5.0457850e-03
   2.2083862e+03  -1.2419534e-03   1.5443667e-03  -3.9730507e-03
   2.2232947e+03  -9.9521673e-06   8.3931616e-05  -2.0909736e-04
   2.2376578e+03  -1.4205216e-04   1.7613999e-04  -4.5036952e-04
   2.2522423e+03  -3.3536607e-05   4.3078532e-05  -1.0965632e-04
   2.2535220e+03  -5.4574858e-05   3.3880732e-05  -5.4240843e-05
   2.2594962e+03  -1.0902605e-04   3.0005888e-05  -1.1003879e-04
   2.2708122e+03   2.3011128e-05   4.1274626e-06  -1.7085849e-05
   2.2859377e+03  -2.4000840e-05   3.6631568e-06  -2.0102799e-05
   2.3004817e+03  -5.9957605e-06   8.3478459e-07  -4.8409420e-06
   2.3106768e+03   6.5691049e-06  -3.3831327e-07  -4.3997435e-06
   2.3233683e+03   5.6485941e-05  -5.4666441e-07   7.7525344e-06
   2.3369734e+03  -1.2889021e-05   2.6145647e-07  -1.4890157e-06
   2.3522762e+03  -3.0337680e-06   1.3618579e-08  -2.9238782e-07
   2.3537047e+03  -1.2352751e-02   2.3817736e-02  -1.6414478e-02
   2.3558656e+03  -5.3554003e-02   1.0395199e-01  -7.1747233e-02
   2.3596156e+03  -4.2061803e-02   8.3265285e-02  -5.7745136e-02
   2.3633656e+03  -2.7285189e-02   5.4342860e-02  -3.7718601e-02
   2.3710502e+03  -7.0706334e-03   1.4245550e-02  -9.8827228e-03
   2.3764506e+03  -1.4156619e-02   2.8853198e-02  -2.0084403e-02
   2.3905598e+03  -3.9282081e-03   8.1904527e-03  -5.7101514e-03
   2.4032561e+03  -1.1212991e-03   2.3979175e-03  -1.6751713e-03
   2.4038202e+03  -5.1568528e-04   7.7192832e-02   6.7219953e-02
   2.4066364e+03   2.9173723e-03   2.5351705e-01   2.2798271e-01
   2.4103864e+03   3.0842077e-03   1.8655808e-01   1.6746188e-01
   2.4141364e+03   2.3253105e-03   1.2002441e-01   1.0747647e-01
   2.4215660e+03   7.1013366e-04   2.9767295e-02   2.6600068e-02
   2.4257327e+03   2.4145912e-03   6.9496485e-02   6.1173415e-02
   2.4392959e+03   1.0705073e-03   2.2797356e-02   1.9826821e-02
   2.4531681e+03   3.8058991e-04   5.9984512e-03   5.1267279e-03
   2.4538814e+03   2.7169693e-04   4.7021377e-03   4.0241819e-03
   2.4636010e+03   3.4883799e-05   1.9748644e-03   1.6492138e-03
   2.4748814e+03   2.5159755e-05   9.3125764e-04   7.6321389e-04
   2.4917662e+03   5.6276065e-06   2.7579916e-04   2.2188606e-04
   2.5030906e+03   7.2166854e-06   8.8142938e-05   7.0403152e-05
   2.5046288e+03   4.3045354e-04   1.2595684e-04   1.1739411e-06
   2.5153432e+03  -6.7634294e-05   1.7979694e-05   7.8850526e-05
   2.5279041e+03  -9.5276011e-05   8.1019975e-06   5.2227182e-05
   2.5427454e+03  -2.6967313e-05   1.1227434e-06   1.3605056e-05
   2.5531992e+03  -9.4616750e-06   1.4060317e-07   5.1873739e-06
   2.5538631e+03  -7.4095697e-03   9.1216297e-03   2.2675866e-02
   2.5561141e+03  -5.3851046e-02   8.1782648e-02   1.9531238e-01
   2.5598641e+03  -3.6542338e-02   6.6709869e-02   1.5507511e-01
   2.5636141e+03  -2.3222465e-02   4.3602005e-02   1.0102203e-01
   2.5680434e+03  -1.2315553e-02   2.3221399e-02   5.3786164e-02
   2.5746430e+03  -8.9470304e-03   1.6765421e-02   3.8887852e-02
   2.5865992e+03  -5.2304705e-03   9.7833634e-03   2.2686049e-02
   2.6017832e+03  -1.2001925e-03   2.2378842e-03   5.1937814e-03
   2.6037278e+03  -7.1416715e-04   1.3761848e-03   3.1927344e-03
   2.6053425e+03  -3.0502280e-04   1.5698749e-03   3.3194965e-03
   2.6193668e+03   6.1694487e-05   3.1066783e-04   5.9819795e-04
   2.6325347e+03   1.9220811e-05   2.5204953e-04   4.7301956e-04
   2.6471663e+03   5.9881540e-06   6.2081682e-05   1.1436067e-04
   2.6538492e+03  -5.1249496e-06   3.1732794e-05   7.4750186e-05
   2.6547730e+03  -9.0765166e-02   3.0187091e-03   1.3756792e-01
   2.6582198e+03  -1.2529193e-01   4.5099655e-03   1.8788625e-01
   2.6619698e+03  -8.7660795e-02   2.6550862e-03   1.2889628e-01
   2.6653793e+03  -5.7840967e-02   1.5501021e-03   8.4460673e-02
   2.6736513e+03  -7.3160549e-03   2.5501850e-04   1.0808456e-02
   2.6779572e+03  -3.6908466e-02   1.8769770e-04   5.2525682e-02
   2.6928997e+03  -9.2545857e-03  -1.3659969e-04   1.2863098e-02
   2.7031911e+03  -3.2724925e-03  -9.2753506e-05   4.4791441e-03
   2.7041162e+03  -3.2599610e-02   1.6989509e-02   1.7971746e-02
   2.7063823e+03  -1.1261025e-01   7.4567878e-02   6.5258889e-02
   2.7101323e+03  -7.9918710e-02   6.0633300e-02   5.1032705e-02
   2.7138823e+03  -5.0872096e-02   3.9670028e-02   3.3182936e-02
   2.7186288e+03  -2.5345722e-02   1.9853305e-02   1.6592656e-02
   2.7250042e+03  -2.2187637e-02   1.7243106e-02   1.4471988e-02
   2.7365818e+03  -1.1803840e-02   9.1640429e-03   7.6903215e-03
   2.7449908e+03  -5.2241212e-03   4.0431036e-03   3.3983325e-03
   2.7524908e+03  -2.5249725e-03   1.9485364e-03   1.6401981e-03
   2.7541101e+03  -1.9516259e-02   1.8994368e-02   1.4286990e-02
   2.7560470e+03  -9.0508365e-02   9.2033812e-02   6.8219009e-02
   2.7597970e+03  -7.6202100e-02   7.6907226e-02   5.7077008e-02
   2.7635470e+03  -4.9996038e-02   5.0505364e-02   3.7453788e-02
   2.7675470e+03  -2.8806318e-02   2.9182874e-02   2.1616066e-02
   2.7744703e+03  -1.4394739e-02   1.4782968e-02   1.0892385e-02
   2.7848533e+03  -1.3005534e-02   1.3468123e-02   9.8817914e-03
   2.7995108e+03  -3.1067092e-03   3.2817526e-03   2.3882886e-03
   2.8039329e+03  -1.9554732e-03   2.0778742e-03   1.5089710e-03
   2.8048475e+03  -5.1837411e-02   5.9405955e-02   3.5188776e-02
   2.8082922e+03  -7.0348699e-02   8.0854445e-02   4.7683325e-02
   2.8120422e+03  -4.8098188e-02   5.5489244e-02   3.2669144e-02
   2.8157922e+03  -3.0023527e-02   3.4806127e-02   2.0455942e-02
   2.8239396e+03  -3.4862985e-03   4.0452554e-03   2.3811207e-03
   2.8303444e+03  -1.5993348e-02   1.9157689e-02   1.1126096e-02
   2.8458113e+03  -3.5342861e-03   4.3891359e-03   2.5170315e-03
   2.8529978e+03  -1.7449752e-03   2.2058462e-03   1.2572826e-03
   2.8539828e+03  -1.5197915e-03   1.9637428e-03   1.3302007e-03
   2.8554441e+03  -7.7791834e-02   1.3306957e-01   2.4628364e-01
   2.8591810e+03  -8.5374521e-02   1.2800343e-01   2.4468652e-01
   2.8629310e+03  -5.7189842e-02   8.5644076e-02   1.6324348e-01
   2.8666810e+03  -3.4817914e-02   5.2844004e-02   1.0010161e-01
   2.8740915e+03  -7.1151483e-03   1.1177808e-02   2.0884346e-02
   2.8827739e+03  -1.6011305e-02   2.7548740e-02   4.9430148e-02
   2.8984545e+03  -3.2927280e-03   6.4209793e-03   1.0959929e-02
   2.9039927e+03  -1.0683225e-03   2.0139060e-03   3.5166844e-03
   2.9047746e+03  -4.0701304e-02  -9.7632596e-03  -2.5355724e-02
   2.9078965e+03  -6.4822316e-02  -1.4329946e-02  -4.4298334e-02
   2.9116465e+03  -4.4809621e-02  -9.6346776e-03  -3.0841533e-02
   2.9153965e+03  -2.8101807e-02  -5.9993740e-03  -1.9409882e-02
   2.9191465e+03  -1.5611747e-02  -3.3186274e-03  -1.0815927e-02
   2.9228965e+03  -5.6782705e-03  -1.1757287e-03  -3.9555219e-03
   2.9249585e+03  -1.2857419e-02  -3.0969305e-03  -8.9456932e-03
   2.9285135e+03  -1.6585763e-02  -3.9470566e-03  -1.1525032e-02
   2.9322635e+03  -1.1931451e-02  -2.9002771e-03  -8.2979727e-03
   2.9360135e+03  -8.3315382e-03  -2.0921382e-03  -5.8003745e-03
   2.9397635e+03  -5.8102593e-03  -1.5093671e-03  -4.0488947e-03
   2.9435135e+03  -4.0539252e-03  -1.0897250e-03  -2.8272960e-03
   2.9472635e+03  -2.8298360e-03  -7.8701004e-04  -1.9749952e-03
   2.9510135e+03  -1.9759133e-03  -5.6822905e-04  -1.3799320e-03
   2.9540741e+03  -1.4185497e-03  -4.1627520e-04  -9.9256694e-04
   2.9544882e+03  -1.1107577e-03  -1.9875280e-04  -8.0991222e-04
   2.9572708e+03   7.9491228e-04   1.1772234e-03   3.2307468e-04
   2.9654941e+03   8.7864690e-04   9.0326208e-04   4.3560374e-04
   2.9772556e+03   5.9346581e-04   6.4072618e-04   3.1138452e-04
   2.9921160e+03   1.4161060e-04   1.4697058e-04   6.9903139e-05

